Recursive regularisation in lattice Boltzmann magnetohydrodynamics

Recursive regularisation (RR) improves the stability of lattice Boltzmann schemes, but its structure and limitations in magnetohydrodynamics (MHD) remain insufficiently understood. This work connects RR to central-Hermite-moment (CHM) collisions on D2Q9 and D3Q27 through a closed-form reconstruction valid for arbitrary second-order relaxation rates. The central moments of the Maxwell stress coincide, up to sign, with the recursion coefficients, providing a systematic basis for MHD collision operators. Common two-dimensional raw- and central-moment schemes thus correspond to regularisation with a unit bulk relaxation rate. In three dimensions, a CHM implementation reproduces RR to round-off, while a monomial central-moment collision differs at fourth order and produces a four- to twelve-fold larger kinetic-energy error in the tested flow. Chapman--Enskog analysis shows that, with a magnetic field, the hydrodynamic recursion reconstructs the third-order non-equilibrium with a relative error of $78$--$96\%$ ($4\%$ without a field). A local correction largely removes it, yet changes the solutions by less than their discretisation error, consistent with its Burnett-order character. Three-dimensional vortex simulations show approximately second-order convergence at $\mathrm{Re}=100$ and agree with pseudo-spectral solutions through the peak current at $\mathrm{Re}=1000$ and, with a unit bulk rate, at $\mathrm{Re}=3000$. There, single-rate RR develops a compressive instability whose onset depends on the grid, lattice Mach number and initial magnetic configuration. For the standard initial field, a unit bulk rate suppresses it at $\mathrm{Ma}=0.034$ for $N\ge128$. This improvement does not extend to BGK collisions or prevent failure at $\mathrm{Re}=10,000$. These results show that robust three-dimensional MHD simulations require regularisation and bulk dissipation to be considered together.

==> data/ce_b0_N32.dat <==
t rms hydro corr1 corr2
4.90575310e-02 1.24602737e-04 9.94901267e-01 9.94901267e-01 9.94901267e-01
7.90371333e-02 2.64546591e-05 6.80283433e-01 6.80283433e-01 6.80283433e-01
1.25369246e-01 4.91953473e-05 9.31095003e-01 9.31095003e-01 9.31095003e-01
1.98955542e-01 2.31146213e-05 6.01073616e-01 6.01073616e-01 6.01073616e-01
3.14785824e-01 1.84332236e-05 1.19187062e-02 1.19187062e-02 1.19187062e-02
4.98751565e-01 1.81110516e-05 3.61493118e-02 3.61493118e-02 3.61493118e-02


==> data/ce_b0_N64.dat <==
t rms hydro corr1 corr2
4.97388856e-02 1.00973710e-05 2.45364645e-01 2.45364645e-01 2.45364645e-01
7.90371333e-02 9.63892743e-06 2.73284087e-02 2.73284087e-02 2.73284087e-02
1.25369246e-01 9.57484823e-06 3.49158948e-02 3.49158948e-02 3.49158948e-02
1.98955542e-01 9.49756822e-06 3.67712329e-02 3.67712329e-02 3.67712329e-02
3.15467179e-01 9.34105517e-06 3.70086491e-02 3.70086491e-02 3.70086491e-02
4.99432920e-01 9.13646037e-06 3.73381438e-02 3.73381438e-02 3.73381438e-02


==> data/ce_bs3_N128.dat <==
t rms hydro corr1 corr2
4.97388856e-02 5.15474315e-05 9.88726042e-01 8.54649256e-03 8.74660174e-03
7.90371333e-02 4.86501986e-05 9.63451809e-01 1.21566700e-02 1.23989962e-02
1.25369246e-01 4.50174193e-05 9.35779887e-01 1.81839570e-02 1.82798396e-02
1.98955542e-01 4.91170770e-05 9.04151323e-01 2.87800848e-02 2.87897390e-02
3.15467179e-01 5.79969958e-05 8.81982188e-01 6.10530869e-02 6.10222447e-02
4.99773597e-01 5.76698083e-05 8.13454802e-01 7.34025865e-02 7.33755043e-02


==> data/ce_bs3_N32.dat <==
t rms hydro corr1 corr2
4.90575310e-02 2.24771253e-04 9.85878552e-01 6.18331344e-01 6.18324374e-01
7.90371333e-02 1.94579367e-04 9.62582405e-01 1.84513872e-01 1.84412357e-01
1.25369246e-01 1.83490229e-04 9.42274312e-01 2.67651939e-01 2.67569332e-01
1.98955542e-01 1.99811917e-04 9.12551439e-01 1.83967236e-01 1.83858075e-01
3.14785824e-01 2.71027947e-04 9.37498291e-01 6.30929238e-01 6.31014946e-01
4.98751565e-01 4.98573746e-04 9.58167098e-01 1.42567073e+00 1.42637009e+00


==> data/ce_bs3_N64.dat <==
t rms hydro corr1 corr2
4.97388856e-02 1.01262684e-04 9.89099988e-01 2.74082714e-02 2.72772328e-02
7.90371333e-02 9.50307033e-05 9.63417715e-01 1.24565538e-02 1.26095682e-02
1.25369246e-01 8.79839905e-05 9.35703571e-01 1.94116793e-02 1.94309105e-02
1.98955542e-01 9.63955409e-05 9.04825301e-01 3.83316433e-02 3.82621899e-02
3.15467179e-01 1.17002738e-04 8.90085171e-01 1.70551170e-01 1.70487853e-01
4.99432920e-01 1.16953593e-04 8.27042200e-01 2.30765223e-01 2.30755027e-01


==> data/ce_conv.dat <==
N hydro02 corr02 hydro03 corr03
3.20000000e+01 9.12551439e-01 1.83967236e-01 9.37498291e-01 6.30929238e-01
6.40000000e+01 9.04825301e-01 3.83316433e-02 8.90085171e-01 1.70551170e-01
1.28000000e+02 9.04151323e-01 2.87800848e-02 8.81982188e-01 6.10530869e-02


==> data/ce_guide3_N32.dat <==
t rms hydro corr1 corr2
4.90575310e-02 1.29232057e-04 9.95172933e-01 9.62367316e-01 9.62358893e-01
7.90371333e-02 4.91240004e-05 9.22229324e-01 3.71192350e-01 3.71194542e-01
1.25369246e-01 6.19911603e-05 9.58434754e-01 7.36592646e-01 7.36612777e-01
1.98955542e-01 4.71813590e-05 9.14441284e-01 2.94483967e-01 2.94448747e-01
3.14785824e-01 4.62286566e-05 8.97499474e-01 4.21876313e-02 4.22148286e-02
4.98751565e-01 5.38332273e-05 9.24168635e-01 1.50335092e-01 1.50339081e-01


==> data/ce_guide3_N64.dat <==
t rms hydro corr1 corr2
4.97388856e-02 2.30442787e-05 9.10839060e-01 1.07863316e-01 1.07864773e-01
7.90371333e-02 2.26232753e-05 9.07690189e-01 1.31116548e-02 1.31267288e-02
1.25369246e-01 2.24314417e-05 9.05650074e-01 1.73007797e-02 1.73179735e-02
1.98955542e-01 2.24072893e-05 9.00631928e-01 2.08357029e-02 2.08646623e-02
3.15467179e-01 2.33114511e-05 8.97207406e-01 2.56951801e-02 2.57121953e-02
4.99432920e-01 2.63736611e-05 9.18847289e-01 3.59268374e-02 3.59291930e-02


==> data/ce_std_N32.dat <==
t rms hydro corr1 corr2
4.90575310e-02 1.27172404e-04 9.95088466e-01 9.76916691e-01 9.76904346e-01
7.90371333e-02 3.44909902e-05 8.37090274e-01 5.24991065e-01 5.25020429e-01
1.25369246e-01 5.26187037e-05 9.43767473e-01 8.66796763e-01 8.66828745e-01
1.98955542e-01 3.39113275e-05 8.40321427e-01 4.08991931e-01 4.08922165e-01
3.14785824e-01 3.17371731e-05 7.98833074e-01 6.12155258e-02 6.12418286e-02
4.98751565e-01 3.82175952e-05 8.71120281e-01 1.92952271e-01 1.92944495e-01


==> data/ce_std_N64.dat <==
t rms hydro corr1 corr2
4.97388856e-02 1.53418568e-05 7.85452033e-01 1.61704313e-01 1.61727136e-01
7.90371333e-02 1.50439954e-05 7.79425434e-01 1.95810409e-02 1.96179291e-02
1.25369246e-01 1.49581441e-05 7.80236235e-01 2.57336373e-02 2.57531472e-02
1.98955542e-01 1.50414468e-05 7.81485806e-01 3.09464881e-02 3.09739320e-02
3.15467179e-01 1.59142955e-05 7.96656281e-01 3.78120852e-02 3.78085269e-02
4.99432920e-01 1.82428273e-05 8.55923006e-01 5.16058391e-02 5.15881539e-02


==> data/conv2d.dat <==
N eBGK05 eRM05 eCM05 eRR05 eBGK10 eRM10 eCM10 eRR10
1.28000000e+02 6.00447023e-03 6.19611390e-03 6.21801604e-03 6.10850537e-03 1.19368507e-02 1.48275960e-02 1.50845511e-02 1.49346606e-02
2.56000000e+02 1.15314739e-03 1.26813360e-03 1.28456020e-03 1.18052506e-03 3.30315824e-03 3.75497101e-03 3.82349238e-03 3.75497101e-03
5.12000000e+02 7.26055765e-04 7.58908967e-04 7.64384501e-04 7.31531299e-04 1.50018972e-03 1.56228721e-03 1.59226531e-03 1.58798272e-03
1.02400000e+03 3.92048211e-04 4.02999278e-04 4.02999278e-04 3.92048211e-04 1.05908341e-03 1.05694211e-03 1.06978987e-03 1.08477892e-03


==> data/conv2d_halfMa.dat <==
N eRR05 eRR10
5.12000000e+02 2.60635403e-04 9.32747133e-04


==> data/conv3d.dat <==
N eG eEm eJ eG_BGK eG_CMmono eG_CMS eG_RReq2
1.60000000e+01 9.20915263e-02 4.78497598e-02 nan 2.86097655e+00 4.10647904e-01 nan 9.13729056e-02
3.20000000e+01 8.07926520e-03 1.20455177e-02 7.54247881e-02 6.69854081e-03 9.87749594e-02 8.91175120e-03 7.91082694e-03
6.40000000e+01 1.96052598e-03 3.20937346e-03 2.66228210e-02 1.93553657e-03 1.47374641e-02 1.92446811e-03 1.94901373e-03
1.28000000e+02 7.67974916e-04 9.83572481e-04 6.69077515e-03 nan nan nan nan


==> data/divu_re10000_m256_ma0.017.dat <==
t rU rB rJ divU_single divU_wb1
9.96481099e-03 1.01026299e+00 1.00000000e+00 1.00000000e+00 1.57500000e-02 1.55900000e-02
1.99296220e-02 1.03582831e+00 9.99414862e-01 1.00000000e+00 2.92000000e-02 2.81900000e-02
2.98944330e-02 1.06534954e+00 1.00000000e+00 1.00000000e+00 2.10300000e-02 1.97400000e-02
3.98592439e-02 1.13247863e+00 1.00000000e+00 9.99981122e-01 1.59000000e-02 1.40400000e-02
4.98240549e-02 1.12186380e+00 1.00000000e+00 1.00000000e+00 1.56500000e-02 1.39500000e-02
5.97888659e-02 1.12473904e+00 1.00000000e+00 1.00000000e+00 2.15500000e-02 1.91600000e-02
6.97536769e-02 1.10767160e+00 1.00000000e+00 1.00000000e+00 1.64600000e-02 1.48600000e-02
7.97184879e-02 1.18690909e+00 1.00014684e+00 1.00000000e+00 1.63200000e-02 1.37500000e-02
8.96832989e-02 1.12095238e+00 1.00013229e+00 1.00003688e+00 2.35400000e-02 2.10000000e-02
9.96481099e-02 1.10751105e+00 1.00012183e+00 1.00001820e+00 2.25600000e-02 2.03700000e-02
1.09612921e-01 1.19877676e+00 1.00000000e+00 1.00001794e+00 1.56800000e-02 1.30800000e-02
1.19577732e-01 1.37433752e+00 1.00000000e+00 1.00000000e+00 9.85400000e-03 7.17000000e-03
1.29542543e-01 1.28959276e+00 1.00000000e+00 1.00000000e+00 2.28000000e-02 1.76800000e-02
1.39507354e-01 1.28710046e+00 1.00000000e+00 1.00000000e+00 2.25500000e-02 1.75200000e-02
1.49472165e-01 1.37731653e+00 1.00000000e+00 9.99983200e-01 1.85800000e-02 1.34900000e-02
1.59436976e-01 1.53013881e+00 1.00000000e+00 1.00000000e+00 8.04700000e-03 5.25900000e-03
1.69401787e-01 1.29727498e+00 1.00000000e+00 9.99967612e-01 1.57100000e-02 1.21100000e-02
1.79366598e-01 1.19002051e+00 1.00000000e+00 1.00003177e+00 1.74100000e-02 1.46300000e-02
1.89331409e-01 1.34177215e+00 1.00000000e+00 9.99953261e-01 1.48400000e-02 1.10600000e-02
1.99296220e-01 1.37386018e+00 1.00000000e+00 1.00000000e+00 1.13000000e-02 8.22500000e-03
2.09261031e-01 1.38565629e+00 9.99641962e-01 9.99985039e-01 2.04800000e-02 1.47800000e-02
2.19225842e-01 1.31909548e+00 1.00032010e+00 9.99970690e-01 1.57500000e-02 1.19400000e-02
2.29190653e-01 1.58043274e+00 1.00000000e+00 1.00002870e+00 1.68000000e-02 1.06300000e-02
2.39155464e-01 1.62658228e+00 1.00000000e+00 9.99971890e-01 1.28500000e-02 7.90000000e-03
2.49120275e-01 1.59515804e+00 1.00000000e+00 1.00002752e+00 2.37200000e-02 1.48700000e-02
2.59085086e-01 1.36121392e+00 1.00000000e+00 1.00004041e+00 1.83900000e-02 1.35100000e-02
2.69049897e-01 1.62129462e+00 1.00017950e+00 9.99960433e-01 1.34000000e-02 8.26500000e-03
2.79014708e-01 1.37685039e+00 1.00000000e+00 1.00009036e+00 8.74300000e-03 6.35000000e-03
2.88979519e-01 1.34273319e+00 1.00028027e+00 9.99987359e-01 1.85700000e-02 1.38300000e-02
2.98944330e-01 1.57343550e+00 1.00000000e+00 1.00001238e+00 2.46400000e-02 1.56600000e-02
3.08909141e-01 1.57742866e+00 1.00000000e+00 1.00006060e+00 1.47600000e-02 9.35700000e-03
3.18873952e-01 2.00746468e+00 1.00000000e+00 9.99928750e-01 1.50600000e-02 7.50200000e-03
3.28838763e-01 1.69900558e+00 1.00000000e+00 1.00006979e+00 1.40100000e-02 8.24600000e-03
3.38803573e-01 1.71967144e+00 1.00000000e+00 9.99954399e-01 1.63300000e-02 9.49600000e-03
3.48768384e-01 1.92120546e+00 1.00000000e+00 9.99988824e-01 1.22400000e-02 6.37100000e-03
3.58733195e-01 1.86186186e+00 1.00000000e+00 1.00000000e+00 1.36400000e-02 7.32600000e-03
3.68698006e-01 1.50449640e+00 1.00000000e+00 9.99967749e-01 1.67300000e-02 1.11200000e-02
3.78662817e-01 1.55782392e+00 9.99575191e-01 9.99978901e-01 1.34300000e-02 8.62100000e-03
3.88627628e-01 1.72956132e+00 1.00000000e+00 1.00001036e+00 6.93900000e-03 4.01200000e-03
3.98592439e-01 1.94228188e+00 9.99678250e-01 9.99969483e-01 1.44700000e-02 7.45000000e-03
4.08557250e-01 1.60562181e+00 1.00027980e+00 1.00000999e+00 1.88500000e-02 1.17400000e-02
4.18522061e-01 1.89912629e+00 1.00000000e+00 1.00000981e+00 2.39100000e-02 1.25900000e-02
4.28486872e-01 2.00514139e+00 9.99788584e-01 1.00000000e+00 1.17000000e-02 5.83500000e-03
4.38451683e-01 2.05728365e+00 1.00018362e+00 1.00000000e+00 1.33600000e-02 6.49400000e-03
4.48416494e-01 1.56908928e+00 9.99840383e-01 9.99963536e-01 1.39900000e-02 8.91600000e-03
4.58381305e-01 1.91764186e+00 1.00013872e+00 1.00004319e+00 1.73700000e-02 9.05800000e-03
4.68346116e-01 2.06187319e+00 1.00000000e+00 1.00004911e+00 1.21300000e-02 5.88300000e-03
4.78310927e-01 1.82970551e+00 9.99895134e-01 9.99976721e-01 1.42900000e-02 7.81000000e-03
4.88275738e-01 1.89970209e+00 1.00000000e+00 1.00006620e+00 1.91300000e-02 1.00700000e-02
4.98240549e-01 1.56510903e+00 1.00000000e+00 9.99986053e-01 1.25600000e-02 8.02500000e-03
5.08205360e-01 2.06463813e+00 1.00000000e+00 1.00000000e+00 1.20100000e-02 5.81700000e-03
5.18170171e-01 1.73190045e+00 9.99396864e-01 1.00000627e+00 1.53100000e-02 8.84000000e-03
5.28134982e-01 1.73821253e+00 1.00000000e+00 9.99940482e-01 2.47000000e-02 1.42100000e-02
5.38099793e-01 1.53913043e+00 9.99540018e-01 9.99994352e-01 1.59300000e-02 1.03500000e-02
5.48064604e-01 1.32732926e+00 9.99597424e-01 9.99919571e-01 1.23800000e-02 9.32700000e-03
5.58029415e-01 1.25208808e+00 9.99647391e-01 9.99989816e-01 1.64900000e-02 1.31700000e-02
5.67994226e-01 1.55596738e+00 9.99381188e-01 9.99898413e-01 2.09900000e-02 1.34900000e-02
5.77959037e-01 1.27735230e+00 9.99456226e-01 1.00000460e+00 2.33500000e-02 1.82800000e-02
5.87923848e-01 1.82191781e+00 9.99281609e-01 9.99930060e-01 2.12800000e-02 1.16800000e-02
5.97888659e-01 3.89458055e+00 9.98098859e-01 9.99966739e-01 5.24600000e-02 1.34700000e-02
6.07853470e-01 4.56297040e+00 9.96452577e-01 1.00003165e+00 9.09400000e-02 1.99300000e-02
6.17818281e-01 8.69047619e+00 9.94373655e-01 9.99920871e-01 1.38700000e-01 1.59600000e-02
6.27783092e-01 1.43756050e+01 9.89419544e-01 1.00006820e+00 2.97000000e-01 2.06600000e-02
6.37747903e-01 1.98387731e+01 9.81544503e-01 9.99976041e-01 5.04500000e-01 2.54300000e-02
6.47712714e-01 4.03015302e+01 9.67157550e-01 9.99977144e-01 8.95500000e-01 2.22200000e-02
6.57677525e-01 6.51978128e+01 1.27577185e+00 1.00007793e+00 2.02700000e+00 3.10900000e-02
6.67642336e-01 1.13251784e+02 1.89181562e+00 9.99916600e-01 3.33300000e+00 2.94300000e-02
6.77607147e-01 2.13949105e+02 2.59915254e+00 1.13588752e+00 6.81000000e+00 3.18300000e-02
6.87571958e-01 3.31778123e+02 3.50191571e+00 2.30760340e+00 1.28000000e+01 3.85800000e-02
6.97536769e-01 5.49986811e+02 4.26147427e+00 4.85131320e+00 2.08500000e+01 3.79100000e-02
7.07501580e-01 5.07088847e+02 4.54971501e+00 1.08657202e+01 2.14600000e+01 4.23200000e-02
7.17466391e-01 5.10364842e+02 5.75738274e+00 2.06442394e+01 2.46200000e+01 4.82400000e-02
7.27431202e-01 4.26883309e+02 1.08868826e+01 2.77253485e+01 2.02300000e+01 4.73900000e-02
7.37396013e-01 3.78924178e+02 1.44911937e+01 4.59381069e+01 2.06400000e+01 5.44700000e-02
7.47360824e-01 3.67375392e+02 4.36515837e+01 1.89925002e+04 2.10800000e+01 5.73800000e-02


==> data/divu_re10000_m512_ma0.017.dat <==
t rU rB rJ divU_single divU_wb1
1.99722066e-02 1.01830743e+00 1.00000000e+00 1.00000000e+00 2.94800000e-02 2.89500000e-02
3.99444133e-02 1.06621160e+00 1.00012718e+00 1.00000000e+00 1.56200000e-02 1.46500000e-02
5.99166199e-02 1.06113537e+00 1.00000000e+00 1.00001890e+00 2.18700000e-02 2.06100000e-02
7.98888265e-02 1.08763251e+00 1.00000000e+00 1.00000000e+00 1.53900000e-02 1.41500000e-02
9.98610332e-02 1.04924427e+00 1.00000000e+00 1.00000000e+00 2.15200000e-02 2.05100000e-02
1.19833240e-01 1.22448980e+00 1.00000000e+00 1.00000000e+00 1.01400000e-02 8.28100000e-03
1.39805446e-01 1.14271357e+00 1.00000000e+00 1.00000000e+00 2.27400000e-02 1.99000000e-02
1.59777653e-01 1.39600521e+00 1.00000000e+00 1.00000000e+00 6.43000000e-03 4.60600000e-03
1.79749860e-01 1.09892729e+00 1.00000000e+00 1.00000000e+00 1.84400000e-02 1.67800000e-02
1.99722066e-01 1.22502069e+00 1.00015878e+00 1.00000000e+00 1.03600000e-02 8.45700000e-03
2.19694273e-01 1.20590353e+00 1.00000000e+00 9.99985364e-01 1.67500000e-02 1.38900000e-02
2.39666480e-01 1.32548021e+00 1.00010156e+00 9.99985965e-01 1.24900000e-02 9.42300000e-03
2.59638686e-01 1.14434330e+00 1.00000000e+00 1.00002690e+00 1.76000000e-02 1.53800000e-02
2.79610893e-01 1.32725170e+00 1.00000000e+00 1.00003866e+00 1.03300000e-02 7.78300000e-03
2.99583099e-01 1.30554169e+00 5.35417684e+00 1.00000000e+00 2.61500000e-02 2.00300000e-02
3.19555306e-01 3.39785832e+01 4.49886963e+01 1.00000000e+00 2.47500000e-01 7.28400000e-03
3.39527513e-01 1.94471154e+02 3.56421356e+02 1.50139967e+00 2.42700000e+00 1.24800000e-02
3.59499719e-01 2.59881298e+03 1.94964820e+03 1.59904088e+01 2.05800000e+01 7.91900000e-03
3.79471926e-01 4.35326587e+03 7.71809842e+03 1.50315097e+02 4.73200000e+01 1.08700000e-02


==> data/divu_re3000_m256.dat <==
t rU rB rJ divU_single divU_wb1
4.93982083e-03 1.00617942e+00 9.98709677e-01 1.00000000e+00 4.72200000e-02 4.69300000e-02
9.87964166e-03 1.00628676e+00 1.00032168e+00 1.00001884e+00 4.96200000e-02 4.93100000e-02
1.48194625e-02 1.01674757e+00 1.00000000e+00 1.00000000e+00 4.18900000e-02 4.12000000e-02
1.97592833e-02 1.00916830e+00 1.00000000e+00 9.99981146e-01 3.08200000e-02 3.05400000e-02
2.46991042e-02 1.03126935e+00 9.99512433e-01 1.00000000e+00 3.33100000e-02 3.23000000e-02
2.96389250e-02 1.03113289e+00 1.00000000e+00 1.00000000e+00 3.57700000e-02 3.46900000e-02
3.45787458e-02 1.04151732e+00 9.99614198e-01 9.99981116e-01 3.48700000e-02 3.34800000e-02
3.95185666e-02 1.03364662e+00 9.99682942e-01 9.99981116e-01 5.49900000e-02 5.32000000e-02
4.44583875e-02 1.04445988e+00 1.00000000e+00 1.00001888e+00 6.01400000e-02 5.75800000e-02
4.93982083e-02 1.05475728e+00 1.00025860e+00 1.00003775e+00 2.71600000e-02 2.57500000e-02
5.43380291e-02 1.09025471e+00 9.99768197e-01 1.00001889e+00 1.96900000e-02 1.80600000e-02
5.92778500e-02 1.06366630e+00 1.00000000e+00 1.00000000e+00 3.87600000e-02 3.64400000e-02
6.42176708e-02 1.03450772e+00 1.00038850e+00 1.00000000e+00 4.28700000e-02 4.14400000e-02
6.91574916e-02 1.06725209e+00 1.00017957e+00 9.99981112e-01 4.98300000e-02 4.66900000e-02
7.40973125e-02 1.06815817e+00 9.99668325e-01 9.99981220e-01 4.10600000e-02 3.84400000e-02
7.90371333e-02 1.12259444e+00 1.00000000e+00 1.00001866e+00 3.15000000e-02 2.80600000e-02
8.39769541e-02 1.07069462e+00 1.00043315e+00 1.00005564e+00 2.60500000e-02 2.43300000e-02
8.89167749e-02 1.07908881e+00 1.00000000e+00 1.00005532e+00 4.21600000e-02 3.90700000e-02
9.38565958e-02 1.05347092e+00 9.99619289e-01 9.99963336e-01 4.49200000e-02 4.26400000e-02
9.87964166e-02 1.11580014e+00 1.00011932e+00 9.99963561e-01 3.30500000e-02 2.96200000e-02
1.03736237e-01 1.08106904e+00 1.00033685e+00 9.99981902e-01 2.42700000e-02 2.24500000e-02
1.08676058e-01 1.14589759e+00 9.99787776e-01 9.99946093e-01 3.71500000e-02 3.24200000e-02
1.13615879e-01 1.07851240e+00 9.99498294e-01 9.99964337e-01 3.13200000e-02 2.90400000e-02
1.18555700e-01 1.11742060e+00 1.00000000e+00 1.00003537e+00 3.48300000e-02 3.11700000e-02
1.23495521e-01 1.06947083e+00 1.00089526e+00 1.00007017e+00 3.94100000e-02 3.68500000e-02
1.28435342e-01 1.15739484e+00 9.99151824e-01 1.00001740e+00 3.41200000e-02 2.94800000e-02
1.33375162e-01 1.24331551e+00 1.00000000e+00 9.99982736e-01 1.86000000e-02 1.49600000e-02
1.38314983e-01 1.16455122e+00 1.00000000e+00 1.00001712e+00 2.56900000e-02 2.20600000e-02
1.43254804e-01 1.12590799e+00 1.00000000e+00 1.00001698e+00 4.65000000e-02 4.13000000e-02
1.48194625e-01 1.13709677e+00 9.99311769e-01 1.00000000e+00 3.94800000e-02 3.47200000e-02
1.53134446e-01 1.11822660e+00 1.00000000e+00 9.99983307e-01 2.95100000e-02 2.63900000e-02
1.58074267e-01 1.18172269e+00 1.00061920e+00 1.00000000e+00 3.37500000e-02 2.85600000e-02
1.63014087e-01 1.25762004e+00 1.00000000e+00 9.99967203e-01 3.01200000e-02 2.39500000e-02
1.67953908e-01 1.17431598e+00 1.00000000e+00 9.99918769e-01 2.66100000e-02 2.26600000e-02
1.72893729e-01 1.11783348e+00 1.00000000e+00 9.99967824e-01 3.88000000e-02 3.47100000e-02
1.77833550e-01 1.08975337e+00 1.00050251e+00 1.00006371e+00 4.28600000e-02 3.93300000e-02
1.82773371e-01 1.18222722e+00 9.99522673e-01 1.00007885e+00 3.15300000e-02 2.66700000e-02
1.87713192e-01 1.32848837e+00 9.99546896e-01 1.00004685e+00 1.37100000e-02 1.03200000e-02
1.92653012e-01 1.18072642e+00 1.00000000e+00 1.00003094e+00 4.03100000e-02 3.41400000e-02
1.97592833e-01 1.16151284e+00 1.00040683e+00 1.00001532e+00 4.88300000e-02 4.20400000e-02
2.02532654e-01 1.14821559e+00 1.00000000e+00 9.99939299e-01 3.15300000e-02 2.74600000e-02
2.07472475e-01 1.19305019e+00 9.99633834e-01 9.99909844e-01 3.09000000e-02 2.59000000e-02
2.12412296e-01 1.33972311e+00 1.00000000e+00 9.99970253e-01 2.51600000e-02 1.87800000e-02
2.17352117e-01 1.15154440e+00 1.00000000e+00 1.00004416e+00 2.38600000e-02 2.07200000e-02
2.22291937e-01 1.19747899e+00 9.99688861e-01 1.00001457e+00 3.99000000e-02 3.33200000e-02
2.27231758e-01 1.17523756e+00 9.99705882e-01 9.99956749e-01 4.20500000e-02 3.57800000e-02
2.32171579e-01 1.22872857e+00 1.00027770e+00 9.99985734e-01 3.79800000e-02 3.09100000e-02
2.37111400e-01 1.45496689e+00 1.00026240e+00 1.00002823e+00 2.19700000e-02 1.51000000e-02
2.42051221e-01 1.24888143e+00 1.00000000e+00 1.00004190e+00 2.23300000e-02 1.78800000e-02
2.46991042e-01 1.26308244e+00 9.99765533e-01 1.00006910e+00 3.52400000e-02 2.79000000e-02
2.51930862e-01 1.25683953e+00 1.00000000e+00 1.00009575e+00 3.07800000e-02 2.44900000e-02
2.56870683e-01 1.16339648e+00 1.00000000e+00 1.00004063e+00 3.43900000e-02 2.95600000e-02
2.61810504e-01 1.29683426e+00 9.99803033e-01 9.99906135e-01 3.48200000e-02 2.68500000e-02
2.66750325e-01 1.46886121e+00 1.00018549e+00 9.99827444e-01 1.65100000e-02 1.12400000e-02
2.71690146e-01 1.31408308e+00 1.00034934e+00 9.99881801e-01 2.59400000e-02 1.97400000e-02
2.76629966e-01 1.20809614e+00 1.00016450e+00 9.99974021e-01 3.82000000e-02 3.16200000e-02
2.81569787e-01 1.26218324e+00 9.99690211e-01 1.00006423e+00 3.88500000e-02 3.07800000e-02
2.86509608e-01 1.15122200e+00 9.99708625e-01 1.00013979e+00 2.26100000e-02 1.96400000e-02
2.91449429e-01 1.33824332e+00 1.00000000e+00 1.00015091e+00 2.45300000e-02 1.83300000e-02
2.96389250e-01 1.28234771e+00 1.00025717e+00 1.00006225e+00 2.88400000e-02 2.24900000e-02
3.01329071e-01 1.32602018e+00 1.00024152e+00 9.99926034e-01 3.02200000e-02 2.27900000e-02
3.06268891e-01 1.20375162e+00 1.00011342e+00 9.99877949e-01 3.72200000e-02 3.09200000e-02
3.11208712e-01 1.31659729e+00 1.00010653e+00 9.99951674e-01 5.06100000e-02 3.84400000e-02
3.16148533e-01 1.19945726e+00 9.99799940e-01 1.00002392e+00 2.65200000e-02 2.21100000e-02
3.21088354e-01 2.11773849e+00 1.00000000e+00 1.00001184e+00 1.09000000e-02 5.14700000e-03
3.26028175e-01 1.19551282e+00 1.00000000e+00 9.99988282e-01 2.98400000e-02 2.49600000e-02
3.30967996e-01 1.21944035e+00 1.00082372e+00 9.99976799e-01 4.14000000e-02 3.39500000e-02
3.35907816e-01 1.28797251e+00 1.00077101e+00 9.99942579e-01 3.74800000e-02 2.91000000e-02
3.40847637e-01 1.36086086e+00 1.00000000e+00 9.99920423e-01 2.71900000e-02 1.99800000e-02
3.45787458e-01 1.51759062e+00 1.00000000e+00 1.00002251e+00 2.84700000e-02 1.87600000e-02
3.50727279e-01 1.41098901e+00 1.00000000e+00 1.00017826e+00 3.21000000e-02 2.27500000e-02
3.55667100e-01 1.26082863e+00 1.00000000e+00 1.00018760e+00 2.67800000e-02 2.12400000e-02
3.60606921e-01 1.31926407e+00 9.99445061e-01 1.00003280e+00 3.65700000e-02 2.77200000e-02
3.65546741e-01 1.41062992e+00 1.00000000e+00 9.99913301e-01 3.58300000e-02 2.54000000e-02
3.70486562e-01 1.24812030e+00 1.00048520e+00 9.99860374e-01 1.66000000e-02 1.33000000e-02
3.75426383e-01 1.64813559e+00 1.00000000e+00 9.99797806e-01 2.43100000e-02 1.47500000e-02
3.80366204e-01 1.31293403e+00 9.99575372e-01 9.99841884e-01 3.02500000e-02 2.30400000e-02
3.85306025e-01 1.46415898e+00 1.00000000e+00 1.00003132e+00 4.12600000e-02 2.81800000e-02
3.90245846e-01 1.24374716e+00 1.00000000e+00 1.00021716e+00 2.73500000e-02 2.19900000e-02
3.95185666e-01 1.54001883e+00 1.00000000e+00 1.00017420e+00 3.27100000e-02 2.12400000e-02
4.00125487e-01 1.49774164e+00 1.00000000e+00 1.00004063e+00 1.65800000e-02 1.10700000e-02
4.05065308e-01 1.57637907e+00 1.00060459e+00 1.00000000e+00 2.22900000e-02 1.41400000e-02
4.10005129e-01 1.35176825e+00 1.00056513e+00 9.99990010e-01 3.59300000e-02 2.65800000e-02
4.14944950e-01 1.44294826e+00 9.99735660e-01 9.99940562e-01 4.07200000e-02 2.82200000e-02
4.19884771e-01 1.37444934e+00 9.99258344e-01 9.99960764e-01 3.12000000e-02 2.27000000e-02
4.24824591e-01 1.58429561e+00 9.99769000e-01 1.00002910e+00 2.74400000e-02 1.73200000e-02
4.29764412e-01 1.40061162e+00 1.00000000e+00 9.99980820e-01 2.29000000e-02 1.63500000e-02
4.34704233e-01 1.47153025e+00 1.00000000e+00 9.99857831e-01 3.30800000e-02 2.24800000e-02
4.39644054e-01 1.27424447e+00 1.00000000e+00 9.99868931e-01 2.82500000e-02 2.21700000e-02
4.44583875e-01 1.28923523e+00 1.00035193e+00 1.00001849e+00 3.55700000e-02 2.75900000e-02
4.49523696e-01 1.55539705e+00 1.00000000e+00 1.00012787e+00 3.27100000e-02 2.10300000e-02
4.54463516e-01 1.78165395e+00 9.99230414e-01 9.99792636e-01 1.14400000e-02 6.42100000e-03
4.59403337e-01 1.50000000e+00 9.99568221e-01 9.99876992e-01 3.44700000e-02 2.29800000e-02
4.64343158e-01 1.40636475e+00 1.00026907e+00 1.00015412e+00 4.59600000e-02 3.26800000e-02
4.69282979e-01 1.30943847e+00 1.00037745e+00 1.00016691e+00 3.28800000e-02 2.51100000e-02
4.74222800e-01 1.31425016e+00 9.99882242e-01 9.99975590e-01 2.11200000e-02 1.60700000e-02
4.79162621e-01 1.47560182e+00 1.00000000e+00 9.99952395e-01 2.26800000e-02 1.53700000e-02
4.84102441e-01 1.42013129e+00 9.99896769e-01 9.99961316e-01 2.59600000e-02 1.82800000e-02
4.89042262e-01 1.54029692e+00 1.00000000e+00 9.99781225e-01 2.90500000e-02 1.88600000e-02
4.93982083e-01 1.32218845e+00 9.99095023e-01 9.99735242e-01 3.04500000e-02 2.30300000e-02
4.98921904e-01 1.56646972e+00 1.00000000e+00 1.00006452e+00 4.24200000e-02 2.70800000e-02
5.03861725e-01 1.30754352e+00 1.00000000e+00 1.00033547e+00 2.02800000e-02 1.55100000e-02
5.08801546e-01 1.76482744e+00 1.00000000e+00 1.00019087e+00 1.70800000e-02 9.67800000e-03
5.13741366e-01 1.24342956e+00 1.00000000e+00 9.99986696e-01 2.88600000e-02 2.32100000e-02
5.18681187e-01 1.25917927e+00 9.99345121e-01 9.99974031e-01 3.49800000e-02 2.77800000e-02
5.23621008e-01 1.34896730e+00 9.99384994e-01 9.99892271e-01 3.13500000e-02 2.32400000e-02
5.28560829e-01 1.63768116e+00 9.98845266e-01 9.99721676e-01 2.71200000e-02 1.65600000e-02
5.33500650e-01 1.76506955e+00 9.99457701e-01 9.99830998e-01 2.28400000e-02 1.29400000e-02
5.38440470e-01 1.52924945e+00 1.00050916e+00 1.00014725e+00 2.77100000e-02 1.81200000e-02
5.43380291e-01 1.45585786e+00 1.00047870e+00 1.00017824e+00 2.62200000e-02 1.80100000e-02
5.48320112e-01 1.50324939e+00 9.99099505e-01 9.99938245e-01 3.70100000e-02 2.46200000e-02
5.53259933e-01 1.43146957e+00 9.99152183e-01 9.99890345e-01 2.89300000e-02 2.02100000e-02
5.58199754e-01 1.62226451e+00 9.99600958e-01 1.00001071e+00 1.70500000e-02 1.05100000e-02
5.63139575e-01 1.81299639e+00 9.99624201e-01 1.00000000e+00 2.51100000e-02 1.38500000e-02
5.68079395e-01 1.36963855e+00 9.99645892e-01 9.99953999e-01 2.84200000e-02 2.07500000e-02
5.73019216e-01 1.49771689e+00 1.00000000e+00 1.00008492e+00 3.60800000e-02 2.40900000e-02
5.77959037e-01 1.45979798e+00 1.00000000e+00 1.00014650e+00 3.61300000e-02 2.47500000e-02
5.82898858e-01 1.40385458e+00 9.99404407e-01 9.99914038e-01 3.20500000e-02 2.28300000e-02
5.87838679e-01 1.23536512e+00 9.98873557e-01 9.99701066e-01 2.04700000e-02 1.65700000e-02
5.92778500e-01 1.43028391e+00 9.98935037e-01 9.99789861e-01 2.26700000e-02 1.58500000e-02
5.97718320e-01 1.44003056e+00 9.99244903e-01 9.99964256e-01 3.77000000e-02 2.61800000e-02
6.02658141e-01 1.49577465e+00 9.99761848e-01 9.99991259e-01 3.71700000e-02 2.48500000e-02
6.07597962e-01 1.21603128e+00 9.99549042e-01 1.00003421e+00 2.48800000e-02 2.04600000e-02
6.12537783e-01 1.68468468e+00 9.99786188e-01 1.00015489e+00 2.24400000e-02 1.33200000e-02
6.17477604e-01 1.20578231e+00 9.99391110e-01 1.00011479e+00 2.83600000e-02 2.35200000e-02
6.22417425e-01 1.26754530e+00 9.98650212e-01 9.99883531e-01 3.84700000e-02 3.03500000e-02
6.27357245e-01 1.07242160e+00 9.98350137e-01 9.99787486e-01 3.31700000e-02 3.09300000e-02
6.32297066e-01 1.13319088e+00 9.98954157e-01 9.99915146e-01 3.18200000e-02 2.80800000e-02
6.37236887e-01 1.12092834e+00 9.99336650e-01 9.99977314e-01 2.75300000e-02 2.45600000e-02
6.42176708e-01 1.14825871e+00 9.99052133e-01 9.99888778e-01 2.30800000e-02 2.01000000e-02
6.47116529e-01 1.49402024e+00 9.98794818e-01 9.99858190e-01 3.24800000e-02 2.17400000e-02
6.52056350e-01 1.68427095e+00 9.98418177e-01 9.99917956e-01 4.40100000e-02 2.61300000e-02
6.56996170e-01 1.19769120e+00 9.98076923e-01 9.99905490e-01 3.32000000e-02 2.77200000e-02
6.61935991e-01 1.08415466e+00 9.97899435e-01 9.99879747e-01 2.86000000e-02 2.63800000e-02
6.66875812e-01 1.50486224e+00 9.97865930e-01 1.00002024e+00 3.71400000e-02 2.46800000e-02
6.71815633e-01 1.81063516e+00 9.97957222e-01 1.00018559e+00 6.12900000e-02 3.38500000e-02
6.76755454e-01 1.95201669e+00 9.97465730e-01 1.00009447e+00 8.42100000e-02 4.31400000e-02
6.81695275e-01 2.01063830e+00 9.95796925e-01 9.99843037e-01 9.26100000e-02 4.60600000e-02
6.86635095e-01 2.71847010e+00 9.94790559e-01 9.99729003e-01 1.12300000e-01 4.13100000e-02
6.91574916e-01 4.47863759e+00 9.93660532e-01 9.99761265e-01 1.49900000e-01 3.34700000e-02
6.96514737e-01 6.10753381e+00 9.92125984e-01 9.99798620e-01 1.89700000e-01 3.10600000e-02
7.01454558e-01 6.23059867e+00 9.91477273e-01 9.99870847e-01 2.24800000e-01 3.60800000e-02
7.06394379e-01 1.09051135e+01 9.85401460e-01 1.00004141e+00 3.98800000e-01 3.65700000e-02
7.11334200e-01 1.73261877e+01 9.80616740e-01 1.00012240e+00 5.98100000e-01 3.45200000e-02
7.16274020e-01 1.98804263e+01 9.71063830e-01 9.99991381e-01 7.64800000e-01 3.84700000e-02
7.21213841e-01 2.16475006e+01 9.68698517e-01 9.99832808e-01 9.22400000e-01 4.26100000e-02
7.26153662e-01 3.02320442e+01 9.51355662e-01 9.99986042e-01 1.36800000e+00 4.52500000e-02
7.31093483e-01 3.54282193e+01 9.36630603e-01 9.99871409e-01 1.72500000e+00 4.86900000e-02
7.36033304e-01 3.83081688e+01 1.03898051e+00 9.99839242e-01 1.97900000e+00 5.16600000e-02
7.40973125e-01 6.18528107e+01 1.42950581e+00 9.99989497e-01 3.34500000e+00 5.40800000e-02
7.45912945e-01 9.88395653e+01 1.84474241e+00 9.99945954e-01 5.36600000e+00 5.42900000e-02
7.50852766e-01 1.44422546e+02 2.23182442e+00 9.99760277e-01 7.32800000e+00 5.07400000e-02
7.55792587e-01 1.81917165e+02 2.63442295e+00 1.38267873e+00 8.52100000e+00 4.68400000e-02
7.60732408e-01 2.41497898e+02 3.22114137e+00 1.80356012e+00 1.26400000e+01 5.23400000e-02
7.65672229e-01 3.06395455e+02 3.66013898e+00 2.49689222e+00 1.67200000e+01 5.45700000e-02
7.70612050e-01 3.98537134e+02 4.14548803e+00 3.69076250e+00 2.12500000e+01 5.33200000e-02
7.75551870e-01 3.82168838e+02 4.48717949e+00 5.29136235e+00 2.25900000e+01 5.91100000e-02
7.80491691e-01 2.95308858e+02 4.63472706e+00 7.82864433e+00 2.02700000e+01 6.86400000e-02
7.85431512e-01 3.13545817e+02 4.62648557e+00 1.24273764e+01 2.36100000e+01 7.53000000e-02
7.90371333e-01 3.14522709e+02 6.92987300e+00 1.74569191e+01 2.31300000e+01 7.35400000e-02
7.95311154e-01 3.49504195e+02 9.90825688e+00 1.89189920e+01 2.29100000e+01 6.55500000e-02
8.00250974e-01 4.04061074e+02 1.41012124e+01 1.93846563e+01 2.56700000e+01 6.35300000e-02
8.05190795e-01 3.87920299e+02 1.41206808e+01 2.16244638e+01 2.49200000e+01 6.42400000e-02
8.10130616e-01 4.36792306e+02 2.33232780e+01 3.65532308e+01 2.81600000e+01 6.44700000e-02
8.15070437e-01 2.90975498e+02 9.52825553e+00 1.70106624e+22 1.91200000e+01 6.57100000e-02
8.20010258e-01 2.45067953e+02 1.77751081e+01 1.62949898e+44 1.67700000e+01 6.84300000e-02


==> data/divu_re3000_m256_ma0.017.dat <==
t rU rB rJ divU_single divU_wb1
4.93982083e-03 1.00645943e+00 1.00000000e+00 1.00000000e+00 2.49300000e-02 2.47700000e-02
9.87964166e-03 1.00902062e+00 1.00000000e+00 1.00000000e+00 1.56600000e-02 1.55200000e-02
1.48194625e-02 1.03125000e+00 1.00000000e+00 1.00000000e+00 1.81500000e-02 1.76000000e-02
1.97592833e-02 1.03379868e+00 1.00000000e+00 9.99981139e-01 2.81400000e-02 2.72200000e-02
2.46991042e-02 1.05295008e+00 1.00054201e+00 1.00001886e+00 1.39200000e-02 1.32200000e-02
2.96389250e-02 1.06902002e+00 1.00000000e+00 1.00000000e+00 2.02900000e-02 1.89800000e-02
3.45787458e-02 1.06693878e+00 1.00037566e+00 9.99981125e-01 2.61400000e-02 2.45000000e-02
3.95185666e-02 1.12222968e+00 1.00000000e+00 1.00000000e+00 1.67100000e-02 1.48900000e-02
4.44583875e-02 1.07943470e+00 1.00000000e+00 1.00000000e+00 2.21500000e-02 2.05200000e-02
4.93982083e-02 1.12117427e+00 1.00000000e+00 1.00000000e+00 1.79500000e-02 1.60100000e-02
5.43380291e-02 1.15310734e+00 1.00000000e+00 1.00000000e+00 2.04100000e-02 1.77000000e-02
5.92778500e-02 1.13165426e+00 1.00000000e+00 1.00000000e+00 1.97700000e-02 1.74700000e-02
6.42176708e-02 1.16451017e+00 9.99805334e-01 1.00000000e+00 1.89000000e-02 1.62300000e-02
6.91574916e-02 1.15285599e+00 1.00017857e+00 1.00000000e+00 1.43300000e-02 1.24300000e-02
7.40973125e-02 1.15475578e+00 9.99833250e-01 1.00000000e+00 2.24600000e-02 1.94500000e-02
7.90371333e-02 1.19750779e+00 1.00000000e+00 1.00000000e+00 1.92200000e-02 1.60500000e-02
8.39769541e-02 1.16763006e+00 9.99855512e-01 9.99981415e-01 1.41400000e-02 1.21100000e-02
8.89167749e-02 1.08639108e+00 1.00013535e+00 1.00001847e+00 2.33900000e-02 2.15300000e-02
9.38565958e-02 1.28946360e+00 9.99873145e-01 1.00000000e+00 6.73100000e-03 5.22000000e-03
9.87964166e-02 1.15530136e+00 1.00011940e+00 1.00001823e+00 2.62600000e-02 2.27300000e-02
1.03736237e-01 1.15186246e+00 9.99887565e-01 9.99981897e-01 1.60800000e-02 1.39600000e-02
1.08676058e-01 1.14605809e+00 1.00000000e+00 1.00001797e+00 1.38100000e-02 1.20500000e-02
1.13615879e-01 1.14193894e+00 9.99899759e-01 9.99982160e-01 2.13200000e-02 1.86700000e-02
1.18555700e-01 1.21326827e+00 1.00000000e+00 1.00000000e+00 9.19900000e-03 7.58200000e-03
1.23495521e-01 1.23322259e+00 1.00000000e+00 1.00001757e+00 1.85600000e-02 1.50500000e-02
1.28435342e-01 1.22346041e+00 1.00000000e+00 1.00001743e+00 2.08600000e-02 1.70500000e-02
1.33375162e-01 1.42166844e+00 1.00000000e+00 9.99948127e-01 9.35600000e-03 6.58100000e-03
1.38314983e-01 1.20073215e+00 1.00000000e+00 1.00000000e+00 1.96800000e-02 1.63900000e-02
1.43254804e-01 1.24349442e+00 1.00000000e+00 1.00003399e+00 1.33800000e-02 1.07600000e-02
1.48194625e-01 1.38309216e+00 1.00000000e+00 1.00001685e+00 1.81600000e-02 1.31300000e-02
1.53134446e-01 1.28163494e+00 1.00000000e+00 9.99966593e-01 2.28900000e-02 1.78600000e-02
1.58074267e-01 1.28877464e+00 1.00000000e+00 1.00000000e+00 1.50400000e-02 1.16700000e-02
1.63014087e-01 1.27735562e+00 1.00058858e+00 1.00001640e+00 1.68100000e-02 1.31600000e-02
1.67953908e-01 1.33393720e+00 9.99441653e-01 9.99983748e-01 2.20900000e-02 1.65600000e-02
1.72893729e-01 1.53616637e+00 1.00000000e+00 1.00001610e+00 1.69900000e-02 1.10600000e-02
1.77833550e-01 1.30667838e+00 1.00000000e+00 1.00004783e+00 1.48700000e-02 1.13800000e-02
1.82773371e-01 1.37232525e+00 1.00000000e+00 1.00000000e+00 1.92400000e-02 1.40200000e-02
1.87713192e-01 1.60099751e+00 1.00000000e+00 9.99937421e-01 1.28400000e-02 8.02000000e-03
1.92653012e-01 1.41095890e+00 1.00000000e+00 1.00003098e+00 2.16300000e-02 1.53300000e-02
1.97592833e-01 1.46246764e+00 1.00000000e+00 1.00003067e+00 1.69500000e-02 1.15900000e-02
2.02532654e-01 1.44172194e+00 1.00000000e+00 1.00001518e+00 1.06500000e-02 7.38700000e-03
2.07472475e-01 1.34768212e+00 9.99633565e-01 9.99984969e-01 2.03500000e-02 1.51000000e-02
2.12412296e-01 1.47025939e+00 1.00000000e+00 1.00001488e+00 1.31500000e-02 8.94400000e-03
2.17352117e-01 1.35941320e+00 1.00000000e+00 9.99955812e-01 1.66800000e-02 1.22700000e-02
2.22291937e-01 1.29843562e+00 1.00031114e+00 1.00001458e+00 2.15800000e-02 1.66200000e-02
2.27231758e-01 1.45225564e+00 1.00000000e+00 1.00001443e+00 3.86300000e-03 2.66000000e-03
2.32171579e-01 1.31922197e+00 1.00000000e+00 1.00002856e+00 2.30600000e-02 1.74800000e-02
2.37111400e-01 1.34143189e+00 1.00000000e+00 9.99943468e-01 1.03800000e-02 7.73800000e-03
2.42051221e-01 1.52846975e+00 1.00000000e+00 1.00000000e+00 1.71800000e-02 1.12400000e-02
2.46991042e-01 1.47626459e+00 9.99765203e-01 1.00000000e+00 1.89700000e-02 1.28500000e-02
2.51930862e-01 1.51098901e+00 1.00000000e+00 1.00002739e+00 1.10000000e-02 7.28000000e-03
2.56870683e-01 1.58502773e+00 1.00000000e+00 1.00000000e+00 1.71500000e-02 1.08200000e-02
2.61810504e-01 1.56407767e+00 9.99802839e-01 1.00002682e+00 1.61100000e-02 1.03000000e-02
2.66750325e-01 1.95686481e+00 1.00000000e+00 9.99946907e-01 1.48800000e-02 7.60400000e-03
2.71690146e-01 1.61642512e+00 1.00017501e+00 9.99973733e-01 1.67300000e-02 1.03500000e-02
2.76629966e-01 1.44276094e+00 1.00000000e+00 1.00005198e+00 1.71400000e-02 1.18800000e-02
2.81569787e-01 1.93981995e+00 9.99844937e-01 1.00002572e+00 1.57300000e-02 8.10900000e-03
2.86509608e-01 1.57975237e+00 1.00014584e+00 9.99961818e-01 2.16900000e-02 1.37300000e-02
2.91449429e-01 1.65376277e+00 9.99862845e-01 9.99987404e-01 1.60200000e-02 9.68700000e-03
2.96389250e-01 1.51245351e+00 9.99871084e-01 1.00001247e+00 1.34200000e-02 8.87300000e-03
3.01329071e-01 1.60760402e+00 1.00000000e+00 9.99962990e-01 2.24100000e-02 1.39400000e-02
3.06268891e-01 1.95447520e+00 1.00011366e+00 1.00002442e+00 1.39100000e-02 7.11700000e-03
3.11208712e-01 1.43554079e+00 9.99893276e-01 1.00006042e+00 1.38300000e-02 9.63400000e-03
3.16148533e-01 1.45491803e+00 1.00010013e+00 1.00001196e+00 1.77500000e-02 1.22000000e-02
3.21088354e-01 2.02843348e+00 1.00000000e+00 9.99893405e-01 3.78100000e-03 1.86400000e-03
3.26028175e-01 1.59230769e+00 1.00000000e+00 1.00002345e+00 2.07000000e-02 1.30000000e-02
3.30967996e-01 1.49926865e+00 1.00000000e+00 1.00005802e+00 1.23000000e-02 8.20400000e-03
3.35907816e-01 1.63088058e+00 1.00000000e+00 1.00002298e+00 1.35200000e-02 8.29000000e-03
3.40847637e-01 1.53614458e+00 1.00000000e+00 9.99931736e-01 2.04000000e-02 1.32800000e-02
3.45787458e-01 1.52608131e+00 9.99322034e-01 1.00002253e+00 8.22100000e-03 5.38700000e-03
3.50727279e-01 1.47515808e+00 1.00000000e+00 9.99966530e-01 1.63300000e-02 1.10700000e-02
3.55667100e-01 1.64864865e+00 1.00000000e+00 9.99988951e-01 1.89100000e-02 1.14700000e-02
3.60606921e-01 2.33575038e+00 1.00000000e+00 1.00003283e+00 1.06300000e-02 4.55100000e-03
3.65546741e-01 1.44602049e+00 1.00000000e+00 1.00006503e+00 1.83500000e-02 1.26900000e-02
3.70486562e-01 1.65829828e+00 1.00048638e+00 9.99946304e-01 1.22200000e-02 7.36900000e-03
3.75426383e-01 2.10137795e+00 1.00000000e+00 9.99936160e-01 1.70800000e-02 8.12800000e-03
3.80366204e-01 1.74950078e+00 9.99574830e-01 1.00002108e+00 1.57700000e-02 9.01400000e-03
3.85306025e-01 1.81203516e+00 1.00000000e+00 1.00004178e+00 1.34000000e-02 7.39500000e-03
3.90245846e-01 1.50656290e+00 1.00037147e+00 1.00002070e+00 1.29700000e-02 8.60900000e-03
3.95185666e-01 1.81049563e+00 1.00000000e+00 9.99989740e-01 1.86300000e-02 1.02900000e-02
4.00125487e-01 2.36270754e+00 1.00000000e+00 9.99969487e-01 1.48000000e-02 6.26400000e-03
4.05065308e-01 1.76322065e+00 1.00030331e+00 9.99949588e-01 1.25700000e-02 7.12900000e-03
4.10005129e-01 1.64097915e+00 1.00000000e+00 1.00004997e+00 1.81000000e-02 1.10300000e-02
4.14944950e-01 2.36254535e+00 9.99735169e-01 1.00004954e+00 8.46500000e-03 3.58300000e-03
4.19884771e-01 1.78703704e+00 1.00024746e+00 9.99990190e-01 2.31600000e-02 1.29600000e-02
4.24824591e-01 1.86471409e+00 1.00000000e+00 9.99941785e-01 1.33700000e-02 7.17000000e-03
4.29764412e-01 1.62333993e+00 1.00000000e+00 1.00000959e+00 1.14900000e-02 7.07800000e-03
4.34704233e-01 1.76995305e+00 9.99798021e-01 9.99990523e-01 1.88500000e-02 1.06500000e-02
4.39644054e-01 2.05828138e+00 1.00018871e+00 1.00001872e+00 7.59300000e-03 3.68900000e-03
4.44583875e-01 1.66252588e+00 9.99823540e-01 1.00004625e+00 1.60600000e-02 9.66000000e-03
4.49523696e-01 1.74401781e+00 1.00000000e+00 1.00001828e+00 1.56700000e-02 8.98500000e-03
4.54463516e-01 1.91432069e+00 1.00000000e+00 9.99963924e-01 7.82000000e-03 4.08500000e-03
4.59403337e-01 1.73584906e+00 1.00000000e+00 1.00004395e+00 1.70200000e-02 9.80500000e-03
4.64343158e-01 1.59736660e+00 9.99730240e-01 9.99948603e-01 9.22000000e-03 5.77200000e-03
4.69282979e-01 2.19187979e+00 1.00012615e+00 1.00005844e+00 1.51700000e-02 6.92100000e-03
4.74222800e-01 1.84570312e+00 1.00000000e+00 1.00001628e+00 1.89000000e-02 1.02400000e-02
4.79162621e-01 1.98946444e+00 9.99889503e-01 9.99952389e-01 1.13300000e-02 5.69500000e-03
4.84102441e-01 1.74870174e+00 9.99793175e-01 9.99938111e-01 1.54900000e-02 8.85800000e-03
4.89042262e-01 1.99405102e+00 1.00000000e+00 1.00006034e+00 1.74300000e-02 8.74100000e-03
4.93982083e-01 2.79109589e+00 1.00000000e+00 1.00001471e+00 1.30400000e-02 4.67200000e-03
4.98921904e-01 1.53698475e+00 1.00000000e+00 9.99971311e-01 1.36100000e-02 8.85500000e-03
5.03861725e-01 2.03768681e+00 1.00000000e+00 1.00000700e+00 1.56800000e-02 7.69500000e-03
5.08801546e-01 2.62502552e+00 1.00000000e+00 9.99979529e-01 1.28600000e-02 4.89900000e-03
5.13741366e-01 2.16782407e+00 9.99300210e-01 9.99946748e-01 1.87300000e-02 8.64000000e-03
5.18681187e-01 1.80774926e+00 1.00000000e+00 1.00001299e+00 1.46500000e-02 8.10400000e-03
5.23621008e-01 1.14771623e+00 1.00000000e+00 1.00010138e+00 1.18100000e-02 1.02900000e-02
5.28560829e-01 1.71331316e+00 1.00000000e+00 9.99925791e-01 2.26500000e-02 1.32200000e-02
5.33500650e-01 2.07310518e+00 9.99456522e-01 9.99927567e-01 1.15700000e-02 5.58100000e-03
5.38440470e-01 1.56096584e+00 1.00000000e+00 1.00000000e+00 1.55800000e-02 9.98100000e-03
5.43380291e-01 1.87792381e+00 1.00000000e+00 1.00006327e+00 1.68600000e-02 8.97800000e-03
5.48320112e-01 1.24852351e+00 9.99548329e-01 9.99921372e-01 1.05700000e-02 8.46600000e-03
5.53259933e-01 1.94033838e+00 1.00000000e+00 1.00003839e+00 2.17900000e-02 1.12300000e-02
5.58199754e-01 1.26090535e+00 1.00000000e+00 9.99989285e-01 1.53200000e-02 1.21500000e-02
5.63139575e-01 1.65860958e+00 1.00000000e+00 9.99947656e-01 1.44100000e-02 8.68800000e-03
5.68079395e-01 1.60556845e+00 9.99289268e-01 9.99907944e-01 2.07600000e-02 1.29300000e-02
5.73019216e-01 1.26521969e+00 1.00000000e+00 1.00011994e+00 1.19500000e-02 9.44500000e-03
5.77959037e-01 1.30393325e+00 1.00000000e+00 1.00000977e+00 2.18800000e-02 1.67800000e-02
5.82898858e-01 1.41508277e+00 9.99701225e-01 9.99918799e-01 2.30800000e-02 1.63100000e-02
5.87838679e-01 1.73937677e+00 9.99717674e-01 9.99934609e-01 1.84200000e-02 1.05900000e-02
5.92778500e-01 1.19838710e+00 1.00000000e+00 1.00005025e+00 1.48600000e-02 1.24000000e-02
5.97718320e-01 1.26517857e+00 9.99747411e-01 9.99968719e-01 1.41700000e-02 1.12000000e-02
6.02658141e-01 1.15991764e+00 9.99521760e-01 9.99986882e-01 1.69000000e-02 1.45700000e-02
6.07597962e-01 1.08849046e+00 1.00000000e+00 1.00002996e+00 1.88200000e-02 1.72900000e-02
6.12537783e-01 1.40846682e+00 9.99570170e-01 9.99949721e-01 2.46200000e-02 1.74800000e-02
6.17477604e-01 1.33501805e+00 9.99592086e-01 9.99922045e-01 1.84900000e-02 1.38500000e-02
6.22417425e-01 1.20243161e+00 9.99806352e-01 1.00000000e+00 1.97800000e-02 1.64500000e-02
6.27357245e-01 1.01081731e+00 1.00000000e+00 1.00007479e+00 1.68200000e-02 1.66400000e-02
6.32297066e-01 1.28347515e+00 9.99474698e-01 9.99949846e-01 2.86600000e-02 2.23300000e-02
6.37236887e-01 1.01977011e+00 9.99666611e-01 9.99977308e-01 2.21800000e-02 2.17500000e-02
6.42176708e-01 1.03045133e+00 9.99682388e-01 9.99955498e-01 1.89500000e-02 1.83900000e-02
6.47116529e-01 1.14337852e+00 9.99545661e-01 9.99985451e-01 2.19300000e-02 1.91800000e-02
6.52056350e-01 1.08516196e+00 9.99421798e-01 9.99975021e-01 2.07700000e-02 1.91400000e-02
6.56996170e-01 1.08539505e+00 9.99861936e-01 1.00009106e+00 2.72000000e-02 2.50600000e-02
6.61935991e-01 1.22325581e+00 9.99471877e-01 9.99948422e-01 3.41900000e-02 2.79500000e-02
6.66875812e-01 1.00415628e+00 9.99368128e-01 9.99925703e-01 2.41600000e-02 2.40600000e-02
6.71815633e-01 1.21499354e+00 9.99394820e-01 9.99973459e-01 2.82000000e-02 2.32100000e-02
6.76755454e-01 1.05142857e+00 9.99883964e-01 1.00007824e+00 2.57600000e-02 2.45000000e-02
6.81695275e-01 1.00534759e+00 9.99443145e-01 9.99961538e-01 2.82000000e-02 2.80500000e-02
6.86635095e-01 1.02836648e+00 9.99465069e-01 1.00001261e+00 3.15400000e-02 3.06700000e-02
6.91574916e-01 1.02887633e+00 9.99588477e-01 1.00001551e+00 3.27800000e-02 3.18600000e-02
6.96514737e-01 1.12162612e+00 9.99009901e-01 9.99963368e-01 3.36600000e-02 3.00100000e-02
7.01454558e-01 1.20542373e+00 9.99045802e-01 9.99930872e-01 3.55600000e-02 2.95000000e-02
7.06394379e-01 9.54401520e-01 1.00000000e+00 1.00010361e+00 3.01400000e-02 3.15800000e-02
7.11334200e-01 1.12376896e+00 1.00000000e+00 1.00008752e+00 4.22200000e-02 3.75700000e-02
7.16274020e-01 1.20809549e+00 9.99141631e-01 9.99925218e-01 4.65600000e-02 3.85400000e-02
7.21213841e-01 1.03066967e+00 9.99169435e-01 9.99948937e-01 3.66300000e-02 3.55400000e-02
7.26153662e-01 1.01753394e+00 9.99196141e-01 9.99933053e-01 3.59800000e-02 3.53600000e-02
7.31093483e-01 1.08045371e+00 9.99220577e-01 9.99950802e-01 4.09600000e-02 3.79100000e-02
7.36033304e-01 9.84859585e-01 9.99244142e-01 9.99914362e-01 4.03300000e-02 4.09500000e-02
7.40973125e-01 1.08742791e+00 1.00000000e+00 9.99958040e-01 4.71400000e-02 4.33500000e-02
7.45912945e-01 1.07901347e+00 9.99287749e-01 9.99858627e-01 4.72500000e-02 4.37900000e-02
7.50852766e-01 1.05292872e+00 9.99307958e-01 9.99803434e-01 4.47600000e-02 4.25100000e-02
7.55792587e-01 1.05395349e+00 9.99327052e-01 9.99910995e-01 4.53200000e-02 4.30000000e-02
7.60732408e-01 1.05100933e+00 1.00000000e+00 9.99992729e-01 4.84200000e-02 4.60700000e-02
7.65672229e-01 1.08516207e+00 9.99362245e-01 9.99881172e-01 5.39000000e-02 4.96700000e-02
7.70612050e-01 1.06211427e+00 9.99378496e-01 9.99794902e-01 5.33500000e-02 5.02300000e-02
7.75551870e-01 9.82331438e-01 9.99396135e-01 9.99878776e-01 4.83700000e-02 4.92400000e-02
7.80491691e-01 9.92708122e-01 9.99412111e-01 9.99869733e-01 4.90100000e-02 4.93700000e-02
7.85431512e-01 1.00252525e+00 9.98855180e-01 9.99863340e-01 5.16100000e-02 5.14800000e-02
7.90371333e-01 1.01725721e+00 9.98883929e-01 9.99906944e-01 5.54100000e-02 5.44700000e-02
7.95311154e-01 1.06539558e+00 9.99454446e-01 9.99908562e-01 5.97900000e-02 5.61200000e-02
8.00250974e-01 9.70582960e-01 9.98933333e-01 9.99740914e-01 5.41100000e-02 5.57500000e-02
8.05190795e-01 1.05347881e+00 9.98956159e-01 9.99821366e-01 5.89000000e-02 5.59100000e-02
8.10130616e-01 9.78611501e-01 9.99490316e-01 9.99939455e-01 5.58200000e-02 5.70400000e-02
8.15070437e-01 1.06222523e+00 9.99501744e-01 9.99914705e-01 6.28200000e-02 5.91400000e-02
8.20010258e-01 1.08856630e+00 9.98050682e-01 9.99804906e-01 6.67400000e-02 6.13100000e-02
8.24950079e-01 1.09142212e+00 9.98567335e-01 9.99825397e-01 6.76900000e-02 6.20200000e-02
8.29889899e-01 9.96427992e-01 9.98592210e-01 9.99831938e-01 6.13700000e-02 6.15900000e-02
8.34829720e-01 1.90361446e+00 9.96777164e-01 9.99782413e-01 1.18500000e-01 6.22500000e-02
8.39769541e-01 1.99563795e+00 9.96386631e-01 9.99873605e-01 1.28100000e-01 6.41900000e-02
8.44709362e-01 1.08222087e+00 9.98671391e-01 9.99913366e-01 7.13400000e-02 6.59200000e-02
8.49649183e-01 2.38016529e+00 9.95202791e-01 9.99824019e-01 1.58400000e-01 6.65500000e-02
8.54589004e-01 4.26742108e+00 9.90570081e-01 9.99724967e-01 2.86600000e-01 6.71600000e-02
8.59528824e-01 3.13821138e+00 9.93240389e-01 9.99877352e-01 2.12300000e-01 6.76500000e-02
8.64468645e-01 2.10456748e+00 9.95014541e-01 9.99911452e-01 1.43300000e-01 6.80900000e-02
8.69408466e-01 7.65219883e+00 9.84419844e-01 9.99872321e-01 5.34200000e-01 6.98100000e-02
8.74348287e-01 8.96827625e+00 9.80606061e-01 9.99830814e-01 6.38900000e-01 7.12400000e-02
8.79288108e-01 2.94250600e+00 9.92015968e-01 9.99859157e-01 2.08300000e-01 7.07900000e-02
8.84227929e-01 1.08803612e+01 9.74773354e-01 9.99765471e-01 7.71200000e-01 7.08800000e-02
8.89167749e-01 2.05021501e+01 9.51190941e-01 9.99862533e-01 1.47800000e+00 7.20900000e-02
8.94107570e-01 1.54343046e+01 9.59557421e-01 9.99966807e-01 1.12300000e+00 7.27600000e-02
8.99047391e-01 1.00027613e+01 9.73529412e-01 9.99909357e-01 7.24500000e-01 7.24300000e-02
9.03987212e-01 3.71522996e+01 9.12673056e-01 9.99766494e-01 2.69800000e+00 7.26200000e-02
9.08927033e-01 4.49721808e+01 8.91780822e-01 9.99863728e-01 3.31400000e+00 7.36900000e-02
9.13866854e-01 1.63611860e+01 9.51735537e-01 9.99927204e-01 1.21400000e+00 7.42000000e-02
9.18806674e-01 5.11307373e+01 8.64726575e-01 9.99927941e-01 3.82100000e+00 7.47300000e-02
9.23746495e-01 1.01860089e+02 8.95226286e-01 9.99944977e-01 7.55700000e+00 7.41900000e-02
9.28686316e-01 7.97844024e+01 7.99519808e-01 1.00001769e+00 5.99500000e+00 7.51400000e-02
9.33626137e-01 5.09821659e+01 8.66375546e-01 9.99874348e-01 3.94500000e+00 7.73800000e-02
9.38565958e-01 1.75177041e+02 1.16161902e+00 1.29406513e+00 1.41000000e+01 8.04900000e-02
9.43505779e-01 2.11006940e+02 1.34672537e+00 1.84075831e+00 1.73300000e+01 8.21300000e-02
9.48445599e-01 8.79500546e+01 1.14247456e+00 1.90671961e+00 7.25500000e+00 8.24900000e-02
9.53385420e-01 2.59206462e+02 1.10475444e+00 3.03755034e+00 2.18200000e+01 8.41800000e-02
9.58325241e-01 2.59336100e+02 1.50638081e+00 4.84385930e+00 2.25000000e+01 8.67600000e-02
9.63265062e-01 2.73806831e+02 1.29770802e+00 5.85650066e+00 2.42100000e+01 8.84200000e-02
9.68204883e-01 2.47912724e+02 1.78519240e+00 6.76157838e+00 2.22700000e+01 8.98300000e-02
9.73144704e-01 2.65393013e+02 1.55083135e+00 8.84051939e+00 2.43100000e+01 9.16000000e-02
9.78084524e-01 2.42140396e+02 1.80938008e+00 9.65922909e+00 2.24900000e+01 9.28800000e-02
9.83024345e-01 2.23658901e+02 2.98840118e+00 1.11197238e+01 2.09300000e+01 9.35800000e-02
9.87964166e-01 1.88057509e+02 2.52958250e+00 1.19666140e+01 1.79200000e+01 9.52900000e-02
9.92903987e-01 1.97851662e+02 1.95775881e+00 1.48922225e+01 1.93400000e+01 9.77500000e-02
9.97843808e-01 1.46398219e+02 1.99827957e+00 1.79042883e+01 1.44700000e+01 9.88400000e-02
1.00278363e+00 1.00707142e+02 2.36552308e+00 2.08588113e+01 9.96900000e+00 9.89900000e-02
1.00772345e+00 1.75724276e+02 6.28762542e+00 2.62318948e+01 1.75900000e+01 1.00100000e-01
1.01266327e+00 1.42027559e+02 2.09004544e+01 1.73747296e+14 1.44300000e+01 1.01600000e-01
1.01760309e+00 1.97187197e+02 1.88913797e+00 3.08398396e+60 2.03300000e+01 1.03100000e-01


==> data/divu_re3000_m512.dat <==
t rU rB rJ divU_single divU_wb1
4.93982083e-03 1.00297240e+00 1.00000000e+00 1.00000000e+00 4.72400000e-02 4.71000000e-02
9.87964166e-03 1.00303214e+00 1.00000000e+00 1.00000000e+00 4.96200000e-02 4.94700000e-02
1.48194625e-02 1.00842156e+00 1.00000000e+00 1.00000000e+00 4.19100000e-02 4.15600000e-02
1.97592833e-02 1.00456323e+00 1.00000000e+00 1.00000000e+00 3.08200000e-02 3.06800000e-02
2.46991042e-02 1.01553931e+00 1.00000000e+00 1.00000000e+00 3.33300000e-02 3.28200000e-02
2.96389250e-02 1.01559841e+00 1.00017159e+00 1.00000000e+00 3.58100000e-02 3.52600000e-02
3.45787458e-02 1.02048581e+00 1.00000000e+00 1.00000000e+00 3.48700000e-02 3.41700000e-02
3.95185666e-02 1.01699926e+00 9.99871018e-01 9.99981121e-01 5.50400000e-02 5.41200000e-02
4.44583875e-02 1.02192386e+00 1.00011405e+00 1.00000000e+00 6.01300000e-02 5.88400000e-02
4.93982083e-02 1.02759924e+00 1.00010222e+00 1.00001887e+00 2.71800000e-02 2.64500000e-02
5.43380291e-02 1.04451510e+00 1.00000000e+00 1.00000000e+00 1.97100000e-02 1.88700000e-02
5.92778500e-02 1.03464819e+00 1.00000000e+00 1.00000000e+00 3.88200000e-02 3.75200000e-02
6.42176708e-02 1.01779782e+00 1.00077459e+00 1.00000000e+00 4.28900000e-02 4.21400000e-02
6.91574916e-02 1.03358209e+00 1.00000000e+00 1.00000000e+00 4.98600000e-02 4.82400000e-02
7.40973125e-02 1.03350970e+00 1.00000000e+00 9.99981225e-01 4.10200000e-02 3.96900000e-02
7.90371333e-02 1.06022880e+00 1.00000000e+00 1.00001866e+00 3.15100000e-02 2.97200000e-02
8.39769541e-02 1.03423567e+00 1.00000000e+00 1.00001854e+00 2.59800000e-02 2.51200000e-02
8.89167749e-02 1.04042396e+00 1.00000000e+00 1.00001843e+00 4.22100000e-02 4.05700000e-02
9.38565958e-02 1.02670014e+00 9.99492386e-01 1.00000000e+00 4.49900000e-02 4.38200000e-02
9.87964166e-02 1.05758157e+00 1.00047687e+00 9.99981786e-01 3.30600000e-02 3.12600000e-02
1.03736237e-01 1.04065041e+00 1.00044903e+00 1.00000000e+00 2.43200000e-02 2.33700000e-02
1.08676058e-01 1.07153158e+00 9.99575552e-01 9.99982036e-01 3.71500000e-02 3.46700000e-02
1.13615879e-01 1.04258150e+00 1.00000000e+00 9.99982174e-01 3.13400000e-02 3.00600000e-02
1.18555700e-01 1.05857360e+00 1.00000000e+00 1.00001768e+00 3.48800000e-02 3.29500000e-02
1.23495521e-01 1.03329837e+00 1.00035791e+00 1.00003507e+00 3.94100000e-02 3.81400000e-02
1.28435342e-01 1.07736028e+00 1.00000000e+00 1.00000000e+00 3.41200000e-02 3.16700000e-02
1.33375162e-01 1.11863391e+00 9.99678560e-01 9.99982741e-01 1.86700000e-02 1.66900000e-02
1.38314983e-01 1.10546707e+00 1.00000000e+00 1.00000000e+00 2.56800000e-02 2.32300000e-02
1.43254804e-01 1.06234300e+00 1.00028935e+00 1.00001697e+00 4.65200000e-02 4.37900000e-02
1.48194625e-01 1.06747967e+00 9.99724821e-01 1.00000000e+00 3.93900000e-02 3.69000000e-02
1.53134446e-01 1.05974955e+00 9.99738903e-01 9.99983313e-01 2.96200000e-02 2.79500000e-02
1.58074267e-01 1.08868107e+00 1.00024746e+00 1.00001654e+00 3.37600000e-02 3.10100000e-02
1.63014087e-01 1.12569937e+00 1.00000000e+00 9.99983607e-01 3.01800000e-02 2.68100000e-02
1.67953908e-01 1.08748978e+00 9.99776935e-01 9.99951276e-01 2.66000000e-02 2.44600000e-02
1.72893729e-01 1.06212370e+00 1.00000000e+00 9.99967835e-01 3.88100000e-02 3.65400000e-02
1.77833550e-01 1.04280156e+00 1.00020084e+00 1.00004776e+00 4.28800000e-02 4.11200000e-02
1.82773371e-01 1.08952644e+00 1.00000000e+00 1.00004729e+00 3.15200000e-02 2.89300000e-02
1.87713192e-01 1.16963528e+00 9.99637747e-01 1.00003122e+00 1.37900000e-02 1.17900000e-02
1.92653012e-01 1.08948787e+00 1.00017159e+00 1.00001546e+00 4.04200000e-02 3.71000000e-02
1.97592833e-01 1.07916851e+00 1.00032515e+00 1.00000000e+00 4.88000000e-02 4.52200000e-02
2.02532654e-01 1.07726496e+00 1.00000000e+00 9.99969659e-01 3.15100000e-02 2.92500000e-02
2.07472475e-01 1.10028450e+00 9.99853673e-01 9.99969957e-01 3.09400000e-02 2.81200000e-02
2.12412296e-01 1.16265060e+00 1.00000000e+00 9.99985132e-01 2.50900000e-02 2.15800000e-02
2.17352117e-01 1.08250227e+00 1.00000000e+00 1.00002943e+00 2.38800000e-02 2.20600000e-02
2.22291937e-01 1.09865348e+00 9.99751367e-01 1.00000000e+00 3.99800000e-02 3.63900000e-02
2.27231758e-01 1.08531541e+00 9.99882505e-01 9.99985588e-01 4.19800000e-02 3.86800000e-02
2.32171579e-01 1.11211679e+00 1.00022183e+00 1.00000000e+00 3.80900000e-02 3.42500000e-02
2.37111400e-01 1.21748755e+00 1.00020958e+00 1.00001411e+00 2.20000000e-02 1.80700000e-02
2.42051221e-01 1.12682436e+00 1.00000000e+00 1.00001396e+00 2.23900000e-02 1.98700000e-02
2.46991042e-01 1.13243330e+00 1.00000000e+00 1.00002763e+00 3.52300000e-02 3.11100000e-02
2.51930862e-01 1.13088235e+00 1.00000000e+00 1.00005469e+00 3.07600000e-02 2.72000000e-02
2.56870683e-01 1.07944948e+00 1.00000000e+00 1.00002707e+00 3.45100000e-02 3.19700000e-02
2.61810504e-01 1.14501809e+00 1.00000000e+00 9.99946381e-01 3.48200000e-02 3.04100000e-02
2.66750325e-01 1.22703510e+00 1.00000000e+00 9.99920382e-01 1.64300000e-02 1.33900000e-02
2.71690146e-01 1.15579228e+00 1.00000000e+00 9.99934356e-01 2.60400000e-02 2.25300000e-02
2.76629966e-01 1.09979810e+00 1.00000000e+00 1.00000000e+00 3.81300000e-02 3.46700000e-02
2.81569787e-01 1.13067520e+00 1.00000000e+00 1.00002568e+00 3.88500000e-02 3.43600000e-02
2.86509608e-01 1.07501194e+00 1.00000000e+00 1.00006351e+00 2.25000000e-02 2.09300000e-02
2.91449429e-01 1.17824629e+00 1.00000000e+00 1.00008799e+00 2.45900000e-02 2.08700000e-02
2.96389250e-01 1.13573951e+00 1.00000000e+00 1.00003733e+00 2.89500000e-02 2.54900000e-02
3.01329071e-01 1.16217257e+00 1.00000000e+00 9.99950707e-01 3.01700000e-02 2.59600000e-02
3.06268891e-01 1.10156020e+00 1.00000000e+00 9.99938995e-01 3.74200000e-02 3.39700000e-02
3.11208712e-01 1.15528660e+00 1.00000000e+00 9.99987923e-01 5.05900000e-02 4.37900000e-02
3.16148533e-01 1.09676080e+00 1.00000000e+00 1.00002391e+00 2.64100000e-02 2.40800000e-02
3.21088354e-01 1.46763168e+00 1.00000000e+00 1.00000000e+00 1.09500000e-02 7.46100000e-03
3.26028175e-01 1.10361357e+00 9.99649615e-01 9.99988287e-01 2.99300000e-02 2.71200000e-02
3.30967996e-01 1.11780600e+00 1.00032798e+00 9.99988404e-01 4.13700000e-02 3.70100000e-02
3.35907816e-01 1.14486124e+00 1.00030694e+00 9.99977040e-01 3.75400000e-02 3.27900000e-02
3.40847637e-01 1.17838542e+00 1.00000000e+00 9.99965908e-01 2.71500000e-02 2.30400000e-02
3.45787458e-01 1.24521739e+00 9.99730821e-01 1.00001125e+00 2.86400000e-02 2.30000000e-02
3.50727279e-01 1.19804951e+00 1.00000000e+00 1.00010022e+00 3.19400000e-02 2.66600000e-02
3.55667100e-01 1.15364807e+00 1.00000000e+00 1.00009927e+00 2.68800000e-02 2.33000000e-02
3.60606921e-01 1.15751032e+00 9.99779298e-01 1.00001093e+00 3.64500000e-02 3.14900000e-02
3.65546741e-01 1.21139582e+00 1.00000000e+00 9.99956667e-01 3.59300000e-02 2.96600000e-02
3.70486562e-01 1.13040494e+00 1.00038551e+00 9.99935579e-01 1.64700000e-02 1.45700000e-02
3.75426383e-01 1.30568846e+00 1.00000000e+00 9.99904254e-01 2.45600000e-02 1.88100000e-02
3.80366204e-01 1.14907302e+00 9.99662789e-01 9.99905164e-01 3.03700000e-02 2.64300000e-02
3.85306025e-01 1.22893718e+00 9.99842420e-01 1.00002087e+00 4.12800000e-02 3.35900000e-02
3.90245846e-01 1.11642157e+00 1.00000000e+00 1.00011369e+00 2.73300000e-02 2.44800000e-02
3.95185666e-01 1.26429675e+00 9.99862600e-01 1.00009218e+00 3.27200000e-02 2.58800000e-02
4.00125487e-01 1.24014870e+00 1.00000000e+00 1.00002031e+00 1.66800000e-02 1.34500000e-02
4.05065308e-01 1.29319372e+00 1.00023949e+00 1.00000000e+00 2.22300000e-02 1.71900000e-02
4.10005129e-01 1.18057410e+00 1.00033568e+00 1.00000000e+00 3.53700000e-02 2.99600000e-02
4.14944950e-01 1.22201835e+00 9.99895343e-01 9.99970294e-01 3.99600000e-02 3.27000000e-02
4.19884771e-01 1.18757105e+00 1.00000000e+00 9.99980393e-01 3.13400000e-02 2.63900000e-02
4.24824591e-01 1.28456439e+00 1.00000000e+00 1.00002909e+00 2.71300000e-02 2.11200000e-02
4.29764412e-01 1.22620321e+00 1.00000000e+00 1.00000000e+00 2.29300000e-02 1.87000000e-02
4.34704233e-01 1.23140187e+00 9.99204455e-01 9.99914754e-01 3.29400000e-02 2.67500000e-02
4.39644054e-01 1.15783034e+00 1.00000000e+00 9.99925147e-01 2.83900000e-02 2.45200000e-02
4.44583875e-01 1.14327109e+00 1.00069396e+00 1.00000924e+00 3.55100000e-02 3.10600000e-02
4.49523696e-01 1.26607963e+00 1.00000000e+00 1.00006388e+00 3.30700000e-02 2.61200000e-02
4.54463516e-01 1.45434205e+00 1.00000000e+00 9.99865655e-01 1.04000000e-02 7.15100000e-03
4.59403337e-01 1.25255102e+00 1.00000000e+00 9.99930196e-01 3.43700000e-02 2.74400000e-02
4.64343158e-01 1.19578947e+00 1.00000000e+00 1.00010200e+00 4.54400000e-02 3.80000000e-02
4.69282979e-01 1.19854809e+00 1.00049432e+00 1.00009110e+00 3.30200000e-02 2.75500000e-02
4.74222800e-01 1.17577640e+00 1.00000000e+00 9.99975782e-01 1.89300000e-02 1.61000000e-02
4.79162621e-01 1.35241503e+00 1.00000000e+00 9.99984261e-01 2.26800000e-02 1.67700000e-02
4.84102441e-01 1.19137219e+00 1.00000000e+00 1.00000000e+00 2.59600000e-02 2.17900000e-02
4.89042262e-01 1.27351539e+00 1.00000000e+00 9.99880357e-01 2.93800000e-02 2.30700000e-02
4.93982083e-01 1.16833267e+00 9.99646018e-01 9.99839685e-01 2.92200000e-02 2.50100000e-02
4.98921904e-01 1.29521109e+00 9.99669203e-01 1.00004969e+00 4.11100000e-02 3.17400000e-02
5.03861725e-01 1.63062500e+00 1.00030931e+00 1.00020753e+00 2.60900000e-02 1.60000000e-02
5.08801546e-01 4.71682992e+00 9.99710397e-01 1.00010117e+00 5.29700000e-02 1.12300000e-02
5.13741366e-01 4.81577807e+00 1.26140065e+00 9.99980262e-01 1.11100000e-01 2.30700000e-02
5.18681187e-01 4.72908220e+00 1.55993892e+00 1.00000642e+00 1.28300000e-01 2.71300000e-02
5.23621008e-01 6.85234306e+00 2.16201384e+00 9.99956163e-01 1.55000000e-01 2.26200000e-02
5.28560829e-01 1.75607386e+01 3.63839785e+00 9.99841154e-01 3.61400000e-01 2.05800000e-02
5.33500650e-01 3.97588126e+01 5.47074858e+00 9.99904662e-01 6.42900000e-01 1.61700000e-02
5.38440470e-01 3.07756377e+01 6.73088264e+00 1.00011622e+00 5.91200000e-01 1.92100000e-02
5.43380291e-01 4.71798561e+01 1.04501015e+01 1.00011338e+00 9.83700000e-01 2.08500000e-02
5.48320112e-01 8.34343434e+01 1.73002946e+01 9.99955738e-01 2.47800000e+00 2.97000000e-02
5.53259933e-01 1.48182984e+02 2.27161700e+01 9.99940598e-01 3.46600000e+00 2.33900000e-02
5.58199754e-01 2.69487388e+02 3.06762546e+01 1.24221484e+00 3.31200000e+00 1.22900000e-02
5.63139575e-01 4.18226872e+02 4.79079799e+01 2.13756889e+00 7.59500000e+00 1.81600000e-02
5.68079395e-01 7.04177323e+02 6.71894011e+01 3.87688597e+00 1.65200000e+01 2.34600000e-02
5.73019216e-01 6.33922261e+02 7.88503116e+01 6.18416843e+00 1.79400000e+01 2.83000000e-02
5.77959037e-01 7.66970618e+02 1.13033062e+02 8.84766926e+00 2.27100000e+01 2.96100000e-02
5.82898858e-01 2.19922065e+03 1.06179394e+02 2.00540722e+01 4.51500000e+01 2.05300000e-02
5.87838679e-01 5.00880373e+03 1.11892583e+02 3.53762224e+01 4.83600000e+01 9.65500000e-03
5.92778500e-01 2.86703297e+03 1.60402010e+02 4.80946499e+01 5.21800000e+01 1.82000000e-02
5.97718320e-01 1.66836248e+03 2.21706161e+02 4.48456433e+01 5.24700000e+01 3.14500000e-02
6.02658141e-01 1.46997930e+03 3.71313673e+02 5.27246748e+01 4.26000000e+01 2.89800000e-02
6.07597962e-01 3.43063402e+03 3.61181435e+02 6.15543516e+01 5.46500000e+01 1.59300000e-02
6.12537783e-01 2.99046408e+03 3.48363927e+02 6.48914537e+01 4.70400000e+01 1.57300000e-02
6.17477604e-01 2.39132554e+03 4.03172205e+02 7.33444518e+01 4.90700000e+01 2.05200000e-02
6.22417425e-01 2.09783631e+03 3.74516822e+02 7.96803150e+01 4.46000000e+01 2.12600000e-02
6.27357245e-01 1.48945350e+03 1.57627119e+03 7.54059066e+20 3.10700000e+01 2.08600000e-02


==> data/equiv2d.dat <==
t CM_RRb1 RM_PRb1 RR_RRb1 RRb1_PRb1
1.953125e-03 7.404454e-15 1.029093e-14 6.686625e-07 3.007208e-07
3.906250e-03 8.261081e-15 5.158133e-14 5.701545e-07 1.095553e-06
5.859375e-03 4.408307e-14 2.719247e-14 6.869187e-06 2.603202e-06
7.812500e-03 4.713749e-14 1.000000e-17 1.862138e-05 5.564711e-06
9.765625e-03 8.758000e-15 1.237228e-14 3.513300e-05 1.092105e-05
1.171875e-02 8.551286e-16 2.430961e-14 5.559149e-05 1.954918e-05
1.367188e-02 4.428107e-14 3.604157e-14 7.964936e-05 3.200690e-05
1.562500e-02 2.196863e-14 3.154317e-14 1.073439e-04 4.829736e-05
1.757812e-02 4.265790e-15 1.279650e-14 1.383619e-04 6.769132e-05
1.953125e-02 2.790114e-14 3.638956e-14 1.711226e-04 8.866954e-05
2.148438e-02 3.827456e-14 2.374061e-14 2.024086e-04 1.090545e-04
2.343750e-02 3.343786e-15 3.970244e-14 2.280907e-04 1.263970e-04
2.539062e-02 1.186947e-15 2.581253e-14 2.448301e-04 1.386289e-04
2.734375e-02 7.288533e-15 4.387992e-14 2.518419e-04 1.447857e-04
2.929688e-02 4.112645e-14 4.064601e-14 2.515254e-04 1.453285e-04
3.125000e-02 1.890259e-15 1.748242e-14 2.484704e-04 1.417311e-04
3.320312e-02 4.620962e-14 3.372844e-14 2.474579e-04 1.356658e-04
3.515625e-02 7.144119e-14 6.412477e-15 2.514869e-04 1.284798e-04
3.710938e-02 2.321507e-14 1.003461e-13 2.605306e-04 1.211916e-04
3.906250e-02 5.001134e-14 8.404304e-15 2.713848e-04 1.146941e-04
4.101562e-02 3.130969e-14 2.196930e-14 2.787149e-04 1.098466e-04
4.296875e-02 1.347111e-14 1.714320e-14 2.770140e-04 1.073865e-04
4.492188e-02 1.144834e-14 5.042176e-15 2.627983e-04 1.077442e-04
4.687500e-02 8.597484e-14 5.607032e-14 2.362558e-04 1.108655e-04
4.882812e-02 2.538093e-14 6.169233e-15 2.017564e-04 1.161347e-04
5.078125e-02 6.745426e-14 1.789968e-14 1.669684e-04 1.224573e-04
5.273438e-02 7.313835e-16 4.665627e-14 1.407069e-04 1.285054e-04
5.468750e-02 5.898222e-14 4.646466e-14 1.300427e-04 1.330487e-04
5.664062e-02 7.028996e-14 1.533803e-13 1.376205e-04 1.352509e-04
5.859375e-02 6.524239e-15 6.796430e-14 1.603409e-04 1.348142e-04
6.054688e-02 3.334879e-14 4.380241e-14 1.901917e-04 1.319321e-04
6.250000e-02 6.128122e-14 6.729539e-14 2.170219e-04 1.271037e-04
6.445312e-02 4.811102e-14 1.240608e-13 2.320733e-04 1.209265e-04
6.640625e-02 2.808643e-14 6.660579e-14 2.308223e-04 1.139561e-04
6.835938e-02 5.225500e-15 4.499256e-15 2.142083e-04 1.066503e-04
7.031250e-02 4.304368e-15 1.381565e-13 1.880613e-04 9.936239e-05
7.226562e-02 5.373743e-14 6.965319e-14 1.610578e-04 9.234136e-05
7.421875e-02 1.299576e-13 8.291149e-14 1.418265e-04 8.572698e-05
7.617188e-02 3.251405e-14 2.997811e-14 1.360233e-04 7.954894e-05
7.812500e-02 5.412475e-14 1.409951e-13 1.442456e-04 7.374657e-05
8.007812e-02 2.461392e-14 7.974366e-14 1.614603e-04 6.821430e-05
8.203125e-02 3.239371e-14 5.957251e-14 1.782009e-04 6.285955e-05
8.398438e-02 3.907038e-14 5.387735e-14 1.833173e-04 5.764855e-05
8.593750e-02 3.670669e-15 1.482308e-14 1.676244e-04 5.262002e-05
8.789062e-02 2.400004e-14 1.115242e-14 1.274412e-04 4.786427e-05
8.984375e-02 8.700636e-14 5.753168e-14 6.678503e-05 4.348154e-05
9.179688e-02 7.654290e-14 4.614904e-14 2.870465e-06 3.954128e-05
9.375000e-02 5.021925e-14 1.234395e-14 6.562059e-05 3.606170e-05
9.570312e-02 7.855870e-14 8.135170e-14 1.060567e-04 3.301627e-05
9.765625e-02 5.000003e-14 9.024801e-14 1.142030e-04 3.035823e-05
9.960938e-02 5.690632e-14 3.566955e-14 8.853960e-05 2.804521e-05
1.015625e-01 5.451944e-14 2.324626e-14 3.616722e-05 2.605036e-05
1.035156e-01 5.382968e-15 3.036472e-14 2.958294e-05 2.435738e-05
1.054688e-01 1.597863e-14 2.451837e-14 9.305061e-05 2.294647e-05
1.074219e-01 4.950981e-14 3.520621e-14 1.404983e-04 2.178130e-05
1.093750e-01 4.669748e-14 4.106546e-14 1.637060e-04 2.080481e-05
1.113281e-01 6.310172e-14 1.152269e-14 1.620239e-04 1.994634e-05
1.132812e-01 4.329221e-14 1.109684e-14 1.421859e-04 1.913646e-05
1.152344e-01 2.175051e-14 2.681146e-14 1.157195e-04 1.832206e-05
1.171875e-01 5.571226e-14 5.653057e-14 9.470112e-05 1.747480e-05
1.191406e-01 1.072333e-13 1.430662e-14 8.739564e-05 1.659043e-05
1.210938e-01 3.071641e-14 5.558768e-14 9.540515e-05 1.568087e-05
1.230469e-01 2.954476e-14 4.174152e-14 1.132412e-04 1.476394e-05
1.250000e-01 4.661056e-14 2.458842e-14 1.302666e-04 1.385522e-05
1.269531e-01 2.531489e-14 9.964243e-14 1.342854e-04 1.296473e-05
1.289062e-01 6.722908e-14 3.743849e-14 1.157832e-04 1.209771e-05
1.308594e-01 2.513987e-14 1.013607e-13 7.167810e-05 1.125712e-05
1.328125e-01 1.186038e-13 3.837927e-14 7.329584e-06 1.044537e-05
1.347656e-01 5.830705e-14 7.185378e-14 6.422784e-05 9.664777e-06
1.367188e-01 6.765301e-14 9.783782e-14 1.259743e-04 8.916986e-06
1.386719e-01 8.011847e-14 1.037440e-13 1.623084e-04 8.202554e-06
1.406250e-01 7.370087e-14 6.619868e-14 1.640327e-04 7.521202e-06
1.425781e-01 8.058264e-14 3.609133e-14 1.310448e-04 6.872671e-06
1.445312e-01 8.507483e-14 9.763912e-14 7.206791e-05 6.257599e-06
1.464844e-01 4.451011e-14 1.202158e-13 1.956170e-06 5.677839e-06
1.484375e-01 6.365163e-14 1.089492e-13 6.235711e-05 5.136066e-06
1.503906e-01 2.232486e-14 5.957595e-14 1.062166e-04 4.634931e-06
1.523438e-01 4.322363e-14 6.716458e-14 1.209587e-04 4.176195e-06
1.542969e-01 2.451308e-15 1.483681e-13 1.060496e-04 3.760264e-06
1.562500e-01 2.456459e-14 8.231040e-15 6.889134e-05 3.386320e-06
1.582031e-01 3.602377e-14 8.409794e-14 2.219232e-05 3.052847e-06
1.601562e-01 8.689334e-15 1.392845e-14 2.022980e-05 2.758084e-06
1.621094e-01 1.064825e-13 6.827091e-14 4.767478e-05 2.500033e-06
1.640625e-01 7.338403e-14 9.331685e-14 5.541143e-05 2.276037e-06
1.660156e-01 1.123825e-13 1.388325e-13 4.548239e-05 2.082274e-06
1.679688e-01 1.270386e-13 1.386447e-13 2.549563e-05 1.913565e-06
1.699219e-01 1.695203e-13 7.293888e-15 5.807557e-06 1.763729e-06
1.718750e-01 1.820221e-13 7.997929e-14 4.238384e-06 1.626477e-06
1.738281e-01 3.723883e-14 9.947001e-14 4.203652e-08 1.496572e-06
1.757812e-01 5.592974e-14 7.561093e-14 1.653083e-05 1.370827e-06
1.777344e-01 6.307704e-14 1.177105e-13 3.678566e-05 1.248509e-06
1.796875e-01 1.720396e-14 2.003826e-13 4.916430e-05 1.130983e-06
1.816406e-01 1.579153e-14 4.860827e-14 4.328044e-05 1.020689e-06
1.835938e-01 4.611467e-14 1.583884e-13 1.388075e-05 9.198899e-07
1.855469e-01 5.564747e-14 1.392411e-13 3.721150e-05 8.296495e-07
1.875000e-01 2.492202e-14 2.076834e-15 1.013557e-04 7.494454e-07
1.894531e-01 4.809368e-14 2.605580e-14 1.650937e-04 6.774592e-07
1.914062e-01 1.261914e-14 9.549285e-14 2.132850e-04 6.113397e-07
1.933594e-01 3.578960e-14 6.771002e-15 2.328033e-04 5.490844e-07
1.953125e-01 5.939415e-14 1.457746e-14 2.160598e-04 4.897253e-07
1.972656e-01 5.521448e-14 5.281382e-14 1.633527e-04 4.336138e-07
1.992188e-01 5.249681e-14 1.176693e-13 8.312057e-05 3.822345e-07
2.011719e-01 3.883696e-14 2.585159e-14 1.014226e-05 3.376028e-07
2.031250e-01 4.177607e-14 2.872104e-14 9.959567e-05 3.014364e-07
2.050781e-01 4.457518e-14 3.641684e-14 1.701340e-04 2.743827e-07
2.070312e-01 3.604609e-14 2.320614e-14 2.117516e-04 2.555832e-07
2.089844e-01 4.917672e-14 2.711174e-14 2.215621e-04 2.427366e-07
2.109375e-01 8.876090e-14 1.461806e-13 2.040648e-04 2.326259e-07
2.128906e-01 3.251194e-14 1.398363e-15 1.693728e-04 2.219222e-07
2.148438e-01 6.700303e-14 7.211243e-14 1.296406e-04 2.080116e-07
2.167969e-01 8.493994e-14 4.675167e-14 9.483485e-05 1.896296e-07
2.187500e-01 1.095596e-14 1.198235e-13 6.957962e-05 1.671398e-07
2.207031e-01 5.965060e-14 2.597502e-14 5.240481e-05 1.423743e-07
2.226562e-01 4.971243e-14 9.278126e-14 3.747937e-05 1.180562e-07
2.246094e-01 5.582332e-14 1.769451e-13 1.772656e-05 9.695905e-08
2.265625e-01 1.129763e-13 5.870672e-14 1.209139e-05 8.108064e-08
2.285156e-01 9.705954e-14 1.170157e-13 5.321667e-05 7.111163e-08
2.304688e-01 1.627207e-14 2.712012e-14 1.019683e-04 6.636919e-08
2.324219e-01 1.536012e-13 1.305160e-13 1.501627e-04 6.518566e-08
2.343750e-01 1.277032e-13 6.261719e-14 1.869908e-04 6.557899e-08
2.363281e-01 7.022219e-14 4.797025e-14 2.021168e-04 6.596374e-08
2.382812e-01 2.551417e-14 3.698997e-14 1.890991e-04 6.566792e-08
2.402344e-01 1.940425e-13 7.348749e-14 1.478039e-04 6.509514e-08
2.421875e-01 7.188889e-14 8.626667e-14 8.482994e-05 6.547265e-08
2.441406e-01 1.053391e-13 1.674848e-14 1.192356e-05 6.825434e-08
2.460938e-01 7.794203e-14 1.679596e-13 5.681091e-05 7.438299e-08
2.480469e-01 1.161513e-13 2.471770e-14 1.080369e-04 8.369213e-08
2.500000e-01 5.012491e-14 2.462658e-14 1.321964e-04 9.469376e-08
2.519531e-01 7.990647e-14 1.185569e-13 1.260330e-04 1.048395e-07
2.539062e-01 9.865503e-14 2.920708e-14 9.378160e-05 1.111596e-07
2.558594e-01 1.668496e-13 1.961668e-14 4.602710e-05 1.110610e-07
2.578125e-01 6.894849e-14 4.295855e-15 3.827403e-06 1.030407e-07
2.597656e-01 7.383737e-14 7.426540e-14 4.404188e-05 8.713039e-08
2.617188e-01 1.098247e-13 9.041882e-14 6.787047e-05 6.495426e-08
2.636719e-01 1.319522e-13 5.715805e-14 7.444316e-05 3.937787e-08
2.656250e-01 1.280878e-13 1.077632e-13 6.742504e-05 1.381889e-08
2.675781e-01 2.050414e-13 2.446996e-14 5.267619e-05 8.590586e-09
2.695312e-01 1.387198e-13 2.206906e-14 3.602128e-05 2.573588e-08
2.714844e-01 2.062755e-13 1.275348e-13 2.152371e-05 3.690984e-08
2.734375e-01 1.907102e-13 1.961352e-14 1.027892e-05 4.274754e-08
2.753906e-01 1.833639e-13 8.565297e-14 2.393847e-09 4.474860e-08
2.773438e-01 6.007092e-15 1.052277e-13 1.409581e-05 4.457032e-08
2.792969e-01 1.285825e-13 1.527304e-14 3.699876e-05 4.332352e-08
2.812500e-01 2.208695e-13 2.673467e-15 7.123613e-05 4.109670e-08
2.832031e-01 8.053334e-14 4.303309e-15 1.151332e-04 3.685826e-08
2.851562e-01 1.249698e-13 2.184930e-14 1.627916e-04 2.878925e-08
2.871094e-01 1.855845e-13 1.424442e-14 2.053503e-04 1.496133e-08
2.890625e-01 1.486517e-13 1.926590e-14 2.326439e-04 5.856854e-09
2.910156e-01 9.459268e-14 4.426452e-14 2.349402e-04 3.355059e-08
2.929688e-01 1.305444e-13 6.486926e-14 2.051193e-04 6.640673e-08
2.949219e-01 8.895696e-14 6.807315e-14 1.413145e-04 1.013512e-07
2.968750e-01 1.947589e-13 1.861519e-14 4.886476e-05 1.345900e-07
2.988281e-01 6.384835e-14 5.167725e-14 6.002649e-05 1.624403e-07
3.007812e-01 9.944494e-16 8.114706e-14 1.693110e-04 1.821129e-07
3.027344e-01 1.155801e-13 4.024487e-14 2.633277e-04 1.922462e-07
3.046875e-01 1.697427e-13 5.335333e-14 3.301638e-04 1.930721e-07
3.066406e-01 1.648475e-13 1.378653e-15 3.630840e-04 1.861853e-07
3.085938e-01 1.118830e-14 3.022804e-14 3.604211e-04 1.739849e-07
3.105469e-01 1.296906e-13 9.193753e-15 3.249005e-04 1.589547e-07
3.125000e-01 5.282581e-14 1.208561e-14 2.628816e-04 1.430023e-07
3.144531e-01 1.524789e-13 8.546584e-15 1.832522e-04 1.270719e-07
3.164062e-01 1.012262e-13 1.362585e-13 9.565390e-05 1.111491e-07
3.183594e-01 1.282507e-13 6.402891e-14 8.447839e-06 9.463964e-08
3.203125e-01 1.420148e-13 9.512491e-14 7.256491e-05 7.696928e-08
3.222656e-01 9.517189e-14 1.133637e-13 1.440750e-04 5.817978e-08
3.242188e-01 1.267077e-13 4.446219e-14 2.043346e-04 3.929847e-08
3.261719e-01 1.321686e-13 1.926428e-13 2.523086e-04 2.233809e-08
3.281250e-01 1.436652e-13 9.647177e-14 2.872162e-04 9.903371e-09
3.300781e-01 1.796537e-13 1.088123e-13 3.080147e-04 4.515286e-09
3.320312e-01 1.819037e-13 5.743336e-14 3.125586e-04 7.866555e-09
3.339844e-01 1.344069e-13 8.222095e-14 2.971086e-04 2.025663e-08
3.359375e-01 1.714276e-13 1.109788e-13 2.573454e-04 4.039828e-08
3.378906e-01 1.498326e-13 1.524448e-13 1.911110e-04 6.566091e-08
3.398438e-01 2.066962e-13 4.706944e-14 1.013745e-04 9.267234e-08
3.417969e-01 2.376352e-13 1.187249e-13 2.763149e-06 1.180915e-07
3.437500e-01 2.500860e-13 1.194937e-13 1.078346e-04 1.393341e-07
3.457031e-01 1.558550e-13 9.591074e-14 1.992861e-04 1.550644e-07
3.476562e-01 2.096595e-13 5.057574e-14 2.644064e-04 1.653379e-07
3.496094e-01 1.971306e-13 5.904749e-14 2.941310e-04 1.713730e-07
3.515625e-01 8.355570e-15 1.625701e-13 1.063890e-04 1.298411e-06
3.535156e-01 1.257392e-14 3.069829e-13 8.892283e-05 1.365099e-06
3.554688e-01 1.971417e-14 5.683358e-15 7.225316e-05 1.087612e-06
3.574219e-01 4.950903e-14 1.070939e-14 5.988628e-05 1.169786e-06
3.593750e-01 3.453715e-14 6.317341e-14 2.544336e-05 1.257595e-06
3.613281e-01 1.750031e-14 7.686400e-14 4.124407e-05 1.346868e-06
3.632812e-01 1.874253e-13 9.430616e-14 1.343270e-04 1.510680e-06
3.652344e-01 8.031703e-14 1.351470e-13 2.376280e-04 1.590068e-06
3.671875e-01 5.635828e-14 4.724142e-14 3.290675e-04 1.663191e-06
3.691406e-01 9.880985e-14 1.117549e-13 3.858317e-04 1.731370e-06
3.710938e-01 1.500013e-13 8.520576e-14 3.894287e-04 1.797625e-06
3.730469e-01 6.421390e-14 1.538889e-13 3.300915e-04 1.865782e-06
3.750000e-01 1.291254e-13 8.070326e-14 2.374276e-04 1.419703e-06
3.769531e-01 8.989504e-14 5.784542e-14 6.796564e-05 1.489291e-06
3.789062e-01 8.742724e-14 1.143040e-13 1.156882e-04 1.567044e-06
3.808594e-01 1.831474e-14 9.523647e-14 2.768593e-04 1.651920e-06
3.828125e-01 3.619556e-15 6.937471e-14 3.833212e-04 1.741843e-06
3.847656e-01 1.311576e-14 7.496835e-14 4.166232e-04 1.834694e-06
3.867188e-01 6.157418e-14 7.821968e-14 3.767445e-04 1.929259e-06
3.886719e-01 6.697861e-14 1.343938e-13 2.809375e-04 2.025807e-06
3.906250e-01 1.083853e-13 1.037791e-13 1.579927e-04 2.126132e-06
3.925781e-01 1.185370e-13 9.662234e-14 3.994469e-05 2.233051e-06
3.945312e-01 1.246541e-13 6.908018e-14 4.689002e-05 2.349543e-06
3.964844e-01 4.213709e-14 3.713064e-14 5.937970e-05 1.733221e-06
3.984375e-01 2.377325e-14 7.255638e-14 6.518750e-05 1.856375e-06
4.003906e-01 3.557798e-14 2.104800e-14 5.071712e-05 1.991274e-06
4.023438e-01 3.475621e-14 2.455743e-14 3.821053e-05 2.135160e-06
4.042969e-01 3.567394e-14 7.426529e-15 4.566976e-05 2.284492e-06
4.062500e-01 4.875508e-14 7.994766e-15 7.981968e-05 2.435923e-06
4.082031e-01 9.714645e-14 6.463461e-14 1.343122e-04 2.587188e-06
4.101562e-01 3.174794e-14 5.568675e-14 1.925194e-04 2.737655e-06
4.121094e-01 7.806497e-14 2.277416e-15 2.326597e-04 2.888394e-06
4.140625e-01 1.004162e-13 9.803996e-14 2.336603e-04 3.041767e-06
4.160156e-01 8.169964e-14 1.641403e-13 1.813016e-04 3.200667e-06
4.179688e-01 9.651477e-14 1.203376e-13 7.409400e-05 3.367652e-06
4.199219e-01 1.086751e-14 8.935486e-14 4.961350e-05 2.315567e-06
4.218750e-01 3.936356e-14 1.525633e-13 1.972573e-04 2.469349e-06
4.238281e-01 1.967983e-14 1.473037e-13 3.173404e-04 2.631693e-06
4.257812e-01 3.958624e-15 1.635839e-13 3.763967e-04 2.801019e-06
4.277344e-01 1.081413e-14 2.035122e-13 3.555293e-04 2.975971e-06
4.296875e-01 4.433680e-15 2.285043e-13 2.569295e-04 3.156111e-06
4.316406e-01 1.438068e-14 2.085191e-13 1.032046e-04 3.342275e-06
4.335938e-01 9.327098e-15 2.046402e-13 6.959605e-05 3.536493e-06
4.355469e-01 9.657621e-15 2.473659e-13 2.222979e-04 3.741519e-06
4.375000e-01 1.236600e-14 2.330006e-13 3.231383e-04 3.960111e-06
4.394531e-01 3.859906e-15 2.969971e-13 3.559613e-04 4.194279e-06
4.414062e-01 7.418786e-15 2.833964e-13 3.238906e-04 4.444719e-06
4.433594e-01 2.933354e-14 2.606483e-13 2.469849e-04 4.710621e-06
4.453125e-01 3.001688e-14 6.955615e-14 1.422937e-04 2.854542e-06
4.472656e-01 5.766297e-14 7.688373e-14 5.900350e-05 3.085856e-06
4.492188e-01 7.473363e-15 7.917698e-14 3.621636e-06 3.325095e-06
4.511719e-01 7.382481e-15 7.242787e-14 2.056867e-05 3.570749e-06
4.531250e-01 3.942216e-16 1.253620e-13 2.285018e-05 3.822705e-06
4.550781e-01 2.609468e-14 7.555742e-14 2.088173e-05 4.082243e-06
4.570312e-01 2.462773e-14 1.150572e-13 3.482951e-05 4.351640e-06
4.589844e-01 1.140689e-14 1.433459e-13 8.059867e-05 4.633501e-06
4.609375e-01 8.078381e-15 1.074607e-13 1.630241e-04 4.930050e-06
4.628906e-01 4.158974e-14 1.635731e-13 2.710241e-04 5.242599e-06
4.648438e-01 7.468975e-14 1.702990e-13 3.776494e-04 5.571349e-06
4.667969e-01 5.278814e-14 1.066641e-13 4.469777e-04 5.915585e-06
4.687500e-01 3.549306e-14 6.094747e-14 4.074894e-04 3.378173e-06
4.707031e-01 3.205123e-14 2.479092e-15 3.297309e-04 3.654041e-06
4.726562e-01 6.070479e-14 9.971641e-15 1.815501e-04 3.940584e-06
4.746094e-01 3.612436e-14 6.222352e-15 1.245385e-05 4.238634e-06
4.765625e-01 2.561719e-14 4.781854e-15 2.147299e-04 4.549857e-06
4.785156e-01 2.143133e-14 3.223121e-14 3.847067e-04 4.876353e-06
4.804688e-01 1.434043e-14 1.834232e-14 4.888785e-04 5.220105e-06
4.824219e-01 2.422196e-14 2.949460e-14 5.088259e-04 5.582483e-06
4.843750e-01 2.996036e-14 4.884813e-16 4.455549e-04 5.963920e-06
4.863281e-01 3.266435e-14 1.721706e-14 3.188754e-04 6.363905e-06
4.882812e-01 1.399346e-14 1.208518e-14 1.615414e-04 6.781301e-06
4.902344e-01 2.043018e-15 2.184441e-14 9.718467e-06 7.214891e-06
4.921875e-01 2.003702e-14 1.258129e-14 1.070676e-04 7.663979e-06
4.941406e-01 1.310637e-13 5.524920e-14 9.827458e-05 2.451822e-06
4.960938e-01 1.541384e-13 5.168245e-14 1.108349e-04 2.761709e-06
4.980469e-01 1.471444e-13 7.364683e-14 9.314609e-05 3.086775e-06
5.000000e-01 1.165079e-13 4.435565e-14 6.965386e-05 3.429656e-06
5.019531e-01 1.367052e-13 6.572340e-14 6.394358e-05 3.792808e-06
5.039062e-01 1.497718e-13 8.022425e-14 8.949360e-05 4.177928e-06
5.058594e-01 1.459828e-13 5.431562e-14 1.432440e-04 4.585603e-06
5.078125e-01 1.379115e-13 9.015620e-14 2.051267e-04 5.015288e-06
5.097656e-01 1.364293e-13 9.424704e-14 2.449509e-04 5.465619e-06
5.117188e-01 1.410313e-13 1.144755e-13 2.345323e-04 5.934925e-06
5.136719e-01 1.358664e-13 1.036331e-13 1.597620e-04 6.421781e-06
5.156250e-01 1.075553e-13 8.429588e-14 2.707311e-05 6.925415e-06
5.175781e-01 1.083255e-13 1.273314e-13 1.380115e-04 7.445869e-06
5.195312e-01 9.041153e-14 1.299655e-13 2.984529e-04 7.983892e-06
5.214844e-01 9.860843e-14 7.379401e-14 3.216143e-04 1.102369e-06
5.234375e-01 8.444745e-14 6.853340e-14 3.732185e-04 8.414986e-07
5.253906e-01 9.711878e-14 9.940100e-14 3.388662e-04 5.670128e-07
5.273438e-01 9.231719e-14 1.237577e-13 2.246541e-04 2.794103e-07
5.292969e-01 1.184399e-13 1.230190e-13 5.803634e-05 2.002691e-08
5.312500e-01 1.096942e-13 1.237576e-13 1.187242e-04 3.295556e-07
5.332031e-01 9.063529e-14 1.372822e-13 2.604054e-04 6.474783e-07
5.351562e-01 1.039066e-13 1.393781e-13 3.323335e-04 9.726698e-07
5.371094e-01 8.428615e-14 1.374075e-13 3.206772e-04 1.304957e-06
5.390625e-01 1.068893e-13 1.465641e-13 2.357879e-04 1.645239e-06
5.410156e-01 6.990988e-14 1.243609e-13 1.077425e-04 1.995335e-06
5.429688e-01 6.798045e-14 1.293450e-13 2.390424e-05 2.357614e-06
5.449219e-01 5.160916e-14 7.538603e-14 1.253489e-04 7.838310e-06
5.468750e-01 4.797875e-14 8.872242e-14 1.672536e-04 7.780214e-06
5.488281e-01 1.583738e-14 7.214862e-14 1.604380e-04 7.713285e-06
5.507812e-01 1.347503e-14 9.323923e-14 1.249408e-04 7.637450e-06
5.527344e-01 2.791940e-15 8.655078e-14 9.175570e-05 7.553163e-06
5.546875e-01 3.183576e-15 7.874105e-14 8.996540e-05 7.461035e-06
5.566406e-01 3.356149e-14 1.099147e-13 1.348635e-04 7.361478e-06
5.585938e-01 1.865932e-15 9.184597e-14 2.219877e-04 7.254492e-06
5.605469e-01 2.746146e-14 9.673060e-14 3.287596e-04 7.139666e-06
5.625000e-01 7.698404e-15 1.175028e-13 4.218978e-04 7.016404e-06
5.644531e-01 2.223163e-14 1.177684e-13 4.672904e-04 6.884303e-06
5.664062e-01 2.376268e-14 1.079229e-13 4.397285e-04 6.743556e-06
5.683594e-01 2.682490e-14 1.480274e-13 3.309185e-04 6.595269e-06
5.703125e-01 4.046778e-14 1.529653e-13 1.540997e-04 6.441541e-06
5.722656e-01 4.442672e-14 1.424728e-13 5.691316e-05 6.285284e-06
5.742188e-01 3.143115e-14 8.596410e-14 2.540783e-04 2.078042e-05
5.761719e-01 3.349295e-14 7.578174e-14 3.693432e-04 2.107559e-05
5.781250e-01 5.048651e-14 7.841296e-14 4.068846e-04 2.139046e-05
5.800781e-01 4.058292e-14 9.780332e-14 3.628295e-04 2.172673e-05
5.820312e-01 3.451963e-14 6.506461e-14 2.544183e-04 2.208493e-05
5.839844e-01 3.788555e-14 6.469281e-14 1.135696e-04 2.246481e-05
5.859375e-01 3.711259e-14 9.366726e-14 2.374150e-05 2.286585e-05
5.878906e-01 2.202382e-14 7.918272e-14 1.285202e-04 2.328786e-05
5.898438e-01 3.388836e-14 9.941973e-14 1.869098e-04 2.373129e-05
5.917969e-01 2.565708e-14 8.997299e-14 2.031223e-04 2.419739e-05
5.937500e-01 1.421554e-14 9.460334e-14 1.960071e-04 2.468798e-05
5.957031e-01 6.123431e-14 1.065796e-13 1.998878e-04 4.850765e-05
5.976562e-01 7.127520e-14 1.033625e-13 2.090550e-04 4.979769e-05
5.996094e-01 4.871543e-14 7.945271e-14 2.566310e-04 5.114047e-05
6.015625e-01 4.250455e-14 9.632715e-14 3.374218e-04 5.253679e-05
6.035156e-01 5.368929e-14 8.996637e-14 4.294885e-04 5.398679e-05
6.054688e-01 5.830187e-14 8.390247e-14 5.014261e-04 5.549026e-05
6.074219e-01 6.374761e-14 9.500185e-14 5.222944e-04 5.704690e-05
6.093750e-01 5.640089e-14 1.080179e-13 4.718450e-04 5.865674e-05
6.113281e-01 5.456269e-14 1.002669e-13 3.488449e-04 6.032024e-05
6.132812e-01 6.077672e-14 9.661377e-14 1.748414e-04 6.203843e-05
6.152344e-01 8.331131e-14 1.048563e-13 9.327567e-06 6.381266e-05
6.171875e-01 7.458904e-14 1.025667e-13 1.549393e-04 6.564443e-05
6.191406e-01 8.670086e-14 1.220046e-13 2.213711e-04 6.753505e-05
6.210938e-01 8.392683e-14 9.857377e-14 1.900961e-04 6.948549e-05
6.230469e-01 1.466142e-13 9.182119e-14 5.088151e-05 8.697202e-05
6.250000e-01 1.333542e-13 9.236311e-14 1.056881e-04 8.947759e-05
6.269531e-01 1.478892e-13 9.079042e-14 2.637551e-04 9.206431e-05
6.289062e-01 1.307449e-13 7.884306e-14 3.857919e-04 9.473286e-05
6.308594e-01 1.303099e-13 1.001108e-13 4.479767e-04 9.748436e-05
6.328125e-01 1.289352e-13 1.068000e-13 4.463520e-04 1.003205e-04
6.347656e-01 1.370029e-13 9.022420e-14 3.967489e-04 1.032432e-04
6.367188e-01 1.302701e-13 9.847813e-14 3.280301e-04 1.062547e-04
6.386719e-01 1.313165e-13 1.093326e-13 2.707556e-04 1.093571e-04
6.406250e-01 1.271298e-13 9.767274e-14 2.458548e-04 1.125516e-04
6.425781e-01 1.269029e-13 1.016116e-13 2.579259e-04 1.158391e-04
6.445312e-01 1.231054e-13 1.157047e-13 2.951359e-04 1.192195e-04
6.464844e-01 1.271086e-13 1.076250e-13 3.347110e-04 1.226920e-04
6.484375e-01 1.203819e-13 1.131231e-13 3.515070e-04 1.262555e-04
6.503906e-01 1.265822e-13 9.007263e-14 3.270317e-04 1.299091e-04
6.523438e-01 1.383982e-13 1.162712e-13 1.410701e-04 1.434870e-04
6.542969e-01 1.500178e-13 1.243432e-13 4.244026e-05 1.476433e-04
6.562500e-01 1.352541e-13 1.185160e-13 4.580932e-05 1.519044e-04
6.582031e-01 1.249687e-13 1.110211e-13 9.015761e-05 1.562711e-04
6.601562e-01 1.349862e-13 1.244862e-13 6.651671e-05 1.607444e-04
6.621094e-01 1.328793e-13 1.050330e-13 3.044696e-05 1.653245e-04
6.640625e-01 1.207306e-13 9.906003e-14 1.852511e-04 1.700118e-04
6.660156e-01 1.270841e-13 9.906481e-14 3.666818e-04 1.748058e-04
6.679688e-01 1.359474e-13 9.042010e-14 5.369548e-04 1.797063e-04
6.699219e-01 1.234445e-13 8.859399e-14 6.617894e-04 1.847128e-04
6.718750e-01 1.092678e-13 7.416411e-14 7.192288e-04 1.898249e-04
6.738281e-01 1.033264e-13 1.029030e-13 7.055748e-04 1.950416e-04
6.757812e-01 9.166706e-14 8.223105e-14 6.367901e-04 2.003614e-04
6.777344e-01 8.892913e-14 9.156353e-14 5.439078e-04 2.057815e-04
6.796875e-01 8.472914e-14 1.003128e-13 4.625925e-04 2.112979e-04
6.816406e-01 8.673188e-14 5.033652e-14 3.715344e-04 2.109228e-04
6.835938e-01 9.676020e-14 5.497001e-14 3.890995e-04 2.168656e-04
6.855469e-01 9.799320e-14 5.363484e-14 4.311812e-04 2.229260e-04
6.875000e-01 8.754041e-14 5.462105e-14 3.715291e-04 2.290929e-04
6.894531e-01 7.953761e-14 8.740453e-14 2.847385e-04 1.882743e-04
6.914062e-01 7.044799e-14 8.602874e-14 2.634690e-04 1.937235e-04
6.933594e-01 6.030391e-14 8.346749e-14 2.123197e-04 1.992383e-04
6.953125e-01 6.201579e-14 7.471614e-14 1.234057e-04 2.047952e-04
6.972656e-01 6.909974e-14 7.590586e-14 1.074204e-05 2.103719e-04
6.992188e-01 6.042778e-14 7.748316e-14 9.231569e-05 2.159474e-04
7.011719e-01 1.629723e-13 1.219058e-13 3.470305e-04 1.690901e-04
7.031250e-01 1.531632e-13 1.266837e-13 2.982521e-04 1.739905e-04
7.050781e-01 1.526243e-13 1.186432e-13 1.483030e-04 1.789206e-04
7.070312e-01 1.484741e-13 1.230166e-13 8.442845e-05 1.838730e-04
7.089844e-01 1.352893e-13 1.184005e-13 3.604912e-04 1.888469e-04
7.109375e-01 1.462704e-13 1.232982e-13 6.295116e-04 1.938478e-04
7.128906e-01 1.411966e-13 1.126056e-13 8.422634e-04 1.988863e-04
7.148438e-01 1.356576e-13 1.208360e-13 9.626149e-04 2.039761e-04
7.167969e-01 1.187954e-13 1.011353e-13 9.771624e-04 2.091312e-04
7.187500e-01 1.206588e-13 8.905065e-14 8.997114e-04 2.143628e-04
7.207031e-01 1.221426e-13 9.421384e-14 7.678600e-04 2.196778e-04
7.226562e-01 1.216340e-13 1.077830e-13 6.311908e-04 2.250774e-04
7.246094e-01 1.091551e-13 1.002310e-13 5.348583e-04 2.305581e-04
7.265625e-01 1.165685e-13 1.467859e-13 1.086126e-04 3.753585e-04
7.285156e-01 1.185264e-13 1.473382e-13 1.789618e-04 3.861144e-04
7.304688e-01 1.304866e-13 1.411132e-13 2.148654e-04 3.969714e-04
7.324219e-01 1.348033e-13 1.394850e-13 2.169035e-04 4.079295e-04
7.343750e-01 1.334321e-13 1.321328e-13 1.922043e-04 4.189889e-04
7.363281e-01 1.279057e-13 1.371725e-13 1.513575e-04 4.301496e-04
7.382812e-01 1.397188e-13 1.422647e-13 1.042423e-04 4.414111e-04
7.402344e-01 1.506154e-13 1.485543e-13 5.660982e-05 4.527717e-04
7.421875e-01 1.411948e-13 1.415843e-13 9.027592e-06 4.642281e-04
7.441406e-01 1.390249e-13 1.427766e-13 4.156183e-05 4.757757e-04
7.460938e-01 1.419710e-13 1.431499e-13 9.888457e-05 4.874083e-04
7.480469e-01 1.472050e-13 1.406909e-13 1.646702e-04 4.991181e-04
7.500000e-01 1.423997e-13 1.382821e-13 2.372321e-04 5.108965e-04
7.519531e-01 1.452143e-13 1.271674e-13 3.112050e-04 5.227337e-04
7.539062e-01 1.452343e-13 1.345199e-13 3.780682e-04 5.346193e-04
7.558594e-01 1.478078e-13 1.361538e-13 4.275216e-04 5.465425e-04
7.578125e-01 1.586621e-13 1.313491e-13 4.499664e-04 5.584927e-04
7.597656e-01 1.466055e-13 1.430035e-13 4.397131e-04 5.704596e-04
7.617188e-01 1.603156e-13 1.386611e-13 3.976506e-04 5.824342e-04
7.636719e-01 1.545444e-13 1.365713e-13 3.319585e-04 5.944087e-04
7.656250e-01 1.639033e-13 1.453986e-13 2.563211e-04 6.063779e-04
7.675781e-01 1.794555e-13 1.303876e-13 1.863415e-04 6.183384e-04
7.695312e-01 1.721260e-13 1.347556e-13 1.355663e-04 6.302896e-04
7.714844e-01 1.667443e-13 1.377914e-13 1.123468e-04 6.422326e-04
7.734375e-01 1.687621e-13 1.391201e-13 1.181059e-04 6.541702e-04
7.753906e-01 1.702006e-13 1.360601e-13 1.472055e-04 6.661057e-04
7.773438e-01 1.664819e-13 1.281914e-13 1.885897e-04 6.780421e-04
7.792969e-01 1.609600e-13 1.397647e-13 2.291165e-04 6.899808e-04
7.812500e-01 1.449242e-13 1.397136e-13 2.576208e-04 7.019213e-04
7.832031e-01 1.537747e-13 1.440117e-13 2.679454e-04 7.138606e-04
7.851562e-01 1.674308e-13 1.385830e-13 2.595280e-04 7.257929e-04
7.871094e-01 1.581046e-13 1.337700e-13 2.356411e-04 7.377103e-04
7.890625e-01 1.559929e-13 1.381515e-13 2.007610e-04 7.496029e-04
7.910156e-01 1.539234e-13 1.322892e-13 1.586396e-04 7.614596e-04
7.929688e-01 1.405505e-13 1.377577e-13 1.116066e-04 7.732693e-04
7.949219e-01 1.310294e-13 1.277539e-13 6.064375e-05 7.850211e-04
7.968750e-01 1.253900e-13 1.221386e-13 5.751778e-06 7.967054e-04
7.988281e-01 1.304303e-13 1.118174e-13 5.327777e-05 8.083142e-04
8.007812e-01 1.321048e-13 1.124178e-13 1.153478e-04 8.198418e-04
8.027344e-01 1.268576e-13 1.053781e-13 1.761280e-04 8.312848e-04
8.046875e-01 1.281935e-13 1.100071e-13 2.269950e-04 8.426424e-04
8.066406e-01 1.203287e-13 1.043022e-13 2.561406e-04 8.539165e-04
8.085938e-01 1.161435e-13 1.011797e-13 2.518358e-04 8.651114e-04
8.105469e-01 1.154402e-13 9.386997e-14 2.062842e-04 8.762330e-04
8.125000e-01 1.082119e-13 1.112320e-13 1.181655e-04 8.872887e-04
8.144531e-01 9.993024e-14 1.046667e-13 6.902904e-06 8.982854e-04
8.164062e-01 1.069847e-13 1.011970e-13 1.574393e-04 9.092291e-04
8.183594e-01 1.039884e-13 9.491371e-14 3.178776e-04 9.201229e-04
8.203125e-01 8.965878e-14 9.828370e-14 4.708240e-04 9.309665e-04
8.222656e-01 1.010670e-13 9.448590e-14 5.999054e-04 9.417545e-04
8.242188e-01 9.334954e-14 1.061443e-13 6.927661e-04 9.524771e-04
8.261719e-01 9.142522e-14 1.013462e-13 7.429847e-04 9.631194e-04
8.281250e-01 9.030407e-14 9.716584e-14 7.499115e-04 9.736631e-04
8.300781e-01 8.688385e-14 9.866827e-14 7.167461e-04 9.840873e-04
8.320312e-01 9.359016e-14 1.000458e-13 6.483004e-04 9.943709e-04
8.339844e-01 9.085084e-14 8.876123e-14 5.497488e-04 1.004494e-03
8.359375e-01 1.030917e-13 9.235638e-14 4.265381e-04 1.014439e-03
8.378906e-01 1.061512e-13 9.591409e-14 2.847336e-04 1.024194e-03
8.398438e-01 1.074689e-13 9.579338e-14 1.311720e-04 1.033751e-03
8.417969e-01 1.066505e-13 9.802480e-14 2.648787e-05 1.043108e-03
8.437500e-01 9.378296e-14 1.059612e-13 1.793694e-04 1.052271e-03
8.457031e-01 9.811907e-14 1.009633e-13 3.167511e-04 1.061247e-03
8.476562e-01 1.024187e-13 9.875425e-14 4.262310e-04 1.070049e-03
8.496094e-01 1.027254e-13 1.059651e-13 4.956393e-04 1.078695e-03
8.515625e-01 9.993040e-14 1.035674e-13 5.162322e-04 1.087202e-03
8.535156e-01 9.861814e-14 1.090532e-13 4.853547e-04 1.095589e-03
8.554688e-01 9.424919e-14 1.116205e-13 4.070459e-04 1.103873e-03
8.574219e-01 8.625192e-14 1.104925e-13 2.906949e-04 1.112068e-03
8.593750e-01 8.627119e-14 1.093857e-13 1.490303e-04 1.120184e-03
8.613281e-01 8.670335e-14 1.198586e-13 3.556232e-06 1.128226e-03
8.632812e-01 9.258519e-14 1.120766e-13 1.523830e-04 1.136191e-03
8.652344e-01 8.858184e-14 1.106026e-13 2.840654e-04 1.144070e-03
8.671875e-01 9.241919e-14 1.103499e-13 3.882806e-04 1.151846e-03
8.691406e-01 8.746464e-14 1.013293e-13 4.588570e-04 1.159499e-03
8.710938e-01 8.414202e-14 9.477024e-14 4.934831e-04 1.167002e-03
8.730469e-01 7.847770e-14 9.677749e-14 4.924626e-04 1.174328e-03
8.750000e-01 7.207330e-14 9.660558e-14 4.577670e-04 1.181454e-03
8.769531e-01 5.905086e-14 9.408297e-14 3.931763e-04 1.188357e-03
8.789062e-01 5.707403e-14 9.745491e-14 3.050678e-04 1.195023e-03
8.808594e-01 5.024607e-14 9.222847e-14 2.027068e-04 1.201442e-03
8.828125e-01 4.696308e-14 9.248522e-14 9.734537e-05 1.207613e-03
8.847656e-01 4.351272e-14 7.977332e-14 4.971466e-07 1.213540e-03
8.867188e-01 3.873980e-14 8.027565e-14 7.761023e-05 1.219232e-03
8.886719e-01 3.784348e-14 7.827999e-14 1.288229e-04 1.224698e-03
8.906250e-01 3.063690e-14 6.690892e-14 1.475284e-04 1.229952e-03
8.925781e-01 3.645813e-14 6.536167e-14 1.315265e-04 1.235001e-03
8.945312e-01 3.920126e-14 6.401920e-14 8.310846e-05 1.239854e-03
8.964844e-01 3.547975e-14 6.458892e-14 9.272082e-06 1.244514e-03
8.984375e-01 3.386341e-14 6.269714e-14 7.955909e-05 1.248982e-03
9.003906e-01 2.905145e-14 6.289777e-14 1.716805e-04 1.253253e-03
9.023438e-01 3.386240e-14 5.801517e-14 2.558743e-04 1.257320e-03
9.042969e-01 2.814243e-14 5.316234e-14 3.221601e-04 1.261170e-03
9.062500e-01 2.900365e-14 5.377146e-14 3.619292e-04 1.264791e-03
9.082031e-01 2.538256e-14 5.755693e-14 3.683446e-04 1.268164e-03
9.101562e-01 2.587686e-14 5.536113e-14 3.373645e-04 1.271275e-03
9.121094e-01 1.448495e-14 4.890251e-14 2.687749e-04 1.274107e-03
9.140625e-01 1.611737e-14 5.156723e-14 1.663707e-04 1.276649e-03
9.160156e-01 1.977607e-14 4.385908e-14 3.725422e-05 1.278895e-03
9.179688e-01 1.973115e-14 4.837553e-14 1.089213e-04 1.280847e-03
9.199219e-01 2.281584e-14 4.163704e-14 2.601478e-04 1.282513e-03
9.218750e-01 1.468883e-14 3.511462e-14 4.021094e-04 1.283912e-03
9.238281e-01 1.630828e-14 3.577755e-14 5.190871e-04 1.285067e-03
9.257812e-01 1.005870e-14 3.955405e-14 5.962011e-04 1.286006e-03
9.277344e-01 7.667073e-15 3.527736e-14 6.223374e-04 1.286757e-03
9.296875e-01 7.289227e-15 3.704045e-14 5.923845e-04 1.287344e-03
9.316406e-01 1.764708e-14 3.606826e-14 5.078256e-04 1.287784e-03
9.335938e-01 2.034392e-14 3.037331e-14 3.759525e-04 1.288086e-03
9.355469e-01 1.886245e-14 2.088438e-14 2.086429e-04 1.288247e-03
9.375000e-01 1.865427e-14 2.593202e-14 2.109505e-05 1.288256e-03
9.394531e-01 1.428791e-14 2.281766e-14 1.698359e-04 1.288090e-03
9.414062e-01 1.860367e-14 2.640421e-14 3.478888e-04 1.287722e-03
9.433594e-01 1.136415e-14 2.944032e-14 4.996245e-04 1.287120e-03
9.453125e-01 1.513288e-14 1.948158e-14 6.156627e-04 1.286249e-03
9.472656e-01 7.556934e-15 1.513329e-14 6.904514e-04 1.285076e-03
9.492188e-01 7.188134e-15 2.087234e-14 7.210461e-04 1.283567e-03
9.511719e-01 1.633285e-14 2.731621e-14 7.060469e-04 1.281697e-03
9.531250e-01 1.201059e-14 2.674429e-14 6.455756e-04 1.279445e-03
9.550781e-01 3.043778e-15 2.473986e-14 5.420796e-04 1.276797e-03
9.570312e-01 3.397816e-15 2.274064e-14 4.009906e-04 1.273750e-03
9.589844e-01 2.143483e-15 1.931585e-14 2.306591e-04 1.270309e-03
9.609375e-01 1.427366e-15 1.911520e-14 4.189591e-05 1.266492e-03
9.628906e-01 1.000000e-17 1.159927e-14 1.523301e-04 1.262325e-03
9.648438e-01 8.723914e-15 9.091413e-15 3.371665e-04 1.257842e-03
9.667969e-01 3.735127e-15 1.032899e-14 4.968425e-04 1.253082e-03
9.687500e-01 1.243892e-15 1.067524e-14 6.167942e-04 1.248085e-03
9.707031e-01 1.953018e-15 1.119937e-14 6.864884e-04 1.242887e-03
9.726562e-01 1.774083e-15 3.730184e-15 7.016272e-04 1.237521e-03
9.746094e-01 6.382169e-15 7.455037e-15 6.645928e-04 1.232004e-03
9.765625e-01 3.011880e-15 1.419093e-15 5.832646e-04 1.226348e-03
9.785156e-01 5.312051e-15 7.977802e-15 4.693137e-04 1.220551e-03
9.804688e-01 1.769785e-16 1.063161e-15 3.366759e-04 1.214601e-03
9.824219e-01 8.137337e-15 5.667597e-15 1.999438e-04 1.208481e-03
9.843750e-01 3.536551e-15 2.301522e-15 7.233240e-05 1.202168e-03
9.863281e-01 1.767640e-15 1.769754e-15 3.634711e-05 1.195641e-03
9.882812e-01 1.201607e-14 1.486102e-14 1.207437e-04 1.188881e-03
9.902344e-01 9.539374e-15 1.945502e-15 1.794664e-04 1.181873e-03
9.921875e-01 1.748417e-14 6.188532e-15 2.134605e-04 1.174609e-03
9.941406e-01 2.207054e-14 1.202038e-14 2.245111e-04 1.167087e-03
9.960938e-01 2.188900e-14 2.863007e-14 2.148473e-04 1.159312e-03
9.980469e-01 2.647308e-14 2.402989e-14 1.875648e-04 1.151293e-03
1.000000e+00 3.246740e-14 1.907873e-14 1.467754e-04 1.143045e-03
1.001953e+00 3.722512e-14 1.695576e-14 9.703028e-05 1.134586e-03
1.003906e+00 3.810125e-14 1.041900e-14 4.274101e-05 1.125936e-03
1.005859e+00 3.756688e-14 1.589106e-14 1.157367e-05 1.117114e-03
1.007812e+00 3.227196e-14 1.006306e-14 6.045921e-05 1.108137e-03
1.009766e+00 3.032916e-14 1.518124e-14 9.726946e-05 1.099019e-03
1.011719e+00 4.178756e-14 1.288530e-14 1.154045e-04 1.089767e-03
1.013672e+00 3.825905e-14 1.570845e-14 1.107645e-04 1.080379e-03
1.015625e+00 3.473165e-14 2.206145e-14 8.392935e-05 1.070846e-03
1.017578e+00 4.037269e-14 1.747222e-14 4.057065e-05 1.061149e-03
1.019531e+00 3.702307e-14 1.553074e-14 9.978779e-06 1.051262e-03
1.021484e+00 3.913944e-14 2.082551e-14 5.678819e-05 1.041157e-03
1.023438e+00 4.090394e-14 2.117902e-14 8.905903e-05 1.030803e-03
1.025391e+00 4.549036e-14 2.506287e-14 9.763005e-05 1.020174e-03
1.027344e+00 4.514081e-14 2.276969e-14 7.667516e-05 1.009253e-03
1.029297e+00 5.554912e-14 3.159751e-14 2.530124e-05 9.980314e-04
1.031250e+00 4.514943e-14 1.641812e-14 5.189051e-05 9.865165e-04
1.033203e+00 4.921210e-14 1.642002e-14 1.459446e-04 9.747279e-04
1.035156e+00 5.168941e-14 1.748184e-14 2.460107e-04 9.626981e-04
1.037109e+00 5.346323e-14 2.454935e-14 3.417990e-04 9.504698e-04
1.039062e+00 5.418055e-14 1.289541e-14 4.248765e-04 9.380921e-04
1.041016e+00 6.072546e-14 1.395858e-14 4.889071e-04 9.256171e-04
1.042969e+00 5.950665e-14 5.832381e-15 5.297738e-04 9.130955e-04
1.044922e+00 5.705288e-14 7.071735e-15 5.459135e-04 9.005730e-04
1.046875e+00 4.523460e-14 1.273353e-14 5.381577e-04 8.880872e-04
1.048828e+00 4.914135e-14 2.069990e-14 5.085318e-04 8.756646e-04
1.050781e+00 5.022347e-14 1.362868e-14 4.586277e-04 8.633198e-04
1.052734e+00 3.945412e-14 1.717626e-14 3.888590e-04 8.510537e-04
1.054688e+00 4.106632e-14 2.125902e-14 2.994265e-04 8.388539e-04
1.056641e+00 3.701378e-14 1.595212e-14 1.925193e-04 8.266954e-04
1.058594e+00 4.004529e-14 1.046282e-14 7.415165e-05 8.145423e-04
1.060547e+00 3.776179e-14 2.253331e-14 4.580973e-05 8.023509e-04
1.062500e+00 3.884622e-14 2.290010e-14 1.553805e-04 7.900736e-04
1.064453e+00 3.655976e-14 1.776126e-14 2.427222e-04 7.776626e-04
1.066406e+00 2.912122e-14 1.794813e-14 2.980298e-04 7.650755e-04
1.068359e+00 2.611615e-14 2.204653e-14 3.151169e-04 7.522787e-04
1.070312e+00 2.435200e-14 2.454789e-14 2.929228e-04 7.392515e-04
1.072266e+00 2.792104e-14 2.260221e-14 2.364678e-04 7.259876e-04
1.074219e+00 2.508794e-14 3.845997e-14 1.563221e-04 7.124962e-04
1.076172e+00 3.738312e-14 2.672089e-14 6.612440e-05 6.988004e-04
1.078125e+00 3.722293e-14 3.083243e-14 2.116076e-05 6.849346e-04
1.080078e+00 3.741884e-14 3.209481e-14 9.656991e-05 6.709410e-04
1.082031e+00 4.599364e-14 2.497418e-14 1.565394e-04 6.568650e-04
1.083984e+00 5.457680e-14 2.998299e-14 2.022462e-04 6.427514e-04
1.085938e+00 4.443218e-14 2.535476e-14 2.379433e-04 6.286406e-04
1.087891e+00 4.838195e-14 3.358449e-14 2.691686e-04 6.145658e-04
1.089844e+00 4.572727e-14 3.288621e-14 3.008972e-04 6.005513e-04
1.091797e+00 5.254244e-14 3.612177e-14 3.356498e-04 5.866115e-04
1.093750e+00 5.328611e-14 4.204500e-14 3.722323e-04 5.727513e-04
1.095703e+00 4.687506e-14 4.027780e-14 4.060767e-04 5.589666e-04
1.097656e+00 5.084053e-14 4.047966e-14 4.314794e-04 5.452458e-04
1.099609e+00 6.126011e-14 4.319162e-14 4.447433e-04 5.315718e-04
1.101562e+00 4.713857e-14 3.245817e-14 4.463031e-04 5.179243e-04
1.103516e+00 5.398402e-14 2.763366e-14 4.404750e-04 5.042826e-04
1.105469e+00 5.401972e-14 2.783111e-14 4.332660e-04 4.906285e-04
1.107422e+00 5.890550e-14 3.503674e-14 4.298683e-04 4.769491e-04
1.109375e+00 5.858741e-14 3.344266e-14 4.329214e-04 4.632393e-04
1.111328e+00 6.348548e-14 3.418601e-14 4.414735e-04 4.495033e-04
1.113281e+00 5.345355e-14 3.529111e-14 4.503694e-04 4.357553e-04
1.115234e+00 5.943756e-14 3.351531e-14 4.504871e-04 4.220187e-04
1.117188e+00 6.489059e-14 4.165513e-14 4.305923e-04 4.083241e-04
1.119141e+00 6.494081e-14 4.421327e-14 3.808984e-04 3.947060e-04
1.121094e+00 6.878252e-14 4.858150e-14 2.971027e-04 3.811996e-04
1.123047e+00 7.208815e-14 4.771497e-14 1.828533e-04 3.678361e-04
1.125000e+00 7.865312e-14 4.304846e-14 4.932821e-05 3.546400e-04
1.126953e+00 7.780842e-14 4.380482e-14 8.753584e-05 3.416259e-04
1.128906e+00 8.728315e-14 3.985188e-14 2.104954e-04 3.287974e-04
1.130859e+00 8.118553e-14 3.498607e-14 3.040210e-04 3.161468e-04
1.132812e+00 7.779755e-14 3.881989e-14 3.568208e-04 3.036563e-04
1.134766e+00 7.295124e-14 3.703082e-14 3.638715e-04 2.913000e-04
1.136719e+00 7.554186e-14 4.504714e-14 3.272736e-04 2.790466e-04
1.138672e+00 8.485729e-14 4.234909e-14 2.550202e-04 2.668625e-04
1.140625e+00 7.818253e-14 4.073802e-14 1.576566e-04 2.547154e-04
1.142578e+00 7.004285e-14 2.893380e-14 4.429328e-05 2.425770e-04
1.144531e+00 6.444109e-14 3.040718e-14 7.976657e-05 2.304260e-04
1.146484e+00 6.083588e-14 2.878493e-14 2.125232e-04 2.182505e-04
1.148438e+00 5.431043e-14 3.135342e-14 3.527760e-04 2.060492e-04
1.150391e+00 5.671313e-14 3.593136e-14 4.976223e-04 1.938332e-04
1.152344e+00 6.313364e-14 2.646255e-14 6.411363e-04 1.816250e-04
1.154297e+00 5.933858e-14 2.684384e-14 7.740361e-04 1.694582e-04
1.156250e+00 5.882855e-14 2.210986e-14 8.839009e-04 1.573752e-04
1.158203e+00 6.416948e-14 2.194148e-14 9.562870e-04 1.454238e-04
1.160156e+00 6.256738e-14 2.488392e-14 9.774578e-04 1.336542e-04
1.162109e+00 6.554149e-14 2.764797e-14 9.385281e-04 1.221141e-04
1.164062e+00 6.339148e-14 2.400348e-14 8.393115e-04 1.108456e-04
1.166016e+00 4.748808e-14 2.328798e-14 6.896273e-04 9.988066e-05
1.167969e+00 5.449764e-14 3.119672e-14 5.072621e-04 8.923954e-05
1.169922e+00 5.472400e-14 2.405842e-14 3.140044e-04 7.892899e-05
1.171875e+00 5.495085e-14 2.903957e-14 1.318166e-04 6.894247e-05
1.173828e+00 6.271885e-14 2.961388e-14 2.009223e-05 5.926150e-05
1.175781e+00 7.086657e-14 2.705949e-14 1.277443e-04 4.985802e-05
1.177734e+00 7.055229e-14 4.181729e-14 1.845288e-04 4.069757e-05
1.179688e+00 7.502944e-14 4.774752e-14 1.920548e-04 3.174269e-05
1.181641e+00 7.951187e-14 5.423904e-14 1.586741e-04 2.295637e-05
1.183594e+00 7.919934e-14 5.538495e-14 9.590773e-05 1.430510e-05
1.185547e+00 8.294928e-14 5.025019e-14 1.461614e-05 5.761314e-06
1.187500e+00 8.522406e-14 5.915754e-14 7.691023e-05 2.694879e-06
1.189453e+00 8.195095e-14 6.160127e-14 1.723410e-04 1.107474e-05
1.191406e+00 8.385567e-14 5.941975e-14 2.656737e-04 1.938075e-05
1.193359e+00 8.465069e-14 5.723488e-14 3.504874e-04 2.760714e-05
1.195312e+00 8.377799e-14 6.653810e-14 4.204422e-04 3.574106e-05
1.197266e+00 8.568574e-14 5.471036e-14 4.698766e-04 4.376417e-05
1.199219e+00 9.520447e-14 5.622898e-14 4.936389e-04 5.165469e-05
1.201172e+00 9.117871e-14 4.605087e-14 4.868464e-04 5.938957e-05
1.203125e+00 1.090738e-13 4.589340e-14 4.460254e-04 6.694669e-05
1.205078e+00 1.078397e-13 5.428767e-14 3.718733e-04 7.430695e-05
1.207031e+00 1.054871e-13 4.929771e-14 2.718559e-04 8.145597e-05
1.208984e+00 1.042477e-13 6.086783e-14 1.603138e-04 8.838519e-05
1.210938e+00 1.067311e-13 6.071735e-14 5.560630e-05 9.509240e-05
1.212891e+00 9.915205e-14 6.242963e-14 2.387566e-05 1.015814e-04
1.214844e+00 9.398736e-14 6.414318e-14 6.278248e-05 1.078612e-04
1.216797e+00 1.031831e-13 6.846992e-14 5.062963e-05 1.139438e-04
1.218750e+00 1.026801e-13 7.056081e-14 1.672086e-05 1.198432e-04
1.220703e+00 9.993452e-14 6.929169e-14 1.356005e-04 1.255722e-04
1.222656e+00 9.139188e-14 6.204115e-14 2.941249e-04 1.311411e-04
1.224609e+00 1.002308e-13 6.618820e-14 4.740860e-04 1.365557e-04
1.226562e+00 9.991223e-14 6.734701e-14 6.549249e-04 1.418170e-04
1.228516e+00 9.173164e-14 6.513861e-14 8.177665e-04 1.469200e-04
1.230469e+00 9.759175e-14 6.405242e-14 9.474147e-04 1.518555e-04
1.232422e+00 8.940338e-14 6.484010e-14 1.032224e-03 1.566102e-04
1.234375e+00 8.758328e-14 6.975530e-14 1.063698e-03 1.611692e-04
1.236328e+00 9.045416e-14 6.736031e-14 1.037251e-03 1.655176e-04
1.238281e+00 9.126466e-14 5.839196e-14 9.534443e-04 1.696423e-04
1.240234e+00 9.019831e-14 6.124906e-14 8.179580e-04 1.735342e-04
1.242188e+00 8.913126e-14 6.147839e-14 6.397827e-04 1.771891e-04
1.244141e+00 8.185331e-14 6.358948e-14 4.292109e-04 1.806090e-04
1.246094e+00 7.531818e-14 6.871521e-14 1.975386e-04 1.838020e-04
1.248047e+00 7.009222e-14 5.915281e-14 4.146198e-05 1.867826e-04
1.250000e+00 6.523503e-14 4.976527e-14 2.703410e-04 1.895706e-04
1.251953e+00 7.433047e-14 5.205905e-14 4.690632e-04 1.921901e-04
1.253906e+00 6.682289e-14 4.737085e-14 6.182153e-04 1.946680e-04
1.255859e+00 6.270402e-14 3.587776e-14 7.022624e-04 1.970319e-04
1.257812e+00 6.160178e-14 3.155045e-14 7.112499e-04 1.993083e-04
1.259766e+00 5.236694e-14 3.326615e-14 6.412578e-04 2.015202e-04
1.261719e+00 5.371333e-14 3.328035e-14 4.949217e-04 2.036858e-04
1.263672e+00 5.789727e-14 2.799684e-14 2.824694e-04 2.058163e-04
1.265625e+00 6.889701e-14 2.365477e-14 2.212858e-05 2.079158e-04
1.267578e+00 7.024705e-14 1.874123e-14 2.616796e-04 2.099802e-04
1.269531e+00 6.629396e-14 2.177768e-14 5.424679e-04 2.119983e-04
1.271484e+00 7.219097e-14 1.667046e-14 7.962002e-04 2.139527e-04
1.273438e+00 7.619733e-14 2.406710e-14 1.003958e-03 2.158219e-04
1.275391e+00 6.769311e-14 1.876796e-14 1.152406e-03 2.175821e-04
1.277344e+00 6.430543e-14 3.034399e-14 1.233536e-03 2.192101e-04
1.279297e+00 6.433241e-14 2.200859e-14 1.244929e-03 2.206851e-04
1.281250e+00 6.777844e-14 2.505537e-14 1.190049e-03 2.219907e-04
1.283203e+00 6.192199e-14 2.316809e-14 1.077366e-03 2.231166e-04
1.285156e+00 6.423287e-14 1.842956e-14 9.181604e-04 2.240588e-04
1.287109e+00 5.837137e-14 1.862902e-14 7.245614e-04 2.248202e-04
1.289062e+00 5.611895e-14 1.236241e-14 5.094070e-04 2.254098e-04
1.291016e+00 5.234179e-14 1.446210e-14 2.875938e-04 2.258420e-04
1.292969e+00 6.074836e-14 4.950157e-15 7.670454e-05 2.261345e-04
1.294922e+00 5.792184e-14 1.447718e-14 1.047521e-04 2.263078e-04
1.296875e+00 5.166039e-14 1.696212e-14 2.407157e-04 2.263826e-04
1.298828e+00 6.160323e-14 1.639839e-14 3.203198e-04 2.263788e-04
1.300781e+00 6.334952e-14 2.098455e-14 3.387774e-04 2.263137e-04
1.302734e+00 7.445009e-14 1.221469e-14 2.971259e-04 2.262014e-04
1.304688e+00 7.753774e-14 8.783078e-15 2.021939e-04 2.260518e-04
1.306641e+00 7.585003e-14 5.348416e-15 6.703843e-05 2.258703e-04
1.308594e+00 7.760005e-14 7.452509e-15 8.943340e-05 2.256582e-04
1.310547e+00 7.571737e-14 1.911624e-15 2.450851e-04 2.254135e-04
1.312500e+00 8.167470e-14 4.589582e-15 3.790737e-04 2.251316e-04
1.314453e+00 7.959916e-14 4.017324e-15 4.759848e-04 2.248067e-04
1.316406e+00 7.350197e-14 3.061895e-15 5.274935e-04 2.244333e-04
1.318359e+00 6.816606e-14 5.168739e-15 5.316942e-04 2.240074e-04
1.320312e+00 6.071919e-14 3.255507e-15 4.918242e-04 2.235276e-04
1.322266e+00 6.763759e-14 4.405999e-15 4.154982e-04 2.229958e-04
1.324219e+00 6.957682e-14 4.215839e-15 3.140222e-04 2.224173e-04
1.326172e+00 6.499792e-14 9.584588e-15 2.008182e-04 2.218006e-04
1.328125e+00 6.789557e-14 8.245378e-15 8.897773e-05 2.211570e-04
1.330078e+00 5.947496e-14 3.644435e-15 1.070289e-05 2.204989e-04
1.332031e+00 4.816990e-14 3.261786e-15 8.983184e-05 2.198390e-04
1.333984e+00 3.589783e-14 5.757748e-16 1.410013e-04 2.191887e-04
1.335938e+00 3.609974e-14 1.727801e-15 1.568139e-04 2.185569e-04
1.337891e+00 3.034719e-14 1.728261e-15 1.308507e-04 2.179489e-04
1.339844e+00 2.881802e-14 3.649489e-15 5.994735e-05 2.173657e-04
1.341797e+00 2.844092e-14 9.606335e-15 5.404090e-05 2.168039e-04
1.343750e+00 2.229709e-14 9.608735e-16 2.039306e-04 2.162557e-04
1.345703e+00 1.538117e-14 7.304480e-15 3.778152e-04 2.157100e-04
1.347656e+00 1.076960e-14 8.267736e-15 5.596342e-04 2.151526e-04
1.349609e+00 1.346562e-15 1.692458e-14 7.297109e-04 2.145684e-04
1.351562e+00 4.425670e-15 1.365893e-14 8.664308e-04 2.139425e-04
1.353516e+00 7.699120e-16 9.044537e-15 9.499654e-04 2.132617e-04
1.355469e+00 3.080623e-15 6.929929e-15 9.669266e-04 2.125162e-04
1.357422e+00 3.659461e-15 9.628121e-16 9.132606e-04 2.117008e-04
1.359375e+00 9.248177e-15 9.631487e-16 7.938407e-04 2.108155e-04
1.361328e+00 1.000000e-17 4.046686e-15 6.199306e-04 2.098667e-04
1.363281e+00 1.542485e-15 1.002406e-14 4.067768e-04 2.088662e-04
1.365234e+00 6.365103e-15 1.658440e-14 1.722450e-04 2.078315e-04
1.367188e+00 1.929524e-15 1.061019e-14 6.428583e-05 2.067846e-04
1.369141e+00 3.474375e-15 1.350868e-14 2.837828e-04 2.057501e-04
1.371094e+00 3.861725e-16 1.042452e-14 4.700298e-04 2.047543e-04
1.373047e+00 2.897215e-15 1.023474e-14 6.114187e-04 2.038229e-04
1.375000e+00 6.182534e-15 1.313522e-14 7.009860e-04 2.029791e-04
1.376953e+00 1.000000e-17 1.487766e-14 7.351896e-04 2.022428e-04
1.378906e+00 3.866022e-16 1.584749e-14 7.131040e-04 2.016286e-04
1.380859e+00 2.900119e-15 1.140484e-14 6.369774e-04 2.011456e-04
1.382812e+00 1.353635e-15 1.546701e-14 5.132860e-04 2.007973e-04
1.384766e+00 3.868143e-16 1.624294e-14 3.527825e-04 2.005815e-04
1.386719e+00 2.708080e-15 1.566503e-14 1.691007e-04 2.004917e-04
1.388672e+00 5.997223e-15 1.818148e-14 2.317330e-05 2.005176e-04
1.390625e+00 8.706686e-15 2.147218e-14 2.097426e-04 2.006474e-04
1.392578e+00 1.219079e-14 3.733889e-14 3.768861e-04 2.008683e-04
1.394531e+00 1.683693e-14 3.463453e-14 5.118299e-04 2.011690e-04
1.396484e+00 1.916173e-14 4.605628e-14 6.043259e-04 2.015402e-04
1.398438e+00 2.129379e-14 4.548209e-14 6.489222e-04 2.019763e-04
1.400391e+00 1.529517e-14 4.684407e-14 6.460462e-04 2.024756e-04
1.402344e+00 1.742783e-14 4.956244e-14 6.009859e-04 2.030412e-04
1.404297e+00 2.401614e-14 4.260060e-14 5.219234e-04 2.036804e-04
1.406250e+00 2.208379e-14 3.815453e-14 4.186297e-04 2.044046e-04
1.408203e+00 2.111973e-14 3.254483e-14 3.020670e-04 2.052286e-04
1.410156e+00 2.034929e-14 3.138958e-14 1.839116e-04 2.061693e-04
1.412109e+00 1.783405e-14 2.926504e-14 7.516718e-05 2.072446e-04
1.414062e+00 2.249185e-14 3.450616e-14 1.579400e-05 2.084719e-04
1.416016e+00 1.648515e-14 3.432070e-14 8.448680e-05 2.098670e-04
1.417969e+00 2.250295e-14 3.975973e-14 1.299929e-04 2.114431e-04
1.419922e+00 2.367273e-14 4.520140e-14 1.537376e-04 2.132098e-04
1.421875e+00 2.154357e-14 3.842080e-14 1.589163e-04 2.151732e-04
1.423828e+00 2.135461e-14 4.658176e-14 1.510325e-04 2.173355e-04
1.425781e+00 3.262198e-14 5.241666e-14 1.382460e-04 2.196958e-04
1.427734e+00 3.457165e-14 5.223431e-14 1.301091e-04 2.222510e-04
1.429688e+00 3.691046e-14 4.098081e-14 1.348745e-04 2.249965e-04
1.431641e+00 3.691826e-14 5.264510e-14 1.570364e-04 2.279275e-04
1.433594e+00 4.236738e-14 5.654155e-14 1.966785e-04 2.310400e-04
1.435547e+00 4.334735e-14 5.985585e-14 2.506656e-04 2.343316e-04
1.437500e+00 5.424244e-14 5.403517e-14 3.141972e-04 2.378017e-04
1.439453e+00 5.541808e-14 5.287747e-14 3.813855e-04 2.414522e-04
1.441406e+00 5.270374e-14 6.202351e-14 4.451645e-04 2.452867e-04
1.443359e+00 5.096040e-14 6.981001e-14 4.978484e-04 2.493107e-04
1.445312e+00 5.330099e-14 7.020723e-14 5.326466e-04 2.535302e-04
1.447266e+00 5.641960e-14 7.293755e-14 5.449387e-04 2.579513e-04
1.449219e+00 4.572372e-14 6.963743e-14 5.322236e-04 2.625791e-04
1.451172e+00 4.981393e-14 6.789223e-14 4.930976e-04 2.674165e-04
1.453125e+00 5.293137e-14 6.614619e-14 4.265900e-04 2.724631e-04
1.455078e+00 4.534520e-14 6.245393e-14 3.328095e-04 2.777148e-04
1.457031e+00 5.079795e-14 6.848971e-14 2.145802e-04 2.831626e-04
1.458984e+00 5.216409e-14 5.565157e-14 7.868107e-05 2.887928e-04
1.460938e+00 4.574444e-14 5.001216e-14 6.448075e-05 2.945868e-04
1.462891e+00 5.022592e-14 5.176775e-14 2.024578e-04 3.005212e-04
1.464844e+00 4.030155e-14 5.196723e-14 3.222029e-04 3.065695e-04
1.466797e+00 5.354685e-14 4.418667e-14 4.107335e-04 3.127023e-04
1.468750e+00 4.420631e-14 4.574964e-14 4.559614e-04 3.188895e-04
1.470703e+00 4.655013e-14 5.218151e-14 4.487196e-04 3.251013e-04
1.472656e+00 3.350607e-14 4.147923e-14 3.855202e-04 3.313102e-04
1.474609e+00 3.857792e-14 5.297805e-14 2.703311e-04 3.374916e-04
1.476562e+00 3.312888e-14 5.532569e-14 1.140080e-04 3.436252e-04
1.478516e+00 3.333053e-14 6.098717e-14 6.828988e-05 3.496957e-04
1.480469e+00 4.328025e-14 6.099955e-14 2.599654e-04 3.556922e-04
1.482422e+00 4.055941e-14 6.179174e-14 4.447623e-04 3.616086e-04
1.484375e+00 3.959267e-14 4.991132e-14 6.077673e-04 3.674424e-04
1.486328e+00 4.213668e-14 5.421124e-14 7.367483e-04 3.731940e-04
1.488281e+00 4.526667e-14 4.895530e-14 8.239103e-04 3.788656e-04
1.490234e+00 3.903008e-14 4.993930e-14 8.669005e-04 3.844597e-04
1.492188e+00 5.035729e-14 4.311869e-14 8.681595e-04 3.899785e-04
1.494141e+00 5.192677e-14 3.200234e-14 8.330503e-04 3.954226e-04
1.496094e+00 5.993894e-14 3.942284e-14 7.681369e-04 4.007903e-04
1.498047e+00 6.756191e-14 3.923245e-14 6.807066e-04 4.060771e-04
1.500000e+00 6.776495e-14 3.708947e-14 5.793831e-04 4.112756e-04
1.501953e+00 6.874857e-14 3.943588e-14 4.745364e-04 4.163756e-04
1.503906e+00 7.656825e-14 3.670603e-14 3.773327e-04 4.213645e-04
1.505859e+00 7.091010e-14 3.983332e-14 2.977992e-04 4.262279e-04
1.507812e+00 6.954857e-14 3.026793e-14 2.434334e-04 4.309511e-04
1.509766e+00 7.326641e-14 4.433129e-14 2.190746e-04 4.355193e-04
1.511719e+00 6.272106e-14 4.081911e-14 2.270828e-04 4.399195e-04
1.513672e+00 7.308266e-14 4.160346e-14 2.666135e-04 4.441413e-04
1.515625e+00 7.347929e-14 4.297394e-14 3.321677e-04 4.481776e-04
1.517578e+00 5.980440e-14 2.910728e-14 4.129466e-04 4.520254e-04
1.519531e+00 5.609557e-14 3.047708e-14 4.943579e-04 4.556861e-04
1.521484e+00 5.434092e-14 2.461803e-14 5.613260e-04 4.591652e-04
1.523438e+00 6.118753e-14 2.872334e-14 6.015170e-04 4.624723e-04
1.525391e+00 5.806475e-14 2.325417e-14 6.068498e-04 4.656199e-04
1.527344e+00 4.966256e-14 2.638308e-14 5.735122e-04 4.686232e-04
1.529297e+00 5.553354e-14 2.755823e-14 5.019200e-04 4.714989e-04
1.531250e+00 6.199278e-14 2.208789e-14 3.972917e-04 4.742642e-04
1.533203e+00 5.593669e-14 2.912794e-14 2.700341e-04 4.769364e-04
1.535156e+00 5.789970e-14 1.818274e-14 1.348443e-04 4.795320e-04
1.537109e+00 5.184299e-14 2.092274e-14 8.444296e-06 4.820667e-04
1.539062e+00 4.735060e-14 1.936131e-14 9.301614e-05 4.845551e-04
1.541016e+00 5.283800e-14 2.757974e-14 1.557370e-04 4.870105e-04
1.542969e+00 5.637080e-14 2.973669e-14 1.690686e-04 4.894460e-04
1.544922e+00 4.796372e-14 3.541699e-14 1.262421e-04 4.918737e-04
1.546875e+00 4.581975e-14 3.738139e-14 2.567627e-05 4.943062e-04
1.548828e+00 4.073746e-14 3.621483e-14 1.279632e-04 4.967561e-04
1.550781e+00 4.094232e-14 3.602692e-14 3.243854e-04 4.992370e-04
1.552734e+00 4.878888e-14 4.700183e-14 5.499550e-04 5.017631e-04
1.554688e+00 4.703549e-14 4.035176e-14 7.898849e-04 5.043497e-04
1.556641e+00 4.939730e-14 4.604159e-14 1.028781e-03 5.070126e-04
1.558594e+00 4.724995e-14 4.663799e-14 1.249822e-03 5.097682e-04
1.560547e+00 4.765010e-14 4.174596e-14 1.434399e-03 5.126326e-04
1.562500e+00 4.530364e-14 5.566926e-14 1.563744e-03 5.156211e-04
1.564453e+00 5.492024e-14 5.155904e-14 1.622277e-03 5.187473e-04
1.566406e+00 5.198323e-14 5.509307e-14 1.600751e-03 5.220223e-04
1.568359e+00 4.904456e-14 5.823432e-14 1.497484e-03 5.254535e-04
1.570312e+00 5.552164e-14 4.882536e-14 1.317777e-03 5.290442e-04
1.572266e+00 5.160008e-14 4.882728e-14 1.073106e-03 5.327929e-04
1.574219e+00 4.944358e-14 6.196741e-14 7.810900e-04 5.366929e-04
1.576172e+00 5.748977e-14 6.491066e-14 4.655230e-04 5.407319e-04
1.578125e+00 6.239722e-14 6.353988e-14 1.547668e-04 5.448931e-04
1.580078e+00 6.338116e-14 6.197352e-14 1.221532e-04 5.491548e-04
1.582031e+00 6.299252e-14 6.374218e-14 3.403998e-04 5.534919e-04
1.583984e+00 6.535268e-14 6.688538e-14 4.827767e-04 5.578763e-04
1.585938e+00 7.654719e-14 4.727564e-14 5.405900e-04 5.622788e-04
1.587891e+00 7.479045e-14 6.062245e-14 5.128531e-04 5.666694e-04
1.589844e+00 7.107179e-14 4.846604e-14 4.054368e-04 5.710189e-04
1.591797e+00 7.658277e-14 5.063330e-14 2.303813e-04 5.752994e-04
1.593750e+00 7.306279e-14 4.926918e-14 4.409862e-06 5.794856e-04
1.595703e+00 7.622179e-14 4.083732e-14 2.535434e-04 5.835550e-04
1.597656e+00 7.368479e-14 4.006098e-14 5.245417e-04 5.874882e-04
1.599609e+00 7.586403e-14 3.830243e-14 7.903142e-04 5.912689e-04
1.601562e+00 6.782195e-14 3.929368e-14 1.032630e-03 5.948842e-04
1.603516e+00 6.390512e-14 3.085262e-14 1.233033e-03 5.983238e-04
1.605469e+00 6.254281e-14 4.186668e-14 1.374367e-03 6.015803e-04
1.607422e+00 5.665475e-14 2.988304e-14 1.443793e-03 6.046481e-04
1.609375e+00 5.528899e-14 2.752938e-14 1.435510e-03 6.075232e-04
1.611328e+00 5.864509e-14 3.087806e-14 1.351684e-03 6.102031e-04
1.613281e+00 6.298590e-14 3.914536e-14 1.201856e-03 6.126860e-04
1.615234e+00 5.807495e-14 3.738120e-14 1.002211e-03 6.149711e-04
1.617188e+00 5.709983e-14 4.092909e-14 7.753210e-04 6.170583e-04
1.619141e+00 6.124418e-14 4.624912e-14 5.491543e-04 6.189482e-04
1.621094e+00 6.854095e-14 4.645294e-14 3.536293e-04 6.206428e-04
1.623047e+00 6.815743e-14 4.705055e-14 2.146887e-04 6.221456e-04
1.625000e+00 6.974408e-14 4.607327e-14 1.483718e-04 6.234619e-04
1.626953e+00 7.960745e-14 4.726201e-14 1.580265e-04 6.245996e-04
1.628906e+00 8.651804e-14 5.613261e-14 2.356936e-04 6.255691e-04
1.630859e+00 9.441674e-14 5.870264e-14 3.658444e-04 6.263844e-04
1.632812e+00 9.226393e-14 5.496901e-14 5.289508e-04 6.270622e-04
1.634766e+00 9.957512e-14 6.029874e-14 7.040328e-04 6.276228e-04
1.636719e+00 1.072832e-13 5.617007e-14 8.708843e-04 6.280894e-04
1.638672e+00 1.061178e-13 5.519391e-14 1.012388e-03 6.284883e-04
1.640625e+00 1.023872e-13 5.599169e-14 1.116135e-03 6.288475e-04
1.642578e+00 1.071395e-13 4.673312e-14 1.174270e-03 6.291969e-04
1.644531e+00 9.985520e-14 4.457128e-14 1.181748e-03 6.295673e-04
1.646484e+00 1.061873e-13 4.556469e-14 1.134696e-03 6.299895e-04
1.648438e+00 9.811083e-14 4.438837e-14 1.030704e-03 6.304938e-04
1.650391e+00 1.020759e-13 4.143599e-14 8.711516e-04 6.311089e-04
1.652344e+00 9.992134e-14 4.973175e-14 6.637836e-04 6.318620e-04
1.654297e+00 1.042849e-13 3.770040e-14 4.236047e-04 6.327778e-04
1.656250e+00 1.106271e-13 3.612844e-14 1.718808e-04 6.338788e-04
1.658203e+00 9.760997e-14 4.206016e-14 6.557680e-05 6.351848e-04
1.660156e+00 1.041551e-13 3.732974e-14 2.602663e-04 6.367136e-04
1.662109e+00 1.004259e-13 4.168569e-14 3.839658e-04 6.384811e-04
1.664062e+00 1.073751e-13 3.734971e-14 4.137976e-04 6.405017e-04
1.666016e+00 9.514368e-14 3.617485e-14 3.382269e-04 6.427887e-04
1.667969e+00 1.068484e-13 2.728808e-14 1.608789e-04 6.453549e-04
1.669922e+00 1.078741e-13 3.145112e-14 1.002284e-04 6.482124e-04
1.671875e+00 1.106836e-13 3.126408e-14 4.174131e-04 6.513732e-04
1.673828e+00 1.067613e-13 3.741125e-14 7.590471e-04 6.548487e-04
1.675781e+00 1.024398e-13 3.900842e-14 1.093815e-03 6.586494e-04
1.677734e+00 9.494338e-14 5.209511e-14 1.393340e-03 6.627845e-04
1.679688e+00 1.011220e-13 5.726421e-14 1.634321e-03 6.672612e-04
1.681641e+00 9.460919e-14 6.005727e-14 1.800632e-03 6.720843e-04
1.683594e+00 8.690019e-14 5.908383e-14 1.884491e-03 6.772547e-04
1.685547e+00 9.268011e-14 5.533211e-14 1.885537e-03 6.827699e-04
1.687500e+00 9.429261e-14 5.911547e-14 1.808083e-03 6.886224e-04
1.689453e+00 9.173445e-14 6.032012e-14 1.658452e-03 6.948004e-04
1.691406e+00 9.254994e-14 5.775353e-14 1.444366e-03 7.012871e-04
1.693359e+00 9.654314e-14 6.431652e-14 1.176544e-03 7.080614e-04
1.695312e+00 9.298727e-14 5.797621e-14 8.706662e-04 7.150984e-04
1.697266e+00 8.704509e-14 5.401635e-14 5.476813e-04 7.223704e-04
1.699219e+00 9.779812e-14 4.886337e-14 2.322218e-04 7.298476e-04
1.701172e+00 8.947020e-14 4.569549e-14 4.959288e-05 7.374996e-04
1.703125e+00 8.790148e-14 4.232819e-14 2.722127e-04 7.452966e-04
1.705078e+00 8.971556e-14 4.055031e-14 4.133370e-04 7.532106e-04
1.707031e+00 8.695621e-14 3.917010e-14 4.579905e-04 7.612163e-04
1.708984e+00 8.320217e-14 4.375693e-14 4.028524e-04 7.692916e-04
1.710938e+00 8.761159e-14 5.053646e-14 2.581553e-04 7.774189e-04
1.712891e+00 9.003446e-14 4.338959e-14 4.545407e-05 7.855843e-04
1.714844e+00 9.704442e-14 4.480013e-14 2.076006e-04 7.937780e-04
1.716797e+00 1.014704e-13 5.099328e-14 4.725255e-04 8.019940e-04
1.718750e+00 8.176963e-14 5.061624e-14 7.233200e-04 8.102289e-04
1.720703e+00 8.579633e-14 4.764777e-14 9.382116e-04 8.184820e-04
1.722656e+00 8.882924e-14 4.367982e-14 1.101262e-03 8.267541e-04
1.724609e+00 9.106650e-14 3.531866e-14 1.204175e-03 8.350468e-04
1.726562e+00 8.771162e-14 3.353787e-14 1.247067e-03 8.433623e-04
1.728516e+00 8.535309e-14 3.355294e-14 1.236907e-03 8.517026e-04
1.730469e+00 8.419216e-14 2.397713e-14 1.184102e-03 8.600699e-04
1.732422e+00 8.503069e-14 2.918518e-14 1.099399e-03 8.684656e-04
1.734375e+00 7.906425e-14 2.479840e-14 9.929742e-04 8.768913e-04
1.736328e+00 8.530767e-14 2.941109e-14 8.753960e-04 8.853482e-04
1.738281e+00 8.554632e-14 2.602127e-14 7.584253e-04 8.938379e-04
1.740234e+00 7.315789e-14 2.783499e-14 6.542706e-04 9.023621e-04
1.742188e+00 8.281586e-14 2.263842e-14 5.739855e-04 9.109229e-04
1.744141e+00 7.843970e-14 2.405143e-14 5.265401e-04 9.195229e-04
1.746094e+00 7.446113e-14 3.308540e-14 5.187160e-04 9.281654e-04
1.748047e+00 7.128228e-14 3.731291e-14 5.544629e-04 9.368539e-04
1.750000e+00 7.231929e-14 3.632615e-14 6.328393e-04 9.455925e-04
1.751953e+00 6.531821e-14 3.312990e-14 7.456226e-04 9.543855e-04
1.753906e+00 6.454401e-14 3.214048e-14 8.768385e-04 9.632371e-04
1.755859e+00 5.612493e-14 3.376280e-14 1.005387e-03 9.721510e-04
1.757812e+00 6.359750e-14 4.061421e-14 1.109571e-03 9.811305e-04
1.759766e+00 5.939873e-14 4.324774e-14 1.171090e-03 9.901777e-04
1.761719e+00 5.801643e-14 3.240039e-14 1.177153e-03 9.992931e-04
1.763672e+00 5.542381e-14 3.281807e-14 1.121409e-03 1.008475e-03
1.765625e+00 5.928143e-14 2.497761e-14 1.005049e-03 1.017721e-03
1.767578e+00 5.749465e-14 3.425983e-14 8.380494e-04 1.027024e-03
1.769531e+00 6.337648e-14 2.096918e-14 6.389317e-04 1.036377e-03
1.771484e+00 5.977393e-14 1.936587e-14 4.315438e-04 1.045768e-03
1.773438e+00 5.960337e-14 2.724734e-14 2.396310e-04 1.055185e-03
1.775391e+00 6.751993e-14 1.837656e-14 8.205656e-05 1.064614e-03
1.777344e+00 6.755813e-14 1.899294e-14 2.885826e-05 1.074041e-03
1.779297e+00 6.597870e-14 2.284514e-14 8.618073e-05 1.083451e-03
1.781250e+00 6.520887e-14 3.438942e-14 8.682347e-05 1.092832e-03
1.783203e+00 5.734707e-14 2.833831e-14 3.121825e-05 1.102172e-03
1.785156e+00 6.123709e-14 2.653358e-14 7.651045e-05 1.111463e-03
1.787109e+00 5.965483e-14 2.878058e-14 2.292189e-04 1.120698e-03
1.789062e+00 6.132004e-14 2.372960e-14 4.180662e-04 1.129876e-03
1.791016e+00 5.973723e-14 2.577547e-14 6.330554e-04 1.138999e-03
1.792969e+00 5.245939e-14 2.904295e-14 8.621075e-04 1.148069e-03
1.794922e+00 5.717647e-14 3.068917e-14 1.089746e-03 1.157094e-03
1.796875e+00 5.334823e-14 3.803239e-14 1.297294e-03 1.166082e-03
1.798828e+00 5.338590e-14 3.419195e-14 1.465347e-03 1.175042e-03
1.800781e+00 6.361859e-14 3.625225e-14 1.577301e-03 1.183984e-03
1.802734e+00 6.182628e-14 4.279878e-14 1.621994e-03 1.192916e-03
1.804688e+00 6.370632e-14 4.160407e-14 1.594789e-03 1.201844e-03
1.806641e+00 7.192244e-14 4.020331e-14 1.498086e-03 1.210773e-03
1.808594e+00 6.236085e-14 4.043406e-14 1.342217e-03 1.219704e-03
1.810547e+00 6.199300e-14 4.332135e-14 1.146007e-03 1.228637e-03
1.812500e+00 6.203386e-14 4.089577e-14 9.349900e-04 1.237568e-03
1.814453e+00 6.576225e-14 3.560239e-14 7.362414e-04 1.246492e-03
1.816406e+00 6.621558e-14 3.644451e-14 5.716179e-04 1.255403e-03
1.818359e+00 6.092591e-14 2.868297e-14 4.530825e-04 1.264293e-03
1.820312e+00 5.932453e-14 2.993202e-14 3.824920e-04 1.273154e-03
1.822266e+00 6.100816e-14 2.954180e-14 3.547974e-04 1.281980e-03
1.824219e+00 5.611697e-14 2.956195e-14 3.616190e-04 1.290764e-03
1.826172e+00 5.739070e-14 2.876078e-14 3.933737e-04 1.299502e-03
1.828125e+00 6.093138e-14 3.248163e-14 4.404646e-04 1.308192e-03
1.830078e+00 6.756810e-14 2.509894e-14 4.945744e-04 1.316832e-03
1.832031e+00 6.823719e-14 2.264695e-14 5.498346e-04 1.325424e-03
1.833984e+00 5.611695e-14 1.339241e-14 6.027693e-04 1.333968e-03
1.835938e+00 6.049667e-14 1.443373e-14 6.506372e-04 1.342469e-03
1.837891e+00 5.248592e-14 1.671503e-14 6.893591e-04 1.350929e-03
1.839844e+00 5.170122e-14 8.260951e-15 7.129533e-04 1.359352e-03
1.841797e+00 5.215779e-14 8.060999e-15 7.152884e-04 1.367742e-03
1.843750e+00 5.448015e-14 1.179124e-14 6.929668e-04 1.376102e-03
1.845703e+00 4.208702e-14 2.318828e-14 6.474011e-04 1.384431e-03
1.847656e+00 3.444573e-14 2.569471e-14 5.853319e-04 1.392732e-03
1.849609e+00 3.447589e-14 2.675397e-14 5.184777e-04 1.401002e-03
1.851562e+00 3.325923e-14 2.324865e-14 4.628658e-04 1.409238e-03
1.853516e+00 3.869848e-14 2.597018e-14 4.371020e-04 1.417438e-03
1.855469e+00 3.269434e-14 2.412189e-14 4.584871e-04 1.425596e-03
1.857422e+00 3.209872e-14 2.081344e-14 5.375478e-04 1.433709e-03
1.859375e+00 3.442281e-14 1.645746e-14 6.737057e-04 1.441774e-03
1.861328e+00 3.382772e-14 5.629780e-15 8.548342e-04 1.449787e-03
1.863281e+00 4.765263e-14 6.887037e-15 1.060848e-03 1.457747e-03
1.865234e+00 4.037396e-14 1.148867e-14 1.268741e-03 1.465656e-03
1.867188e+00 4.020075e-14 8.571886e-15 1.456325e-03 1.473516e-03
1.869141e+00 5.092418e-14 5.022099e-15 1.604150e-03 1.481331e-03
1.871094e+00 4.950057e-14 3.979281e-15 1.696870e-03 1.489107e-03
1.873047e+00 4.849376e-14 2.305770e-15 1.724886e-03 1.496852e-03
1.875000e+00 4.601392e-14 6.293793e-16 1.685595e-03 1.504572e-03
1.876953e+00 4.268828e-14 1.679753e-15 1.582983e-03 1.512276e-03
1.878906e+00 4.588109e-14 1.239848e-14 1.425409e-03 1.519968e-03
1.880859e+00 5.371314e-14 1.556353e-14 1.222932e-03 1.527654e-03
1.882812e+00 5.080665e-14 3.578369e-15 9.860901e-04 1.535334e-03
1.884766e+00 5.148235e-14 6.320030e-16 7.267351e-04 1.543008e-03
1.886719e+00 5.532717e-14 4.849433e-15 4.597008e-04 1.550673e-03
1.888672e+00 6.150410e-14 5.697674e-15 2.034263e-04 1.558321e-03
1.890625e+00 4.992337e-14 1.056042e-14 2.114190e-05 1.565945e-03
1.892578e+00 6.648298e-14 9.301427e-15 1.926249e-04 1.573533e-03
1.894531e+00 6.315312e-14 1.100258e-14 2.914898e-04 1.581075e-03
1.896484e+00 6.406081e-14 8.894967e-15 3.027247e-04 1.588559e-03
1.898438e+00 5.711547e-14 7.419521e-15 2.192465e-04 1.595976e-03
1.900391e+00 5.249559e-14 1.485344e-15 4.509509e-05 1.603315e-03
1.902344e+00 4.808017e-14 4.672833e-15 2.036453e-04 1.610570e-03
1.904297e+00 4.536019e-14 1.275685e-15 5.014378e-04 1.617737e-03
1.906250e+00 4.753813e-14 1.000297e-14 8.183241e-04 1.624813e-03
1.908203e+00 3.990463e-14 1.299578e-14 1.124799e-03 1.631800e-03
1.910156e+00 4.614033e-14 1.983342e-14 1.394735e-03 1.638699e-03
1.912109e+00 4.469076e-14 2.519058e-14 1.606760e-03 1.645516e-03
1.914062e+00 4.066936e-14 2.179695e-14 1.745524e-03 1.652256e-03
1.916016e+00 4.606713e-14 3.422564e-14 1.803286e-03 1.658928e-03
1.917969e+00 5.233322e-14 3.468796e-14 1.780829e-03 1.665539e-03
1.919922e+00 5.861124e-14 3.064979e-14 1.686652e-03 1.672095e-03
1.921875e+00 5.694956e-14 3.432692e-14 1.534689e-03 1.678604e-03
1.923828e+00 5.549915e-14 4.230585e-14 1.341945e-03 1.685070e-03
1.925781e+00 6.674933e-14 4.299124e-14 1.127261e-03 1.691499e-03
1.927734e+00 5.646797e-14 3.915924e-14 9.110165e-04 1.697892e-03
1.929688e+00 4.940261e-14 4.996451e-14 7.144366e-04 1.704250e-03
1.931641e+00 4.513079e-14 4.742483e-14 5.575039e-04 1.710571e-03
1.933594e+00 3.825704e-14 5.243220e-14 4.560494e-04 1.716855e-03
1.935547e+00 4.283655e-14 5.636906e-14 4.195801e-04 1.723096e-03
1.937500e+00 4.309369e-14 5.944860e-14 4.506258e-04 1.729290e-03
1.939453e+00 4.551886e-14 6.058649e-14 5.449089e-04 1.735432e-03
1.941406e+00 4.816558e-14 4.829828e-14 6.914102e-04 1.741518e-03
1.943359e+00 4.994860e-14 5.874963e-14 8.725555e-04 1.747543e-03
1.945312e+00 4.325736e-14 5.142723e-14 1.065600e-03 1.753501e-03
1.947266e+00 5.047844e-14 5.690553e-14 1.245679e-03 1.759392e-03
1.949219e+00 5.270401e-14 5.348058e-14 1.389594e-03 1.765211e-03
1.951172e+00 5.100982e-14 6.484619e-14 1.478730e-03 1.770957e-03
1.953125e+00 5.542182e-14 6.686720e-14 1.500365e-03 1.776629e-03
1.955078e+00 5.176119e-14 6.976397e-14 1.448134e-03 1.782228e-03
1.957031e+00 5.946125e-14 7.266617e-14 1.322801e-03 1.787751e-03
1.958984e+00 6.126796e-14 8.059763e-14 1.133307e-03 1.793199e-03
1.960938e+00 6.680168e-14 7.324037e-14 8.969151e-04 1.798571e-03
1.962891e+00 7.212708e-14 6.958978e-14 6.375502e-04 1.803865e-03
1.964844e+00 6.319949e-14 7.863740e-14 3.827249e-04 1.809079e-03
1.966797e+00 6.194313e-14 6.599665e-14 1.603126e-04 1.814210e-03
1.968750e+00 6.640162e-14 7.330395e-14 3.938130e-06 1.819257e-03
1.970703e+00 6.096549e-14 6.327088e-14 8.846201e-05 1.824214e-03
1.972656e+00 6.345035e-14 7.191081e-14 7.835552e-05 1.829080e-03
1.974609e+00 6.616127e-14 7.242380e-14 3.181041e-05 1.833852e-03
1.976562e+00 6.644968e-14 7.161609e-14 2.363329e-04 1.838528e-03
1.978516e+00 7.381048e-14 7.367444e-14 5.192486e-04 1.843105e-03
1.980469e+00 6.415260e-14 7.419120e-14 8.572541e-04 1.847582e-03
1.982422e+00 7.086121e-14 7.050895e-14 1.222851e-03 1.851959e-03
1.984375e+00 6.428278e-14 7.146481e-14 1.586608e-03 1.856236e-03
1.986328e+00 7.189084e-14 6.887795e-14 1.918965e-03 1.860413e-03
1.988281e+00 6.785219e-14 7.049678e-14 2.192476e-03 1.864493e-03
1.990234e+00 6.813939e-14 7.278290e-14 2.384464e-03 1.868478e-03
1.992188e+00 7.254220e-14 7.285058e-14 2.479102e-03 1.872371e-03
1.994141e+00 7.962409e-14 6.991551e-14 2.468061e-03 1.876174e-03
1.996094e+00 8.348451e-14 7.298115e-14 2.350031e-03 1.879893e-03
1.998047e+00 7.340519e-14 7.471445e-14 2.130436e-03 1.883530e-03
2.000000e+00 7.648229e-14 8.503046e-14 1.822166e-03 1.887089e-03
2.001953e+00 7.777559e-14 8.844747e-14 1.446561e-03 1.890572e-03
2.003906e+00 7.537967e-14 8.260431e-14 1.033056e-03 1.893982e-03
2.005859e+00 7.947154e-14 9.741929e-14 6.166249e-04 1.897318e-03
2.007812e+00 8.961961e-14 9.269181e-14 2.337162e-04 1.900577e-03
2.009766e+00 8.094926e-14 8.929991e-14 8.189482e-05 1.903756e-03
2.011719e+00 8.371084e-14 1.033750e-13 3.024003e-04 1.906850e-03
2.013672e+00 7.300106e-14 8.911539e-14 4.085836e-04 1.909853e-03
2.015625e+00 6.980505e-14 9.715869e-14 3.922560e-04 1.912756e-03
2.017578e+00 6.907959e-14 9.275315e-14 2.580558e-04 1.915553e-03
2.019531e+00 7.623640e-14 9.868118e-14 2.316760e-05 1.918237e-03
2.021484e+00 6.548588e-14 9.427153e-14 2.857599e-04 1.920802e-03
2.023438e+00 6.667469e-14 9.582239e-14 6.371983e-04 1.923242e-03
2.025391e+00 6.086490e-14 9.005086e-14 9.987411e-04 1.925553e-03
2.027344e+00 6.171297e-14 9.216538e-14 1.339729e-03 1.927735e-03
2.029297e+00 6.143113e-14 7.915308e-14 1.633212e-03 1.929784e-03
2.031250e+00 5.095700e-14 8.442521e-14 1.858024e-03 1.931702e-03
2.033203e+00 5.689760e-14 9.264748e-14 2.000667e-03 1.933487e-03
2.035156e+00 5.377281e-14 9.012727e-14 2.056010e-03 1.935143e-03
2.037109e+00 5.211776e-14 1.004072e-13 2.026329e-03 1.936669e-03
2.039062e+00 6.330106e-14 9.936132e-14 1.919643e-03 1.938067e-03
2.041016e+00 6.108109e-14 1.010368e-13 1.748817e-03 1.939339e-03
2.042969e+00 5.965335e-14 1.053270e-13 1.531761e-03 1.940484e-03
2.044922e+00 6.107086e-14 1.068939e-13 1.291326e-03 1.941505e-03
2.046875e+00 6.363038e-14 1.033408e-13 1.053400e-03 1.942399e-03
2.048828e+00 5.409606e-14 1.113990e-13 8.433928e-04 1.943167e-03
2.050781e+00 4.762961e-14 1.023699e-13 6.829101e-04 1.943809e-03
2.052734e+00 5.555562e-14 1.122643e-13 5.881014e-04 1.944323e-03
2.054688e+00 5.125285e-14 1.188626e-13 5.691862e-04 1.944710e-03
2.056641e+00 5.243866e-14 1.093585e-13 6.295220e-04 1.944969e-03
2.058594e+00 5.007391e-14 1.254559e-13 7.635906e-04 1.945101e-03
2.060547e+00 5.573243e-14 1.155973e-13 9.553672e-04 1.945106e-03
2.062500e+00 5.198873e-14 1.281727e-13 1.179317e-03 1.944983e-03
2.064453e+00 5.352215e-14 1.201333e-13 1.404583e-03 1.944731e-03
2.066406e+00 5.160929e-14 1.273384e-13 1.600483e-03 1.944349e-03
2.068359e+00 4.992319e-14 1.245654e-13 1.740923e-03 1.943834e-03
2.070312e+00 4.754349e-14 1.274171e-13 1.807007e-03 1.943183e-03
2.072266e+00 5.138090e-14 1.231436e-13 1.788605e-03 1.942394e-03
2.074219e+00 5.280272e-14 1.189782e-13 1.685574e-03 1.941466e-03
2.076172e+00 6.195662e-14 1.250546e-13 1.508138e-03 1.940398e-03
2.078125e+00 6.384998e-14 1.266457e-13 1.275385e-03 1.939188e-03
2.080078e+00 5.303604e-14 1.322755e-13 1.011820e-03 1.937836e-03
2.082031e+00 5.955112e-14 1.262578e-13 7.433993e-04 1.936340e-03
2.083984e+00 6.202606e-14 1.327053e-13 4.948181e-04 1.934697e-03
2.085938e+00 6.971656e-14 1.281831e-13 2.883695e-04 1.932904e-03
2.087891e+00 6.791583e-14 1.337186e-13 1.430717e-04 1.930956e-03
2.089844e+00 7.527594e-14 1.332442e-13 7.302176e-05 1.928848e-03
2.091797e+00 8.369296e-14 1.370569e-13 8.564044e-05 1.926574e-03
2.093750e+00 7.946130e-14 1.412246e-13 1.814112e-04 1.924129e-03
2.095703e+00 8.417574e-14 1.423828e-13 3.554727e-04 1.921513e-03
2.097656e+00 8.261470e-14 1.447048e-13 5.993161e-04 1.918725e-03
2.099609e+00 7.324882e-14 1.466819e-13 9.005058e-04 1.915766e-03
2.101562e+00 7.377405e-14 1.394722e-13 1.240468e-03 1.912640e-03
2.103516e+00 7.686571e-14 1.485484e-13 1.592878e-03 1.909348e-03
2.105469e+00 6.875520e-14 1.480837e-13 1.925301e-03 1.905893e-03
2.107422e+00 6.355163e-14 1.412034e-13 2.204147e-03 1.902273e-03
2.109375e+00 6.301551e-14 1.385109e-13 2.400394e-03 1.898488e-03
2.111328e+00 7.733634e-14 1.396657e-13 2.493638e-03 1.894534e-03
2.113281e+00 7.633883e-14 1.415208e-13 2.474127e-03 1.890410e-03
2.115234e+00 7.065180e-14 1.408032e-13 2.343929e-03 1.886117e-03
2.117188e+00 7.234223e-14 1.393800e-13 2.117750e-03 1.881659e-03
2.119141e+00 6.488231e-14 1.428713e-13 1.822267e-03 1.877040e-03
2.121094e+00 6.868252e-14 1.525764e-13 1.492371e-03 1.872266e-03
2.123047e+00 7.095985e-14 1.461107e-13 1.164408e-03 1.867339e-03
2.125000e+00 7.382756e-14 1.440946e-13 8.689490e-04 1.862260e-03
2.126953e+00 5.928869e-14 1.509993e-13 6.263998e-04 1.857022e-03
2.128906e+00 6.168165e-14 1.468689e-13 4.467733e-04 1.851620e-03
2.130859e+00 6.195780e-14 1.566073e-13 3.321963e-04 1.846042e-03
2.132812e+00 5.433757e-14 1.495357e-13 2.798048e-04 1.840281e-03
2.134766e+00 6.876400e-14 1.565838e-13 2.840671e-04 1.834333e-03
2.136719e+00 6.774895e-14 1.612870e-13 3.388446e-04 1.828195e-03
2.138672e+00 7.063094e-14 1.572743e-13 4.390185e-04 1.821872e-03
2.140625e+00 7.434512e-14 1.631680e-13 5.804176e-04 1.815367e-03
2.142578e+00 6.387166e-14 1.636408e-13 7.571845e-04 1.808684e-03
2.144531e+00 6.379989e-14 1.651791e-13 9.578468e-04 1.801823e-03
2.146484e+00 6.017485e-14 1.648291e-13 1.163248e-03 1.794781e-03
2.148438e+00 5.144746e-14 1.666095e-13 1.348777e-03 1.787552e-03
2.150391e+00 5.646849e-14 1.708802e-13 1.490137e-03 1.780130e-03
2.152344e+00 5.437397e-14 1.681657e-13 1.569382e-03 1.772512e-03
2.154297e+00 5.465256e-14 1.585685e-13 1.578562e-03 1.764699e-03
2.156250e+00 6.254114e-14 1.646239e-13 1.520798e-03 1.756699e-03
2.158203e+00 5.128431e-14 1.807848e-13 1.410064e-03 1.748518e-03
2.160156e+00 6.299258e-14 1.701050e-13 1.270217e-03 1.740166e-03
2.162109e+00 5.636643e-14 1.730891e-13 1.132094e-03 1.731643e-03
2.164062e+00 4.472138e-14 1.858394e-13 1.027372e-03 1.722948e-03
2.166016e+00 4.212905e-14 1.896728e-13 9.801781e-04 1.714073e-03
2.167969e+00 5.016234e-14 1.907688e-13 1.000230e-03 1.705009e-03
2.169922e+00 4.984072e-14 1.969964e-13 1.081279e-03 1.695749e-03
2.171875e+00 3.540443e-14 2.068144e-13 1.205248e-03 1.686292e-03
2.173828e+00 4.392860e-14 2.147339e-13 1.348904e-03 1.676642e-03
2.175781e+00 4.791309e-14 2.136950e-13 1.489582e-03 1.666810e-03
2.177734e+00 4.698839e-14 2.101401e-13 1.608848e-03 1.656803e-03
2.179688e+00 3.790523e-14 2.239432e-13 1.694794e-03 1.646629e-03
2.181641e+00 3.385058e-14 2.247021e-13 1.743205e-03 1.636287e-03
2.183594e+00 5.309358e-14 2.117892e-13 1.756464e-03 1.625774e-03
2.185547e+00 6.479021e-14 2.224991e-13 1.739415e-03 1.615083e-03
2.187500e+00 4.847584e-14 2.106457e-13 1.693761e-03 1.604208e-03
2.189453e+00 5.139816e-14 2.153601e-13 1.614817e-03 1.593150e-03
2.191406e+00 4.468829e-14 2.176761e-13 1.493476e-03 1.581913e-03
2.193359e+00 4.254968e-14 2.227642e-13 1.322416e-03 1.570505e-03
2.195312e+00 4.125269e-14 2.240070e-13 1.102564e-03 1.558933e-03
2.197266e+00 3.524664e-14 2.159735e-13 8.463233e-04 1.547201e-03
2.199219e+00 3.442654e-14 2.233687e-13 5.768878e-04 1.535308e-03
2.201172e+00 2.067114e-14 2.195528e-13 3.251375e-04 1.523246e-03
2.203125e+00 1.729938e-14 2.214116e-13 1.255248e-04 1.511008e-03
2.205078e+00 7.869396e-15 2.318597e-13 1.080399e-05 1.498589e-03
2.207031e+00 5.331156e-15 2.341013e-13 4.978100e-06 1.485987e-03
2.208984e+00 1.515746e-14 2.387717e-13 1.159175e-04 1.473206e-03
2.210938e+00 2.791246e-15 2.514512e-13 3.315203e-04 1.460254e-03
2.212891e+00 7.287544e-15 2.563929e-13 6.224194e-04 1.447139e-03
2.214844e+00 3.039025e-15 2.668079e-13 9.500393e-04 1.433866e-03
2.216797e+00 8.516478e-16 2.703178e-13 1.275542e-03 1.420433e-03
2.218750e+00 1.095909e-15 2.782125e-13 1.566089e-03 1.406836e-03
2.220703e+00 3.412411e-15 2.852696e-13 1.798042e-03 1.393072e-03
2.222656e+00 3.903233e-15 2.844212e-13 1.958502e-03 1.379136e-03
2.224609e+00 9.033928e-15 2.827173e-13 2.045698e-03 1.365033e-03
2.226562e+00 1.221838e-14 2.774707e-13 2.067194e-03 1.350769e-03
2.228516e+00 8.070945e-15 2.800295e-13 2.035073e-03 1.336355e-03
2.230469e+00 1.652261e-14 2.834466e-13 1.959831e-03 1.321802e-03
2.232422e+00 1.690388e-14 2.918835e-13 1.846810e-03 1.307113e-03
2.234375e+00 1.164639e-14 2.869879e-13 1.697724e-03 1.292290e-03
2.236328e+00 1.055176e-14 2.916409e-13 1.515746e-03 1.277326e-03
2.238281e+00 8.964118e-15 2.880840e-13 1.310023e-03 1.262216e-03
2.240234e+00 3.564026e-15 2.981457e-13 1.096624e-03 1.246957e-03
2.242188e+00 1.229991e-15 2.948342e-13 8.962202e-04 1.231550e-03
2.244141e+00 6.770568e-15 3.124199e-13 7.309340e-04 1.216004e-03
2.246094e+00 8.008266e-15 3.192078e-13 6.219384e-04 1.200328e-03
2.248047e+00 3.206004e-15 3.342611e-13 5.867791e-04 1.184533e-03
2.250000e+00 3.085316e-15 3.354133e-13 6.346617e-04 1.168623e-03
2.251953e+00 4.199631e-15 3.419988e-13 7.606692e-04 1.152598e-03
2.253906e+00 9.148303e-15 3.427950e-13 9.430177e-04 1.136454e-03
2.255859e+00 3.959493e-15 3.391462e-13 1.146753e-03 1.120185e-03
2.257812e+00 1.300361e-14 3.565243e-13 1.332746e-03 1.103791e-03
2.259766e+00 2.441916e-14 3.483066e-13 1.467218e-03 1.087277e-03
2.261719e+00 2.481355e-14 3.499922e-13 1.527816e-03 1.070653e-03
2.263672e+00 1.999328e-14 3.551579e-13 1.505748e-03 1.053932e-03
2.265625e+00 3.480330e-14 3.564880e-13 1.405657e-03 1.037127e-03
2.267578e+00 2.600270e-14 3.550905e-13 1.244408e-03 1.020242e-03
2.269531e+00 2.689931e-14 3.554362e-13 1.048142e-03 1.003278e-03
2.271484e+00 3.577589e-14 3.656252e-13 8.466737e-04 9.862321e-04
2.273438e+00 3.231735e-14 3.765872e-13 6.665757e-04 9.690975e-04
2.275391e+00 1.960962e-14 3.749734e-13 5.264510e-04 9.518725e-04
2.277344e+00 2.450561e-14 3.713627e-13 4.367186e-04 9.345608e-04
2.279297e+00 2.703393e-14 3.783780e-13 4.025135e-04 9.171718e-04
2.281250e+00 2.768850e-14 3.678882e-13 4.262760e-04 8.997182e-04
2.283203e+00 3.223274e-14 3.813140e-13 5.081738e-04 8.822113e-04
2.285156e+00 2.611492e-14 3.877472e-13 6.454188e-04 8.646573e-04
2.287109e+00 3.117035e-14 3.870389e-13 8.325967e-04 8.470558e-04
2.289062e+00 3.548183e-14 3.945023e-13 1.063266e-03 8.294009e-04
2.291016e+00 2.342816e-14 3.974519e-13 1.330435e-03 8.116849e-04
2.292969e+00 2.357953e-14 3.977619e-13 1.623637e-03 7.939029e-04
2.294922e+00 3.648034e-14 4.055130e-13 1.923952e-03 7.760569e-04
2.296875e+00 4.536504e-14 4.139105e-13 2.201621e-03 7.581565e-04
2.298828e+00 3.807650e-14 4.157506e-13 2.419778e-03 7.402173e-04
2.300781e+00 4.571504e-14 4.169592e-13 2.542964e-03 7.222556e-04
2.302734e+00 5.070737e-14 4.119606e-13 2.545724e-03 7.042847e-04
2.304688e+00 5.583689e-14 4.293954e-13 2.417668e-03 6.863103e-04
2.306641e+00 5.081421e-14 4.233803e-13 2.164622e-03 6.683305e-04
2.308594e+00 5.442845e-14 4.350174e-13 1.807653e-03 6.503385e-04
2.310547e+00 5.996003e-14 4.296327e-13 1.381293e-03 6.323266e-04
2.312500e+00 4.970128e-14 4.325176e-13 9.302694e-04 6.142917e-04
2.314453e+00 7.246332e-14 4.342657e-13 5.030734e-04 5.962379e-04
2.316406e+00 7.547979e-14 4.416397e-13 1.428406e-04 5.781769e-04
2.318359e+00 7.441272e-14 4.398370e-13 1.206537e-04 5.601251e-04
2.320312e+00 8.038477e-14 4.423883e-13 2.739203e-04 5.420987e-04
2.322266e+00 8.304025e-14 4.349643e-13 3.172334e-04 5.241092e-04
2.324219e+00 8.044346e-14 4.481779e-13 2.596894e-04 5.061600e-04
2.326172e+00 8.721928e-14 4.423030e-13 1.150108e-04 4.882466e-04
2.328125e+00 9.517078e-14 4.512058e-13 1.009674e-04 4.703591e-04
2.330078e+00 1.026286e-13 4.600107e-13 3.720240e-04 4.524867e-04
2.332031e+00 1.211947e-13 4.692322e-13 6.830222e-04 4.346227e-04
2.333984e+00 1.157979e-13 4.711283e-13 1.019890e-03 4.167678e-04
2.335938e+00 1.313288e-13 4.691581e-13 1.366685e-03 3.989304e-04
2.337891e+00 1.370642e-13 4.743021e-13 1.701191e-03 3.811250e-04
2.339844e+00 1.341322e-13 4.759641e-13 1.993356e-03 3.633680e-04
2.341797e+00 1.503982e-13 4.752965e-13 2.209567e-03 3.456730e-04
2.343750e+00 1.433185e-13 4.904744e-13 2.320976e-03 3.280473e-04
2.345703e+00 1.423351e-13 4.852719e-13 2.311194e-03 3.104907e-04
2.347656e+00 1.448664e-13 4.851341e-13 2.180104e-03 2.929964e-04
2.349609e+00 1.552308e-13 4.842128e-13 1.943763e-03 2.755544e-04
2.351562e+00 1.513851e-13 4.956940e-13 1.632264e-03 2.581559e-04
2.353516e+00 1.587769e-13 4.956989e-13 1.286787e-03 2.407963e-04
2.355469e+00 1.657955e-13 4.896814e-13 9.549232e-04 2.234778e-04
2.357422e+00 1.696857e-13 4.950550e-13 6.825843e-04 2.062092e-04
2.359375e+00 1.695163e-13 4.954559e-13 5.036701e-04 1.890032e-04
2.361328e+00 1.592231e-13 5.020385e-13 4.324184e-04 1.718735e-04
2.363281e+00 1.662820e-13 5.015332e-13 4.628349e-04 1.548308e-04
2.365234e+00 1.672965e-13 5.061703e-13 5.747068e-04 1.378803e-04
2.367188e+00 1.737274e-13 5.151792e-13 7.416906e-04 1.210212e-04
2.369141e+00 1.758145e-13 5.169464e-13 9.373264e-04 1.042476e-04
2.371094e+00 1.792322e-13 5.286489e-13 1.137995e-03 8.755107e-05
2.373047e+00 1.857091e-13 5.293859e-13 1.324340e-03 7.092369e-05
2.375000e+00 1.884885e-13 5.349066e-13 1.482487e-03 5.436098e-05
2.376953e+00 1.801112e-13 5.142611e-13 1.604166e-03 3.786345e-05
2.378906e+00 1.836914e-13 5.228439e-13 1.683986e-03 2.143666e-05
2.380859e+00 1.888826e-13 5.301216e-13 1.714717e-03 5.089983e-06
2.382812e+00 1.883499e-13 5.304827e-13 1.684805e-03 1.116561e-05
2.384766e+00 1.966401e-13 5.398060e-13 1.581446e-03 2.731997e-05
2.386719e+00 1.979949e-13 5.392548e-13 1.397792e-03 4.336573e-05
2.388672e+00 1.951997e-13 5.427303e-13 1.139634e-03 5.929925e-05
2.390625e+00 1.956212e-13 5.444775e-13 8.278853e-04 7.512057e-05
2.392578e+00 2.199811e-13 5.506752e-13 4.963753e-04 9.083231e-05
2.394531e+00 2.127710e-13 5.434319e-13 1.868938e-04 1.064381e-04
2.396484e+00 2.294144e-13 5.624777e-13 5.646734e-05 1.219408e-04
2.398438e+00 2.347658e-13 5.565983e-13 1.936961e-04 1.373412e-04
2.400391e+00 2.326964e-13 5.632925e-13 1.969394e-04 1.526369e-04
2.402344e+00 2.388894e-13 5.719128e-13 5.850240e-05 1.678227e-04
2.404297e+00 2.558264e-13 5.767666e-13 2.060592e-04 1.828906e-04
2.406250e+00 2.556921e-13 5.907507e-13 5.626414e-04 1.978313e-04
2.408203e+00 2.550146e-13 6.021967e-13 9.684182e-04 2.126350e-04
2.410156e+00 2.612909e-13 6.065890e-13 1.381158e-03 2.272931e-04
2.412109e+00 2.595286e-13 6.144118e-13 1.764423e-03 2.417989e-04
2.414062e+00 2.749988e-13 6.040576e-13 2.089057e-03 2.561484e-04
2.416016e+00 2.781847e-13 6.066888e-13 2.333566e-03 2.703402e-04
2.417969e+00 2.900263e-13 6.227796e-13 2.485105e-03 2.843752e-04
2.419922e+00 2.895308e-13 6.184275e-13 2.539921e-03 2.982555e-04
2.421875e+00 2.897199e-13 6.275549e-13 2.501087e-03 3.119838e-04
2.423828e+00 2.849422e-13 6.292568e-13 2.374055e-03 3.255619e-04
2.425781e+00 2.885740e-13 6.309600e-13 2.163855e-03 3.389897e-04
2.427734e+00 2.953983e-13 6.278215e-13 1.876831e-03 3.522655e-04
2.429688e+00 2.925433e-13 6.521206e-13 1.525315e-03 3.653851e-04
2.431641e+00 3.074461e-13 6.476168e-13 1.130996e-03 3.783430e-04
2.433594e+00 3.066883e-13 6.593734e-13 7.242402e-04 3.911326e-04
2.435547e+00 3.025883e-13 6.713124e-13 3.400352e-04 4.037481e-04
2.437500e+00 3.174470e-13 6.779951e-13 1.337404e-05 4.161844e-04
2.439453e+00 3.193659e-13 6.773010e-13 2.239694e-04 4.284384e-04
2.441406e+00 3.228352e-13 6.836146e-13 3.463663e-04 4.405093e-04
2.443359e+00 3.323488e-13 6.886982e-13 3.391996e-04 4.523977e-04
2.445312e+00 3.574858e-13 6.949345e-13 2.046642e-04 4.641061e-04
2.447266e+00 3.521933e-13 6.992335e-13 3.608417e-05 4.756370e-04
2.449219e+00 3.564689e-13 7.075054e-13 3.474635e-04 4.869933e-04
2.451172e+00 3.628817e-13 7.200528e-13 6.884785e-04 4.981767e-04
2.453125e+00 3.626762e-13 7.238826e-13 1.021102e-03 5.091879e-04
2.455078e+00 3.774882e-13 7.253243e-13 1.314700e-03 5.200263e-04
2.457031e+00 3.875317e-13 7.409745e-13 1.546929e-03 5.306902e-04
2.458984e+00 3.957657e-13 7.383375e-13 1.703740e-03 5.411774e-04
2.460938e+00 4.021796e-13 7.485180e-13 1.780195e-03 5.514858e-04
2.462891e+00 4.064777e-13 7.477451e-13 1.780988e-03 5.616134e-04
2.464844e+00 4.067895e-13 7.647037e-13 1.718401e-03 5.715596e-04
2.466797e+00 4.009450e-13 7.669665e-13 1.607942e-03 5.813248e-04
2.468750e+00 4.039730e-13 7.769879e-13 1.464833e-03 5.909109e-04
2.470703e+00 4.124728e-13 7.935161e-13 1.303580e-03 6.003210e-04
2.472656e+00 4.138040e-13 7.955526e-13 1.139372e-03 6.095593e-04
2.474609e+00 4.162933e-13 8.042347e-13 9.883768e-04 6.186310e-04
2.476562e+00 4.377220e-13 8.110676e-13 8.658437e-04 6.275416e-04
2.478516e+00 4.349066e-13 8.183591e-13 7.835015e-04 6.362968e-04
2.480469e+00 4.373018e-13 8.204516e-13 7.486412e-04 6.449022e-04
2.482422e+00 4.318587e-13 8.311297e-13 7.653131e-04 6.533626e-04
2.484375e+00 4.278509e-13 8.395156e-13 8.351972e-04 6.616824e-04
2.486328e+00 4.357873e-13 8.372778e-13 9.555551e-04 6.698646e-04
2.488281e+00 4.428759e-13 8.348847e-13 1.115284e-03 6.779114e-04
2.490234e+00 4.316922e-13 8.515251e-13 1.293243e-03 6.858241e-04
2.492188e+00 4.527314e-13 8.472404e-13 1.461470e-03 6.936027e-04
2.494141e+00 4.523970e-13 8.479386e-13 1.591515e-03 7.012472e-04
2.496094e+00 4.619242e-13 8.651382e-13 1.660010e-03 7.087569e-04
2.498047e+00 4.617540e-13 8.750240e-13 1.651324e-03 7.161318e-04
2.500000e+00 4.751777e-13 8.814004e-13 1.558162e-03 7.233725e-04
2.501953e+00 4.818442e-13 8.783229e-13 1.382393e-03 7.304808e-04
2.503906e+00 4.935809e-13 8.860731e-13 1.137041e-03 7.374599e-04
2.505859e+00 4.954097e-13 8.871668e-13 8.474255e-04 7.443144e-04
2.507812e+00 4.981427e-13 8.936354e-13 5.482196e-04 7.510499e-04
2.509766e+00 5.184922e-13 8.934197e-13 2.761101e-04 7.576726e-04
2.511719e+00 5.242793e-13 9.048785e-13 6.175650e-05 7.641885e-04
2.513672e+00 5.257522e-13 9.032042e-13 7.478502e-05 7.706027e-04
2.515625e+00 5.284369e-13 9.112934e-13 1.242558e-04 7.769184e-04
2.517578e+00 5.431648e-13 9.185214e-13 8.613103e-05 7.831364e-04
2.519531e+00 5.544920e-13 9.179480e-13 3.330362e-05 7.892549e-04
2.521484e+00 5.583223e-13 9.290113e-13 2.221826e-04 7.952689e-04
2.523438e+00 5.733636e-13 9.236264e-13 4.646047e-04 8.011713e-04
2.525391e+00 5.730102e-13 9.303573e-13 7.429260e-04 8.069528e-04
2.527344e+00 5.908795e-13 9.281504e-13 1.039454e-03 8.126031e-04
2.529297e+00 5.940609e-13 9.481684e-13 1.336112e-03 8.181122e-04
2.531250e+00 5.891723e-13 9.479690e-13 1.612993e-03 8.234711e-04
2.533203e+00 6.029007e-13 9.437879e-13 1.848406e-03 8.286728e-04
2.535156e+00 6.055046e-13 9.608812e-13 2.021552e-03 8.337131e-04
2.537109e+00 6.136366e-13 9.562335e-13 2.116136e-03 8.385904e-04
2.539062e+00 6.241016e-13 9.532499e-13 2.122597e-03 8.433057e-04
2.541016e+00 6.352188e-13 9.564109e-13 2.038402e-03 8.478620e-04
2.542969e+00 6.428247e-13 9.597296e-13 1.867834e-03 8.522635e-04
2.544922e+00 6.441147e-13 9.551588e-13 1.622927e-03 8.565141e-04
2.546875e+00 6.539274e-13 9.611080e-13 1.325365e-03 8.606173e-04
2.548828e+00 6.459191e-13 9.664528e-13 1.006678e-03 8.645748e-04
2.550781e+00 6.472101e-13 9.808454e-13 7.038927e-04 8.683866e-04
2.552734e+00 6.495954e-13 9.888952e-13 4.512217e-04 8.720507e-04
2.554688e+00 6.568316e-13 9.811854e-13 2.721433e-04 8.755638e-04
2.556641e+00 6.528278e-13 9.862902e-13 1.760580e-04 8.789216e-04
2.558594e+00 6.575915e-13 9.965970e-13 1.599259e-04 8.821196e-04
2.560547e+00 6.641049e-13 1.002859e-12 2.121386e-04 8.851537e-04
2.562500e+00 6.640336e-13 1.002845e-12 3.158887e-04 8.880209e-04
2.564453e+00 6.712232e-13 1.011996e-12 4.514520e-04 8.907193e-04
2.566406e+00 6.801844e-13 1.009161e-12 5.984297e-04 8.932479e-04
2.568359e+00 6.736590e-13 1.037717e-12 7.385170e-04 8.956066e-04
2.570312e+00 6.856847e-13 1.025875e-12 8.577381e-04 8.977950e-04
2.572266e+00 6.906037e-13 1.028796e-12 9.467845e-04 8.998123e-04
2.574219e+00 6.918787e-13 1.040988e-12 9.998612e-04 9.016558e-04
2.576172e+00 8.226523e-13 8.229482e-13 6.137255e-04 1.380706e-03
2.578125e+00 6.109782e-13 3.684248e-12 4.898284e-04 3.030083e-03
2.580078e+00 3.380627e-12 3.554032e-12 2.674358e-04 7.262417e-03
2.582031e+00 3.265784e-12 3.414332e-12 4.822321e-04 7.330987e-03
2.583984e+00 3.169219e-12 3.281980e-12 7.012605e-04 7.390717e-03
2.585938e+00 3.049533e-12 3.158001e-12 9.005324e-04 7.441710e-03
2.587891e+00 2.932933e-12 3.037261e-12 1.062878e-03 7.484177e-03
2.589844e+00 2.718252e-12 2.899285e-12 6.237994e-04 6.968964e-03
2.591797e+00 2.541297e-12 2.782282e-12 2.596009e-04 4.959325e-03
2.593750e+00 2.368976e-12 2.397231e-12 3.240339e-04 3.591867e-03
2.595703e+00 2.200482e-12 2.222472e-12 4.580169e-04 3.345726e-03
2.597656e+00 2.041623e-12 2.047130e-12 6.429417e-04 3.097680e-03
2.599609e+00 1.880579e-12 1.859821e-12 8.577640e-04 2.848646e-03
2.601562e+00 1.726470e-12 1.704889e-12 1.080698e-03 2.599494e-03
2.603516e+00 1.575997e-12 1.552414e-12 1.290445e-03 2.351046e-03
2.605469e+00 1.425289e-12 1.397319e-12 1.467174e-03 2.104063e-03
2.607422e+00 1.284194e-12 1.247148e-12 1.593841e-03 1.859254e-03
2.609375e+00 1.163654e-12 1.098907e-12 1.658284e-03 1.617269e-03
2.611328e+00 1.025335e-12 9.587519e-13 1.655780e-03 1.378716e-03
2.613281e+00 8.901678e-13 8.474873e-13 1.591083e-03 1.144163e-03
2.615234e+00 7.638478e-13 7.238629e-13 1.479042e-03 9.141499e-04
2.617188e+00 6.454387e-13 6.068498e-13 1.343428e-03 6.891951e-04
2.619141e+00 5.386750e-13 4.906885e-13 1.213813e-03 4.698023e-04
2.621094e+00 4.236735e-13 3.929061e-13 1.120608e-03 2.564632e-04
2.623047e+00 3.252282e-13 2.929921e-13 1.088825e-03 4.965750e-05
2.625000e+00 2.233435e-13 1.940368e-13 1.131936e-03 1.501502e-04
2.626953e+00 1.363033e-13 9.726296e-14 1.247873e-03 3.425166e-04
2.628906e+00 3.283537e-14 9.829936e-15 1.418943e-03 5.270278e-04
2.630859e+00 4.802780e-14 8.723241e-14 1.615977e-03 7.033087e-04
2.632812e+00 1.290434e-13 1.697257e-13 1.805260e-03 8.710326e-04
2.634766e+00 2.028345e-13 2.464157e-13 1.956119e-03 1.029930e-03
2.636719e+00 2.806578e-13 3.156074e-13 2.512427e-03 2.305879e-03
2.638672e+00 1.715445e-13 1.174603e-13 2.570168e-03 3.024634e-03
2.640625e+00 6.263012e-14 7.332932e-15 2.572729e-03 3.281517e-03
2.642578e+00 5.395102e-14 9.166222e-14 2.531782e-03 3.524010e-03
2.644531e+00 1.543156e-13 1.867514e-13 2.462910e-03 3.751771e-03
2.646484e+00 2.486852e-13 2.799116e-13 2.379384e-03 3.964562e-03
2.648438e+00 3.430133e-13 3.751991e-13 2.288041e-03 4.162244e-03
2.650391e+00 4.300594e-13 2.744145e-12 2.188617e-03 4.131476e-03
2.652344e+00 5.053836e-13 2.704738e-12 2.076654e-03 4.237092e-03
2.654297e+00 5.737992e-13 2.677391e-12 1.948830e-03 4.495014e-03
2.656250e+00 6.434767e-13 6.485350e-13 1.808487e-03 4.802142e-03
2.658203e+00 6.980697e-13 6.985633e-13 1.668991e-03 4.925118e-03
2.660156e+00 7.495311e-13 7.492659e-13 1.553136e-03 5.033782e-03
2.662109e+00 7.937699e-13 7.996717e-13 1.488057e-03 5.128462e-03
2.664062e+00 8.361813e-13 8.371275e-13 1.496761e-03 5.209519e-03
2.666016e+00 8.613156e-13 8.671977e-13 1.589184e-03 5.277349e-03
2.667969e+00 8.888332e-13 8.830245e-13 1.756332e-03 5.332380e-03
2.669922e+00 8.975409e-13 9.145855e-13 1.970151e-03 5.375071e-03
2.671875e+00 9.132592e-13 9.326864e-13 2.189552e-03 5.405909e-03
2.673828e+00 9.131722e-13 3.618808e-13 1.953772e-03 3.635334e-03
2.675781e+00 4.742045e-13 3.065547e-13 1.300804e-03 3.050669e-03
2.677734e+00 4.119201e-13 2.655610e-13 1.438480e-03 3.270897e-03
2.679688e+00 3.533936e-13 2.256256e-13 1.543626e-03 3.477477e-03
2.681641e+00 3.075258e-13 1.841014e-13 1.616763e-03 3.670319e-03
2.683594e+00 2.742754e-13 1.563522e-13 1.664545e-03 3.849415e-03
2.685547e+00 2.417542e-13 1.302081e-13 1.694778e-03 4.014830e-03
2.687500e+00 2.134494e-13 1.209332e-13 1.712336e-03 4.166694e-03
2.689453e+00 1.952686e-13 1.015168e-13 1.717503e-03 4.305194e-03
2.691406e+00 1.781471e-13 8.548662e-14 1.706364e-03 4.430561e-03
2.693359e+00 1.685825e-13 8.169394e-14 1.672338e-03 4.543061e-03
2.695312e+00 1.609478e-13 7.151448e-14 1.608587e-03 4.642983e-03
2.697266e+00 1.698345e-13 7.675793e-14 1.511193e-03 4.730631e-03
2.699219e+00 1.567337e-13 8.351231e-14 1.382141e-03 4.806319e-03
2.701172e+00 1.642793e-13 8.329483e-14 1.230551e-03 4.870362e-03
2.703125e+00 1.795788e-13 1.046801e-13 1.071048e-03 4.923077e-03
2.705078e+00 2.019251e-13 1.291779e-13 9.195455e-04 4.964778e-03
2.707031e+00 2.347745e-13 1.551736e-13 7.883450e-04 4.995781e-03
2.708984e+00 2.685624e-13 1.935703e-13 6.829980e-04 5.016400e-03
2.710938e+00 3.043484e-13 2.340705e-13 6.020550e-04 5.026953e-03
2.712891e+00 3.461911e-13 2.746159e-13 5.391415e-04 5.027761e-03
2.714844e+00 4.047275e-13 3.203328e-13 4.861656e-04 5.019149e-03
2.716797e+00 4.541813e-13 3.674341e-13 4.366212e-04 5.001447e-03
2.718750e+00 5.143154e-13 4.159584e-13 3.878433e-04 4.974994e-03
2.720703e+00 5.736504e-13 4.789522e-13 3.410793e-04 4.940128e-03
2.722656e+00 6.461181e-13 5.432580e-13 2.990961e-04 4.897194e-03
2.724609e+00 7.134109e-13 6.078886e-13 2.623573e-04 4.846538e-03
2.726562e+00 7.893819e-13 6.801363e-13 2.258055e-04 4.788503e-03
2.728516e+00 8.674063e-13 7.582407e-13 1.784638e-04 4.723434e-03
2.730469e+00 9.501421e-13 8.474710e-13 1.067101e-04 4.651673e-03
2.732422e+00 1.037010e-12 9.353099e-13 5.225707e-07 4.573559e-03
2.734375e+00 1.131776e-12 1.026082e-12 1.477806e-04 4.489429e-03
2.736328e+00 1.219552e-12 1.125827e-12 3.320590e-04 4.399620e-03
2.738281e+00 8.505227e-13 1.236412e-12 2.185808e-04 4.631123e-03
2.740234e+00 7.811399e-13 7.809344e-13 1.389273e-03 5.820866e-03
2.742188e+00 7.020235e-13 6.982130e-13 1.267859e-03 5.741479e-03
2.744141e+00 6.184420e-13 6.088702e-13 1.118915e-03 5.658193e-03
2.746094e+00 5.367212e-13 5.284180e-13 9.604188e-04 5.571392e-03
2.748047e+00 4.458045e-13 4.325452e-13 8.116197e-04 5.481447e-03
2.750000e+00 3.701194e-13 3.513945e-13 6.862953e-04 5.388725e-03
2.751953e+00 2.792950e-13 2.662281e-13 5.892288e-04 5.293585e-03
2.753906e+00 1.899451e-13 1.766033e-13 5.169162e-04 5.196386e-03
2.755859e+00 1.033091e-13 9.893100e-14 4.608911e-04 5.097485e-03
2.757812e+00 7.276523e-15 2.397667e-16 4.111601e-04 4.997235e-03
2.759766e+00 9.483834e-14 9.818698e-14 3.582025e-04 4.895988e-03
2.761719e+00 1.991048e-13 1.934309e-13 2.932125e-04 4.794086e-03
2.763672e+00 3.072127e-13 3.050272e-13 2.070890e-04 4.691866e-03
2.765625e+00 4.219715e-13 4.219670e-13 8.917710e-05 4.589651e-03
2.767578e+00 5.349714e-13 5.407826e-13 7.320066e-05 4.487746e-03
2.769531e+00 6.597178e-13 6.602875e-13 2.935771e-04 4.386441e-03
2.771484e+00 7.994520e-13 7.988229e-13 5.829623e-04 4.286000e-03
2.773438e+00 8.342292e-13 8.983346e-13 5.758808e-04 4.335578e-03
2.775391e+00 7.297937e-13 7.955252e-13 5.235908e-04 4.228505e-03
2.777344e+00 6.139048e-13 6.966995e-13 4.344086e-04 4.120822e-03
2.779297e+00 5.082041e-13 5.944800e-13 2.923993e-04 4.012949e-03
2.781250e+00 3.972044e-13 4.792008e-13 9.418674e-05 3.905343e-03
2.783203e+00 2.787704e-13 3.639520e-13 1.496059e-04 3.798492e-03
2.785156e+00 1.614020e-13 2.422493e-13 4.164223e-04 3.692912e-03
2.787109e+00 4.235544e-14 1.070188e-13 6.770925e-04 3.589143e-03
2.789062e+00 7.627956e-14 1.844623e-14 9.031960e-04 3.487737e-03
2.791016e+00 2.117253e-13 1.446527e-13 1.074467e-03 3.389248e-03
2.792969e+00 3.489788e-13 2.787357e-13 1.183653e-03 3.294226e-03
2.794922e+00 4.839354e-13 4.139859e-13 1.236817e-03 3.203197e-03
2.796875e+00 6.257975e-13 5.614806e-13 1.249519e-03 3.116661e-03
2.798828e+00 6.678004e-13 7.489828e-13 2.305129e-04 2.889623e-03
2.800781e+00 5.296938e-13 6.192329e-13 3.148853e-04 2.797566e-03
2.802734e+00 3.936904e-13 4.795680e-13 3.690135e-04 2.706955e-03
2.804688e+00 2.631094e-13 3.342481e-13 4.128196e-04 2.618213e-03
2.806641e+00 1.195406e-13 1.902934e-13 4.670888e-04 2.531796e-03
2.808594e+00 3.190109e-14 5.247198e-14 5.530957e-04 2.448193e-03
2.810547e+00 1.741380e-13 8.825872e-14 6.915791e-04 2.367924e-03
2.812500e+00 3.292142e-13 2.419067e-13 9.006606e-04 2.291541e-03
2.814453e+00 4.838127e-13 3.955200e-13 1.192495e-03 2.219624e-03
2.816406e+00 6.378986e-13 5.624151e-13 1.568946e-03 2.152772e-03
2.818359e+00 8.049794e-13 7.272597e-13 2.017640e-03 2.091600e-03
2.820312e+00 9.787094e-13 8.985376e-13 2.510422e-03 2.036730e-03
2.822266e+00 9.292665e-14 2.694294e-13 8.796178e-04 1.097264e-03
2.824219e+00 4.573675e-14 1.225950e-13 1.289244e-03 1.059550e-03
2.826172e+00 2.097720e-13 4.205236e-14 1.696915e-03 1.024823e-03
2.828125e+00 3.739301e-13 1.970372e-13 2.060128e-03 9.936392e-04
2.830078e+00 5.372623e-13 3.478945e-13 2.344675e-03 9.666342e-04
2.832031e+00 6.922087e-13 5.172625e-13 2.533505e-03 9.445082e-04
2.833984e+00 8.658536e-13 6.917420e-13 2.631892e-03 9.280101e-04
2.835938e+00 1.037469e-12 8.682284e-13 2.666896e-03 9.179194e-04
2.837891e+00 1.196834e-12 1.050287e-12 2.446258e-03 1.149282e-03
2.839844e+00 1.007133e-12 1.190190e-12 1.643466e-03 3.971314e-03
2.841797e+00 8.163313e-13 1.003265e-12 1.728774e-03 3.884939e-03
2.843750e+00 6.352921e-13 8.049702e-13 1.746096e-03 3.810971e-03
2.845703e+00 4.529878e-13 6.146358e-13 1.739779e-03 3.749418e-03
2.847656e+00 2.599236e-13 4.278995e-13 1.753206e-03 3.700250e-03
2.849609e+00 1.513170e-12 1.753316e-12 1.265992e-03 4.177525e-03
2.851562e+00 1.302308e-12 1.572414e-12 1.141888e-03 4.047190e-03
2.853516e+00 1.089653e-12 1.359873e-12 1.080698e-03 3.930075e-03
2.855469e+00 8.841978e-13 1.165686e-12 1.106991e-03 3.826541e-03
2.857422e+00 6.890924e-13 9.601097e-13 1.234500e-03 3.736946e-03
2.859375e+00 4.893429e-13 7.530427e-13 1.465195e-03 3.661628e-03
2.861328e+00 2.931738e-13 5.447782e-13 1.786922e-03 3.600900e-03
2.863281e+00 9.613839e-13 1.120611e-12 1.967525e-03 3.596217e-03
2.865234e+00 7.472583e-13 9.084293e-13 8.940088e-04 3.507075e-03
2.867188e+00 5.288187e-13 6.896191e-13 1.397446e-03 3.431084e-03
2.869141e+00 3.139489e-13 4.661844e-13 1.876758e-03 3.368977e-03
2.871094e+00 9.377905e-14 2.483033e-13 2.261765e-03 3.321485e-03
2.873047e+00 1.091007e-13 3.637921e-14 2.500706e-03 3.289313e-03
2.875000e+00 3.212715e-13 1.753099e-13 2.575183e-03 3.273119e-03
2.876953e+00 5.435292e-13 3.877676e-13 2.507916e-03 3.273493e-03
2.878906e+00 7.546734e-13 6.005325e-13 2.360787e-03 3.290942e-03
2.880859e+00 9.880570e-13 8.107464e-13 2.223100e-03 3.325876e-03
2.882812e+00 1.223105e-12 1.039484e-12 2.193191e-03 3.378599e-03
2.884766e+00 1.870193e-12 2.211315e-12 1.897202e-03 3.916747e-03
2.886719e+00 1.643947e-12 1.997236e-12 1.665915e-03 3.938230e-03
2.888672e+00 1.420055e-12 1.775060e-12 1.419250e-03 3.967390e-03
2.890625e+00 1.195902e-12 1.559258e-12 1.237665e-03 4.004377e-03
2.892578e+00 9.576897e-13 1.333805e-12 1.180123e-03 4.049385e-03
2.894531e+00 1.686985e-12 1.840471e-12 1.016486e-03 4.352668e-03
2.896484e+00 1.440604e-12 1.599815e-12 6.613788e-04 4.360645e-03
2.898438e+00 1.185039e-12 1.364118e-12 8.812294e-04 4.379965e-03
2.900391e+00 9.311941e-13 1.114732e-12 1.272128e-03 4.410797e-03
2.902344e+00 6.932525e-13 8.692280e-13 1.789589e-03 4.453370e-03
2.904297e+00 4.321218e-13 6.218259e-13 2.375395e-03 4.507961e-03
2.906250e+00 6.284215e-13 9.788119e-13 2.789858e-03 4.711745e-03
2.908203e+00 3.764303e-13 7.256770e-13 3.451573e-03 4.748620e-03
2.910156e+00 1.139929e-13 4.758418e-13 3.991016e-03 4.801884e-03
2.912109e+00 1.327569e-13 2.381790e-13 4.342779e-03 4.871849e-03
2.914062e+00 3.684466e-13 3.161354e-15 4.470162e-03 4.958825e-03
2.916016e+00 6.276202e-13 2.466594e-13 4.377055e-03 5.063109e-03
2.917969e+00 2.110879e-12 1.990852e-12 2.347395e-03 6.519905e-04
2.919922e+00 2.152622e-12 2.023057e-12 2.192038e-03 6.861300e-04
2.921875e+00 2.188923e-12 2.069428e-12 2.056223e-03 7.215225e-04
2.923828e+00 2.229103e-12 2.097153e-12 1.971451e-03 7.581542e-04
2.925781e+00 2.272194e-12 2.126075e-12 1.933383e-03 7.960061e-04
2.927734e+00 2.310265e-12 2.156424e-12 1.901969e-03 8.350574e-04
2.929688e+00 2.356624e-12 2.186381e-12 1.819308e-03 8.752870e-04
2.931641e+00 2.410964e-12 2.227704e-12 1.635356e-03 9.166753e-04
2.933594e+00 2.458306e-12 2.260055e-12 4.771339e-04 9.592053e-04
2.935547e+00 5.700412e-14 1.645172e-13 4.348247e-03 1.814666e-03
2.937500e+00 7.765992e-14 1.884483e-13 4.227630e-03 1.905458e-03
2.939453e+00 9.197787e-14 1.992959e-13 4.177489e-03 1.994571e-03
2.941406e+00 1.260911e-13 2.398861e-13 4.161681e-03 2.082056e-03
2.943359e+00 1.548215e-13 2.538415e-13 4.148285e-03 2.167965e-03
2.945312e+00 1.768460e-13 2.676861e-13 4.119122e-03 2.252350e-03
2.947266e+00 2.028923e-13 2.806256e-13 4.074628e-03 2.335261e-03
2.949219e+00 2.265256e-13 3.006406e-13 4.032448e-03 2.416748e-03
2.951172e+00 2.446064e-13 3.298203e-13 4.019623e-03 2.496860e-03
2.953125e+00 2.676993e-13 3.575918e-13 4.060845e-03 2.575644e-03
2.955078e+00 2.843192e-13 3.751389e-13 4.166978e-03 2.653148e-03
2.957031e+00 3.033824e-13 3.835747e-13 4.327796e-03 2.729419e-03
2.958984e+00 3.281880e-13 3.982178e-13 4.511667e-03 2.804502e-03
2.960938e+00 3.506924e-13 4.131734e-13 4.672735e-03 2.878442e-03
2.962891e+00 3.728686e-13 4.265082e-13 4.763331e-03 2.951285e-03
2.964844e+00 3.912470e-13 4.498073e-13 4.747415e-03 3.023076e-03
2.966797e+00 4.162757e-13 4.535869e-13 4.611079e-03 3.093861e-03
2.968750e+00 4.311900e-13 4.629335e-13 4.367169e-03 3.163684e-03
2.970703e+00 4.550395e-13 4.697810e-13 4.052008e-03 3.232593e-03
2.972656e+00 4.791592e-13 4.821405e-13 3.714573e-03 3.300633e-03
2.974609e+00 4.972769e-13 4.999612e-13 3.402159e-03 3.367851e-03
2.976562e+00 5.189314e-13 5.248961e-13 3.147958e-03 3.434294e-03
2.978516e+00 5.355882e-13 5.372931e-13 2.964156e-03 3.500008e-03
2.980469e+00 5.521950e-13 5.440272e-13 2.841571e-03 3.565037e-03
2.982422e+00 5.760875e-13 5.629438e-13 2.755125e-03 3.629427e-03
2.984375e+00 5.880833e-13 5.788117e-13 2.673117e-03 3.693220e-03
2.986328e+00 6.060466e-13 5.950116e-13 2.567569e-03 3.756458e-03
2.988281e+00 6.192989e-13 6.046656e-13 2.423185e-03 3.819181e-03
2.990234e+00 6.221055e-13 6.133864e-13 2.242558e-03 3.881429e-03
2.992188e+00 6.431406e-13 6.320952e-13 2.045418e-03 3.943240e-03
2.994141e+00 6.602300e-13 6.328550e-13 1.861702e-03 4.004651e-03
2.996094e+00 6.617536e-13 6.544594e-13 1.721114e-03 4.065700e-03
2.998047e+00 6.808388e-13 6.589196e-13 1.643006e-03 4.126424e-03
3.000000e+00 6.857067e-13 6.670667e-13 1.629682e-03 4.186860e-03
3.001953e+00 6.944531e-13 6.893079e-13 1.665196e-03 4.247045e-03
3.003906e+00 1.865254e-12 7.051064e-13 2.501047e-04 1.341351e-03
3.005859e+00 1.662096e-12 1.781457e-12 8.066753e-04 5.993396e-05
3.007812e+00 1.447973e-12 1.580408e-12 1.347721e-03 9.808707e-05
3.009766e+00 1.250322e-12 1.362978e-12 1.767128e-03 2.579189e-04
3.011719e+00 1.041950e-12 1.165730e-12 1.977823e-03 4.196048e-04
3.013672e+00 8.374992e-13 9.591799e-13 1.934080e-03 5.831761e-04
3.015625e+00 6.234305e-13 7.638358e-13 1.642019e-03 7.486583e-04
3.017578e+00 2.061624e-12 2.101829e-12 1.680735e-03 5.248122e-04
3.019531e+00 1.850230e-12 1.887347e-12 1.583546e-03 3.720806e-04
3.021484e+00 1.612415e-12 1.651708e-12 1.377987e-03 2.183292e-04
3.023438e+00 1.379410e-12 1.432474e-12 1.134263e-03 6.347770e-05
3.025391e+00 1.148416e-12 1.193005e-12 9.059387e-04 9.259320e-05
3.027344e+00 9.053780e-13 9.765414e-13 7.188254e-04 2.500450e-04
3.029297e+00 6.768198e-13 7.599668e-13 5.703603e-04 4.090825e-04
3.031250e+00 4.490208e-13 5.435471e-13 4.412686e-04 5.699522e-04
3.033203e+00 1.980928e-12 2.087039e-12 1.448777e-03 6.355167e-04
3.035156e+00 1.755714e-12 1.848892e-12 1.057154e-03 4.974160e-04
3.037109e+00 1.532657e-12 1.623579e-12 6.832678e-04 3.579053e-04
3.039062e+00 1.302451e-12 1.379273e-12 3.861167e-04 2.166317e-04
3.041016e+00 1.064191e-12 1.150650e-12 2.266833e-04 7.319115e-05
3.042969e+00 8.369880e-13 9.100113e-13 2.555984e-04 7.286514e-05
3.044922e+00 6.013418e-13 6.566009e-13 5.008240e-04 2.220219e-04
3.046875e+00 3.549010e-13 4.316890e-13 9.568143e-04 3.747899e-04
3.048828e+00 1.997350e-12 2.065769e-12 1.894112e-04 7.609412e-04
3.050781e+00 1.749605e-12 1.822638e-12 6.591000e-04 6.376304e-04
3.052734e+00 1.490864e-12 1.570105e-12 1.145456e-03 5.111740e-04
3.054688e+00 1.245963e-12 1.322625e-12 1.572880e-03 3.810928e-04
3.056641e+00 9.986520e-13 1.066058e-12 1.895560e-03 2.468784e-04
3.058594e+00 7.430092e-13 8.153955e-13 2.105918e-03 1.080010e-04
3.060547e+00 4.970127e-13 5.453208e-13 2.229829e-03 3.608219e-05
3.062500e+00 2.339868e-13 2.859872e-13 2.312282e-03 1.859175e-04
3.064453e+00 1.355092e-12 1.428381e-12 1.283201e-03 3.131841e-04
3.066406e+00 1.134808e-12 1.217844e-12 1.423628e-03 1.422798e-04
3.068359e+00 9.018565e-13 9.958727e-13 1.628184e-03 3.226269e-05
3.070312e+00 6.788663e-13 7.769046e-13 1.864700e-03 2.104798e-04
3.072266e+00 4.474381e-13 5.549802e-13 2.073686e-03 3.923987e-04
3.074219e+00 7.074453e-13 3.265037e-13 1.553844e-03 4.964174e-05
3.076172e+00 1.604341e-12 1.683198e-12 9.467075e-04 5.476649e-04
3.078125e+00 1.359345e-12 1.446136e-12 1.078103e-03 3.779520e-04
3.080078e+00 1.118415e-12 1.202633e-12 1.073062e-03 2.046554e-04
3.082031e+00 8.681617e-13 9.652922e-13 9.491576e-04 2.784624e-05
3.083984e+00 6.237749e-13 7.200861e-13 7.502518e-04 1.524356e-04
3.085938e+00 3.687696e-13 4.831492e-13 5.354998e-04 3.361873e-04
3.087891e+00 1.309033e-13 2.487009e-13 3.623679e-04 5.234475e-04
3.089844e+00 1.665572e-12 1.714645e-12 1.775948e-03 6.348416e-04
3.091797e+00 1.406257e-12 1.455553e-12 1.925231e-03 4.717033e-04
3.093750e+00 1.144273e-12 1.203495e-12 2.017398e-03 3.050088e-04
3.095703e+00 8.902894e-13 9.458774e-13 2.027774e-03 1.346740e-04
3.097656e+00 6.306066e-13 6.925717e-13 1.946181e-03 3.946489e-05
3.099609e+00 3.715091e-13 4.334946e-13 1.790362e-03 2.176488e-04
3.101562e+00 1.110076e-13 1.768627e-13 1.609225e-03 4.001908e-04
3.103516e+00 1.789924e-12 7.268171e-14 1.683130e-03 9.881980e-05
3.105469e+00 1.523010e-12 1.568578e-12 1.187898e-03 6.439537e-04
3.107422e+00 1.242974e-12 1.309173e-12 8.519521e-04 4.861259e-04
3.109375e+00 9.751227e-13 1.044198e-12 7.345549e-04 3.231577e-04
3.111328e+00 7.022226e-13 7.822648e-13 8.568471e-04 1.546737e-04
3.113281e+00 4.446140e-13 5.159715e-13 1.196770e-03 1.975348e-05
3.115234e+00 1.689051e-13 2.417675e-13 1.693661e-03 2.005898e-04
3.117188e+00 8.931054e-14 3.564669e-14 2.261751e-03 3.883259e-04
3.119141e+00 1.719702e-12 3.098517e-13 1.338954e-03 8.836174e-04
3.121094e+00 1.435785e-12 1.492493e-12 5.353588e-04 7.305718e-04
3.123047e+00 1.143547e-12 1.206783e-12 7.150801e-05 5.704235e-04
3.125000e+00 8.542752e-13 9.101022e-13 3.683001e-04 4.032495e-04
3.126953e+00 5.489217e-13 6.126046e-13 7.666933e-04 2.287408e-04
3.128906e+00 2.614644e-13 3.152176e-13 1.121271e-03 4.656433e-05
3.130859e+00 2.984816e-14 1.774925e-14 1.432865e-03 1.436326e-04
3.132812e+00 3.200215e-13 2.774875e-13 1.692790e-03 3.422172e-04
3.134766e+00 1.673787e-12 1.727380e-12 5.751858e-04 1.021882e-03
3.136719e+00 1.350884e-12 1.418138e-12 1.063842e-03 8.666690e-04
3.138672e+00 1.034968e-12 1.105160e-12 1.350558e-03 7.045090e-04
3.140625e+00 7.423764e-13 7.952506e-13 1.416837e-03 5.352188e-04
3.142578e+00 4.408824e-13 4.831702e-13 1.270496e-03 3.585352e-04
3.144531e+00 1.375912e-13 1.697668e-13 9.490085e-04 1.741151e-04
3.146484e+00 1.632249e-13 1.225329e-13 5.182736e-04 1.846287e-05
3.148438e+00 4.628762e-13 4.189523e-13 6.522569e-05 2.196913e-04
3.150391e+00 1.754810e-12 7.167370e-13 2.714796e-04 6.193993e-04
3.152344e+00 1.427223e-12 1.466795e-12 4.405006e-05 1.103757e-03
3.154297e+00 1.103605e-12 1.146854e-12 6.715371e-05 9.497651e-04
3.156250e+00 7.894979e-13 8.292874e-13 4.623506e-05 7.887478e-04
3.158203e+00 4.792019e-13 5.233698e-13 9.401426e-05 6.201130e-04
3.160156e+00 1.689277e-13 1.934534e-13 3.199484e-04 4.431409e-04
3.162109e+00 1.427851e-13 1.246808e-13 5.897778e-04 2.570012e-04
3.164062e+00 4.635474e-13 4.421964e-13 8.686338e-04 6.077366e-05
3.166016e+00 7.648455e-13 9.182530e-13 1.739717e-03 1.429293e-04
3.167969e+00 5.069354e-13 6.668624e-13 1.779692e-03 9.155720e-05
3.169922e+00 2.555131e-13 4.140391e-13 1.857251e-03 3.306423e-04
3.171875e+00 2.491495e-14 1.637637e-13 2.018108e-03 5.743450e-04
3.173828e+00 6.508408e-13 8.763309e-14 1.250629e-03 2.272380e-04
3.175781e+00 3.199748e-13 4.003482e-13 9.288774e-04 8.539024e-04
3.177734e+00 1.011704e-12 1.182474e-12 1.072786e-03 6.195719e-04
3.179688e+00 7.499398e-13 9.148484e-13 1.390778e-03 3.793215e-04
3.181641e+00 4.865910e-13 6.292279e-13 1.749157e-03 1.325750e-04
3.183594e+00 2.231280e-13 3.667934e-13 2.098181e-03 1.205729e-04
3.185547e+00 4.655574e-14 8.310366e-14 2.390099e-03 3.800284e-04
3.187500e+00 3.188999e-13 2.079818e-13 2.591769e-03 6.456941e-04
3.189453e+00 5.885527e-13 4.931330e-13 2.693995e-03 9.174650e-04
3.191406e+00 1.044911e-12 1.179543e-12 4.077428e-04 9.290411e-04
3.193359e+00 7.508662e-13 8.936667e-13 6.772680e-05 6.744925e-04
3.195312e+00 4.604109e-13 5.746246e-13 3.061394e-04 4.128899e-04
3.197266e+00 1.766608e-13 2.774785e-13 7.030933e-04 1.446233e-04
3.199219e+00 1.266435e-13 1.858195e-14 1.093569e-03 1.299428e-04
3.201172e+00 4.171382e-13 3.213777e-13 1.429527e-03 4.104803e-04
3.203125e+00 7.116393e-13 6.188028e-13 1.652355e-03 6.967083e-04
3.205078e+00 1.117744e-12 9.269304e-13 1.392206e-03 4.880265e-04
3.207031e+00 7.938849e-13 9.663146e-13 1.728682e-03 1.033068e-03
3.208984e+00 4.841288e-13 6.427128e-13 1.830422e-03 7.659129e-04
3.210938e+00 1.766686e-13 3.224859e-13 1.728367e-03 4.929290e-04
3.212891e+00 1.388677e-13 7.302548e-15 1.497532e-03 2.143971e-04
3.214844e+00 4.476540e-13 3.054684e-13 1.241991e-03 6.953194e-05
3.216797e+00 7.549721e-13 6.287188e-13 1.068554e-03 3.588401e-04
3.218750e+00 1.068634e-12 9.329881e-13 1.059423e-03 6.536394e-04
3.220703e+00 9.566996e-13 1.112380e-12 1.539962e-03 1.488218e-03
3.222656e+00 6.169463e-13 7.785753e-13 1.403878e-03 1.224157e-03
3.224609e+00 2.792326e-13 4.405308e-13 1.365089e-03 9.537474e-04
3.226562e+00 4.397649e-14 1.074883e-13 1.414521e-03 6.769285e-04
3.228516e+00 3.773453e-13 2.269422e-13 1.534699e-03 3.934966e-04
3.230469e+00 7.119408e-13 5.569441e-13 1.713842e-03 1.031175e-04
3.232422e+00 1.046267e-12 9.016859e-13 1.957084e-03 1.946558e-04
3.234375e+00 3.582986e-12 3.808341e-13 4.614555e-04 3.259838e-04
3.236328e+00 3.024028e-12 3.069386e-12 2.040261e-03 3.680597e-03
3.238281e+00 2.438992e-12 2.474914e-12 1.569969e-03 3.441341e-03
3.240234e+00 1.828928e-12 2.710281e-12 9.509275e-04 1.706947e-03
3.242188e+00 1.196704e-12 2.159591e-12 2.387010e-04 5.649685e-04
3.244141e+00 5.439357e-13 1.572454e-12 5.016836e-04 2.979088e-03
3.246094e+00 1.550373e-13 9.386195e-13 1.201520e-03 5.521572e-03
3.248047e+00 8.687372e-13 2.793631e-13 1.794651e-03 8.177961e-03
3.250000e+00 5.052243e-13 4.145453e-13 2.271730e-03 8.399712e-03
3.251953e+00 1.238354e-12 1.139850e-12 2.451423e-03 8.481567e-03
3.253906e+00 2.014233e-12 1.925214e-12 2.469299e-03 8.570379e-03
3.255859e+00 2.822707e-12 2.724409e-12 2.359059e-03 8.667680e-03
3.257812e+00 3.688159e-12 3.567035e-12 2.178374e-03 8.775051e-03
3.259766e+00 4.518547e-12 4.453618e-12 2.045151e-03 9.848762e-04
3.261719e+00 6.101337e-12 6.224155e-12 2.821837e-03 1.392639e-03
3.263672e+00 5.460849e-12 5.570505e-12 2.576811e-03 1.194766e-03
3.265625e+00 4.793652e-12 4.886979e-12 2.312875e-03 1.002278e-03
3.267578e+00 4.097128e-12 4.165750e-12 2.034189e-03 8.134485e-04
3.269531e+00 3.379980e-12 3.436915e-12 1.758363e-03 6.262301e-04
3.271484e+00 2.617220e-12 2.688387e-12 1.511339e-03 4.383104e-04
3.273438e+00 1.841465e-12 1.896586e-12 1.316202e-03 2.471641e-04
3.275391e+00 1.025910e-12 1.081078e-12 1.180543e-03 5.010721e-05
3.277344e+00 1.610356e-13 2.388142e-13 1.088579e-03 1.556517e-04
3.279297e+00 7.414363e-13 3.477615e-12 1.000434e-03 7.530527e-03
3.281250e+00 2.632911e-12 2.688191e-12 1.445144e-03 1.424765e-02
3.283203e+00 1.794722e-12 1.856174e-12 1.209225e-03 1.433963e-02
3.285156e+00 9.088858e-13 9.870212e-13 8.196925e-04 1.442627e-02
3.287109e+00 1.915372e-14 6.200177e-14 2.337703e-04 1.450962e-02
3.289062e+00 1.009184e-12 8.999347e-13 5.697952e-04 1.459207e-02
3.291016e+00 2.041503e-12 1.922198e-12 1.587533e-03 1.467627e-02
3.292969e+00 3.125461e-12 2.985662e-12 2.796795e-03 1.476516e-02
3.294922e+00 4.282235e-12 4.104569e-12 4.166266e-03 1.486193e-02
3.296875e+00 4.344335e-12 5.282500e-12 1.469348e-03 1.084259e-02
3.298828e+00 3.411613e-12 3.476321e-12 1.695464e-03 4.874642e-03
3.300781e+00 2.440866e-12 2.501446e-12 1.439400e-03 4.596580e-03
3.302734e+00 1.431338e-12 1.491276e-12 9.594174e-04 4.312336e-03
3.304688e+00 6.536077e-12 6.639761e-12 5.041966e-03 3.075805e-04
3.306641e+00 5.610817e-12 5.703892e-12 4.541757e-03 4.751924e-04
3.308594e+00 4.636538e-12 4.726389e-12 3.813536e-03 6.390259e-04
3.310547e+00 3.620812e-12 3.701802e-12 2.930608e-03 8.024229e-04
3.312500e+00 2.546956e-12 2.632975e-12 1.987437e-03 9.689902e-04
3.314453e+00 1.441660e-12 1.516429e-12 1.088886e-03 1.142523e-03
3.316406e+00 2.936339e-13 3.567160e-13 3.343639e-04 1.326926e-03
3.318359e+00 9.211363e-13 8.263087e-13 1.991598e-04 1.526130e-03
3.320312e+00 2.191123e-12 2.064416e-12 4.703844e-04 1.744013e-03
3.322266e+00 2.853695e-12 5.430175e-12 4.802182e-03 3.801758e-03
3.324219e+00 2.864836e-12 4.345216e-12 4.837736e-03 6.691694e-03
3.326172e+00 2.867023e-12 3.232286e-12 4.873739e-03 7.574574e-03
3.328125e+00 2.883798e-12 2.079848e-12 4.903334e-03 6.377696e-03
3.330078e+00 2.900219e-12 8.833801e-13 4.919913e-03 3.016196e-03
3.332031e+00 2.921271e-12 3.589206e-13 4.916319e-03 2.610997e-03
3.333984e+00 2.932450e-12 2.546800e-12 4.884548e-03 7.538041e-03
3.335938e+00 2.952843e-12 2.565342e-12 4.816469e-03 7.410056e-03
3.337891e+00 2.961546e-12 2.573081e-12 4.705802e-03 7.286673e-03
3.339844e+00 2.968485e-12 2.569563e-12 4.551018e-03 7.168202e-03
3.341797e+00 2.967419e-12 2.568829e-12 4.358183e-03 7.054972e-03
3.343750e+00 2.971092e-12 2.570272e-12 4.142229e-03 6.947344e-03
3.345703e+00 2.963769e-12 2.553102e-12 3.925695e-03 6.845725e-03
3.347656e+00 2.949727e-12 2.547498e-12 3.735199e-03 6.750584e-03
3.349609e+00 2.929946e-12 2.534370e-12 3.597054e-03 6.662469e-03
3.351562e+00 2.900062e-12 2.510950e-12 3.533793e-03 6.582019e-03
3.353516e+00 2.868418e-12 2.474310e-12 3.562665e-03 6.509983e-03
3.355469e+00 2.820675e-12 2.424511e-12 3.696072e-03 6.447223e-03
3.357422e+00 2.754046e-12 2.377610e-12 3.943043e-03 6.394734e-03
3.359375e+00 2.681390e-12 2.296069e-12 4.310546e-03 6.353644e-03
3.361328e+00 2.605814e-12 3.577200e-12 4.803528e-03 2.729626e-03
3.363281e+00 3.483467e-12 3.643400e-12 4.623305e-03 1.032349e-03
3.365234e+00 3.554531e-12 3.704859e-12 4.202645e-04 1.098783e-03
3.367188e+00 3.612702e-12 3.765426e-12 4.121218e-03 1.158915e-03
3.369141e+00 3.669925e-12 3.802638e-12 9.039768e-03 1.212270e-03
3.371094e+00 3.706677e-12 3.828431e-12 9.184182e-03 1.258261e-03
3.373047e+00 3.724475e-12 3.840742e-12 8.703590e-03 1.296186e-03
3.375000e+00 3.736636e-12 3.844860e-12 8.037005e-03 1.325224e-03
3.376953e+00 3.721875e-12 3.821659e-12 7.233406e-03 1.344420e-03
3.378906e+00 3.698611e-12 3.779368e-12 6.356745e-03 1.352683e-03
3.380859e+00 3.649243e-12 3.718662e-12 5.473603e-03 1.348775e-03
3.382812e+00 3.562155e-12 3.633763e-12 4.639381e-03 1.331298e-03
3.384766e+00 3.475235e-12 3.530778e-12 3.886986e-03 1.298689e-03
3.386719e+00 3.367671e-12 3.402948e-12 3.221402e-03 1.249211e-03
3.388672e+00 3.236481e-12 3.245993e-12 2.621362e-03 1.180952e-03
3.390625e+00 3.082593e-12 3.061884e-12 2.046626e-03 1.091824e-03
3.392578e+00 2.911272e-12 2.848934e-12 1.447944e-03 9.795678e-04
3.394531e+00 2.709423e-12 2.608813e-12 7.769797e-04 8.417622e-04
3.396484e+00 2.478482e-12 2.364303e-12 5.799172e-06 6.758385e-04
3.398438e+00 2.227904e-12 2.098457e-12 9.265329e-04 4.790963e-04
3.400391e+00 1.945651e-12 1.803569e-12 1.996883e-03 2.487221e-04
3.402344e+00 1.632365e-12 1.474642e-12 3.215338e-03 1.819267e-05
3.404297e+00 1.293565e-12 1.110245e-12 4.568877e-03 3.246359e-04
3.406250e+00 9.291647e-13 7.257739e-13 6.033151e-03 6.736646e-04
3.408203e+00 5.420567e-13 2.970759e-13 7.571001e-03 1.068402e-03
3.410156e+00 2.377124e-12 4.972869e-12 8.165082e-03 6.809198e-03
3.412109e+00 4.564954e-12 4.722957e-12 7.005701e-04 7.880924e-03
3.414062e+00 4.324338e-12 4.437171e-12 7.332880e-03 7.614498e-03
3.416016e+00 4.056860e-12 4.123227e-12 8.214853e-03 7.317963e-03
3.417969e+00 3.755720e-12 3.779176e-12 6.759915e-03 6.989642e-03
3.419922e+00 3.426455e-12 3.399046e-12 5.387614e-03 6.627980e-03
3.421875e+00 3.074134e-12 2.995196e-12 4.148355e-03 6.231537e-03
3.423828e+00 2.692815e-12 2.571125e-12 3.058393e-03 5.798970e-03
3.425781e+00 2.257957e-12 2.096350e-12 2.095289e-03 5.329000e-03
3.427734e+00 1.797579e-12 1.641346e-12 1.202067e-03 4.820371e-03
3.429688e+00 1.303001e-12 1.149713e-12 2.988634e-04 4.271786e-03
3.431641e+00 7.909964e-13 6.252949e-13 7.014266e-04 3.681842e-03
3.433594e+00 2.745918e-13 7.699902e-14 1.877753e-03 3.048939e-03
3.435547e+00 2.752708e-13 4.978009e-13 3.288761e-03 2.371189e-03
3.437500e+00 3.258853e-12 2.998393e-12 1.550993e-03 6.230481e-03
3.439453e+00 2.717243e-12 2.384166e-12 2.954192e-03 6.915855e-03
3.441406e+00 2.087485e-12 1.676425e-12 4.683944e-03 7.658377e-03
3.443359e+00 1.376249e-12 8.939433e-13 6.711697e-03 8.465890e-03
3.445312e+00 5.723537e-13 3.574933e-12 8.979347e-03 2.734140e-03
3.447266e+00 3.265572e-13 2.965562e-12 1.141039e-02 6.135884e-03
3.449219e+00 2.597935e-12 2.335730e-12 4.713030e-03 7.124092e-03
3.451172e+00 2.018925e-12 1.688857e-12 1.806844e-03 6.343128e-03
3.453125e+00 1.415733e-12 1.055359e-12 2.774629e-04 5.541346e-03
3.455078e+00 7.929175e-13 4.162570e-13 1.211125e-03 4.719594e-03
3.457031e+00 1.325968e-13 2.411793e-13 2.620553e-03 3.878163e-03
3.458984e+00 5.577359e-13 9.212486e-13 3.930236e-03 3.016589e-03
3.460938e+00 4.315221e-12 4.056932e-12 3.644960e-03 5.984264e-03
3.462891e+00 3.462377e-12 3.145062e-12 4.924199e-03 6.841632e-03
3.464844e+00 2.530119e-12 2.150494e-12 6.138989e-03 7.747887e-03
3.466797e+00 1.517766e-12 1.072462e-12 7.326036e-03 8.708018e-03
3.468750e+00 4.206548e-13 9.412669e-14 8.534467e-03 9.727529e-03
3.470703e+00 7.602401e-13 1.298072e-12 9.823808e-03 1.081255e-02
3.472656e+00 2.035688e-12 2.580117e-12 1.126067e-02 1.197001e-02
3.474609e+00 3.393195e-12 7.787250e-13 1.291141e-02 9.813173e-03
3.476562e+00 3.957401e-13 1.025072e-13 1.317517e-02 2.747269e-03
3.478516e+00 6.899632e-12 5.548687e-13 1.776571e-03 1.766355e-03
3.480469e+00 5.993394e-12 5.760129e-12 1.116512e-03 5.187042e-03
3.482422e+00 5.055346e-12 4.771143e-12 2.667674e-04 6.108616e-03
3.484375e+00 4.084063e-12 3.747832e-12 7.477204e-04 7.061915e-03
3.486328e+00 3.073689e-12 2.689289e-12 1.869551e-03 8.048075e-03
3.488281e+00 2.009372e-12 1.594290e-12 3.026511e-03 9.067869e-03
3.490234e+00 8.654773e-13 4.757094e-13 4.154886e-03 1.012171e-02
3.492188e+00 2.705232e-13 6.276547e-13 5.223252e-03 1.120968e-02
3.494141e+00 1.425728e-12 1.761094e-12 6.250348e-03 1.233161e-02
3.496094e+00 2.604926e-12 2.918721e-12 7.310633e-03 1.348721e-02
3.498047e+00 3.814850e-12 4.102575e-12 8.523976e-03 1.467619e-02
3.500000e+00 6.691364e-12 6.519490e-12 2.186559e-03 3.657874e-03
3.501953e+00 5.794749e-12 5.582151e-12 1.722339e-03 4.680098e-03
3.503906e+00 4.896571e-12 4.643784e-12 1.169463e-03 5.724981e-03
3.505859e+00 4.004064e-12 3.715406e-12 4.702010e-04 6.788652e-03
3.507812e+00 3.116286e-12 2.804108e-12 4.066246e-04 7.866302e-03
3.509766e+00 2.243267e-12 1.895251e-12 1.465277e-03 8.952319e-03
3.511719e+00 1.363907e-12 1.026703e-12 2.690240e-03 1.004047e-02
3.513672e+00 4.575686e-13 2.124516e-13 4.056023e-03 1.112409e-02
3.515625e+00 4.283250e-13 5.952377e-13 5.533850e-03 1.219633e-02
3.517578e+00 1.298866e-12 1.383167e-12 7.091594e-03 1.325038e-02
3.519531e+00 2.121578e-12 2.146525e-12 8.687608e-03 1.427971e-02
3.521484e+00 2.903059e-12 2.886833e-12 1.026280e-02 1.527830e-02
3.523438e+00 4.385813e-12 4.299027e-12 6.539863e-03 1.721569e-03
3.525391e+00 3.563039e-12 3.443248e-12 7.685011e-03 2.944240e-03
3.527344e+00 2.756623e-12 2.609566e-12 7.020876e-03 4.162464e-03
3.529297e+00 1.991015e-12 1.816523e-12 6.383312e-03 5.365026e-03
3.531250e+00 1.255060e-12 1.054689e-12 5.870994e-03 6.540837e-03
3.533203e+00 4.998793e-12 4.773531e-12 7.178435e-04 5.639413e-04
3.535156e+00 4.132862e-12 3.853220e-12 5.854557e-04 1.783172e-03
3.537109e+00 3.275998e-12 2.939241e-12 2.248668e-04 3.088554e-03
3.539062e+00 2.399790e-12 2.068415e-12 2.607765e-04 4.471108e-03
3.541016e+00 1.517031e-12 1.265957e-12 7.226401e-04 5.919257e-03
3.542969e+00 6.860628e-13 4.875517e-13 1.005761e-03 7.419195e-03
3.544922e+00 1.236928e-13 2.694389e-13 9.889688e-04 8.955336e-03
3.546875e+00 9.202341e-13 9.961047e-13 6.119548e-04 1.051080e-02
3.548828e+00 1.686566e-12 1.700896e-12 1.165174e-04 1.206793e-02
3.550781e+00 2.432517e-12 2.369223e-12 1.128101e-03 1.360882e-02
3.552734e+00 3.140376e-12 4.850798e-12 2.317067e-03 3.031054e-03
3.554688e+00 4.167814e-12 3.982588e-12 2.656723e-04 7.169132e-03
3.556641e+00 3.371284e-12 3.135196e-12 2.750105e-04 5.967181e-03
3.558594e+00 2.593582e-12 2.311500e-12 6.218947e-04 4.668357e-03
3.560547e+00 1.838489e-12 1.522864e-12 7.831144e-04 3.286039e-03
3.562500e+00 1.109432e-12 7.631704e-13 7.718789e-04 1.835423e-03
3.564453e+00 4.164104e-13 2.798103e-14 6.095405e-04 3.330489e-04
3.566406e+00 2.557321e-13 6.287743e-13 3.302189e-04 1.203677e-03
3.568359e+00 9.076302e-13 1.244900e-12 1.752884e-05 2.756942e-03
3.570312e+00 1.527562e-12 1.832359e-12 3.749452e-04 4.308972e-03
3.572266e+00 2.118686e-12 2.376494e-12 6.835495e-04 5.842445e-03
3.574219e+00 3.493919e-12 3.459222e-12 4.808266e-03 1.140874e-05
3.576172e+00 2.799026e-12 2.712037e-12 4.726118e-03 1.009041e-03
3.578125e+00 2.095440e-12 2.003790e-12 4.584946e-03 2.095981e-03
3.580078e+00 1.430504e-12 1.346012e-12 4.433399e-03 3.241035e-03
3.582031e+00 8.019556e-13 7.718119e-13 4.351794e-03 4.433639e-03
3.583984e+00 1.927210e-13 2.264706e-13 4.426897e-03 5.661275e-03
3.585938e+00 3.874081e-13 2.832419e-13 4.719808e-03 6.909773e-03
3.587891e+00 9.406804e-13 7.658884e-13 5.238295e-03 8.163665e-03
3.589844e+00 1.470095e-12 1.213561e-12 5.922232e-03 9.406607e-03
3.591797e+00 1.980653e-12 1.639497e-12 6.646181e-03 1.062185e-02
3.593750e+00 2.469310e-12 2.033847e-12 7.239264e-03 1.179273e-02
3.595703e+00 3.516416e-12 3.384063e-12 4.394120e-03 5.360158e-03
3.597656e+00 2.799239e-12 2.635195e-12 4.083959e-03 4.622489e-03
3.599609e+00 2.106819e-12 1.907683e-12 3.869515e-03 3.787333e-03
3.601562e+00 1.439228e-12 1.199114e-12 3.677723e-03 2.856586e-03
3.603516e+00 7.995474e-13 5.269651e-13 3.454911e-03 1.834417e-03
3.605469e+00 1.846735e-13 1.318338e-13 3.177275e-03 7.271251e-04
3.607422e+00 4.171062e-13 7.644138e-13 2.848770e-03 4.570583e-04
3.609375e+00 9.985461e-13 1.384652e-12 2.491203e-03 1.708210e-03
3.611328e+00 1.556326e-12 1.983567e-12 2.133383e-03 3.015005e-03
3.613281e+00 2.112900e-12 2.507158e-12 1.804142e-03 4.365040e-03
3.615234e+00 2.655534e-12 3.015541e-12 1.530596e-03 5.745178e-03
3.617188e+00 3.189554e-12 3.512702e-12 1.340454e-03 7.141891e-03
3.619141e+00 3.748508e-12 4.005997e-12 1.265863e-03 8.541594e-03
3.621094e+00 4.324550e-12 4.484020e-12 1.345627e-03 9.930954e-03
3.623047e+00 4.893634e-12 4.963959e-12 1.622771e-03 1.129715e-02
3.625000e+00 5.447287e-12 5.420831e-12 2.136055e-03 1.262809e-02
3.626953e+00 5.971614e-12 5.862547e-12 2.906745e-03 1.391257e-02
3.628906e+00 6.472960e-12 1.744118e-13 3.924363e-03 9.601959e-03
3.630859e+00 6.537088e-13 3.165921e-13 3.616113e-03 4.195764e-03
3.632812e+00 1.205190e-12 7.881738e-13 5.406751e-03 4.493166e-03
3.634766e+00 1.734961e-12 1.235567e-12 7.383312e-03 4.817390e-03
3.636719e+00 2.255552e-12 1.679931e-12 9.292385e-03 5.159338e-03
3.638672e+00 2.758750e-12 2.105389e-12 1.086318e-02 5.508019e-03
3.640625e+00 5.111957e-12 6.018049e-12 5.342392e-03 4.295663e-03
3.642578e+00 4.106386e-12 4.431695e-12 6.203546e-03 3.607904e-03
3.644531e+00 3.355767e-12 3.658173e-12 6.730905e-03 3.496730e-03
3.646484e+00 2.638584e-12 2.905412e-12 7.141687e-03 3.449378e-03
3.648438e+00 1.949112e-12 2.185352e-12 7.315703e-03 3.476074e-03
3.650391e+00 1.285711e-12 1.502535e-12 7.194249e-03 3.584667e-03
3.652344e+00 6.538931e-13 8.297331e-13 6.772504e-03 3.780429e-03
3.654297e+00 3.266124e-14 1.793849e-13 6.083397e-03 4.065898e-03
3.656250e+00 5.733770e-13 4.632982e-13 5.181782e-03 4.440794e-03
3.658203e+00 1.118114e-12 1.122392e-12 4.135066e-03 4.902007e-03
3.660156e+00 1.723658e-12 1.772497e-12 3.021614e-03 5.443710e-03
3.662109e+00 2.340685e-12 2.381469e-12 1.933103e-03 6.057568e-03
3.664062e+00 2.976093e-12 2.961450e-12 9.737990e-04 6.733072e-03
3.666016e+00 3.623245e-12 3.542861e-12 2.510724e-04 7.457977e-03
3.667969e+00 4.278193e-12 4.145320e-12 1.432193e-04 8.218819e-03
3.669922e+00 4.959939e-12 4.761262e-12 1.552136e-04 9.001500e-03
3.671875e+00 5.667297e-12 5.391732e-12 2.125294e-04 9.791899e-03
3.673828e+00 6.397282e-12 6.050072e-12 8.934250e-04 1.057648e-02
3.675781e+00 7.156676e-12 6.729114e-12 1.763200e-03 1.134289e-02
3.677734e+00 2.107748e-13 6.372718e-14 9.404311e-03 6.237229e-03
3.679688e+00 5.062759e-13 7.034645e-13 9.057301e-03 6.373194e-03
3.681641e+00 1.207589e-12 1.450477e-12 8.926304e-03 6.621553e-03
3.683594e+00 1.893693e-12 2.177997e-12 8.931932e-03 6.981646e-03
3.685547e+00 2.570806e-12 2.904441e-12 8.993172e-03 7.449602e-03
3.687500e+00 3.245518e-12 3.628426e-12 9.049840e-03 8.018658e-03
3.689453e+00 3.930516e-12 4.293566e-12 9.075581e-03 8.679574e-03
3.691406e+00 4.621499e-12 4.943615e-12 9.078742e-03 9.421142e-03
3.693359e+00 5.331150e-12 5.600186e-12 9.091840e-03 1.023075e-02
3.695312e+00 6.090412e-12 6.278108e-12 9.154099e-03 1.109498e-02
3.697266e+00 6.890297e-12 6.974522e-12 9.294081e-03 1.200020e-02
3.699219e+00 7.706897e-12 7.699549e-12 9.518892e-03 1.293318e-02
3.701172e+00 8.549888e-12 8.474771e-12 9.813044e-03 1.388156e-02
3.703125e+00 9.427205e-12 9.274628e-12 1.014563e-02 1.483446e-02
3.705078e+00 1.034257e-11 1.010678e-11 1.048086e-02 1.578280e-02
3.707031e+00 1.129495e-11 1.152684e-12 1.078588e-02 9.599865e-03
3.708984e+00 1.499415e-12 2.023260e-12 9.610615e-03 6.984355e-03
3.710938e+00 2.310578e-12 2.895884e-12 9.416813e-03 7.198441e-03
3.712891e+00 3.123747e-12 3.748848e-12 9.351976e-03 7.540543e-03
3.714844e+00 3.942133e-12 4.528511e-12 9.396864e-03 8.004631e-03
3.716797e+00 4.779110e-12 5.321943e-12 9.502277e-03 8.582542e-03
3.718750e+00 5.637087e-12 6.130669e-12 9.585792e-03 9.264514e-03
3.720703e+00 6.511678e-12 6.953233e-12 9.539991e-03 1.003975e-02
3.722656e+00 7.419755e-12 7.813378e-12 9.252024e-03 1.089698e-02
3.724609e+00 8.473323e-12 8.704317e-12 8.629983e-03 1.182508e-02
3.726562e+00 9.496239e-12 9.632978e-12 7.628869e-03 1.281357e-02
3.728516e+00 1.058061e-11 1.060488e-11 6.268582e-03 1.385320e-02
3.730469e+00 1.170730e-11 1.163388e-11 4.638113e-03 1.493647e-02
3.732422e+00 1.289139e-11 5.167665e-13 1.141588e-02 6.290030e-03
3.734375e+00 9.939986e-13 1.698797e-12 1.290504e-02 4.568028e-03
3.736328e+00 2.114403e-12 2.854722e-12 1.224844e-02 4.879766e-03
3.738281e+00 3.237252e-12 3.955209e-12 1.148970e-02 5.338829e-03
3.740234e+00 4.383408e-12 5.067143e-12 1.076845e-02 5.940397e-03
3.742188e+00 5.561340e-12 6.207199e-12 1.019965e-02 6.677964e-03
3.744141e+00 6.771800e-12 7.379473e-12 9.867315e-03 7.543928e-03
3.746094e+00 8.044990e-12 5.951316e-13 9.826009e-03 8.420302e-03
3.748047e+00 8.784119e-13 9.139050e-13 8.256254e-03 8.013336e-03
3.750000e+00 1.265134e-12 1.238062e-12 7.361124e-03 8.431745e-03
3.751953e+00 1.650580e-12 1.560174e-12 6.607350e-03 8.853540e-03
3.753906e+00 2.034922e-12 1.885201e-12 5.958016e-03 9.279526e-03
3.755859e+00 2.408799e-12 2.197211e-12 6.697055e-03 9.710302e-03
3.757812e+00 1.039239e-12 3.086376e-13 1.131030e-02 6.286650e-03
3.759766e+00 6.480702e-13 6.352275e-14 1.101392e-02 6.818687e-03
3.761719e+00 2.580378e-13 1.466440e-13 1.074693e-02 7.347619e-03
3.763672e+00 5.525511e-14 3.194130e-13 1.043978e-02 7.873643e-03
3.765625e+00 3.737481e-13 5.759875e-13 1.002473e-02 8.396825e-03
3.767578e+00 6.935744e-13 8.511676e-13 9.445579e-03 8.917091e-03
3.769531e+00 1.013039e-12 9.798936e-13 1.063923e-02 5.448280e-03
3.771484e+00 1.237875e-12 7.432070e-13 1.211041e-02 3.598338e-03
3.773438e+00 8.615422e-13 5.229761e-13 1.119489e-02 3.943568e-03
3.775391e+00 4.897621e-13 3.107881e-13 1.012430e-02 4.283596e-03
3.777344e+00 1.378864e-13 9.493120e-14 8.931997e-03 4.618558e-03
3.779297e+00 2.132397e-13 8.279577e-14 7.663708e-03 4.948565e-03
3.781250e+00 4.974253e-13 2.837799e-13 6.371866e-03 5.273702e-03
3.783203e+00 7.629815e-13 8.393131e-13 1.463399e-02 5.347172e-03
3.785156e+00 1.790713e-12 6.108856e-13 1.584833e-02 3.477992e-03
3.787109e+00 1.422258e-12 3.960716e-13 1.461646e-02 4.013861e-03
3.789062e+00 1.062011e-12 1.738783e-13 1.342539e-02 4.545772e-03
3.791016e+00 7.142466e-13 3.378347e-14 1.231337e-02 5.072823e-03
3.792969e+00 3.527846e-13 2.448752e-13 1.130282e-02 5.593987e-03
3.794922e+00 6.410373e-15 6.048364e-12 1.039860e-02 4.458742e-03
3.796875e+00 5.260751e-12 4.589546e-12 5.283618e-03 3.530743e-03
3.798828e+00 3.699879e-12 3.102822e-12 2.061649e-03 2.268428e-03
3.800781e+00 2.102641e-12 1.564909e-12 8.499613e-04 1.082494e-03
3.802734e+00 4.753524e-13 3.421860e-14 4.127644e-04 3.732876e-05
3.804688e+00 1.193985e-12 1.657612e-12 1.678677e-03 1.104248e-03
3.806641e+00 2.946434e-12 3.334294e-12 2.939836e-03 2.134502e-03
3.808594e+00 4.771796e-12 5.068385e-12 4.229999e-03 3.147295e-03
3.810547e+00 6.658804e-12 6.898285e-12 5.612445e-03 4.164589e-03
3.812500e+00 7.224895e-12 6.129608e-12 3.024181e-03 9.464178e-03
3.814453e+00 7.123926e-12 3.824928e-12 3.958563e-03 7.260259e-03
3.816406e+00 5.353678e-12 4.717302e-12 5.232151e-05 3.451333e-03
3.818359e+00 3.580394e-12 3.048766e-12 4.258722e-03 2.182400e-03
3.820312e+00 1.789514e-12 1.358560e-12 3.845529e-03 1.022311e-03
3.822266e+00 1.765777e-15 3.485349e-13 3.255821e-03 4.219326e-05
3.824219e+00 1.822887e-12 2.108317e-12 2.466363e-03 1.027599e-03
3.826172e+00 3.695098e-12 3.871938e-12 1.460468e-03 1.953480e-03
3.828125e+00 5.631567e-12 5.691029e-12 2.299834e-04 2.842146e-03
3.830078e+00 7.612032e-12 7.575013e-12 1.216447e-03 3.718117e-03
3.832031e+00 9.670438e-12 9.558089e-12 2.842612e-03 4.607437e-03
3.833984e+00 6.789189e-12 4.193223e-12 3.797237e-03 5.582859e-03
3.835938e+00 4.771592e-12 4.147210e-12 5.342500e-03 2.837609e-03
3.837891e+00 2.793443e-12 2.307192e-12 7.220344e-03 1.594701e-03
3.839844e+00 8.423997e-13 4.685624e-13 6.199067e-03 4.777671e-04
3.841797e+00 1.076959e-12 1.368563e-12 5.224476e-03 5.301749e-04
3.843750e+00 3.004357e-12 3.255442e-12 4.390538e-03 1.449011e-03
3.845703e+00 4.974226e-12 5.138179e-12 3.739858e-03 2.301124e-03
3.847656e+00 6.981277e-12 7.027137e-12 3.251546e-03 3.110783e-03
3.849609e+00 9.035295e-12 8.982174e-12 2.847037e-03 3.903371e-03
3.851562e+00 1.115957e-11 1.101561e-11 2.413365e-03 4.704536e-03
3.853516e+00 5.241100e-12 4.467217e-12 2.498472e-03 3.697289e-03
3.855469e+00 3.108022e-12 2.477503e-12 3.213034e-03 2.477851e-03
3.857422e+00 1.032955e-12 5.245467e-13 3.869632e-03 1.394552e-03
3.859375e+00 9.926020e-13 1.405144e-12 4.362688e-03 4.288500e-04
3.861328e+00 2.977208e-12 3.306303e-12 4.622629e-03 4.401588e-04
3.863281e+00 5.003538e-12 5.248373e-12 4.611487e-03 1.235289e-03
3.865234e+00 7.035890e-12 7.171390e-12 4.314827e-03 1.980634e-03
3.867188e+00 9.098726e-12 9.121841e-12 3.733967e-03 2.700808e-03
3.869141e+00 1.120390e-11 1.112377e-11 2.881119e-03 3.420163e-03
3.871094e+00 4.112115e-13 7.900893e-13 9.599517e-03 6.704872e-04
3.873047e+00 2.327610e-12 2.598475e-12 9.909587e-03 2.701058e-04
3.875000e+00 3.031641e-13 2.074698e-13 5.021514e-03 2.830122e-03
3.876953e+00 1.776347e-12 2.181615e-12 4.622394e-03 1.999091e-03
3.878906e+00 3.803935e-12 4.127977e-12 3.994397e-03 1.243357e-03
3.880859e+00 5.851370e-12 6.110613e-12 3.234076e-03 5.400677e-04
3.882812e+00 7.898794e-12 8.092781e-12 2.432577e-03 1.340395e-04
3.884766e+00 9.933445e-12 1.003852e-11 1.656526e-03 8.019675e-04
3.886719e+00 1.364201e-12 1.920423e-12 7.294810e-03 1.960007e-03
3.888672e+00 3.459888e-12 3.881650e-12 7.364611e-03 8.973702e-04
3.890625e+00 5.582335e-12 5.859337e-12 7.484658e-03 1.784171e-04
3.892578e+00 7.777942e-12 7.963998e-12 7.453059e-03 1.281954e-03
3.894531e+00 3.217034e-12 3.710386e-12 7.494737e-04 3.739709e-03
3.896484e+00 5.252225e-12 5.651012e-12 7.380576e-04 3.014855e-03
3.898438e+00 7.258677e-12 7.604039e-12 6.668898e-04 2.301983e-03
3.900391e+00 1.286293e-12 1.999294e-12 7.100148e-03 2.812719e-03
3.902344e+00 3.486443e-12 4.113080e-12 7.694798e-03 1.558911e-03
3.904297e+00 5.749819e-12 6.282716e-12 8.241900e-03 2.923350e-04
3.906250e+00 8.063202e-12 8.529900e-12 6.341929e-03 9.989925e-04
3.908203e+00 6.077400e-12 6.830078e-12 6.475479e-03 1.215247e-03
3.910156e+00 5.984739e-12 6.719965e-12 6.452836e-03 1.218650e-03
3.912109e+00 5.897709e-12 6.608636e-12 6.361300e-03 1.222501e-03
3.914062e+00 5.820411e-12 6.502112e-12 6.249205e-03 1.226744e-03
3.916016e+00 5.735004e-12 6.394166e-12 6.153210e-03 1.231317e-03
3.917969e+00 5.658073e-12 6.290202e-12 6.084455e-03 1.236157e-03
3.919922e+00 5.571098e-12 6.183421e-12 6.024934e-03 1.241191e-03
3.921875e+00 5.480772e-12 6.082243e-12 5.935304e-03 1.246337e-03
3.923828e+00 5.399035e-12 5.978069e-12 5.771909e-03 1.251502e-03
3.925781e+00 5.316907e-12 5.878691e-12 5.507101e-03 1.256582e-03
3.927734e+00 5.224713e-12 5.781251e-12 5.144581e-03 1.261466e-03
3.929688e+00 5.147016e-12 5.680883e-12 4.722880e-03 1.266037e-03
3.931641e+00 5.059665e-12 5.581231e-12 4.305662e-03 1.270179e-03
3.933594e+00 4.978592e-12 5.486627e-12 3.963595e-03 1.273775e-03
3.935547e+00 4.892184e-12 5.387889e-12 3.754689e-03 1.276721e-03
3.937500e+00 4.803429e-12 5.283538e-12 3.708307e-03 1.278918e-03
3.939453e+00 4.729264e-12 5.192099e-12 3.815958e-03 1.280284e-03
3.941406e+00 4.642686e-12 5.095737e-12 4.031029e-03 1.280746e-03
3.943359e+00 4.559365e-12 5.000639e-12 4.278855e-03 1.280247e-03
3.945312e+00 4.488560e-12 4.908260e-12 4.476486e-03 1.278737e-03
3.947266e+00 4.405445e-12 4.815565e-12 4.557562e-03 1.276174e-03
3.949219e+00 4.324467e-12 4.712429e-12 4.493616e-03 1.272521e-03
3.951172e+00 4.247296e-12 4.624015e-12 4.302709e-03 1.267742e-03
3.953125e+00 4.165077e-12 4.533119e-12 4.041568e-03 1.261797e-03
3.955078e+00 4.088795e-12 4.435744e-12 3.785129e-03 1.254648e-03
3.957031e+00 4.008560e-12 4.344185e-12 3.602080e-03 1.246252e-03
3.958984e+00 3.929947e-12 4.247137e-12 3.534564e-03 1.236566e-03
3.960938e+00 3.857594e-12 4.159054e-12 3.587081e-03 1.225548e-03
3.962891e+00 3.774216e-12 4.065462e-12 3.726714e-03 1.213160e-03
3.964844e+00 3.694559e-12 3.978792e-12 3.894782e-03 1.199371e-03
3.966797e+00 3.623892e-12 3.884950e-12 4.027425e-03 1.184161e-03
3.968750e+00 3.550178e-12 3.796760e-12 4.078860e-03 1.167518e-03
3.970703e+00 3.470968e-12 3.701073e-12 4.038564e-03 1.149446e-03
3.972656e+00 3.395676e-12 3.620237e-12 3.935079e-03 1.129957e-03
3.974609e+00 3.313505e-12 3.529529e-12 3.824835e-03 1.109076e-03
3.976562e+00 3.241610e-12 3.439284e-12 3.770953e-03 1.086830e-03
3.978516e+00 3.173258e-12 3.355394e-12 3.820298e-03 1.063252e-03
3.980469e+00 3.089674e-12 3.268752e-12 3.986280e-03 1.038374e-03
3.982422e+00 3.009188e-12 3.184668e-12 4.241950e-03 1.012221e-03
3.984375e+00 2.932323e-12 3.099991e-12 4.524795e-03 9.848116e-04
3.986328e+00 2.861204e-12 3.012066e-12 4.752174e-03 9.561562e-04
3.988281e+00 2.789133e-12 2.925930e-12 4.844236e-03 9.262544e-04
3.990234e+00 2.720087e-12 2.840402e-12 4.748553e-03 8.950970e-04
3.992188e+00 2.645387e-12 2.757159e-12 4.458113e-03 8.626677e-04
3.994141e+00 2.566302e-12 2.678996e-12 4.014779e-03 8.289458e-04
3.996094e+00 2.499686e-12 2.598158e-12 3.496237e-03 7.939089e-04
3.998047e+00 2.414982e-12 2.523446e-12 2.992308e-03 7.575361e-04
4.000000e+00 2.347735e-12 2.443086e-12 2.580351e-03 7.198106e-04


==> data/equiv2d_j.dat <==
t RR RRb1 PRb1
0.000000e+00 1.292641e-13 1.292641e-13 1.292641e-13
1.953125e-03 8.846459e-01 8.846453e-01 8.846456e-01
3.906250e-03 2.204027e+00 2.204029e+00 2.204031e+00
5.859375e-03 3.707176e+00 3.707202e+00 3.707212e+00
7.812500e-03 5.162692e+00 5.162788e+00 5.162817e+00
9.765625e-03 6.388819e+00 6.389043e+00 6.389113e+00
1.171875e-02 7.270138e+00 7.270542e+00 7.270685e+00
1.367188e-02 7.761730e+00 7.762348e+00 7.762597e+00
1.562500e-02 7.882887e+00 7.883733e+00 7.884114e+00
1.757812e-02 7.702689e+00 7.703755e+00 7.704276e+00
1.953125e-02 7.320349e+00 7.321602e+00 7.322251e+00
2.148438e-02 6.844223e+00 6.845609e+00 6.846355e+00
2.343750e-02 6.373440e+00 6.374895e+00 6.375700e+00
2.539062e-02 5.984838e+00 5.986304e+00 5.987134e+00
2.734375e-02 5.725964e+00 5.727406e+00 5.728235e+00
2.929688e-02 5.613621e+00 5.615033e+00 5.615849e+00
3.125000e-02 5.637054e+00 5.638455e+00 5.639254e+00
3.320312e-02 5.764765e+00 5.766192e+00 5.766975e+00
3.515625e-02 5.953575e+00 5.955072e+00 5.955838e+00
3.710938e-02 6.158047e+00 6.159652e+00 6.160399e+00
3.906250e-02 6.338435e+00 6.340156e+00 6.340883e+00
4.101562e-02 6.465994e+00 6.467797e+00 6.468507e+00
4.296875e-02 6.525471e+00 6.527279e+00 6.527980e+00
4.492188e-02 6.515128e+00 6.516841e+00 6.517543e+00
4.687500e-02 6.444821e+00 6.446344e+00 6.447058e+00
4.882812e-02 6.332623e+00 6.333901e+00 6.334637e+00
5.078125e-02 6.200678e+00 6.201714e+00 6.202473e+00
5.273438e-02 6.071052e+00 6.071907e+00 6.072687e+00
5.468750e-02 5.962355e+00 5.963130e+00 5.963924e+00
5.664062e-02 5.887529e+00 5.888340e+00 5.889136e+00
5.859375e-02 5.852874e+00 5.853812e+00 5.854602e+00
6.054688e-02 5.858145e+00 5.859260e+00 5.860033e+00
6.250000e-02 5.897568e+00 5.898848e+00 5.899598e+00
6.445312e-02 5.961525e+00 5.962909e+00 5.963630e+00
6.640625e-02 6.038606e+00 6.040000e+00 6.040689e+00
6.835938e-02 6.117611e+00 6.118922e+00 6.119574e+00
7.031250e-02 6.189141e+00 6.190306e+00 6.190921e+00
7.226562e-02 6.246622e+00 6.247628e+00 6.248205e+00
7.421875e-02 6.286729e+00 6.287621e+00 6.288160e+00
7.617188e-02 6.309312e+00 6.310171e+00 6.310673e+00
7.812500e-02 6.316877e+00 6.317788e+00 6.318254e+00
8.007812e-02 6.313750e+00 6.314769e+00 6.315200e+00
8.203125e-02 6.305071e+00 6.306195e+00 6.306592e+00
8.398438e-02 6.295826e+00 6.296980e+00 6.297343e+00
8.593750e-02 6.290070e+00 6.291125e+00 6.291456e+00
8.789062e-02 6.290453e+00 6.291255e+00 6.291556e+00
8.984375e-02 6.298040e+00 6.298460e+00 6.298734e+00
9.179688e-02 6.312414e+00 6.312396e+00 6.312645e+00
9.375000e-02 6.332009e+00 6.331593e+00 6.331822e+00
9.570312e-02 6.354601e+00 6.353927e+00 6.354137e+00
9.765625e-02 6.377845e+00 6.377117e+00 6.377311e+00
9.960938e-02 6.399736e+00 6.399169e+00 6.399348e+00
1.015625e-01 6.418902e+00 6.418670e+00 6.418837e+00
1.035156e-01 6.434728e+00 6.434918e+00 6.435075e+00
1.054688e-01 6.447306e+00 6.447906e+00 6.448054e+00
1.074219e-01 6.457292e+00 6.458199e+00 6.458340e+00
1.093750e-01 6.465686e+00 6.466745e+00 6.466879e+00
1.113281e-01 6.473610e+00 6.474659e+00 6.474788e+00
1.132812e-01 6.482101e+00 6.483023e+00 6.483147e+00
1.152344e-01 6.491986e+00 6.492737e+00 6.492856e+00
1.171875e-01 6.503820e+00 6.504436e+00 6.504549e+00
1.191406e-01 6.517893e+00 6.518463e+00 6.518571e+00
1.210938e-01 6.534264e+00 6.534888e+00 6.534990e+00
1.230469e-01 6.552802e+00 6.553544e+00 6.553641e+00
1.250000e-01 6.573224e+00 6.574080e+00 6.574171e+00
1.269531e-01 6.595135e+00 6.596020e+00 6.596106e+00
1.289062e-01 6.618057e+00 6.618824e+00 6.618904e+00
1.308594e-01 6.641465e+00 6.641941e+00 6.642016e+00
1.328125e-01 6.664818e+00 6.664867e+00 6.664937e+00
1.347656e-01 6.687619e+00 6.687190e+00 6.687254e+00
1.367188e-01 6.709478e+00 6.708632e+00 6.708692e+00
1.386719e-01 6.730181e+00 6.729089e+00 6.729144e+00
1.406250e-01 6.749737e+00 6.748630e+00 6.748681e+00
1.425781e-01 6.768369e+00 6.767482e+00 6.767528e+00
1.445312e-01 6.786467e+00 6.785978e+00 6.786021e+00
1.464844e-01 6.804508e+00 6.804495e+00 6.804533e+00
1.484375e-01 6.822954e+00 6.823380e+00 6.823415e+00
1.503906e-01 6.842169e+00 6.842895e+00 6.842927e+00
1.523438e-01 6.862351e+00 6.863181e+00 6.863209e+00
1.542969e-01 6.883510e+00 6.884240e+00 6.884265e+00
1.562500e-01 6.905483e+00 6.905959e+00 6.905982e+00
1.582031e-01 6.927997e+00 6.928151e+00 6.928172e+00
1.601562e-01 6.950746e+00 6.950605e+00 6.950624e+00
1.621094e-01 6.973470e+00 6.973137e+00 6.973155e+00
1.640625e-01 6.996012e+00 6.995625e+00 6.995641e+00
1.660156e-01 7.018340e+00 7.018021e+00 7.018035e+00
1.679688e-01 7.040524e+00 7.040345e+00 7.040358e+00
1.699219e-01 7.062702e+00 7.062661e+00 7.062674e+00
1.718750e-01 7.085015e+00 7.085045e+00 7.085057e+00
1.738281e-01 7.107559e+00 7.107559e+00 7.107570e+00
1.757812e-01 7.130351e+00 7.130234e+00 7.130243e+00
1.777344e-01 7.153336e+00 7.153073e+00 7.153082e+00
1.796875e-01 7.176422e+00 7.176069e+00 7.176078e+00
1.816406e-01 7.199539e+00 7.199227e+00 7.199234e+00
1.835938e-01 7.222681e+00 7.222580e+00 7.222587e+00
1.855469e-01 7.245936e+00 7.246205e+00 7.246211e+00
1.875000e-01 7.269476e+00 7.270213e+00 7.270218e+00
1.894531e-01 7.293526e+00 7.294731e+00 7.294736e+00
1.914062e-01 7.318316e+00 7.319878e+00 7.319882e+00
1.933594e-01 7.344022e+00 7.345732e+00 7.345736e+00
1.953125e-01 7.370715e+00 7.372308e+00 7.372312e+00
1.972656e-01 7.398338e+00 7.399546e+00 7.399550e+00
1.992188e-01 7.426697e+00 7.427314e+00 7.427317e+00
2.011719e-01 7.455504e+00 7.455428e+00 7.455430e+00
2.031250e-01 7.484426e+00 7.483681e+00 7.483683e+00
2.050781e-01 7.513156e+00 7.511878e+00 7.511880e+00
2.070312e-01 7.541459e+00 7.539863e+00 7.539865e+00
2.089844e-01 7.569215e+00 7.567539e+00 7.567540e+00
2.109375e-01 7.596419e+00 7.594869e+00 7.594871e+00
2.128906e-01 7.623161e+00 7.621870e+00 7.621872e+00
2.148438e-01 7.649586e+00 7.648594e+00 7.648596e+00
2.167969e-01 7.675833e+00 7.675105e+00 7.675107e+00
2.187500e-01 7.702005e+00 7.701469e+00 7.701470e+00
2.207031e-01 7.728149e+00 7.727744e+00 7.727745e+00
2.226562e-01 7.754275e+00 7.753985e+00 7.753986e+00
2.246094e-01 7.780386e+00 7.780248e+00 7.780248e+00
2.265625e-01 7.806509e+00 7.806603e+00 7.806604e+00
2.285156e-01 7.832721e+00 7.833137e+00 7.833138e+00
2.304688e-01 7.859149e+00 7.859951e+00 7.859951e+00
2.324219e-01 7.885962e+00 7.887147e+00 7.887147e+00
2.343750e-01 7.913336e+00 7.914816e+00 7.914816e+00
2.363281e-01 7.941411e+00 7.943017e+00 7.943017e+00
2.382812e-01 7.970254e+00 7.971761e+00 7.971762e+00
2.402344e-01 7.999827e+00 8.001009e+00 8.001010e+00
2.421875e-01 8.029989e+00 8.030670e+00 8.030670e+00
2.441406e-01 8.060521e+00 8.060618e+00 8.060618e+00
2.460938e-01 8.091174e+00 8.090714e+00 8.090715e+00
2.480469e-01 8.121710e+00 8.120832e+00 8.120833e+00
2.500000e-01 8.151956e+00 8.150879e+00 8.150879e+00
2.519531e-01 8.181837e+00 8.180806e+00 8.180807e+00
2.539062e-01 8.211388e+00 8.210618e+00 8.210619e+00
2.558594e-01 8.240737e+00 8.240358e+00 8.240359e+00
2.578125e-01 8.270063e+00 8.270095e+00 8.270096e+00
2.597656e-01 8.299539e+00 8.299905e+00 8.299905e+00
2.617188e-01 8.329286e+00 8.329851e+00 8.329851e+00
2.636719e-01 8.359355e+00 8.359977e+00 8.359978e+00
2.656250e-01 8.389738e+00 8.390304e+00 8.390304e+00
2.675781e-01 8.420386e+00 8.420829e+00 8.420829e+00
2.695312e-01 8.451232e+00 8.451537e+00 8.451537e+00
2.714844e-01 8.482218e+00 8.482401e+00 8.482401e+00
2.734375e-01 8.513303e+00 8.513390e+00 8.513390e+00
2.753906e-01 8.544468e+00 8.544468e+00 8.544467e+00
2.773438e-01 8.575709e+00 8.575589e+00 8.575588e+00
2.792969e-01 8.607013e+00 8.606695e+00 8.606694e+00
2.812500e-01 8.638329e+00 8.637714e+00 8.637714e+00
2.832031e-01 8.669560e+00 8.668561e+00 8.668561e+00
2.851562e-01 8.700561e+00 8.699145e+00 8.699145e+00
2.871094e-01 8.731172e+00 8.729379e+00 8.729379e+00
2.890625e-01 8.761237e+00 8.759199e+00 8.759199e+00
2.910156e-01 8.790642e+00 8.788577e+00 8.788577e+00
2.929688e-01 8.819342e+00 8.817533e+00 8.817534e+00
2.949219e-01 8.847395e+00 8.846144e+00 8.846145e+00
2.968750e-01 8.874971e+00 8.874538e+00 8.874539e+00
2.988281e-01 8.902346e+00 8.902880e+00 8.902881e+00
3.007812e-01 8.929846e+00 8.931358e+00 8.931360e+00
3.027344e-01 8.957798e+00 8.960157e+00 8.960159e+00
3.046875e-01 8.986467e+00 8.989435e+00 8.989437e+00
3.066406e-01 9.016033e+00 9.019308e+00 9.019310e+00
3.085938e-01 9.046577e+00 9.049839e+00 9.049841e+00
3.105469e-01 9.078081e+00 9.081031e+00 9.081032e+00
3.125000e-01 9.110435e+00 9.112831e+00 9.112832e+00
3.144531e-01 9.143462e+00 9.145138e+00 9.145139e+00
3.164062e-01 9.176934e+00 9.177812e+00 9.177813e+00
3.183594e-01 9.210612e+00 9.210690e+00 9.210691e+00
3.203125e-01 9.244270e+00 9.243599e+00 9.243600e+00
3.222656e-01 9.277703e+00 9.276367e+00 9.276367e+00
3.242188e-01 9.310736e+00 9.308834e+00 9.308834e+00
3.261719e-01 9.343217e+00 9.340860e+00 9.340860e+00
3.281250e-01 9.375025e+00 9.372334e+00 9.372334e+00
3.300781e-01 9.406073e+00 9.403176e+00 9.403176e+00
3.320312e-01 9.436296e+00 9.433347e+00 9.433347e+00
3.339844e-01 9.465659e+00 9.462847e+00 9.462847e+00
3.359375e-01 9.494164e+00 9.491721e+00 9.491721e+00
3.378906e-01 9.521877e+00 9.520058e+00 9.520058e+00
3.398438e-01 9.548952e+00 9.547984e+00 9.547985e+00
3.417969e-01 9.575628e+00 9.575655e+00 9.575656e+00
3.437500e-01 9.602200e+00 9.603236e+00 9.603237e+00
3.457031e-01 9.628967e+00 9.630886e+00 9.630888e+00
3.476562e-01 9.656188e+00 9.658742e+00 9.658743e+00
3.496094e-01 9.684045e+00 9.686894e+00 9.686895e+00
3.515625e-01 9.780435e+00 9.779394e+00 9.779407e+00
3.535156e-01 9.889995e+00 9.889115e+00 9.889129e+00
3.554688e-01 1.000244e+01 1.000172e+01 1.000173e+01
3.574219e-01 1.011861e+01 1.011801e+01 1.011802e+01
3.593750e-01 1.023547e+01 1.023521e+01 1.023522e+01
3.613281e-01 1.035301e+01 1.035344e+01 1.035345e+01
3.632812e-01 1.047143e+01 1.047284e+01 1.047285e+01
3.652344e-01 1.059144e+01 1.059395e+01 1.059397e+01
3.671875e-01 1.071294e+01 1.071646e+01 1.071648e+01
3.691406e-01 1.083627e+01 1.084045e+01 1.084047e+01
3.710938e-01 1.096168e+01 1.096595e+01 1.096597e+01
3.730469e-01 1.108925e+01 1.109291e+01 1.109293e+01
3.750000e-01 1.122291e+01 1.122558e+01 1.122559e+01
3.769531e-01 1.136143e+01 1.136220e+01 1.136221e+01
3.789062e-01 1.150138e+01 1.150005e+01 1.150007e+01
3.808594e-01 1.164209e+01 1.163887e+01 1.163889e+01
3.828125e-01 1.178291e+01 1.177839e+01 1.177842e+01
3.847656e-01 1.192341e+01 1.191844e+01 1.191846e+01
3.867188e-01 1.206345e+01 1.205890e+01 1.205893e+01
3.886719e-01 1.220320e+01 1.219978e+01 1.219980e+01
3.906250e-01 1.234308e+01 1.234113e+01 1.234115e+01
3.925781e-01 1.248357e+01 1.248307e+01 1.248310e+01
3.945312e-01 1.262516e+01 1.262575e+01 1.262578e+01
3.964844e-01 1.277269e+01 1.277345e+01 1.277347e+01
3.984375e-01 1.292586e+01 1.292670e+01 1.292673e+01
4.003906e-01 1.308061e+01 1.308128e+01 1.308130e+01
4.023438e-01 1.323674e+01 1.323724e+01 1.323727e+01
4.042969e-01 1.339404e+01 1.339465e+01 1.339468e+01
4.062500e-01 1.355247e+01 1.355356e+01 1.355359e+01
4.082031e-01 1.371217e+01 1.371401e+01 1.371405e+01
4.101562e-01 1.387340e+01 1.387607e+01 1.387610e+01
4.121094e-01 1.403648e+01 1.403974e+01 1.403978e+01
4.140625e-01 1.420170e+01 1.420502e+01 1.420506e+01
4.160156e-01 1.436921e+01 1.437181e+01 1.437186e+01
4.179688e-01 1.453889e+01 1.453997e+01 1.454002e+01
4.199219e-01 1.471175e+01 1.471102e+01 1.471105e+01
4.218750e-01 1.489482e+01 1.489189e+01 1.489192e+01
4.238281e-01 1.507867e+01 1.507389e+01 1.507393e+01
4.257812e-01 1.526259e+01 1.525685e+01 1.525689e+01
4.277344e-01 1.544617e+01 1.544068e+01 1.544072e+01
4.296875e-01 1.562939e+01 1.562538e+01 1.562543e+01
4.316406e-01 1.581269e+01 1.581106e+01 1.581111e+01
4.335938e-01 1.599679e+01 1.599790e+01 1.599796e+01
4.355469e-01 1.618252e+01 1.618612e+01 1.618618e+01
4.375000e-01 1.637063e+01 1.637592e+01 1.637599e+01
4.394531e-01 1.656157e+01 1.656746e+01 1.656753e+01
4.414062e-01 1.675540e+01 1.676083e+01 1.676090e+01
4.433594e-01 1.695182e+01 1.695601e+01 1.695609e+01
4.453125e-01 1.715935e+01 1.716179e+01 1.716184e+01
4.472656e-01 1.737347e+01 1.737450e+01 1.737455e+01
4.492188e-01 1.758913e+01 1.758919e+01 1.758925e+01
4.511719e-01 1.780609e+01 1.780572e+01 1.780579e+01
4.531250e-01 1.802435e+01 1.802394e+01 1.802401e+01
4.550781e-01 1.824408e+01 1.824370e+01 1.824378e+01
4.570312e-01 1.846549e+01 1.846485e+01 1.846493e+01
4.589844e-01 1.868870e+01 1.868720e+01 1.868728e+01
4.609375e-01 1.891364e+01 1.891056e+01 1.891065e+01
4.628906e-01 1.913990e+01 1.913471e+01 1.913482e+01
4.648438e-01 1.936679e+01 1.935948e+01 1.935958e+01
4.667969e-01 1.959345e+01 1.958470e+01 1.958481e+01
4.687500e-01 1.982709e+01 1.981901e+01 1.981908e+01
4.707031e-01 2.006953e+01 2.006292e+01 2.006299e+01
4.726562e-01 2.031167e+01 2.030798e+01 2.030806e+01
4.746094e-01 2.055421e+01 2.055447e+01 2.055456e+01
4.765625e-01 2.079825e+01 2.080271e+01 2.080281e+01
4.785156e-01 2.104494e+01 2.105304e+01 2.105314e+01
4.804688e-01 2.129531e+01 2.130573e+01 2.130584e+01
4.824219e-01 2.155000e+01 2.156097e+01 2.156109e+01
4.843750e-01 2.180908e+01 2.181880e+01 2.181893e+01
4.863281e-01 2.207211e+01 2.207915e+01 2.207929e+01
4.882812e-01 2.233817e+01 2.234178e+01 2.234193e+01
4.902344e-01 2.260618e+01 2.260640e+01 2.260657e+01
4.921875e-01 2.287512e+01 2.287267e+01 2.287284e+01
4.941406e-01 2.315146e+01 2.314918e+01 2.314924e+01
4.960938e-01 2.344328e+01 2.344069e+01 2.344075e+01
4.980469e-01 2.373615e+01 2.373394e+01 2.373402e+01
5.000000e-01 2.403042e+01 2.402874e+01 2.402883e+01
5.019531e-01 2.432646e+01 2.432490e+01 2.432499e+01
5.039062e-01 2.462444e+01 2.462224e+01 2.462234e+01
5.058594e-01 2.492417e+01 2.492060e+01 2.492071e+01
5.078125e-01 2.522502e+01 2.521984e+01 2.521997e+01
5.097656e-01 2.552614e+01 2.551989e+01 2.552003e+01
5.117188e-01 2.582678e+01 2.582073e+01 2.582088e+01
5.136719e-01 2.612661e+01 2.612244e+01 2.612261e+01
5.156250e-01 2.642592e+01 2.642521e+01 2.642539e+01
5.175781e-01 2.672558e+01 2.672927e+01 2.672947e+01
5.195312e-01 2.702683e+01 2.703490e+01 2.703512e+01
5.214844e-01 2.733683e+01 2.734563e+01 2.734560e+01
5.234375e-01 2.767180e+01 2.768213e+01 2.768211e+01
5.253906e-01 2.801164e+01 2.802114e+01 2.802112e+01
5.273438e-01 2.835617e+01 2.836254e+01 2.836253e+01
5.292969e-01 2.870444e+01 2.870611e+01 2.870611e+01
5.312500e-01 2.905497e+01 2.905152e+01 2.905153e+01
5.332031e-01 2.940609e+01 2.939843e+01 2.939845e+01
5.351562e-01 2.975640e+01 2.974652e+01 2.974655e+01
5.371094e-01 3.010520e+01 3.009555e+01 3.009558e+01
5.390625e-01 3.045256e+01 3.044538e+01 3.044543e+01
5.410156e-01 3.079931e+01 3.079600e+01 3.079606e+01
5.429688e-01 3.114670e+01 3.114745e+01 3.114752e+01
5.449219e-01 3.152422e+01 3.152818e+01 3.152793e+01
5.468750e-01 3.190920e+01 3.191454e+01 3.191429e+01
5.488281e-01 3.229756e+01 3.230274e+01 3.230249e+01
5.507812e-01 3.268872e+01 3.269280e+01 3.269255e+01
5.527344e-01 3.308169e+01 3.308473e+01 3.308448e+01
5.546875e-01 3.347550e+01 3.347851e+01 3.347826e+01
5.566406e-01 3.386962e+01 3.387419e+01 3.387394e+01
5.585938e-01 3.426420e+01 3.427180e+01 3.427156e+01
5.605469e-01 3.466000e+01 3.467140e+01 3.467116e+01
5.625000e-01 3.505822e+01 3.507301e+01 3.507277e+01
5.644531e-01 3.546001e+01 3.547658e+01 3.547634e+01
5.664062e-01 3.586617e+01 3.588195e+01 3.588171e+01
5.683594e-01 3.627680e+01 3.628881e+01 3.628857e+01
5.703125e-01 3.669106e+01 3.669671e+01 3.669648e+01
5.722656e-01 3.710724e+01 3.710513e+01 3.710489e+01
5.742188e-01 3.753603e+01 3.752649e+01 3.752571e+01
5.761719e-01 3.798833e+01 3.797430e+01 3.797350e+01
5.781250e-01 3.843742e+01 3.842178e+01 3.842096e+01
5.800781e-01 3.888279e+01 3.886868e+01 3.886784e+01
5.820312e-01 3.932493e+01 3.931492e+01 3.931406e+01
5.839844e-01 3.976508e+01 3.976056e+01 3.975967e+01
5.859375e-01 4.020480e+01 4.020575e+01 4.020483e+01
5.878906e-01 4.064548e+01 4.065071e+01 4.064976e+01
5.898438e-01 4.108796e+01 4.109564e+01 4.109467e+01
5.917969e-01 4.153231e+01 4.154075e+01 4.153974e+01
5.937500e-01 4.197794e+01 4.198617e+01 4.198513e+01
5.957031e-01 4.246095e+01 4.246943e+01 4.246737e+01
5.976562e-01 4.295743e+01 4.296641e+01 4.296427e+01
5.996094e-01 4.345387e+01 4.346503e+01 4.346280e+01
6.015625e-01 4.395052e+01 4.396535e+01 4.396304e+01
6.035156e-01 4.444831e+01 4.446741e+01 4.446501e+01
6.054688e-01 4.494861e+01 4.497116e+01 4.496866e+01
6.074219e-01 4.545269e+01 4.547644e+01 4.547385e+01
6.093750e-01 4.596128e+01 4.598298e+01 4.598028e+01
6.113281e-01 4.647412e+01 4.649033e+01 4.648753e+01
6.132812e-01 4.698974e+01 4.699796e+01 4.699504e+01
6.152344e-01 4.750568e+01 4.750523e+01 4.750220e+01
6.171875e-01 4.801899e+01 4.801155e+01 4.800840e+01
6.191406e-01 4.852713e+01 4.851639e+01 4.851312e+01
6.210938e-01 4.902871e+01 4.901939e+01 4.901599e+01
6.230469e-01 4.953214e+01 4.952962e+01 4.952532e+01
6.250000e-01 5.008015e+01 5.008544e+01 5.008096e+01
6.269531e-01 5.062673e+01 5.064009e+01 5.063542e+01
6.289062e-01 5.117392e+01 5.119367e+01 5.118882e+01
6.308594e-01 5.172310e+01 5.174628e+01 5.174124e+01
6.328125e-01 5.227464e+01 5.229798e+01 5.229274e+01
6.347656e-01 5.282776e+01 5.284873e+01 5.284327e+01
6.367188e-01 5.338089e+01 5.339841e+01 5.339273e+01
6.386719e-01 5.393224e+01 5.394685e+01 5.394095e+01
6.406250e-01 5.448045e+01 5.449385e+01 5.448772e+01
6.425781e-01 5.502501e+01 5.503920e+01 5.503283e+01
6.445312e-01 5.556628e+01 5.558269e+01 5.557606e+01
6.464844e-01 5.610528e+01 5.612407e+01 5.611718e+01
6.484375e-01 5.664317e+01 5.666309e+01 5.665594e+01
6.503906e-01 5.718074e+01 5.719944e+01 5.719201e+01
6.523438e-01 5.774987e+01 5.775802e+01 5.774973e+01
6.542969e-01 5.834985e+01 5.835233e+01 5.834371e+01
6.562500e-01 5.894577e+01 5.894307e+01 5.893411e+01
6.582031e-01 5.953531e+01 5.952995e+01 5.952065e+01
6.601562e-01 6.011681e+01 6.011281e+01 6.010315e+01
6.621094e-01 6.068979e+01 6.069163e+01 6.068160e+01
6.640625e-01 6.125520e+01 6.126655e+01 6.125614e+01
6.660156e-01 6.181512e+01 6.183779e+01 6.182699e+01
6.679688e-01 6.237212e+01 6.240563e+01 6.239442e+01
6.699219e-01 6.292864e+01 6.297031e+01 6.295868e+01
6.718750e-01 6.348629e+01 6.353198e+01 6.351992e+01
6.738281e-01 6.404544e+01 6.409066e+01 6.407816e+01
6.757812e-01 6.460503e+01 6.464619e+01 6.463324e+01
6.777344e-01 6.516285e+01 6.519831e+01 6.518489e+01
6.796875e-01 6.571621e+01 6.574662e+01 6.573273e+01
6.816406e-01 6.633383e+01 6.635848e+01 6.634449e+01
6.835938e-01 6.694518e+01 6.697123e+01 6.695671e+01
6.855469e-01 6.754961e+01 6.757875e+01 6.756369e+01
6.875000e-01 6.815528e+01 6.818061e+01 6.816500e+01
6.894531e-01 6.876773e+01 6.878732e+01 6.877437e+01
6.914062e-01 6.937382e+01 6.939210e+01 6.937866e+01
6.933594e-01 6.997437e+01 6.998923e+01 6.997528e+01
6.953125e-01 7.056917e+01 7.057788e+01 7.056343e+01
6.972656e-01 7.115660e+01 7.115737e+01 7.114240e+01
6.992188e-01 7.173375e+01 7.172712e+01 7.171164e+01
7.011719e-01 7.231221e+01 7.228712e+01 7.227490e+01
7.031250e-01 7.294873e+01 7.292698e+01 7.291429e+01
7.050781e-01 7.356783e+01 7.355692e+01 7.354376e+01
7.070312e-01 7.417108e+01 7.417734e+01 7.416370e+01
7.089844e-01 7.476186e+01 7.478882e+01 7.477470e+01
7.109375e-01 7.534458e+01 7.539204e+01 7.537743e+01
7.128906e-01 7.592364e+01 7.598764e+01 7.597253e+01
7.148438e-01 7.650244e+01 7.657615e+01 7.656054e+01
7.167969e-01 7.708250e+01 7.715790e+01 7.714177e+01
7.187500e-01 7.766302e+01 7.773295e+01 7.771629e+01
7.207031e-01 7.824105e+01 7.830117e+01 7.828397e+01
7.226562e-01 7.881244e+01 7.886222e+01 7.884447e+01
7.246094e-01 7.937318e+01 7.941566e+01 7.939735e+01
7.265625e-01 8.010351e+01 8.009482e+01 8.006476e+01
7.285156e-01 8.106429e+01 8.104979e+01 8.101851e+01
7.304688e-01 8.202430e+01 8.200668e+01 8.197414e+01
7.324219e-01 8.298289e+01 8.296490e+01 8.293107e+01
7.343750e-01 8.394011e+01 8.392398e+01 8.388883e+01
7.363281e-01 8.489645e+01 8.488360e+01 8.484711e+01
7.382812e-01 8.585252e+01 8.584357e+01 8.580570e+01
7.402344e-01 8.680872e+01 8.680381e+01 8.676453e+01
7.421875e-01 8.776514e+01 8.776434e+01 8.772362e+01
7.441406e-01 8.872159e+01 8.872528e+01 8.868308e+01
7.460938e-01 8.967791e+01 8.968678e+01 8.964309e+01
7.480469e-01 9.063412e+01 9.064905e+01 9.060382e+01
7.500000e-01 9.159057e+01 9.161230e+01 9.156552e+01
7.519531e-01 9.254792e+01 9.257673e+01 9.252836e+01
7.539062e-01 9.350713e+01 9.354250e+01 9.349251e+01
7.558594e-01 9.446926e+01 9.450966e+01 9.445804e+01
7.578125e-01 9.543524e+01 9.547821e+01 9.542491e+01
7.597656e-01 9.640556e+01 9.644797e+01 9.639298e+01
7.617188e-01 9.737993e+01 9.741867e+01 9.736196e+01
7.636719e-01 9.835726e+01 9.838992e+01 9.833147e+01
7.656250e-01 9.933578e+01 9.936125e+01 9.930104e+01
7.675781e-01 1.003134e+02 1.003321e+02 1.002701e+02
7.695312e-01 1.012883e+02 1.013021e+02 1.012382e+02
7.714844e-01 1.022590e+02 1.022705e+02 1.022049e+02
7.734375e-01 1.032249e+02 1.032371e+02 1.031696e+02
7.753906e-01 1.041861e+02 1.042014e+02 1.041321e+02
7.773438e-01 1.051434e+02 1.051632e+02 1.050920e+02
7.792969e-01 1.060980e+02 1.061223e+02 1.060491e+02
7.812500e-01 1.070508e+02 1.070784e+02 1.070033e+02
7.832031e-01 1.080024e+02 1.080313e+02 1.079543e+02
7.851562e-01 1.089525e+02 1.089808e+02 1.089017e+02
7.871094e-01 1.099006e+02 1.099265e+02 1.098454e+02
7.890625e-01 1.108457e+02 1.108679e+02 1.107849e+02
7.910156e-01 1.117869e+02 1.118046e+02 1.117196e+02
7.929688e-01 1.127234e+02 1.127360e+02 1.126489e+02
7.949219e-01 1.136544e+02 1.136613e+02 1.135722e+02
7.968750e-01 1.145792e+02 1.145799e+02 1.144887e+02
7.988281e-01 1.154970e+02 1.154909e+02 1.153976e+02
8.007812e-01 1.164069e+02 1.163935e+02 1.162982e+02
8.027344e-01 1.173078e+02 1.172871e+02 1.171897e+02
8.046875e-01 1.181980e+02 1.181711e+02 1.180717e+02
8.066406e-01 1.190756e+02 1.190451e+02 1.189436e+02
8.085938e-01 1.199391e+02 1.199089e+02 1.198053e+02
8.105469e-01 1.207874e+02 1.207625e+02 1.206568e+02
8.125000e-01 1.216207e+02 1.216063e+02 1.214985e+02
8.144531e-01 1.224400e+02 1.224409e+02 1.223310e+02
8.164062e-01 1.232475e+02 1.232670e+02 1.231550e+02
8.183594e-01 1.240460e+02 1.240855e+02 1.239714e+02
8.203125e-01 1.248387e+02 1.248975e+02 1.247813e+02
8.222656e-01 1.256284e+02 1.257038e+02 1.255855e+02
8.242188e-01 1.264178e+02 1.265054e+02 1.263850e+02
8.261719e-01 1.272083e+02 1.273028e+02 1.271803e+02
8.281250e-01 1.280004e+02 1.280965e+02 1.279719e+02
8.300781e-01 1.287941e+02 1.288865e+02 1.287598e+02
8.320312e-01 1.295884e+02 1.296725e+02 1.295437e+02
8.339844e-01 1.303823e+02 1.304540e+02 1.303231e+02
8.359375e-01 1.311741e+02 1.312300e+02 1.310970e+02
8.378906e-01 1.319619e+02 1.319995e+02 1.318645e+02
8.398438e-01 1.327437e+02 1.327611e+02 1.326240e+02
8.417969e-01 1.335169e+02 1.335134e+02 1.333743e+02
8.437500e-01 1.342789e+02 1.342549e+02 1.341137e+02
8.457031e-01 1.350269e+02 1.349841e+02 1.348410e+02
8.476562e-01 1.357578e+02 1.357000e+02 1.355549e+02
8.496094e-01 1.364691e+02 1.364015e+02 1.362545e+02
8.515625e-01 1.371588e+02 1.370881e+02 1.369392e+02
8.535156e-01 1.378263e+02 1.377594e+02 1.376086e+02
8.554688e-01 1.384720e+02 1.384157e+02 1.382630e+02
8.574219e-01 1.390978e+02 1.390573e+02 1.389029e+02
8.593750e-01 1.397060e+02 1.396852e+02 1.395289e+02
8.613281e-01 1.402996e+02 1.403001e+02 1.401420e+02
8.632812e-01 1.408819e+02 1.409034e+02 1.407435e+02
8.652344e-01 1.414558e+02 1.414960e+02 1.413343e+02
8.671875e-01 1.420239e+02 1.420790e+02 1.419156e+02
8.691406e-01 1.425880e+02 1.426534e+02 1.424882e+02
8.710938e-01 1.431491e+02 1.432198e+02 1.430529e+02
8.730469e-01 1.437079e+02 1.437787e+02 1.436100e+02
8.750000e-01 1.442640e+02 1.443301e+02 1.441598e+02
8.769531e-01 1.448170e+02 1.448740e+02 1.447020e+02
8.789062e-01 1.453657e+02 1.454101e+02 1.452365e+02
8.808594e-01 1.459082e+02 1.459378e+02 1.457627e+02
8.828125e-01 1.464423e+02 1.464566e+02 1.462800e+02
8.847656e-01 1.469658e+02 1.469659e+02 1.467877e+02
8.867188e-01 1.474764e+02 1.474650e+02 1.472854e+02
8.886719e-01 1.479726e+02 1.479535e+02 1.477726e+02
8.906250e-01 1.484532e+02 1.484313e+02 1.482489e+02
8.925781e-01 1.489177e+02 1.488981e+02 1.487144e+02
8.945312e-01 1.493666e+02 1.493542e+02 1.491692e+02
8.964844e-01 1.498012e+02 1.497998e+02 1.496136e+02
8.984375e-01 1.502235e+02 1.502355e+02 1.500481e+02
9.003906e-01 1.506359e+02 1.506618e+02 1.504732e+02
9.023438e-01 1.510407e+02 1.510793e+02 1.508896e+02
9.042969e-01 1.514398e+02 1.514886e+02 1.512978e+02
9.062500e-01 1.518350e+02 1.518900e+02 1.516981e+02
9.082031e-01 1.522277e+02 1.522838e+02 1.520909e+02
9.101562e-01 1.526184e+02 1.526699e+02 1.524761e+02
9.121094e-01 1.530069e+02 1.530480e+02 1.528533e+02
9.140625e-01 1.533921e+02 1.534176e+02 1.532220e+02
9.160156e-01 1.537722e+02 1.537780e+02 1.535815e+02
9.179688e-01 1.541448e+02 1.541280e+02 1.539309e+02
9.199219e-01 1.545071e+02 1.544669e+02 1.542690e+02
9.218750e-01 1.548558e+02 1.547936e+02 1.545951e+02
9.238281e-01 1.551877e+02 1.551072e+02 1.549081e+02
9.257812e-01 1.554998e+02 1.554072e+02 1.552076e+02
9.277344e-01 1.557902e+02 1.556933e+02 1.554932e+02
9.296875e-01 1.560579e+02 1.559656e+02 1.557650e+02
9.316406e-01 1.563038e+02 1.562245e+02 1.560236e+02
9.335938e-01 1.565297e+02 1.564709e+02 1.562696e+02
9.355469e-01 1.567387e+02 1.567060e+02 1.565044e+02
9.375000e-01 1.569344e+02 1.569311e+02 1.567292e+02
9.394531e-01 1.571212e+02 1.571479e+02 1.569458e+02
9.414062e-01 1.573033e+02 1.573580e+02 1.571556e+02
9.433594e-01 1.574842e+02 1.575629e+02 1.573604e+02
9.453125e-01 1.576669e+02 1.577640e+02 1.575613e+02
9.472656e-01 1.578534e+02 1.579625e+02 1.577597e+02
9.492188e-01 1.580450e+02 1.581590e+02 1.579563e+02
9.511719e-01 1.582424e+02 1.583542e+02 1.581515e+02
9.531250e-01 1.584456e+02 1.585480e+02 1.583454e+02
9.550781e-01 1.586539e+02 1.587399e+02 1.585375e+02
9.570312e-01 1.588656e+02 1.589293e+02 1.587271e+02
9.589844e-01 1.590784e+02 1.591151e+02 1.589132e+02
9.609375e-01 1.592893e+02 1.592960e+02 1.590945e+02
9.628906e-01 1.594949e+02 1.594706e+02 1.592696e+02
9.648438e-01 1.596913e+02 1.596375e+02 1.594369e+02
9.667969e-01 1.598748e+02 1.597954e+02 1.595954e+02
9.687500e-01 1.600417e+02 1.599431e+02 1.597437e+02
9.707031e-01 1.601897e+02 1.600798e+02 1.598811e+02
9.726562e-01 1.603175e+02 1.602051e+02 1.600071e+02
9.746094e-01 1.604253e+02 1.603188e+02 1.601215e+02
9.765625e-01 1.605147e+02 1.604211e+02 1.602246e+02
9.785156e-01 1.605880e+02 1.605126e+02 1.603170e+02
9.804688e-01 1.606482e+02 1.605941e+02 1.603993e+02
9.824219e-01 1.606988e+02 1.606666e+02 1.604727e+02
9.843750e-01 1.607429e+02 1.607312e+02 1.605382e+02
9.863281e-01 1.607831e+02 1.607890e+02 1.605970e+02
9.882812e-01 1.608216e+02 1.608410e+02 1.606500e+02
9.902344e-01 1.608593e+02 1.608882e+02 1.606982e+02
9.921875e-01 1.608969e+02 1.609313e+02 1.607424e+02
9.941406e-01 1.609348e+02 1.609709e+02 1.607832e+02
9.960938e-01 1.609729e+02 1.610075e+02 1.608210e+02
9.980469e-01 1.610110e+02 1.610412e+02 1.608560e+02
1.000000e+00 1.610485e+02 1.610722e+02 1.608883e+02
1.001953e+00 1.610847e+02 1.611004e+02 1.609178e+02
1.003906e+00 1.611188e+02 1.611257e+02 1.609445e+02
1.005859e+00 1.611498e+02 1.611479e+02 1.609681e+02
1.007812e+00 1.611767e+02 1.611669e+02 1.609886e+02
1.009766e+00 1.611983e+02 1.611827e+02 1.610057e+02
1.011719e+00 1.612136e+02 1.611950e+02 1.610195e+02
1.013672e+00 1.612218e+02 1.612040e+02 1.610300e+02
1.015625e+00 1.612232e+02 1.612097e+02 1.610372e+02
1.017578e+00 1.612188e+02 1.612122e+02 1.610413e+02
1.019531e+00 1.612103e+02 1.612119e+02 1.610426e+02
1.021484e+00 1.611996e+02 1.612087e+02 1.610411e+02
1.023438e+00 1.611886e+02 1.612030e+02 1.610370e+02
1.025391e+00 1.611789e+02 1.611946e+02 1.610303e+02
1.027344e+00 1.611712e+02 1.611836e+02 1.610211e+02
1.029297e+00 1.611657e+02 1.611698e+02 1.610091e+02
1.031250e+00 1.611612e+02 1.611528e+02 1.609940e+02
1.033203e+00 1.611558e+02 1.611323e+02 1.609754e+02
1.035156e+00 1.611473e+02 1.611077e+02 1.609527e+02
1.037109e+00 1.611336e+02 1.610785e+02 1.609256e+02
1.039062e+00 1.611127e+02 1.610442e+02 1.608933e+02
1.041016e+00 1.610831e+02 1.610044e+02 1.608555e+02
1.042969e+00 1.610440e+02 1.609588e+02 1.608119e+02
1.044922e+00 1.609949e+02 1.609071e+02 1.607623e+02
1.046875e+00 1.609359e+02 1.608494e+02 1.607067e+02
1.048828e+00 1.608677e+02 1.607859e+02 1.606452e+02
1.050781e+00 1.607907e+02 1.607170e+02 1.605784e+02
1.052734e+00 1.607058e+02 1.606433e+02 1.605067e+02
1.054688e+00 1.606136e+02 1.605655e+02 1.604310e+02
1.056641e+00 1.605154e+02 1.604845e+02 1.603519e+02
1.058594e+00 1.604130e+02 1.604011e+02 1.602705e+02
1.060547e+00 1.603088e+02 1.603161e+02 1.601876e+02
1.062500e+00 1.602057e+02 1.602306e+02 1.601041e+02
1.064453e+00 1.601064e+02 1.601452e+02 1.600208e+02
1.066406e+00 1.600129e+02 1.600606e+02 1.599383e+02
1.068359e+00 1.599269e+02 1.599773e+02 1.598570e+02
1.070312e+00 1.598486e+02 1.598955e+02 1.597773e+02
1.072266e+00 1.597775e+02 1.598152e+02 1.596993e+02
1.074219e+00 1.597116e+02 1.597366e+02 1.596228e+02
1.076172e+00 1.596486e+02 1.596592e+02 1.595477e+02
1.078125e+00 1.595861e+02 1.595828e+02 1.594735e+02
1.080078e+00 1.595222e+02 1.595068e+02 1.593998e+02
1.082031e+00 1.594557e+02 1.594308e+02 1.593261e+02
1.083984e+00 1.593864e+02 1.593542e+02 1.592518e+02
1.085938e+00 1.593145e+02 1.592766e+02 1.591765e+02
1.087891e+00 1.592403e+02 1.591975e+02 1.590997e+02
1.089844e+00 1.591643e+02 1.591164e+02 1.590209e+02
1.091797e+00 1.590864e+02 1.590330e+02 1.589398e+02
1.093750e+00 1.590062e+02 1.589470e+02 1.588560e+02
1.095703e+00 1.589227e+02 1.588582e+02 1.587695e+02
1.097656e+00 1.588349e+02 1.587664e+02 1.586798e+02
1.099609e+00 1.587419e+02 1.586714e+02 1.585871e+02
1.101562e+00 1.586439e+02 1.585731e+02 1.584910e+02
1.103516e+00 1.585414e+02 1.584716e+02 1.583917e+02
1.105469e+00 1.584355e+02 1.583669e+02 1.582892e+02
1.107422e+00 1.583270e+02 1.582589e+02 1.581835e+02
1.109375e+00 1.582164e+02 1.581479e+02 1.580747e+02
1.111328e+00 1.581038e+02 1.580340e+02 1.579630e+02
1.113281e+00 1.579886e+02 1.579174e+02 1.578487e+02
1.115234e+00 1.578697e+02 1.577986e+02 1.577320e+02
1.117188e+00 1.577458e+02 1.576780e+02 1.576136e+02
1.119141e+00 1.576160e+02 1.575560e+02 1.574939e+02
1.121094e+00 1.574803e+02 1.574335e+02 1.573735e+02
1.123047e+00 1.573398e+02 1.573110e+02 1.572532e+02
1.125000e+00 1.571972e+02 1.571895e+02 1.571338e+02
1.126953e+00 1.570558e+02 1.570696e+02 1.570159e+02
1.128906e+00 1.569190e+02 1.569520e+02 1.569004e+02
1.130859e+00 1.567897e+02 1.568374e+02 1.567878e+02
1.132812e+00 1.566703e+02 1.567262e+02 1.566786e+02
1.134766e+00 1.565617e+02 1.566187e+02 1.565731e+02
1.136719e+00 1.564637e+02 1.565149e+02 1.564713e+02
1.138672e+00 1.563749e+02 1.564148e+02 1.563731e+02
1.140625e+00 1.562933e+02 1.563180e+02 1.562782e+02
1.142578e+00 1.562169e+02 1.562238e+02 1.561859e+02
1.144531e+00 1.561440e+02 1.561315e+02 1.560956e+02
1.146484e+00 1.560735e+02 1.560403e+02 1.560063e+02
1.148438e+00 1.560042e+02 1.559492e+02 1.559171e+02
1.150391e+00 1.559348e+02 1.558572e+02 1.558270e+02
1.152344e+00 1.558633e+02 1.557634e+02 1.557351e+02
1.154297e+00 1.557874e+02 1.556669e+02 1.556406e+02
1.156250e+00 1.557047e+02 1.555672e+02 1.555427e+02
1.158203e+00 1.556123e+02 1.554636e+02 1.554410e+02
1.160156e+00 1.555080e+02 1.553561e+02 1.553354e+02
1.162109e+00 1.553905e+02 1.552448e+02 1.552258e+02
1.164062e+00 1.552601e+02 1.551299e+02 1.551127e+02
1.166016e+00 1.551189e+02 1.550120e+02 1.549965e+02
1.167969e+00 1.549706e+02 1.548920e+02 1.548782e+02
1.169922e+00 1.548193e+02 1.547707e+02 1.547585e+02
1.171875e+00 1.546693e+02 1.546490e+02 1.546383e+02
1.173828e+00 1.545247e+02 1.545278e+02 1.545186e+02
1.175781e+00 1.543882e+02 1.544079e+02 1.544002e+02
1.177734e+00 1.542616e+02 1.542900e+02 1.542837e+02
1.179688e+00 1.541450e+02 1.541746e+02 1.541697e+02
1.181641e+00 1.540375e+02 1.540620e+02 1.540584e+02
1.183594e+00 1.539374e+02 1.539522e+02 1.539500e+02
1.185547e+00 1.538429e+02 1.538452e+02 1.538443e+02
1.187500e+00 1.537525e+02 1.537407e+02 1.537411e+02
1.189453e+00 1.536649e+02 1.536385e+02 1.536402e+02
1.191406e+00 1.535788e+02 1.535380e+02 1.535410e+02
1.193359e+00 1.534928e+02 1.534390e+02 1.534433e+02
1.195312e+00 1.534056e+02 1.533411e+02 1.533466e+02
1.197266e+00 1.533161e+02 1.532441e+02 1.532508e+02
1.199219e+00 1.532232e+02 1.531476e+02 1.531555e+02
1.201172e+00 1.531262e+02 1.530517e+02 1.530608e+02
1.203125e+00 1.530247e+02 1.529565e+02 1.529667e+02
1.205078e+00 1.529189e+02 1.528620e+02 1.528734e+02
1.207031e+00 1.528101e+02 1.527686e+02 1.527810e+02
1.208984e+00 1.527008e+02 1.526763e+02 1.526898e+02
1.210938e+00 1.525941e+02 1.525856e+02 1.526001e+02
1.212891e+00 1.524929e+02 1.524966e+02 1.525121e+02
1.214844e+00 1.523997e+02 1.524092e+02 1.524257e+02
1.216797e+00 1.523158e+02 1.523235e+02 1.523409e+02
1.218750e+00 1.522417e+02 1.522392e+02 1.522574e+02
1.220703e+00 1.521764e+02 1.521558e+02 1.521749e+02
1.222656e+00 1.521175e+02 1.520728e+02 1.520927e+02
1.224609e+00 1.520616e+02 1.519895e+02 1.520103e+02
1.226562e+00 1.520047e+02 1.519053e+02 1.519268e+02
1.228516e+00 1.519435e+02 1.518193e+02 1.518417e+02
1.230469e+00 1.518749e+02 1.517312e+02 1.517542e+02
1.232422e+00 1.517968e+02 1.516403e+02 1.516641e+02
1.234375e+00 1.517077e+02 1.515465e+02 1.515709e+02
1.236328e+00 1.516069e+02 1.514498e+02 1.514749e+02
1.238281e+00 1.514948e+02 1.513505e+02 1.513762e+02
1.240234e+00 1.513729e+02 1.512492e+02 1.512754e+02
1.242188e+00 1.512433e+02 1.511466e+02 1.511734e+02
1.244141e+00 1.511087e+02 1.510439e+02 1.510712e+02
1.246094e+00 1.509719e+02 1.509421e+02 1.509698e+02
1.248047e+00 1.508361e+02 1.508424e+02 1.508705e+02
1.250000e+00 1.507051e+02 1.507459e+02 1.507744e+02
1.251953e+00 1.505830e+02 1.506536e+02 1.506826e+02
1.253906e+00 1.504734e+02 1.505664e+02 1.505958e+02
1.255859e+00 1.503792e+02 1.504849e+02 1.505146e+02
1.257812e+00 1.503023e+02 1.504092e+02 1.504392e+02
1.259766e+00 1.502430e+02 1.503394e+02 1.503697e+02
1.261719e+00 1.502005e+02 1.502749e+02 1.503055e+02
1.263672e+00 1.501727e+02 1.502151e+02 1.502460e+02
1.265625e+00 1.501556e+02 1.501589e+02 1.501902e+02
1.267578e+00 1.501446e+02 1.501053e+02 1.501368e+02
1.269531e+00 1.501343e+02 1.500529e+02 1.500847e+02
1.271484e+00 1.501198e+02 1.500004e+02 1.500325e+02
1.273438e+00 1.500971e+02 1.499466e+02 1.499789e+02
1.275391e+00 1.500632e+02 1.498904e+02 1.499231e+02
1.277344e+00 1.500160e+02 1.498312e+02 1.498641e+02
1.279297e+00 1.499548e+02 1.497684e+02 1.498014e+02
1.281250e+00 1.498799e+02 1.497017e+02 1.497350e+02
1.283203e+00 1.497927e+02 1.496315e+02 1.496649e+02
1.285156e+00 1.496953e+02 1.495580e+02 1.495915e+02
1.287109e+00 1.495902e+02 1.494819e+02 1.495155e+02
1.289062e+00 1.494803e+02 1.494042e+02 1.494378e+02
1.291016e+00 1.493686e+02 1.493256e+02 1.493593e+02
1.292969e+00 1.492587e+02 1.492473e+02 1.492810e+02
1.294922e+00 1.491544e+02 1.491700e+02 1.492037e+02
1.296875e+00 1.490587e+02 1.490946e+02 1.491283e+02
1.298828e+00 1.489739e+02 1.490216e+02 1.490553e+02
1.300781e+00 1.489011e+02 1.489515e+02 1.489853e+02
1.302734e+00 1.488403e+02 1.488845e+02 1.489182e+02
1.304688e+00 1.487905e+02 1.488206e+02 1.488543e+02
1.306641e+00 1.487496e+02 1.487596e+02 1.487932e+02
1.308594e+00 1.487144e+02 1.487011e+02 1.487347e+02
1.310547e+00 1.486813e+02 1.486448e+02 1.486784e+02
1.312500e+00 1.486466e+02 1.485903e+02 1.486238e+02
1.314453e+00 1.486078e+02 1.485371e+02 1.485705e+02
1.316406e+00 1.485633e+02 1.484849e+02 1.485183e+02
1.318359e+00 1.485125e+02 1.484335e+02 1.484668e+02
1.320312e+00 1.484557e+02 1.483828e+02 1.484159e+02
1.322266e+00 1.483943e+02 1.483326e+02 1.483657e+02
1.324219e+00 1.483299e+02 1.482833e+02 1.483163e+02
1.326172e+00 1.482647e+02 1.482349e+02 1.482678e+02
1.328125e+00 1.482008e+02 1.481877e+02 1.482204e+02
1.330078e+00 1.481403e+02 1.481418e+02 1.481745e+02
1.332031e+00 1.480843e+02 1.480976e+02 1.481302e+02
1.333984e+00 1.480343e+02 1.480552e+02 1.480876e+02
1.335938e+00 1.479912e+02 1.480144e+02 1.480467e+02
1.337891e+00 1.479558e+02 1.479752e+02 1.480074e+02
1.339844e+00 1.479283e+02 1.479372e+02 1.479694e+02
1.341797e+00 1.479080e+02 1.479001e+02 1.479321e+02
1.343750e+00 1.478933e+02 1.478632e+02 1.478952e+02
1.345703e+00 1.478818e+02 1.478260e+02 1.478579e+02
1.347656e+00 1.478705e+02 1.477878e+02 1.478196e+02
1.349609e+00 1.478559e+02 1.477481e+02 1.477798e+02
1.351562e+00 1.478343e+02 1.477063e+02 1.477379e+02
1.353516e+00 1.478024e+02 1.476621e+02 1.476936e+02
1.355469e+00 1.477581e+02 1.476154e+02 1.476467e+02
1.357422e+00 1.477009e+02 1.475661e+02 1.475974e+02
1.359375e+00 1.476318e+02 1.475147e+02 1.475458e+02
1.361328e+00 1.475530e+02 1.474615e+02 1.474925e+02
1.363281e+00 1.474673e+02 1.474073e+02 1.474381e+02
1.365234e+00 1.473783e+02 1.473529e+02 1.473835e+02
1.367188e+00 1.472896e+02 1.472991e+02 1.473296e+02
1.369141e+00 1.472050e+02 1.472468e+02 1.472771e+02
1.371094e+00 1.471278e+02 1.471969e+02 1.472271e+02
1.373047e+00 1.470602e+02 1.471502e+02 1.471802e+02
1.375000e+00 1.470040e+02 1.471071e+02 1.471370e+02
1.376953e+00 1.469600e+02 1.470681e+02 1.470979e+02
1.378906e+00 1.469285e+02 1.470334e+02 1.470630e+02
1.380859e+00 1.469092e+02 1.470028e+02 1.470324e+02
1.382812e+00 1.469006e+02 1.469761e+02 1.470056e+02
1.384766e+00 1.469009e+02 1.469528e+02 1.469822e+02
1.386719e+00 1.469073e+02 1.469321e+02 1.469616e+02
1.388672e+00 1.469169e+02 1.469135e+02 1.469430e+02
1.390625e+00 1.469268e+02 1.468960e+02 1.469254e+02
1.392578e+00 1.469341e+02 1.468787e+02 1.469082e+02
1.394531e+00 1.469362e+02 1.468610e+02 1.468906e+02
1.396484e+00 1.469309e+02 1.468421e+02 1.468717e+02
1.398438e+00 1.469169e+02 1.468216e+02 1.468512e+02
1.400391e+00 1.468938e+02 1.467990e+02 1.468287e+02
1.402344e+00 1.468623e+02 1.467740e+02 1.468039e+02
1.404297e+00 1.468234e+02 1.467468e+02 1.467767e+02
1.406250e+00 1.467788e+02 1.467174e+02 1.467474e+02
1.408203e+00 1.467302e+02 1.466859e+02 1.467160e+02
1.410156e+00 1.466797e+02 1.466527e+02 1.466830e+02
1.412109e+00 1.466293e+02 1.466182e+02 1.466486e+02
1.414062e+00 1.465805e+02 1.465828e+02 1.466133e+02
1.416016e+00 1.465344e+02 1.465468e+02 1.465775e+02
1.417969e+00 1.464915e+02 1.465105e+02 1.465415e+02
1.419922e+00 1.464518e+02 1.464744e+02 1.465056e+02
1.421875e+00 1.464153e+02 1.464386e+02 1.464701e+02
1.423828e+00 1.463813e+02 1.464034e+02 1.464352e+02
1.425781e+00 1.463488e+02 1.463690e+02 1.464012e+02
1.427734e+00 1.463166e+02 1.463356e+02 1.463682e+02
1.429688e+00 1.462837e+02 1.463034e+02 1.463363e+02
1.431641e+00 1.462495e+02 1.462725e+02 1.463058e+02
1.433594e+00 1.462142e+02 1.462430e+02 1.462768e+02
1.435547e+00 1.461785e+02 1.462152e+02 1.462495e+02
1.437500e+00 1.461432e+02 1.461892e+02 1.462239e+02
1.439453e+00 1.461093e+02 1.461651e+02 1.462004e+02
1.441406e+00 1.460779e+02 1.461430e+02 1.461789e+02
1.443359e+00 1.460503e+02 1.461230e+02 1.461595e+02
1.445312e+00 1.460273e+02 1.461051e+02 1.461422e+02
1.447266e+00 1.460096e+02 1.460892e+02 1.461269e+02
1.449219e+00 1.459974e+02 1.460752e+02 1.461136e+02
1.451172e+00 1.459907e+02 1.460627e+02 1.461018e+02
1.453125e+00 1.459892e+02 1.460515e+02 1.460913e+02
1.455078e+00 1.459924e+02 1.460410e+02 1.460816e+02
1.457031e+00 1.459995e+02 1.460308e+02 1.460722e+02
1.458984e+00 1.460089e+02 1.460204e+02 1.460625e+02
1.460938e+00 1.460185e+02 1.460090e+02 1.460521e+02
1.462891e+00 1.460259e+02 1.459964e+02 1.460402e+02
1.464844e+00 1.460289e+02 1.459818e+02 1.460266e+02
1.466797e+00 1.460250e+02 1.459651e+02 1.460107e+02
1.468750e+00 1.460124e+02 1.459459e+02 1.459924e+02
1.470703e+00 1.459896e+02 1.459241e+02 1.459716e+02
1.472656e+00 1.459562e+02 1.459000e+02 1.459483e+02
1.474609e+00 1.459130e+02 1.458736e+02 1.459228e+02
1.476562e+00 1.458619e+02 1.458453e+02 1.458954e+02
1.478516e+00 1.458057e+02 1.458157e+02 1.458667e+02
1.480469e+00 1.457473e+02 1.457852e+02 1.458371e+02
1.482422e+00 1.456897e+02 1.457545e+02 1.458072e+02
1.484375e+00 1.456356e+02 1.457241e+02 1.457777e+02
1.486328e+00 1.455873e+02 1.456946e+02 1.457490e+02
1.488281e+00 1.455465e+02 1.456665e+02 1.457217e+02
1.490234e+00 1.455138e+02 1.456400e+02 1.456960e+02
1.492188e+00 1.454891e+02 1.456155e+02 1.456723e+02
1.494141e+00 1.454717e+02 1.455930e+02 1.456506e+02
1.496094e+00 1.454607e+02 1.455726e+02 1.456309e+02
1.498047e+00 1.454550e+02 1.455541e+02 1.456132e+02
1.500000e+00 1.454530e+02 1.455374e+02 1.455972e+02
1.501953e+00 1.454531e+02 1.455222e+02 1.455828e+02
1.503906e+00 1.454533e+02 1.455082e+02 1.455696e+02
1.505859e+00 1.454519e+02 1.454952e+02 1.455573e+02
1.507812e+00 1.454475e+02 1.454829e+02 1.455456e+02
1.509766e+00 1.454392e+02 1.454710e+02 1.455344e+02
1.511719e+00 1.454264e+02 1.454594e+02 1.455234e+02
1.513672e+00 1.454091e+02 1.454479e+02 1.455125e+02
1.515625e+00 1.453881e+02 1.454364e+02 1.455016e+02
1.517578e+00 1.453647e+02 1.454248e+02 1.454906e+02
1.519531e+00 1.453412e+02 1.454131e+02 1.454794e+02
1.521484e+00 1.453196e+02 1.454012e+02 1.454680e+02
1.523438e+00 1.453016e+02 1.453890e+02 1.454563e+02
1.525391e+00 1.452882e+02 1.453765e+02 1.454442e+02
1.527344e+00 1.452800e+02 1.453633e+02 1.454315e+02
1.529297e+00 1.452764e+02 1.453494e+02 1.454180e+02
1.531250e+00 1.452766e+02 1.453344e+02 1.454033e+02
1.533203e+00 1.452788e+02 1.453180e+02 1.453874e+02
1.535156e+00 1.452804e+02 1.453000e+02 1.453697e+02
1.537109e+00 1.452788e+02 1.452801e+02 1.453501e+02
1.539062e+00 1.452715e+02 1.452580e+02 1.453284e+02
1.541016e+00 1.452564e+02 1.452338e+02 1.453045e+02
1.542969e+00 1.452319e+02 1.452073e+02 1.452784e+02
1.544922e+00 1.451972e+02 1.451789e+02 1.452503e+02
1.546875e+00 1.451525e+02 1.451488e+02 1.452205e+02
1.548828e+00 1.450989e+02 1.451174e+02 1.451896e+02
1.550781e+00 1.450385e+02 1.450855e+02 1.451580e+02
1.552734e+00 1.449739e+02 1.450537e+02 1.451265e+02
1.554688e+00 1.449081e+02 1.450226e+02 1.450958e+02
1.556641e+00 1.448440e+02 1.449932e+02 1.450667e+02
1.558594e+00 1.447847e+02 1.449659e+02 1.450399e+02
1.560547e+00 1.447336e+02 1.449415e+02 1.450158e+02
1.562500e+00 1.446936e+02 1.449203e+02 1.449950e+02
1.564453e+00 1.446674e+02 1.449025e+02 1.449777e+02
1.566406e+00 1.446562e+02 1.448881e+02 1.449638e+02
1.568359e+00 1.446600e+02 1.448770e+02 1.449531e+02
1.570312e+00 1.446777e+02 1.448686e+02 1.449453e+02
1.572266e+00 1.447069e+02 1.448624e+02 1.449396e+02
1.574219e+00 1.447443e+02 1.448574e+02 1.449352e+02
1.576172e+00 1.447855e+02 1.448529e+02 1.449313e+02
1.578125e+00 1.448254e+02 1.448479e+02 1.449268e+02
1.580078e+00 1.448590e+02 1.448414e+02 1.449209e+02
1.582031e+00 1.448819e+02 1.448326e+02 1.449128e+02
1.583984e+00 1.448907e+02 1.448208e+02 1.449017e+02
1.585938e+00 1.448839e+02 1.448057e+02 1.448871e+02
1.587891e+00 1.448611e+02 1.447868e+02 1.448689e+02
1.589844e+00 1.448230e+02 1.447643e+02 1.448470e+02
1.591797e+00 1.447717e+02 1.447384e+02 1.448217e+02
1.593750e+00 1.447101e+02 1.447094e+02 1.447933e+02
1.595703e+00 1.446414e+02 1.446781e+02 1.447626e+02
1.597656e+00 1.445692e+02 1.446451e+02 1.447301e+02
1.599609e+00 1.444968e+02 1.446111e+02 1.446966e+02
1.601562e+00 1.444276e+02 1.445769e+02 1.446630e+02
1.603516e+00 1.443650e+02 1.445433e+02 1.446298e+02
1.605469e+00 1.443121e+02 1.445107e+02 1.445977e+02
1.607422e+00 1.442709e+02 1.444795e+02 1.445669e+02
1.609375e+00 1.442428e+02 1.444501e+02 1.445379e+02
1.611328e+00 1.442273e+02 1.444225e+02 1.445107e+02
1.613281e+00 1.442230e+02 1.443966e+02 1.444851e+02
1.615234e+00 1.442274e+02 1.443721e+02 1.444610e+02
1.617188e+00 1.442369e+02 1.443489e+02 1.444380e+02
1.619141e+00 1.442471e+02 1.443264e+02 1.444158e+02
1.621094e+00 1.442533e+02 1.443043e+02 1.443939e+02
1.623047e+00 1.442513e+02 1.442823e+02 1.443721e+02
1.625000e+00 1.442387e+02 1.442601e+02 1.443501e+02
1.626953e+00 1.442146e+02 1.442374e+02 1.443275e+02
1.628906e+00 1.441802e+02 1.442142e+02 1.443045e+02
1.630859e+00 1.441378e+02 1.441905e+02 1.442809e+02
1.632812e+00 1.440902e+02 1.441664e+02 1.442569e+02
1.634766e+00 1.440406e+02 1.441421e+02 1.442326e+02
1.636719e+00 1.439922e+02 1.441177e+02 1.442082e+02
1.638672e+00 1.439475e+02 1.440934e+02 1.441840e+02
1.640625e+00 1.439086e+02 1.440694e+02 1.441601e+02
1.642578e+00 1.438766e+02 1.440457e+02 1.441364e+02
1.644531e+00 1.438522e+02 1.440224e+02 1.441131e+02
1.646484e+00 1.438358e+02 1.439992e+02 1.440900e+02
1.648438e+00 1.438274e+02 1.439758e+02 1.440667e+02
1.650391e+00 1.438266e+02 1.439520e+02 1.440429e+02
1.652344e+00 1.438315e+02 1.439271e+02 1.440181e+02
1.654297e+00 1.438397e+02 1.439006e+02 1.439917e+02
1.656250e+00 1.438474e+02 1.438721e+02 1.439634e+02
1.658203e+00 1.438505e+02 1.438411e+02 1.439325e+02
1.660156e+00 1.438446e+02 1.438071e+02 1.438988e+02
1.662109e+00 1.438252e+02 1.437700e+02 1.438619e+02
1.664062e+00 1.437892e+02 1.437297e+02 1.438218e+02
1.666016e+00 1.437349e+02 1.436863e+02 1.437787e+02
1.667969e+00 1.436633e+02 1.436402e+02 1.437329e+02
1.669922e+00 1.435774e+02 1.435918e+02 1.436849e+02
1.671875e+00 1.434820e+02 1.435419e+02 1.436355e+02
1.673828e+00 1.433823e+02 1.434912e+02 1.435852e+02
1.675781e+00 1.432836e+02 1.434405e+02 1.435351e+02
1.677734e+00 1.431909e+02 1.433907e+02 1.434858e+02
1.679688e+00 1.431082e+02 1.433425e+02 1.434382e+02
1.681641e+00 1.430384e+02 1.432964e+02 1.433928e+02
1.683594e+00 1.429830e+02 1.432530e+02 1.433500e+02
1.685547e+00 1.429423e+02 1.432124e+02 1.433102e+02
1.687500e+00 1.429158e+02 1.431746e+02 1.432733e+02
1.689453e+00 1.429022e+02 1.431396e+02 1.432391e+02
1.691406e+00 1.429000e+02 1.431067e+02 1.432071e+02
1.693359e+00 1.429071e+02 1.430754e+02 1.431768e+02
1.695312e+00 1.429204e+02 1.430450e+02 1.431473e+02
1.697266e+00 1.429362e+02 1.430145e+02 1.431179e+02
1.699219e+00 1.429499e+02 1.429831e+02 1.430876e+02
1.701172e+00 1.429571e+02 1.429500e+02 1.430555e+02
1.703125e+00 1.429534e+02 1.429145e+02 1.430211e+02
1.705078e+00 1.429350e+02 1.428759e+02 1.429836e+02
1.707031e+00 1.428992e+02 1.428338e+02 1.429426e+02
1.708984e+00 1.428456e+02 1.427880e+02 1.428980e+02
1.710938e+00 1.427754e+02 1.427386e+02 1.428496e+02
1.712891e+00 1.426920e+02 1.426855e+02 1.427977e+02
1.714844e+00 1.425996e+02 1.426292e+02 1.427426e+02
1.716797e+00 1.425028e+02 1.425702e+02 1.426846e+02
1.718750e+00 1.424058e+02 1.425089e+02 1.426245e+02
1.720703e+00 1.423123e+02 1.424459e+02 1.425626e+02
1.722656e+00 1.422249e+02 1.423817e+02 1.424995e+02
1.724609e+00 1.421455e+02 1.423169e+02 1.424358e+02
1.726562e+00 1.420743e+02 1.422517e+02 1.423718e+02
1.728516e+00 1.420108e+02 1.421866e+02 1.423078e+02
1.730469e+00 1.419535e+02 1.421218e+02 1.422441e+02
1.732422e+00 1.419011e+02 1.420573e+02 1.421807e+02
1.734375e+00 1.418521e+02 1.419931e+02 1.421177e+02
1.736328e+00 1.418049e+02 1.419292e+02 1.420550e+02
1.738281e+00 1.417579e+02 1.418655e+02 1.419924e+02
1.740234e+00 1.417091e+02 1.418018e+02 1.419299e+02
1.742188e+00 1.416568e+02 1.417381e+02 1.418674e+02
1.744141e+00 1.415997e+02 1.416743e+02 1.418047e+02
1.746094e+00 1.415367e+02 1.416102e+02 1.417417e+02
1.748047e+00 1.414673e+02 1.415458e+02 1.416785e+02
1.750000e+00 1.413916e+02 1.414811e+02 1.416151e+02
1.751953e+00 1.413108e+02 1.414162e+02 1.415513e+02
1.753906e+00 1.412272e+02 1.413511e+02 1.414874e+02
1.755859e+00 1.411438e+02 1.412858e+02 1.414233e+02
1.757812e+00 1.410636e+02 1.412203e+02 1.413590e+02
1.759766e+00 1.409893e+02 1.411546e+02 1.412945e+02
1.761719e+00 1.409224e+02 1.410885e+02 1.412296e+02
1.763672e+00 1.408637e+02 1.410219e+02 1.411642e+02
1.765625e+00 1.408128e+02 1.409545e+02 1.410981e+02
1.767578e+00 1.407679e+02 1.408859e+02 1.410308e+02
1.769531e+00 1.407259e+02 1.408159e+02 1.409620e+02
1.771484e+00 1.406833e+02 1.407441e+02 1.408914e+02
1.773438e+00 1.406363e+02 1.406700e+02 1.408186e+02
1.775391e+00 1.405818e+02 1.405933e+02 1.407431e+02
1.777344e+00 1.405179e+02 1.405138e+02 1.406649e+02
1.779297e+00 1.404434e+02 1.404313e+02 1.405837e+02
1.781250e+00 1.403580e+02 1.403458e+02 1.404993e+02
1.783203e+00 1.402617e+02 1.402573e+02 1.404120e+02
1.785156e+00 1.401552e+02 1.401660e+02 1.403219e+02
1.787109e+00 1.400401e+02 1.400722e+02 1.402294e+02
1.789062e+00 1.399178e+02 1.399764e+02 1.401347e+02
1.791016e+00 1.397904e+02 1.398790e+02 1.400385e+02
1.792969e+00 1.396600e+02 1.397805e+02 1.399412e+02
1.794922e+00 1.395294e+02 1.396816e+02 1.398434e+02
1.796875e+00 1.394016e+02 1.395827e+02 1.397456e+02
1.798828e+00 1.392798e+02 1.394842e+02 1.396483e+02
1.800781e+00 1.391667e+02 1.393865e+02 1.395517e+02
1.802734e+00 1.390640e+02 1.392899e+02 1.394563e+02
1.804688e+00 1.389726e+02 1.391946e+02 1.393621e+02
1.806641e+00 1.388920e+02 1.391004e+02 1.392691e+02
1.808594e+00 1.388208e+02 1.390074e+02 1.391772e+02
1.810547e+00 1.387561e+02 1.389153e+02 1.390862e+02
1.812500e+00 1.386940e+02 1.388238e+02 1.389959e+02
1.814453e+00 1.386305e+02 1.387326e+02 1.389058e+02
1.816406e+00 1.385620e+02 1.386413e+02 1.388155e+02
1.818359e+00 1.384866e+02 1.385494e+02 1.387248e+02
1.820312e+00 1.384037e+02 1.384566e+02 1.386331e+02
1.822266e+00 1.383135e+02 1.383626e+02 1.385402e+02
1.824219e+00 1.382170e+02 1.382670e+02 1.384457e+02
1.826172e+00 1.381154e+02 1.381697e+02 1.383495e+02
1.828125e+00 1.380097e+02 1.380705e+02 1.382514e+02
1.830078e+00 1.379010e+02 1.379693e+02 1.381512e+02
1.832031e+00 1.377902e+02 1.378660e+02 1.380489e+02
1.833984e+00 1.376776e+02 1.377606e+02 1.379446e+02
1.835938e+00 1.375636e+02 1.376532e+02 1.378383e+02
1.837891e+00 1.374490e+02 1.375438e+02 1.377299e+02
1.839844e+00 1.373345e+02 1.374325e+02 1.376196e+02
1.841797e+00 1.372211e+02 1.373193e+02 1.375074e+02
1.843750e+00 1.371092e+02 1.372043e+02 1.373933e+02
1.845703e+00 1.369988e+02 1.370876e+02 1.372776e+02
1.847656e+00 1.368890e+02 1.369692e+02 1.371602e+02
1.849609e+00 1.367784e+02 1.368493e+02 1.370413e+02
1.851562e+00 1.366649e+02 1.367282e+02 1.369211e+02
1.853516e+00 1.365461e+02 1.366058e+02 1.367997e+02
1.855469e+00 1.364200e+02 1.364826e+02 1.366775e+02
1.857422e+00 1.362855e+02 1.363588e+02 1.365546e+02
1.859375e+00 1.361430e+02 1.362347e+02 1.364314e+02
1.861328e+00 1.359944e+02 1.361108e+02 1.363084e+02
1.863281e+00 1.358430e+02 1.359872e+02 1.361858e+02
1.865234e+00 1.356922e+02 1.358645e+02 1.360640e+02
1.867188e+00 1.355453e+02 1.357429e+02 1.359433e+02
1.869141e+00 1.354051e+02 1.356227e+02 1.358239e+02
1.871094e+00 1.352740e+02 1.355040e+02 1.357061e+02
1.873047e+00 1.351533e+02 1.353868e+02 1.355898e+02
1.875000e+00 1.350431e+02 1.352711e+02 1.354749e+02
1.876953e+00 1.349428e+02 1.351567e+02 1.353614e+02
1.878906e+00 1.348508e+02 1.350433e+02 1.352489e+02
1.880859e+00 1.347654e+02 1.349304e+02 1.351369e+02
1.882812e+00 1.346847e+02 1.348176e+02 1.350249e+02
1.884766e+00 1.346065e+02 1.347044e+02 1.349125e+02
1.886719e+00 1.345282e+02 1.345901e+02 1.347991e+02
1.888672e+00 1.344469e+02 1.344742e+02 1.346841e+02
1.890625e+00 1.343592e+02 1.343564e+02 1.345671e+02
1.892578e+00 1.342620e+02 1.342361e+02 1.344477e+02
1.894531e+00 1.341523e+02 1.341132e+02 1.343256e+02
1.896484e+00 1.340282e+02 1.339876e+02 1.342008e+02
1.898438e+00 1.338887e+02 1.338593e+02 1.340733e+02
1.900391e+00 1.337346e+02 1.337286e+02 1.339434e+02
1.902344e+00 1.335685e+02 1.335957e+02 1.338112e+02
1.904297e+00 1.333943e+02 1.334612e+02 1.336774e+02
1.906250e+00 1.332163e+02 1.333254e+02 1.335424e+02
1.908203e+00 1.330392e+02 1.331890e+02 1.334067e+02
1.910156e+00 1.328670e+02 1.330526e+02 1.332709e+02
1.912109e+00 1.327029e+02 1.329165e+02 1.331355e+02
1.914062e+00 1.325494e+02 1.327812e+02 1.330009e+02
1.916016e+00 1.324078e+02 1.326470e+02 1.328674e+02
1.917969e+00 1.322782e+02 1.325142e+02 1.327353e+02
1.919922e+00 1.321596e+02 1.323829e+02 1.326046e+02
1.921875e+00 1.320501e+02 1.322531e+02 1.324754e+02
1.923828e+00 1.319473e+02 1.321246e+02 1.323476e+02
1.925781e+00 1.318485e+02 1.319973e+02 1.322209e+02
1.927734e+00 1.317509e+02 1.318710e+02 1.320953e+02
1.929688e+00 1.316514e+02 1.317455e+02 1.319704e+02
1.931641e+00 1.315471e+02 1.316205e+02 1.318460e+02
1.933594e+00 1.314359e+02 1.314959e+02 1.317220e+02
1.935547e+00 1.313163e+02 1.313714e+02 1.315982e+02
1.937500e+00 1.311879e+02 1.312471e+02 1.314744e+02
1.939453e+00 1.310513e+02 1.311228e+02 1.313507e+02
1.941406e+00 1.309080e+02 1.309985e+02 1.312271e+02
1.943359e+00 1.307602e+02 1.308744e+02 1.311035e+02
1.945312e+00 1.306111e+02 1.307505e+02 1.309801e+02
1.947266e+00 1.304641e+02 1.306268e+02 1.308570e+02
1.949219e+00 1.303221e+02 1.305034e+02 1.307342e+02
1.951172e+00 1.301876e+02 1.303804e+02 1.306117e+02
1.953125e+00 1.300622e+02 1.302576e+02 1.304895e+02
1.955078e+00 1.299466e+02 1.301350e+02 1.303674e+02
1.957031e+00 1.298405e+02 1.300125e+02 1.302453e+02
1.958984e+00 1.297425e+02 1.298897e+02 1.301231e+02
1.960938e+00 1.296501e+02 1.297665e+02 1.300003e+02
1.962891e+00 1.295599e+02 1.296426e+02 1.298769e+02
1.964844e+00 1.294681e+02 1.295177e+02 1.297524e+02
1.966797e+00 1.293709e+02 1.293916e+02 1.296268e+02
1.968750e+00 1.292648e+02 1.292643e+02 1.294999e+02
1.970703e+00 1.291470e+02 1.291356e+02 1.293716e+02
1.972656e+00 1.290157e+02 1.290056e+02 1.292420e+02
1.974609e+00 1.288706e+02 1.288747e+02 1.291115e+02
1.976562e+00 1.287126e+02 1.287430e+02 1.289802e+02
1.978516e+00 1.285444e+02 1.286112e+02 1.288486e+02
1.980469e+00 1.283694e+02 1.284795e+02 1.287173e+02
1.982422e+00 1.281918e+02 1.283487e+02 1.285869e+02
1.984375e+00 1.280159e+02 1.282193e+02 1.284578e+02
1.986328e+00 1.278461e+02 1.280919e+02 1.283306e+02
1.988281e+00 1.276863e+02 1.279669e+02 1.282059e+02
1.990234e+00 1.275398e+02 1.278446e+02 1.280839e+02
1.992188e+00 1.274087e+02 1.277253e+02 1.279649e+02
1.994141e+00 1.272942e+02 1.276091e+02 1.278490e+02
1.996094e+00 1.271963e+02 1.274959e+02 1.277360e+02
1.998047e+00 1.271139e+02 1.273853e+02 1.276257e+02
2.000000e+00 1.270451e+02 1.272770e+02 1.275176e+02
2.001953e+00 1.269865e+02 1.271704e+02 1.274113e+02
2.003906e+00 1.269337e+02 1.270650e+02 1.273061e+02
2.005859e+00 1.268817e+02 1.269600e+02 1.272013e+02
2.007812e+00 1.268252e+02 1.268549e+02 1.270964e+02
2.009766e+00 1.267594e+02 1.267490e+02 1.269907e+02
2.011719e+00 1.266802e+02 1.266419e+02 1.268838e+02
2.013672e+00 1.265849e+02 1.265332e+02 1.267753e+02
2.015625e+00 1.264723e+02 1.264227e+02 1.266649e+02
2.017578e+00 1.263429e+02 1.263103e+02 1.265527e+02
2.019531e+00 1.261992e+02 1.261963e+02 1.264388e+02
2.021484e+00 1.260447e+02 1.260807e+02 1.263234e+02
2.023438e+00 1.258838e+02 1.259641e+02 1.262068e+02
2.025391e+00 1.257211e+02 1.258468e+02 1.260896e+02
2.027344e+00 1.255608e+02 1.257293e+02 1.259721e+02
2.029297e+00 1.254070e+02 1.256121e+02 1.258550e+02
2.031250e+00 1.252625e+02 1.254957e+02 1.257386e+02
2.033203e+00 1.251296e+02 1.253805e+02 1.256234e+02
2.035156e+00 1.250092e+02 1.252667e+02 1.255096e+02
2.037109e+00 1.249011e+02 1.251547e+02 1.253976e+02
2.039062e+00 1.248044e+02 1.250445e+02 1.252873e+02
2.041016e+00 1.247175e+02 1.249360e+02 1.251788e+02
2.042969e+00 1.246381e+02 1.248293e+02 1.250720e+02
2.044922e+00 1.245632e+02 1.247243e+02 1.249669e+02
2.046875e+00 1.244893e+02 1.246206e+02 1.248632e+02
2.048828e+00 1.244132e+02 1.245182e+02 1.247606e+02
2.050781e+00 1.243319e+02 1.244169e+02 1.246592e+02
2.052734e+00 1.242433e+02 1.243164e+02 1.245586e+02
2.054688e+00 1.241460e+02 1.242167e+02 1.244588e+02
2.056641e+00 1.240397e+02 1.241178e+02 1.243597e+02
2.058594e+00 1.239249e+02 1.240196e+02 1.242613e+02
2.060547e+00 1.238036e+02 1.239220e+02 1.241635e+02
2.062500e+00 1.236792e+02 1.238253e+02 1.240666e+02
2.064453e+00 1.235555e+02 1.237293e+02 1.239704e+02
2.066406e+00 1.234363e+02 1.236342e+02 1.238751e+02
2.068359e+00 1.233249e+02 1.235400e+02 1.237806e+02
2.070312e+00 1.232236e+02 1.234466e+02 1.236870e+02
2.072266e+00 1.231334e+02 1.233540e+02 1.235941e+02
2.074219e+00 1.230543e+02 1.232621e+02 1.235018e+02
2.076172e+00 1.229848e+02 1.231705e+02 1.234100e+02
2.078125e+00 1.229222e+02 1.230792e+02 1.233183e+02
2.080078e+00 1.228633e+02 1.229877e+02 1.232265e+02
2.082031e+00 1.228046e+02 1.228959e+02 1.231344e+02
2.083984e+00 1.227427e+02 1.228035e+02 1.230416e+02
2.085938e+00 1.226748e+02 1.227102e+02 1.229479e+02
2.087891e+00 1.225984e+02 1.226159e+02 1.228531e+02
2.089844e+00 1.225115e+02 1.225205e+02 1.227573e+02
2.091797e+00 1.224135e+02 1.224240e+02 1.226603e+02
2.093750e+00 1.223043e+02 1.223265e+02 1.225624e+02
2.095703e+00 1.221849e+02 1.222283e+02 1.224636e+02
2.097656e+00 1.220565e+02 1.221297e+02 1.223645e+02
2.099609e+00 1.219211e+02 1.220310e+02 1.222652e+02
2.101562e+00 1.217815e+02 1.219327e+02 1.221664e+02
2.103516e+00 1.216412e+02 1.218353e+02 1.220683e+02
2.105469e+00 1.215047e+02 1.217391e+02 1.219715e+02
2.107422e+00 1.213764e+02 1.216445e+02 1.218763e+02
2.109375e+00 1.212601e+02 1.215518e+02 1.217830e+02
2.111328e+00 1.211585e+02 1.214613e+02 1.216919e+02
2.113281e+00 1.210728e+02 1.213731e+02 1.216029e+02
2.115234e+00 1.210027e+02 1.212870e+02 1.215162e+02
2.117188e+00 1.209463e+02 1.212030e+02 1.214315e+02
2.119141e+00 1.209002e+02 1.211209e+02 1.213487e+02
2.121094e+00 1.208596e+02 1.210403e+02 1.212673e+02
2.123047e+00 1.208199e+02 1.209607e+02 1.211870e+02
2.125000e+00 1.207769e+02 1.208819e+02 1.211074e+02
2.126953e+00 1.207276e+02 1.208033e+02 1.210281e+02
2.128906e+00 1.206706e+02 1.207245e+02 1.209485e+02
2.130859e+00 1.206051e+02 1.206452e+02 1.208683e+02
2.132812e+00 1.205312e+02 1.205649e+02 1.207872e+02
2.134766e+00 1.204493e+02 1.204835e+02 1.207049e+02
2.136719e+00 1.203600e+02 1.204008e+02 1.206214e+02
2.138672e+00 1.202640e+02 1.203168e+02 1.205364e+02
2.140625e+00 1.201617e+02 1.202315e+02 1.204502e+02
2.142578e+00 1.200540e+02 1.201450e+02 1.203627e+02
2.144531e+00 1.199424e+02 1.200574e+02 1.202741e+02
2.146484e+00 1.198294e+02 1.199690e+02 1.201847e+02
2.148438e+00 1.197181e+02 1.198798e+02 1.200945e+02
2.150391e+00 1.196116e+02 1.197901e+02 1.200037e+02
2.152344e+00 1.195123e+02 1.197001e+02 1.199127e+02
2.154297e+00 1.194212e+02 1.196100e+02 1.198215e+02
2.156250e+00 1.193381e+02 1.195199e+02 1.197302e+02
2.158203e+00 1.192615e+02 1.194299e+02 1.196391e+02
2.160156e+00 1.191885e+02 1.193401e+02 1.195481e+02
2.162109e+00 1.191157e+02 1.192507e+02 1.194575e+02
2.164062e+00 1.190392e+02 1.191616e+02 1.193673e+02
2.166016e+00 1.189563e+02 1.190730e+02 1.192774e+02
2.167969e+00 1.188658e+02 1.189848e+02 1.191881e+02
2.169922e+00 1.187687e+02 1.188973e+02 1.190992e+02
2.171875e+00 1.186672e+02 1.188103e+02 1.190110e+02
2.173828e+00 1.185639e+02 1.187241e+02 1.189235e+02
2.175781e+00 1.184619e+02 1.186386e+02 1.188367e+02
2.177734e+00 1.183631e+02 1.185539e+02 1.187506e+02
2.179688e+00 1.182692e+02 1.184699e+02 1.186653e+02
2.181641e+00 1.181804e+02 1.183868e+02 1.185808e+02
2.183594e+00 1.180965e+02 1.183043e+02 1.184969e+02
2.185547e+00 1.180167e+02 1.182224e+02 1.184136e+02
2.187500e+00 1.179407e+02 1.181408e+02 1.183306e+02
2.189453e+00 1.178687e+02 1.180594e+02 1.182478e+02
2.191406e+00 1.178016e+02 1.179778e+02 1.181648e+02
2.193359e+00 1.177400e+02 1.178959e+02 1.180813e+02
2.195312e+00 1.176833e+02 1.178132e+02 1.179972e+02
2.197266e+00 1.176299e+02 1.177295e+02 1.179119e+02
2.199219e+00 1.175766e+02 1.176445e+02 1.178254e+02
2.201172e+00 1.175197e+02 1.175579e+02 1.177373e+02
2.203125e+00 1.174549e+02 1.174696e+02 1.176474e+02
2.205078e+00 1.173782e+02 1.173795e+02 1.175556e+02
2.207031e+00 1.172869e+02 1.172874e+02 1.174620e+02
2.208984e+00 1.171800e+02 1.171936e+02 1.173665e+02
2.210938e+00 1.170593e+02 1.170981e+02 1.172694e+02
2.212891e+00 1.169284e+02 1.170012e+02 1.171707e+02
2.214844e+00 1.167920e+02 1.169031e+02 1.170709e+02
2.216797e+00 1.166551e+02 1.168041e+02 1.169703e+02
2.218750e+00 1.165219e+02 1.167046e+02 1.168691e+02
2.220703e+00 1.163953e+02 1.166049e+02 1.167676e+02
2.222656e+00 1.162771e+02 1.165053e+02 1.166662e+02
2.224609e+00 1.161679e+02 1.164060e+02 1.165651e+02
2.226562e+00 1.160667e+02 1.163072e+02 1.164645e+02
2.228516e+00 1.159725e+02 1.162090e+02 1.163645e+02
2.230469e+00 1.158840e+02 1.161115e+02 1.162652e+02
2.232422e+00 1.158004e+02 1.160147e+02 1.161665e+02
2.234375e+00 1.157217e+02 1.159185e+02 1.160685e+02
2.236328e+00 1.156471e+02 1.158227e+02 1.159708e+02
2.238281e+00 1.155756e+02 1.157272e+02 1.158735e+02
2.240234e+00 1.155050e+02 1.156318e+02 1.157762e+02
2.242188e+00 1.154327e+02 1.155363e+02 1.156787e+02
2.244141e+00 1.153560e+02 1.154404e+02 1.155809e+02
2.246094e+00 1.152723e+02 1.153440e+02 1.154826e+02
2.248047e+00 1.151793e+02 1.152470e+02 1.153836e+02
2.250000e+00 1.150760e+02 1.151491e+02 1.152838e+02
2.251953e+00 1.149628e+02 1.150504e+02 1.151831e+02
2.253906e+00 1.148422e+02 1.149506e+02 1.150814e+02
2.255859e+00 1.147182e+02 1.148499e+02 1.149787e+02
2.257812e+00 1.145951e+02 1.147481e+02 1.148749e+02
2.259766e+00 1.144769e+02 1.146452e+02 1.147699e+02
2.261719e+00 1.143661e+02 1.145411e+02 1.146639e+02
2.263672e+00 1.142635e+02 1.144358e+02 1.145566e+02
2.265625e+00 1.141687e+02 1.143294e+02 1.144481e+02
2.267578e+00 1.140794e+02 1.142216e+02 1.143382e+02
2.269531e+00 1.139928e+02 1.141124e+02 1.142270e+02
2.271484e+00 1.139052e+02 1.140018e+02 1.141143e+02
2.273438e+00 1.138137e+02 1.138896e+02 1.140001e+02
2.275391e+00 1.137161e+02 1.137760e+02 1.138844e+02
2.277344e+00 1.136112e+02 1.136608e+02 1.137671e+02
2.279297e+00 1.134984e+02 1.135441e+02 1.136484e+02
2.281250e+00 1.133777e+02 1.134261e+02 1.135282e+02
2.283203e+00 1.132493e+02 1.133068e+02 1.134069e+02
2.285156e+00 1.131135e+02 1.131866e+02 1.132845e+02
2.287109e+00 1.129714e+02 1.130655e+02 1.131614e+02
2.289062e+00 1.128239e+02 1.129440e+02 1.130378e+02
2.291016e+00 1.126722e+02 1.128223e+02 1.129140e+02
2.292969e+00 1.125177e+02 1.127007e+02 1.127903e+02
2.294922e+00 1.123629e+02 1.125795e+02 1.126669e+02
2.296875e+00 1.122112e+02 1.124588e+02 1.125441e+02
2.298828e+00 1.120669e+02 1.123388e+02 1.124220e+02
2.300781e+00 1.119341e+02 1.122195e+02 1.123006e+02
2.302734e+00 1.118155e+02 1.121009e+02 1.121799e+02
2.304688e+00 1.117121e+02 1.119829e+02 1.120598e+02
2.306641e+00 1.116231e+02 1.118652e+02 1.119400e+02
2.308594e+00 1.115455e+02 1.117475e+02 1.118203e+02
2.310547e+00 1.114754e+02 1.116296e+02 1.117002e+02
2.312500e+00 1.114071e+02 1.115109e+02 1.115794e+02
2.314453e+00 1.113350e+02 1.113911e+02 1.114575e+02
2.316406e+00 1.112538e+02 1.112697e+02 1.113341e+02
2.318359e+00 1.111600e+02 1.111465e+02 1.112088e+02
2.320312e+00 1.110517e+02 1.110212e+02 1.110815e+02
2.322266e+00 1.109288e+02 1.108936e+02 1.109518e+02
2.324219e+00 1.107924e+02 1.107636e+02 1.108197e+02
2.326172e+00 1.106439e+02 1.106312e+02 1.106852e+02
2.328125e+00 1.104853e+02 1.104964e+02 1.105484e+02
2.330078e+00 1.103186e+02 1.103596e+02 1.104096e+02
2.332031e+00 1.101457e+02 1.102210e+02 1.102689e+02
2.333984e+00 1.099686e+02 1.100809e+02 1.101267e+02
2.335938e+00 1.097893e+02 1.099395e+02 1.099834e+02
2.337891e+00 1.096106e+02 1.097974e+02 1.098393e+02
2.339844e+00 1.094361e+02 1.096547e+02 1.096946e+02
2.341797e+00 1.092698e+02 1.095118e+02 1.095497e+02
2.343750e+00 1.091149e+02 1.093688e+02 1.094047e+02
2.345703e+00 1.089734e+02 1.092259e+02 1.092598e+02
2.347656e+00 1.088453e+02 1.090831e+02 1.091150e+02
2.349609e+00 1.087287e+02 1.089405e+02 1.089705e+02
2.351562e+00 1.086203e+02 1.087979e+02 1.088260e+02
2.353516e+00 1.085156e+02 1.086554e+02 1.086816e+02
2.355469e+00 1.084092e+02 1.085128e+02 1.085371e+02
2.357422e+00 1.082961e+02 1.083700e+02 1.083924e+02
2.359375e+00 1.081723e+02 1.082269e+02 1.082473e+02
2.361328e+00 1.080365e+02 1.080832e+02 1.081018e+02
2.363281e+00 1.078890e+02 1.079390e+02 1.079557e+02
2.365234e+00 1.077321e+02 1.077941e+02 1.078089e+02
2.367188e+00 1.075686e+02 1.076485e+02 1.076615e+02
2.369141e+00 1.074014e+02 1.075022e+02 1.075134e+02
2.371094e+00 1.072330e+02 1.073552e+02 1.073646e+02
2.373047e+00 1.070655e+02 1.072075e+02 1.072151e+02
2.375000e+00 1.069004e+02 1.070591e+02 1.070649e+02
2.376953e+00 1.067386e+02 1.069101e+02 1.069142e+02
2.378906e+00 1.065807e+02 1.067604e+02 1.067627e+02
2.380859e+00 1.064272e+02 1.066100e+02 1.066106e+02
2.382812e+00 1.062795e+02 1.064588e+02 1.064576e+02
2.384766e+00 1.061386e+02 1.063067e+02 1.063038e+02
2.386719e+00 1.060052e+02 1.061535e+02 1.061489e+02
2.388672e+00 1.058783e+02 1.059991e+02 1.059929e+02
2.390625e+00 1.057558e+02 1.058434e+02 1.058354e+02
2.392578e+00 1.056337e+02 1.056861e+02 1.056765e+02
2.394531e+00 1.055076e+02 1.055273e+02 1.055161e+02
2.396484e+00 1.053728e+02 1.053668e+02 1.053540e+02
2.398438e+00 1.052251e+02 1.052047e+02 1.051903e+02
2.400391e+00 1.050617e+02 1.050410e+02 1.050250e+02
2.402344e+00 1.048820e+02 1.048759e+02 1.048583e+02
2.404297e+00 1.046880e+02 1.047095e+02 1.046904e+02
2.406250e+00 1.044834e+02 1.045422e+02 1.045215e+02
2.408203e+00 1.042731e+02 1.043741e+02 1.043520e+02
2.410156e+00 1.040618e+02 1.042057e+02 1.041820e+02
2.412109e+00 1.038536e+02 1.040372e+02 1.040120e+02
2.414062e+00 1.036519e+02 1.038689e+02 1.038423e+02
2.416016e+00 1.034590e+02 1.037010e+02 1.036730e+02
2.417969e+00 1.032766e+02 1.035338e+02 1.035044e+02
2.419922e+00 1.031049e+02 1.033675e+02 1.033366e+02
2.421875e+00 1.029438e+02 1.032019e+02 1.031697e+02
2.423828e+00 1.027925e+02 1.030371e+02 1.030036e+02
2.425781e+00 1.026504e+02 1.028730e+02 1.028382e+02
2.427734e+00 1.025166e+02 1.027094e+02 1.026732e+02
2.429688e+00 1.023895e+02 1.025459e+02 1.025084e+02
2.431641e+00 1.022665e+02 1.023823e+02 1.023436e+02
2.433594e+00 1.021442e+02 1.022183e+02 1.021783e+02
2.435547e+00 1.020188e+02 1.020535e+02 1.020123e+02
2.437500e+00 1.018862e+02 1.018876e+02 1.018452e+02
2.439453e+00 1.017431e+02 1.017204e+02 1.016768e+02
2.441406e+00 1.015868e+02 1.015516e+02 1.015069e+02
2.443359e+00 1.014156e+02 1.013812e+02 1.013354e+02
2.445312e+00 1.012299e+02 1.012091e+02 1.011622e+02
2.447266e+00 1.010317e+02 1.010354e+02 1.009873e+02
2.449219e+00 1.008250e+02 1.008600e+02 1.008109e+02
2.451172e+00 1.006139e+02 1.006832e+02 1.006331e+02
2.453125e+00 1.004026e+02 1.005052e+02 1.004541e+02
2.455078e+00 1.001942e+02 1.003261e+02 1.002740e+02
2.457031e+00 9.999132e+01 1.001462e+02 1.000931e+02
2.458984e+00 9.979545e+01 9.996577e+01 9.991170e+01
2.460938e+00 9.960726e+01 9.978490e+01 9.972990e+01
2.462891e+00 9.942642e+01 9.960381e+01 9.954790e+01
2.464844e+00 9.925180e+01 9.942265e+01 9.936586e+01
2.466797e+00 9.908195e+01 9.924153e+01 9.918387e+01
2.468750e+00 9.891540e+01 9.906050e+01 9.900200e+01
2.470703e+00 9.875073e+01 9.887962e+01 9.882030e+01
2.472656e+00 9.858645e+01 9.869890e+01 9.863878e+01
2.474609e+00 9.842097e+01 9.851834e+01 9.845743e+01
2.476562e+00 9.825278e+01 9.833793e+01 9.827626e+01
2.478516e+00 9.808073e+01 9.815764e+01 9.809522e+01
2.480469e+00 9.790412e+01 9.797747e+01 9.791432e+01
2.482422e+00 9.772255e+01 9.779740e+01 9.773354e+01
2.484375e+00 9.753589e+01 9.761742e+01 9.755287e+01
2.486328e+00 9.734442e+01 9.743753e+01 9.737231e+01
2.488281e+00 9.714926e+01 9.725773e+01 9.719184e+01
2.490234e+00 9.695245e+01 9.707799e+01 9.701146e+01
2.492188e+00 9.675670e+01 9.689831e+01 9.683115e+01
2.494141e+00 9.656471e+01 9.671864e+01 9.665086e+01
2.496094e+00 9.637866e+01 9.653892e+01 9.647055e+01
2.498047e+00 9.619995e+01 9.635907e+01 9.629011e+01
2.500000e+00 9.602911e+01 9.617897e+01 9.610945e+01
2.501953e+00 9.586581e+01 9.599852e+01 9.592845e+01
2.503906e+00 9.570862e+01 9.581757e+01 9.574696e+01
2.505859e+00 9.555493e+01 9.563598e+01 9.556485e+01
2.507812e+00 9.540128e+01 9.545361e+01 9.538198e+01
2.509766e+00 9.524405e+01 9.527035e+01 9.519822e+01
2.511719e+00 9.508023e+01 9.508610e+01 9.501350e+01
2.513672e+00 9.490792e+01 9.490082e+01 9.482775e+01
2.515625e+00 9.472626e+01 9.471449e+01 9.464096e+01
2.517578e+00 9.453529e+01 9.452715e+01 9.445318e+01
2.519531e+00 9.433574e+01 9.433888e+01 9.426449e+01
2.521484e+00 9.412892e+01 9.414984e+01 9.407502e+01
2.523438e+00 9.391653e+01 9.396018e+01 9.388497e+01
2.525391e+00 9.370046e+01 9.377013e+01 9.369452e+01
2.527344e+00 9.348262e+01 9.357989e+01 9.350391e+01
2.529297e+00 9.326493e+01 9.338971e+01 9.331337e+01
2.531250e+00 9.304948e+01 9.319981e+01 9.312312e+01
2.533203e+00 9.283847e+01 9.301039e+01 9.293338e+01
2.535156e+00 9.263399e+01 9.282164e+01 9.274431e+01
2.537109e+00 9.243765e+01 9.263368e+01 9.255606e+01
2.539062e+00 9.225037e+01 9.244660e+01 9.236870e+01
2.541016e+00 9.207238e+01 9.226044e+01 9.218228e+01
2.542969e+00 9.190321e+01 9.207519e+01 9.199678e+01
2.544922e+00 9.174165e+01 9.189079e+01 9.181215e+01
2.546875e+00 9.158559e+01 9.170713e+01 9.162827e+01
2.548828e+00 9.143196e+01 9.152409e+01 9.144503e+01
2.550781e+00 9.127723e+01 9.134152e+01 9.126227e+01
2.552734e+00 9.111811e+01 9.115925e+01 9.107982e+01
2.554688e+00 9.095235e+01 9.097711e+01 9.089753e+01
2.556641e+00 9.077898e+01 9.079496e+01 9.071523e+01
2.558594e+00 9.059817e+01 9.061266e+01 9.053280e+01
2.560547e+00 9.041092e+01 9.043010e+01 9.035013e+01
2.562500e+00 9.021869e+01 9.024720e+01 9.016713e+01
2.564453e+00 9.002324e+01 9.006390e+01 8.998375e+01
2.566406e+00 8.982639e+01 8.988018e+01 8.979997e+01
2.568359e+00 8.962981e+01 8.969605e+01 8.961579e+01
2.570312e+00 8.943475e+01 8.951153e+01 8.943123e+01
2.572266e+00 8.924208e+01 8.932666e+01 8.924635e+01
2.574219e+00 8.905237e+01 8.914150e+01 8.906120e+01
2.576172e+00 8.915044e+01 8.920519e+01 8.932852e+01
2.578125e+00 8.980622e+01 8.985024e+01 9.012332e+01
2.580078e+00 9.053225e+01 9.050804e+01 9.117016e+01
2.582031e+00 9.155921e+01 9.151508e+01 9.219093e+01
2.583984e+00 9.256132e+01 9.249645e+01 9.318516e+01
2.585938e+00 9.353600e+01 9.345184e+01 9.415250e+01
2.587891e+00 9.448134e+01 9.438102e+01 9.509272e+01
2.589844e+00 9.539615e+01 9.533668e+01 9.600574e+01
2.591797e+00 9.638610e+01 9.641113e+01 9.689164e+01
2.593750e+00 9.741183e+01 9.744341e+01 9.779467e+01
2.595703e+00 9.838876e+01 9.843384e+01 9.876428e+01
2.597656e+00 9.931910e+01 9.938300e+01 9.969182e+01
2.599609e+00 1.002057e+02 1.002917e+02 1.005782e+02
2.601562e+00 1.010516e+02 1.011610e+02 1.014246e+02
2.603516e+00 1.018603e+02 1.019920e+02 1.022323e+02
2.605469e+00 1.026351e+02 1.027859e+02 1.030027e+02
2.607422e+00 1.033793e+02 1.035443e+02 1.037372e+02
2.609375e+00 1.040955e+02 1.042684e+02 1.044373e+02
2.611328e+00 1.047858e+02 1.049596e+02 1.051045e+02
2.613281e+00 1.054514e+02 1.056194e+02 1.057404e+02
2.615234e+00 1.060920e+02 1.062492e+02 1.063464e+02
2.617188e+00 1.067067e+02 1.068502e+02 1.069239e+02
2.619141e+00 1.072936e+02 1.074240e+02 1.074745e+02
2.621094e+00 1.078507e+02 1.079717e+02 1.079994e+02
2.623047e+00 1.083766e+02 1.084947e+02 1.085001e+02
2.625000e+00 1.088711e+02 1.089944e+02 1.089781e+02
2.626953e+00 1.093354e+02 1.094721e+02 1.094346e+02
2.628906e+00 1.097729e+02 1.099289e+02 1.098710e+02
2.630859e+00 1.101879e+02 1.103663e+02 1.102887e+02
2.632812e+00 1.105853e+02 1.107853e+02 1.106889e+02
2.634766e+00 1.109698e+02 1.111873e+02 1.110729e+02
2.636719e+00 1.114182e+02 1.116988e+02 1.114418e+02
2.638672e+00 1.119605e+02 1.122490e+02 1.119105e+02
2.640625e+00 1.124798e+02 1.127699e+02 1.124011e+02
2.642578e+00 1.129765e+02 1.132632e+02 1.128655e+02
2.644531e+00 1.134505e+02 1.137306e+02 1.133055e+02
2.646484e+00 1.139020e+02 1.141736e+02 1.137228e+02
2.648438e+00 1.143317e+02 1.145939e+02 1.141189e+02
2.650391e+00 1.147412e+02 1.149929e+02 1.145198e+02
2.652344e+00 1.151325e+02 1.153720e+02 1.148853e+02
2.654297e+00 1.155071e+02 1.157327e+02 1.152148e+02
2.656250e+00 1.158662e+02 1.160761e+02 1.155213e+02
2.658203e+00 1.162091e+02 1.164034e+02 1.158329e+02
2.660156e+00 1.165344e+02 1.167157e+02 1.161311e+02
2.662109e+00 1.168398e+02 1.170139e+02 1.164169e+02
2.664062e+00 1.171235e+02 1.172991e+02 1.166912e+02
2.666016e+00 1.173851e+02 1.175719e+02 1.169547e+02
2.667969e+00 1.176262e+02 1.178331e+02 1.172081e+02
2.669922e+00 1.178506e+02 1.180833e+02 1.174519e+02
2.671875e+00 1.180637e+02 1.183227e+02 1.176865e+02
2.673828e+00 1.183203e+02 1.185519e+02 1.181225e+02
2.675781e+00 1.187874e+02 1.189421e+02 1.185804e+02
2.677734e+00 1.192295e+02 1.194012e+02 1.190120e+02
2.679688e+00 1.196484e+02 1.198334e+02 1.194181e+02
2.681641e+00 1.200448e+02 1.202392e+02 1.197995e+02
2.683594e+00 1.204184e+02 1.206192e+02 1.201566e+02
2.685547e+00 1.207688e+02 1.209738e+02 1.204901e+02
2.687500e+00 1.210959e+02 1.213036e+02 1.208002e+02
2.689453e+00 1.213997e+02 1.216086e+02 1.210873e+02
2.691406e+00 1.216811e+02 1.218891e+02 1.213514e+02
2.693359e+00 1.219408e+02 1.221451e+02 1.215927e+02
2.695312e+00 1.221798e+02 1.223766e+02 1.218111e+02
2.697266e+00 1.223983e+02 1.225835e+02 1.220063e+02
2.699219e+00 1.225959e+02 1.227656e+02 1.221783e+02
2.701172e+00 1.227712e+02 1.229225e+02 1.223267e+02
2.703125e+00 1.229222e+02 1.230540e+02 1.224511e+02
2.705078e+00 1.230463e+02 1.231595e+02 1.225511e+02
2.707031e+00 1.231415e+02 1.232387e+02 1.226261e+02
2.708984e+00 1.232067e+02 1.232909e+02 1.226755e+02
2.710938e+00 1.232412e+02 1.233155e+02 1.226987e+02
2.712891e+00 1.232452e+02 1.233117e+02 1.226948e+02
2.714844e+00 1.232188e+02 1.232788e+02 1.226631e+02
2.716797e+00 1.231621e+02 1.232159e+02 1.226027e+02
2.718750e+00 1.230743e+02 1.231220e+02 1.225125e+02
2.720703e+00 1.229544e+02 1.229963e+02 1.223917e+02
2.722656e+00 1.228009e+02 1.228377e+02 1.222390e+02
2.724609e+00 1.226128e+02 1.226449e+02 1.220534e+02
2.726562e+00 1.223894e+02 1.224171e+02 1.218337e+02
2.728516e+00 1.221310e+02 1.221528e+02 1.215786e+02
2.730469e+00 1.218381e+02 1.218511e+02 1.212869e+02
2.732422e+00 1.215106e+02 1.215106e+02 1.209574e+02
2.734375e+00 1.211480e+02 1.211301e+02 1.205887e+02
2.736328e+00 1.207486e+02 1.207085e+02 1.201797e+02
2.738281e+00 1.203099e+02 1.202836e+02 1.197291e+02
2.740234e+00 1.201396e+02 1.203067e+02 1.196105e+02
2.742188e+00 1.201499e+02 1.203024e+02 1.196156e+02
2.744141e+00 1.201348e+02 1.202694e+02 1.195927e+02
2.746094e+00 1.200909e+02 1.202063e+02 1.195403e+02
2.748047e+00 1.200146e+02 1.201121e+02 1.194573e+02
2.750000e+00 1.199031e+02 1.199854e+02 1.193423e+02
2.751953e+00 1.197545e+02 1.198251e+02 1.191942e+02
2.753906e+00 1.195683e+02 1.196301e+02 1.190117e+02
2.755859e+00 1.193442e+02 1.193992e+02 1.187937e+02
2.757812e+00 1.190824e+02 1.191314e+02 1.185390e+02
2.759766e+00 1.187829e+02 1.188254e+02 1.182465e+02
2.761719e+00 1.184456e+02 1.184804e+02 1.179151e+02
2.763672e+00 1.180706e+02 1.180951e+02 1.175436e+02
2.765625e+00 1.176580e+02 1.176684e+02 1.171309e+02
2.767578e+00 1.172079e+02 1.171993e+02 1.166757e+02
2.769531e+00 1.167208e+02 1.166866e+02 1.161770e+02
2.771484e+00 1.161966e+02 1.161289e+02 1.156333e+02
2.773438e+00 1.157864e+02 1.158531e+02 1.153530e+02
2.775391e+00 1.156640e+02 1.157246e+02 1.152374e+02
2.777344e+00 1.155061e+02 1.155563e+02 1.150821e+02
2.779297e+00 1.153132e+02 1.153469e+02 1.148859e+02
2.781250e+00 1.150844e+02 1.150952e+02 1.146475e+02
2.783203e+00 1.148172e+02 1.148000e+02 1.143656e+02
2.785156e+00 1.145079e+02 1.144603e+02 1.140391e+02
2.787109e+00 1.141521e+02 1.140749e+02 1.136669e+02
2.789062e+00 1.137454e+02 1.136428e+02 1.132478e+02
2.791016e+00 1.132847e+02 1.131631e+02 1.127809e+02
2.792969e+00 1.127683e+02 1.126350e+02 1.122652e+02
2.794922e+00 1.121961e+02 1.120576e+02 1.116998e+02
2.796875e+00 1.115693e+02 1.114301e+02 1.110839e+02
2.798828e+00 1.109800e+02 1.109544e+02 1.106347e+02
2.800781e+00 1.107290e+02 1.106941e+02 1.103853e+02
2.802734e+00 1.104239e+02 1.103832e+02 1.100852e+02
2.804688e+00 1.100662e+02 1.100208e+02 1.097335e+02
2.806641e+00 1.096576e+02 1.096064e+02 1.093296e+02
2.808594e+00 1.091996e+02 1.091392e+02 1.088727e+02
2.810547e+00 1.086939e+02 1.086188e+02 1.083622e+02
2.812500e+00 1.081418e+02 1.080445e+02 1.077974e+02
2.814453e+00 1.075438e+02 1.074157e+02 1.071778e+02
2.816406e+00 1.068995e+02 1.067320e+02 1.065027e+02
2.818359e+00 1.062066e+02 1.059927e+02 1.057715e+02
2.820312e+00 1.054614e+02 1.051974e+02 1.049835e+02
2.822266e+00 1.046931e+02 1.046010e+02 1.044864e+02
2.824219e+00 1.042220e+02 1.040878e+02 1.039776e+02
2.826172e+00 1.036889e+02 1.035133e+02 1.034073e+02
2.828125e+00 1.030889e+02 1.028770e+02 1.027748e+02
2.830078e+00 1.024178e+02 1.021783e+02 1.020796e+02
2.832031e+00 1.016738e+02 1.014168e+02 1.013211e+02
2.833984e+00 1.008572e+02 1.005924e+02 1.004992e+02
2.835938e+00 9.997084e+01 9.970493e+01 9.961350e+01
2.837891e+00 9.901902e+01 9.877739e+01 9.866399e+01
2.839844e+00 9.856630e+01 9.840458e+01 9.801533e+01
2.841797e+00 9.814270e+01 9.797332e+01 9.759418e+01
2.843750e+00 9.765436e+01 9.748414e+01 9.711404e+01
2.845703e+00 9.710622e+01 9.693757e+01 9.657547e+01
2.847656e+00 9.650305e+01 9.633416e+01 9.597901e+01
2.849609e+00 9.587642e+01 9.575520e+01 9.535684e+01
2.851562e+00 9.552396e+01 9.541501e+01 9.503040e+01
2.853516e+00 9.511100e+01 9.500832e+01 9.463640e+01
2.855469e+00 9.464034e+01 9.453569e+01 9.417532e+01
2.857422e+00 9.411371e+01 9.399767e+01 9.364771e+01
2.859375e+00 9.353169e+01 9.339485e+01 9.305412e+01
2.861328e+00 9.289352e+01 9.272782e+01 9.239511e+01
2.863281e+00 9.219690e+01 9.201586e+01 9.168614e+01
2.865234e+00 9.155512e+01 9.147334e+01 9.115366e+01
2.867188e+00 9.098400e+01 9.085703e+01 9.054636e+01
2.869141e+00 9.033683e+01 9.016761e+01 8.986486e+01
2.871094e+00 8.960815e+01 8.940594e+01 8.910996e+01
2.873047e+00 8.879454e+01 8.857304e+01 8.828266e+01
2.875000e+00 8.789590e+01 8.767013e+01 8.738411e+01
2.876953e+00 8.691599e+01 8.669856e+01 8.641567e+01
2.878906e+00 8.586203e+01 8.565980e+01 8.537883e+01
2.880859e+00 8.474344e+01 8.455546e+01 8.427517e+01
2.882812e+00 8.357006e+01 8.338718e+01 8.310639e+01
2.884766e+00 8.238808e+01 8.223207e+01 8.191124e+01
2.886719e+00 8.199838e+01 8.186200e+01 8.154088e+01
2.888672e+00 8.154459e+01 8.142902e+01 8.110724e+01
2.890625e+00 8.103502e+01 8.093485e+01 8.061205e+01
2.892578e+00 8.047601e+01 8.038115e+01 8.005697e+01
2.894531e+00 7.987151e+01 7.979041e+01 7.944461e+01
2.896484e+00 7.938288e+01 7.933041e+01 7.898598e+01
2.898438e+00 7.886810e+01 7.879866e+01 7.845503e+01
2.900391e+00 7.829630e+01 7.819682e+01 7.785343e+01
2.902344e+00 7.766526e+01 7.752652e+01 7.718279e+01
2.904297e+00 7.697174e+01 7.678934e+01 7.644473e+01
2.906250e+00 7.623893e+01 7.602683e+01 7.567029e+01
2.908203e+00 7.546079e+01 7.520123e+01 7.484582e+01
2.910156e+00 7.459652e+01 7.429999e+01 7.394491e+01
2.912109e+00 7.364373e+01 7.332529e+01 7.296979e+01
2.914062e+00 7.260262e+01 7.227952e+01 7.192287e+01
2.916016e+00 7.147669e+01 7.116520e+01 7.080670e+01
2.917969e+00 7.034753e+01 7.051305e+01 7.046710e+01
2.919922e+00 7.016663e+01 7.032078e+01 7.027256e+01
2.921875e+00 6.997770e+01 7.012189e+01 7.007133e+01
2.923828e+00 6.977838e+01 6.991621e+01 6.986325e+01
2.925781e+00 6.956879e+01 6.970356e+01 6.964812e+01
2.927734e+00 6.935158e+01 6.948373e+01 6.942576e+01
2.929688e+00 6.913055e+01 6.925654e+01 6.919598e+01
2.931641e+00 6.890894e+01 6.902181e+01 6.895860e+01
2.933594e+00 6.874655e+01 6.877937e+01 6.871346e+01
2.935547e+00 6.910467e+01 6.880548e+01 6.893057e+01
2.937500e+00 6.946199e+01 6.916957e+01 6.930162e+01
2.939453e+00 6.981679e+01 6.952634e+01 6.966529e+01
2.941406e+00 7.016670e+01 6.987590e+01 7.002168e+01
2.943359e+00 7.050959e+01 7.021831e+01 7.037087e+01
2.945312e+00 7.084425e+01 7.055363e+01 7.071290e+01
2.947266e+00 7.117070e+01 7.088188e+01 7.104780e+01
2.949219e+00 7.149019e+01 7.120307e+01 7.137557e+01
2.951172e+00 7.180466e+01 7.151719e+01 7.169620e+01
2.953125e+00 7.211587e+01 7.182420e+01 7.200967e+01
2.955078e+00 7.242462e+01 7.212408e+01 7.231594e+01
2.957031e+00 7.273020e+01 7.241679e+01 7.261499e+01
2.958984e+00 7.303032e+01 7.270231e+01 7.290678e+01
2.960938e+00 7.332164e+01 7.298062e+01 7.319130e+01
2.962891e+00 7.360064e+01 7.325172e+01 7.346855e+01
2.964844e+00 7.386464e+01 7.351563e+01 7.373855e+01
2.966797e+00 7.411256e+01 7.377239e+01 7.400134e+01
2.968750e+00 7.434535e+01 7.402208e+01 7.425701e+01
2.970703e+00 7.456571e+01 7.426479e+01 7.450564e+01
2.972656e+00 7.477738e+01 7.450064e+01 7.474735e+01
2.974609e+00 7.498400e+01 7.472976e+01 7.498229e+01
2.976562e+00 7.518826e+01 7.495232e+01 7.521061e+01
2.978516e+00 7.539129e+01 7.516848e+01 7.543249e+01
2.980469e+00 7.559263e+01 7.537843e+01 7.564812e+01
2.982422e+00 7.579061e+01 7.558237e+01 7.585769e+01
2.984375e+00 7.598306e+01 7.578049e+01 7.606140e+01
2.986328e+00 7.616805e+01 7.597298e+01 7.625945e+01
2.988281e+00 7.634459e+01 7.616004e+01 7.645202e+01
2.990234e+00 7.651304e+01 7.634184e+01 7.663931e+01
2.992188e+00 7.667507e+01 7.651856e+01 7.682148e+01
2.994141e+00 7.683313e+01 7.669036e+01 7.699871e+01
2.996094e+00 7.698966e+01 7.685738e+01 7.717114e+01
2.998047e+00 7.714632e+01 7.701977e+01 7.733891e+01
3.000000e+00 7.730342e+01 7.717764e+01 7.750213e+01
3.001953e+00 7.745986e+01 7.733109e+01 7.766092e+01
3.003906e+00 7.773042e+01 7.771099e+01 7.781536e+01
3.005859e+00 7.811557e+01 7.805261e+01 7.804793e+01
3.007812e+00 7.845321e+01 7.834762e+01 7.835531e+01
3.009766e+00 7.873311e+01 7.859422e+01 7.861450e+01
3.011719e+00 7.894665e+01 7.879082e+01 7.882389e+01
3.013672e+00 7.908874e+01 7.893607e+01 7.898213e+01
3.015625e+00 7.915868e+01 7.902892e+01 7.908813e+01
3.017578e+00 7.936174e+01 7.922858e+01 7.918702e+01
3.019531e+00 7.973537e+01 7.960930e+01 7.957969e+01
3.021484e+00 8.004768e+01 7.993753e+01 7.992008e+01
3.023438e+00 8.030331e+01 8.021233e+01 8.020724e+01
3.025391e+00 8.050589e+01 8.043303e+01 8.044048e+01
3.027344e+00 8.065713e+01 8.059920e+01 8.061935e+01
3.029297e+00 8.075662e+01 8.071059e+01 8.074362e+01
3.031250e+00 8.080273e+01 8.076709e+01 8.081315e+01
3.033203e+00 8.108124e+01 8.096394e+01 8.091252e+01
3.035156e+00 8.141510e+01 8.132912e+01 8.128869e+01
3.037109e+00 8.169606e+01 8.164028e+01 8.161107e+01
3.039062e+00 8.192850e+01 8.189688e+01 8.187914e+01
3.041016e+00 8.211699e+01 8.209837e+01 8.209237e+01
3.042969e+00 8.226519e+01 8.224416e+01 8.225016e+01
3.044922e+00 8.237481e+01 8.233358e+01 8.235186e+01
3.046875e+00 8.244467e+01 8.236586e+01 8.239674e+01
3.048828e+00 8.249814e+01 8.248252e+01 8.241980e+01
3.050781e+00 8.290226e+01 8.284766e+01 8.279487e+01
3.052734e+00 8.325208e+01 8.315683e+01 8.311434e+01
3.054688e+00 8.353978e+01 8.340859e+01 8.337682e+01
3.056641e+00 8.375994e+01 8.360147e+01 8.358083e+01
3.058594e+00 8.391032e+01 8.373399e+01 8.372495e+01
3.060547e+00 8.399159e+01 8.380472e+01 8.380775e+01
3.062500e+00 8.400614e+01 8.381234e+01 8.382793e+01
3.064453e+00 8.419271e+01 8.408481e+01 8.405848e+01
3.066406e+00 8.449803e+01 8.437790e+01 8.436590e+01
3.068359e+00 8.475466e+01 8.461689e+01 8.461962e+01
3.070312e+00 8.495859e+01 8.480046e+01 8.481831e+01
3.072266e+00 8.510367e+01 8.492755e+01 8.496089e+01
3.074219e+00 8.518291e+01 8.505075e+01 8.504653e+01
3.076172e+00 8.541637e+01 8.533558e+01 8.528887e+01
3.078125e+00 8.577495e+01 8.568257e+01 8.565020e+01
3.080078e+00 8.606274e+01 8.597049e+01 8.595290e+01
3.082031e+00 8.628046e+01 8.619864e+01 8.619624e+01
3.083984e+00 8.643145e+01 8.636665e+01 8.637982e+01
3.085938e+00 8.652078e+01 8.647447e+01 8.650355e+01
3.087891e+00 8.655366e+01 8.652231e+01 8.656762e+01
3.089844e+00 8.692574e+01 8.677163e+01 8.671658e+01
3.091797e+00 8.728679e+01 8.711907e+01 8.707799e+01
3.093750e+00 8.758207e+01 8.740574e+01 8.737909e+01
3.095703e+00 8.780942e+01 8.763172e+01 8.761992e+01
3.097656e+00 8.796806e+01 8.779719e+01 8.780066e+01
3.099609e+00 8.805978e+01 8.790240e+01 8.792154e+01
3.101562e+00 8.808915e+01 8.794762e+01 8.798283e+01
3.103516e+00 8.812416e+01 8.797609e+01 8.798478e+01
3.105469e+00 8.844865e+01 8.834371e+01 8.828686e+01
3.107422e+00 8.872662e+01 8.865109e+01 8.860802e+01
3.109375e+00 8.896305e+01 8.889775e+01 8.886903e+01
3.111328e+00 8.915946e+01 8.908313e+01 8.906935e+01
3.113281e+00 8.931334e+01 8.920658e+01 8.920834e+01
3.115234e+00 8.941858e+01 8.926739e+01 8.928530e+01
3.117188e+00 8.946672e+01 8.926482e+01 8.929950e+01
3.119141e+00 8.944868e+01 8.932907e+01 8.925020e+01
3.121094e+00 8.963433e+01 8.968234e+01 8.961687e+01
3.123047e+00 8.996499e+01 8.997142e+01 8.992013e+01
3.125000e+00 9.022811e+01 9.019489e+01 9.015853e+01
3.126953e+00 9.042073e+01 9.035146e+01 9.033080e+01
3.128906e+00 9.054148e+01 9.044007e+01 9.043586e+01
3.130859e+00 9.058953e+01 9.045992e+01 9.047291e+01
3.132812e+00 9.056353e+01 9.041048e+01 9.044143e+01
3.134766e+00 9.053253e+01 9.048049e+01 9.038812e+01
3.136719e+00 9.092348e+01 9.082686e+01 9.074821e+01
3.138672e+00 9.122633e+01 9.110329e+01 9.103915e+01
3.140625e+00 9.143855e+01 9.130918e+01 9.126034e+01
3.142578e+00 9.156051e+01 9.144433e+01 9.141155e+01
3.144531e+00 9.159571e+01 9.150886e+01 9.149293e+01
3.146484e+00 9.155066e+01 9.150324e+01 9.150493e+01
3.148438e+00 9.143414e+01 9.142818e+01 9.144827e+01
3.150391e+00 9.140525e+01 9.138044e+01 9.132388e+01
3.152344e+00 9.173782e+01 9.173378e+01 9.163264e+01
3.154297e+00 9.201114e+01 9.201732e+01 9.193000e+01
3.156250e+00 9.222704e+01 9.223131e+01 9.215862e+01
3.158203e+00 9.238480e+01 9.237611e+01 9.231886e+01
3.160156e+00 9.248172e+01 9.245214e+01 9.241119e+01
3.162109e+00 9.251433e+01 9.245980e+01 9.243604e+01
3.164062e+00 9.247969e+01 9.239942e+01 9.239381e+01
3.166016e+00 9.268954e+01 9.252856e+01 9.251534e+01
3.167969e+00 9.289778e+01 9.273275e+01 9.274124e+01
3.169922e+00 9.305276e+01 9.288026e+01 9.291098e+01
3.171875e+00 9.315869e+01 9.297107e+01 9.302450e+01
3.173828e+00 9.321921e+01 9.310278e+01 9.308162e+01
3.175781e+00 9.330826e+01 9.322167e+01 9.314213e+01
3.177734e+00 9.345287e+01 9.335273e+01 9.329492e+01
3.179688e+00 9.373987e+01 9.360968e+01 9.357418e+01
3.181641e+00 9.397032e+01 9.380623e+01 9.379380e+01
3.183594e+00 9.413873e+01 9.394162e+01 9.395295e+01
3.185547e+00 9.423981e+01 9.401511e+01 9.405085e+01
3.187500e+00 9.426975e+01 9.402606e+01 9.408681e+01
3.189453e+00 9.422715e+01 9.397398e+01 9.406028e+01
3.191406e+00 9.414203e+01 9.418043e+01 9.409301e+01
3.193359e+00 9.443408e+01 9.444048e+01 9.437682e+01
3.195312e+00 9.466287e+01 9.463389e+01 9.459484e+01
3.197266e+00 9.482670e+01 9.476007e+01 9.474637e+01
3.199219e+00 9.492241e+01 9.481871e+01 9.483104e+01
3.201172e+00 9.494537e+01 9.480984e+01 9.484877e+01
3.203125e+00 9.489033e+01 9.473380e+01 9.479984e+01
3.205078e+00 9.486291e+01 9.473103e+01 9.468482e+01
3.207031e+00 9.516163e+01 9.499741e+01 9.489937e+01
3.208984e+00 9.536750e+01 9.519326e+01 9.512040e+01
3.210938e+00 9.548369e+01 9.531894e+01 9.527198e+01
3.212891e+00 9.551791e+01 9.537509e+01 9.535464e+01
3.214844e+00 9.548094e+01 9.536250e+01 9.536913e+01
3.216797e+00 9.538394e+01 9.528213e+01 9.531633e+01
3.218750e+00 9.523575e+01 9.513497e+01 9.519719e+01
3.220703e+00 9.536103e+01 9.521440e+01 9.507291e+01
3.222656e+00 9.556460e+01 9.543063e+01 9.531395e+01
3.224609e+00 9.570665e+01 9.557618e+01 9.548511e+01
3.226562e+00 9.578671e+01 9.565141e+01 9.558670e+01
3.228516e+00 9.580340e+01 9.565660e+01 9.561897e+01
3.230469e+00 9.575574e+01 9.559192e+01 9.558206e+01
3.232422e+00 9.564422e+01 9.545741e+01 9.547599e+01
3.234375e+00 9.560185e+01 9.555775e+01 9.552661e+01
3.236328e+00 9.606434e+01 9.626074e+01 9.590774e+01
3.238281e+00 9.671393e+01 9.686601e+01 9.653380e+01
3.240234e+00 9.727387e+01 9.736646e+01 9.720054e+01
3.242188e+00 9.773166e+01 9.775500e+01 9.781026e+01
3.244141e+00 9.807386e+01 9.802469e+01 9.831758e+01
3.246094e+00 9.828677e+01 9.816882e+01 9.871388e+01
3.248047e+00 9.835727e+01 9.818107e+01 9.899061e+01
3.250000e+00 9.853004e+01 9.830672e+01 9.913946e+01
3.251953e+00 9.855248e+01 9.831147e+01 9.915244e+01
3.253906e+00 9.841578e+01 9.817336e+01 9.902202e+01
3.255859e+00 9.811627e+01 9.788535e+01 9.874121e+01
3.257812e+00 9.765336e+01 9.744110e+01 9.830372e+01
3.259766e+00 9.760023e+01 9.780024e+01 9.770402e+01
3.261719e+00 9.880658e+01 9.908618e+01 9.894838e+01
3.263672e+00 1.000374e+02 1.002959e+02 1.001762e+02
3.265625e+00 1.011638e+02 1.013983e+02 1.012968e+02
3.267578e+00 1.021747e+02 1.023829e+02 1.022997e+02
3.269531e+00 1.030580e+02 1.032395e+02 1.031749e+02
3.271484e+00 1.038009e+02 1.039580e+02 1.039125e+02
3.273438e+00 1.043912e+02 1.045288e+02 1.045029e+02
3.275391e+00 1.048185e+02 1.049424e+02 1.049371e+02
3.277344e+00 1.050755e+02 1.051900e+02 1.052064e+02
3.279297e+00 1.051580e+02 1.052633e+02 1.060620e+02
3.281250e+00 1.052210e+02 1.053733e+02 1.068963e+02
3.283203e+00 1.059036e+02 1.060318e+02 1.075744e+02
3.285156e+00 1.064371e+02 1.065244e+02 1.080837e+02
3.287109e+00 1.068140e+02 1.068390e+02 1.084120e+02
3.289062e+00 1.070242e+02 1.069633e+02 1.085472e+02
3.291016e+00 1.070555e+02 1.068858e+02 1.084778e+02
3.292969e+00 1.068934e+02 1.065952e+02 1.081927e+02
3.294922e+00 1.065231e+02 1.060811e+02 1.076815e+02
3.296875e+00 1.059305e+02 1.057750e+02 1.069345e+02
3.298828e+00 1.064502e+02 1.066310e+02 1.061137e+02
3.300781e+00 1.071460e+02 1.073005e+02 1.068095e+02
3.302734e+00 1.076691e+02 1.077725e+02 1.073097e+02
3.304688e+00 1.080568e+02 1.086043e+02 1.086378e+02
3.306641e+00 1.094352e+02 1.099345e+02 1.099867e+02
3.308594e+00 1.106632e+02 1.110868e+02 1.111579e+02
3.310547e+00 1.117160e+02 1.120444e+02 1.121343e+02
3.312500e+00 1.125663e+02 1.127905e+02 1.128999e+02
3.314453e+00 1.131861e+02 1.133095e+02 1.134391e+02
3.316406e+00 1.135486e+02 1.135866e+02 1.137375e+02
3.318359e+00 1.136309e+02 1.136083e+02 1.137819e+02
3.320312e+00 1.134160e+02 1.133626e+02 1.135607e+02
3.322266e+00 1.136796e+02 1.131363e+02 1.135680e+02
3.324219e+00 1.145374e+02 1.139860e+02 1.147539e+02
3.326172e+00 1.153956e+02 1.148359e+02 1.157124e+02
3.328125e+00 1.162529e+02 1.156857e+02 1.164282e+02
3.330078e+00 1.171083e+02 1.165349e+02 1.168875e+02
3.332031e+00 1.179602e+02 1.173831e+02 1.170774e+02
3.333984e+00 1.188071e+02 1.182296e+02 1.173450e+02
3.335938e+00 1.196469e+02 1.190734e+02 1.181975e+02
3.337891e+00 1.204777e+02 1.199135e+02 1.190460e+02
3.339844e+00 1.212981e+02 1.207486e+02 1.198892e+02
3.341797e+00 1.221072e+02 1.215774e+02 1.207256e+02
3.343750e+00 1.229050e+02 1.223980e+02 1.215535e+02
3.345703e+00 1.236924e+02 1.232087e+02 1.223710e+02
3.347656e+00 1.244704e+02 1.240072e+02 1.231757e+02
3.349609e+00 1.252400e+02 1.247911e+02 1.239652e+02
3.351562e+00 1.260013e+02 1.255576e+02 1.247366e+02
3.353516e+00 1.267536e+02 1.263036e+02 1.254867e+02
3.355469e+00 1.274952e+02 1.270257e+02 1.262120e+02
3.357422e+00 1.282237e+02 1.277201e+02 1.269086e+02
3.359375e+00 1.289360e+02 1.283826e+02 1.275720e+02
3.361328e+00 1.296281e+02 1.290084e+02 1.286573e+02
3.363281e+00 1.302956e+02 1.296959e+02 1.298300e+02
3.365234e+00 1.309321e+02 1.308770e+02 1.310210e+02
3.367188e+00 1.315296e+02 1.320739e+02 1.322271e+02
3.369141e+00 1.320779e+02 1.332827e+02 1.334445e+02
3.371094e+00 1.332640e+02 1.344992e+02 1.346687e+02
3.373047e+00 1.345373e+02 1.357185e+02 1.358946e+02
3.375000e+00 1.358344e+02 1.369349e+02 1.371166e+02
3.376953e+00 1.371432e+02 1.381424e+02 1.383284e+02
3.378906e+00 1.384483e+02 1.393341e+02 1.395228e+02
3.380859e+00 1.397334e+02 1.405025e+02 1.406922e+02
3.382812e+00 1.409825e+02 1.416396e+02 1.418284e+02
3.384766e+00 1.421820e+02 1.427368e+02 1.429224e+02
3.386719e+00 1.433218e+02 1.437850e+02 1.439649e+02
3.388672e+00 1.443951e+02 1.447746e+02 1.449458e+02
3.390625e+00 1.453973e+02 1.456955e+02 1.458547e+02
3.392578e+00 1.463251e+02 1.465373e+02 1.466810e+02
3.394531e+00 1.471749e+02 1.472894e+02 1.474134e+02
3.396484e+00 1.479416e+02 1.479408e+02 1.480408e+02
3.398438e+00 1.486181e+02 1.484805e+02 1.485517e+02
3.400391e+00 1.491948e+02 1.488975e+02 1.489345e+02
3.402344e+00 1.496603e+02 1.491806e+02 1.491779e+02
3.404297e+00 1.500013e+02 1.493191e+02 1.492706e+02
3.406250e+00 1.502030e+02 1.493022e+02 1.492017e+02
3.408203e+00 1.502487e+02 1.491197e+02 1.489606e+02
3.410156e+00 1.501201e+02 1.489043e+02 1.499252e+02
3.412109e+00 1.503475e+02 1.504529e+02 1.516480e+02
3.414062e+00 1.509789e+02 1.520942e+02 1.532612e+02
3.416016e+00 1.523551e+02 1.536171e+02 1.547495e+02
3.417969e+00 1.539589e+02 1.550067e+02 1.560978e+02
3.419922e+00 1.554071e+02 1.562489e+02 1.572914e+02
3.421875e+00 1.566769e+02 1.573296e+02 1.583161e+02
3.423828e+00 1.577513e+02 1.582353e+02 1.591582e+02
3.425781e+00 1.586201e+02 1.589531e+02 1.598047e+02
3.427734e+00 1.592791e+02 1.594708e+02 1.602432e+02
3.429688e+00 1.597288e+02 1.597766e+02 1.604620e+02
3.431641e+00 1.599715e+02 1.598594e+02 1.604501e+02
3.433594e+00 1.600086e+02 1.597087e+02 1.601971e+02
3.435547e+00 1.598387e+02 1.593147e+02 1.596934e+02
3.437500e+00 1.603730e+02 1.601246e+02 1.591331e+02
3.439453e+00 1.618394e+02 1.613627e+02 1.602544e+02
3.441406e+00 1.630544e+02 1.622942e+02 1.610608e+02
3.443359e+00 1.639722e+02 1.628790e+02 1.615117e+02
3.445312e+00 1.645398e+02 1.630755e+02 1.626309e+02
3.447266e+00 1.646995e+02 1.628414e+02 1.638467e+02
3.449219e+00 1.643915e+02 1.636204e+02 1.647944e+02
3.451172e+00 1.641157e+02 1.644128e+02 1.654624e+02
3.453125e+00 1.648754e+02 1.649212e+02 1.658401e+02
3.455078e+00 1.653355e+02 1.651355e+02 1.659186e+02
3.457031e+00 1.654796e+02 1.650471e+02 1.656897e+02
3.458984e+00 1.652959e+02 1.646488e+02 1.651470e+02
3.460938e+00 1.670579e+02 1.664511e+02 1.654610e+02
3.462891e+00 1.690828e+02 1.682543e+02 1.671110e+02
3.464844e+00 1.706423e+02 1.696011e+02 1.682972e+02
3.466797e+00 1.716929e+02 1.704442e+02 1.689728e+02
3.468750e+00 1.721949e+02 1.707378e+02 1.690929e+02
3.470703e+00 1.721134e+02 1.704390e+02 1.686158e+02
3.472656e+00 1.714181e+02 1.695093e+02 1.675043e+02
3.474609e+00 1.700835e+02 1.679155e+02 1.662837e+02
3.476562e+00 1.680880e+02 1.659022e+02 1.663592e+02
3.478516e+00 1.661121e+02 1.664077e+02 1.661143e+02
3.480469e+00 1.692676e+02 1.694568e+02 1.685824e+02
3.482422e+00 1.720244e+02 1.720703e+02 1.710255e+02
3.484375e+00 1.743393e+02 1.742090e+02 1.729874e+02
3.486328e+00 1.761654e+02 1.758367e+02 1.744328e+02
3.488281e+00 1.774558e+02 1.769203e+02 1.753304e+02
3.490234e+00 1.781682e+02 1.774310e+02 1.756531e+02
3.492188e+00 1.782710e+02 1.773447e+02 1.753787e+02
3.494141e+00 1.777471e+02 1.766430e+02 1.744912e+02
3.496094e+00 1.765957e+02 1.753140e+02 1.729810e+02
3.498047e+00 1.748308e+02 1.733532e+02 1.708458e+02
3.500000e+00 1.738100e+02 1.741908e+02 1.735560e+02
3.501953e+00 1.769420e+02 1.772473e+02 1.764216e+02
3.503906e+00 1.796509e+02 1.798613e+02 1.788374e+02
3.505859e+00 1.819269e+02 1.820124e+02 1.807851e+02
3.507812e+00 1.837591e+02 1.836844e+02 1.822508e+02
3.509766e+00 1.851357e+02 1.848648e+02 1.832246e+02
3.511719e+00 1.860447e+02 1.855456e+02 1.837011e+02
3.513672e+00 1.864761e+02 1.857228e+02 1.836795e+02
3.515625e+00 1.864231e+02 1.853972e+02 1.831633e+02
3.517578e+00 1.858831e+02 1.845742e+02 1.821605e+02
3.519531e+00 1.848562e+02 1.832641e+02 1.806840e+02
3.521484e+00 1.833446e+02 1.814821e+02 1.787511e+02
3.523438e+00 1.813522e+02 1.801738e+02 1.798642e+02
3.525391e+00 1.810753e+02 1.824777e+02 1.819420e+02
3.527344e+00 1.830545e+02 1.843488e+02 1.835846e+02
3.529297e+00 1.846030e+02 1.857889e+02 1.847975e+02
3.531250e+00 1.857077e+02 1.868044e+02 1.855905e+02
3.533203e+00 1.884062e+02 1.882711e+02 1.881650e+02
3.535156e+00 1.906802e+02 1.905687e+02 1.902295e+02
3.537109e+00 1.923671e+02 1.923238e+02 1.917317e+02
3.539062e+00 1.934709e+02 1.935214e+02 1.926600e+02
3.541016e+00 1.940114e+02 1.941517e+02 1.930092e+02
3.542969e+00 1.940157e+02 1.942110e+02 1.927808e+02
3.544922e+00 1.935100e+02 1.937016e+02 1.919823e+02
3.546875e+00 1.925138e+02 1.926316e+02 1.906280e+02
3.548828e+00 1.910377e+02 1.910154e+02 1.887377e+02
3.550781e+00 1.890861e+02 1.888731e+02 1.863372e+02
3.552734e+00 1.866619e+02 1.862304e+02 1.867966e+02
3.554688e+00 1.885978e+02 1.885477e+02 1.899092e+02
3.556641e+00 1.913288e+02 1.913814e+02 1.925303e+02
3.558594e+00 1.936254e+02 1.937459e+02 1.946546e+02
3.560547e+00 1.954840e+02 1.956372e+02 1.962822e+02
3.562500e+00 1.969034e+02 1.970555e+02 1.974179e+02
3.564453e+00 1.978844e+02 1.980051e+02 1.980711e+02
3.566406e+00 1.984280e+02 1.984936e+02 1.982549e+02
3.568359e+00 1.985355e+02 1.985320e+02 1.979862e+02
3.570312e+00 1.982088e+02 1.981345e+02 1.972844e+02
3.572266e+00 1.974529e+02 1.973180e+02 1.961719e+02
3.574219e+00 1.977635e+02 1.968172e+02 1.968194e+02
3.576172e+00 1.995537e+02 1.986150e+02 1.984148e+02
3.578125e+00 2.007896e+02 1.998732e+02 1.994551e+02
3.580078e+00 2.014799e+02 2.005906e+02 1.999426e+02
3.582031e+00 2.016442e+02 2.007705e+02 1.998842e+02
3.583984e+00 2.013070e+02 2.004198e+02 1.992915e+02
3.585938e+00 2.004912e+02 1.995494e+02 1.981800e+02
3.587891e+00 1.992117e+02 1.981736e+02 1.965689e+02
3.589844e+00 1.974724e+02 1.963098e+02 1.944804e+02
3.591797e+00 1.952680e+02 1.939788e+02 1.919400e+02
3.593750e+00 1.925880e+02 1.912038e+02 1.889753e+02
3.595703e+00 1.913678e+02 1.905306e+02 1.915574e+02
3.597656e+00 1.945685e+02 1.937771e+02 1.946770e+02
3.599609e+00 1.973148e+02 1.965542e+02 1.973015e+02
3.601562e+00 1.995925e+02 1.988612e+02 1.994309e+02
3.603516e+00 2.013932e+02 2.006998e+02 2.010686e+02
3.605469e+00 2.027160e+02 2.020740e+02 2.022210e+02
3.607422e+00 2.035680e+02 2.029897e+02 2.028970e+02
3.609375e+00 2.039610e+02 2.034542e+02 2.031072e+02
3.611328e+00 2.039099e+02 2.034758e+02 2.028642e+02
3.613281e+00 2.034305e+02 2.030641e+02 2.021816e+02
3.615234e+00 2.025394e+02 2.022298e+02 2.010746e+02
3.617188e+00 2.012541e+02 2.009847e+02 1.995595e+02
3.619141e+00 1.995944e+02 1.993420e+02 1.976537e+02
3.621094e+00 1.975820e+02 1.973165e+02 1.953762e+02
3.623047e+00 1.952409e+02 1.949246e+02 1.927471e+02
3.625000e+00 1.925952e+02 1.921847e+02 1.897881e+02
3.626953e+00 1.896672e+02 1.891175e+02 1.865225e+02
3.628906e+00 1.864745e+02 1.857456e+02 1.839790e+02
3.630859e+00 1.846627e+02 1.839973e+02 1.832286e+02
3.632812e+00 1.838020e+02 1.828136e+02 1.819959e+02
3.634766e+00 1.825034e+02 1.811658e+02 1.802973e+02
3.636719e+00 1.807337e+02 1.790697e+02 1.781505e+02
3.638672e+00 1.784595e+02 1.765417e+02 1.755746e+02
3.640625e+00 1.756573e+02 1.747238e+02 1.739765e+02
3.642578e+00 1.753536e+02 1.742725e+02 1.736460e+02
3.644531e+00 1.790910e+02 1.778937e+02 1.772738e+02
3.646484e+00 1.823308e+02 1.810379e+02 1.804156e+02
3.648438e+00 1.850464e+02 1.837025e+02 1.830662e+02
3.650391e+00 1.872252e+02 1.858879e+02 1.852239e+02
3.652344e+00 1.888671e+02 1.875966e+02 1.868900e+02
3.654297e+00 1.899815e+02 1.888327e+02 1.880680e+02
3.656250e+00 1.905838e+02 1.896013e+02 1.887631e+02
3.658203e+00 1.906931e+02 1.899078e+02 1.889814e+02
3.660156e+00 1.903309e+02 1.897575e+02 1.887301e+02
3.662109e+00 1.895211e+02 1.891555e+02 1.880165e+02
3.664062e+00 1.882897e+02 1.881065e+02 1.868484e+02
3.666016e+00 1.866620e+02 1.866152e+02 1.852337e+02
3.667969e+00 1.846598e+02 1.846863e+02 1.831808e+02
3.669922e+00 1.822969e+02 1.823252e+02 1.806986e+02
3.671875e+00 1.795765e+02 1.795384e+02 1.777974e+02
3.673828e+00 1.764914e+02 1.763339e+02 1.744884e+02
3.675781e+00 1.730268e+02 1.727222e+02 1.707850e+02
3.677734e+00 1.725901e+02 1.709822e+02 1.699223e+02
3.679688e+00 1.742469e+02 1.726829e+02 1.715893e+02
3.681641e+00 1.754830e+02 1.739304e+02 1.727863e+02
3.683594e+00 1.762909e+02 1.747303e+02 1.735188e+02
3.685547e+00 1.766616e+02 1.750870e+02 1.737923e+02
3.687500e+00 1.765880e+02 1.750043e+02 1.736121e+02
3.689453e+00 1.760685e+02 1.744849e+02 1.729835e+02
3.691406e+00 1.751069e+02 1.735314e+02 1.719118e+02
3.693359e+00 1.737113e+02 1.721461e+02 1.704028e+02
3.695312e+00 1.718913e+02 1.703321e+02 1.684630e+02
3.697266e+00 1.696556e+02 1.680934e+02 1.661001e+02
3.699219e+00 1.670107e+02 1.654360e+02 1.633237e+02
3.701172e+00 1.639615e+02 1.623682e+02 1.601451e+02
3.703125e+00 1.605134e+02 1.589012e+02 1.565785e+02
3.705078e+00 1.566745e+02 1.550495e+02 1.526404e+02
3.707031e+00 1.524576e+02 1.508308e+02 1.493966e+02
3.708984e+00 1.529268e+02 1.514710e+02 1.504204e+02
3.710938e+00 1.535055e+02 1.520734e+02 1.509866e+02
3.712891e+00 1.536614e+02 1.522377e+02 1.510983e+02
3.714844e+00 1.533947e+02 1.519667e+02 1.507599e+02
3.716797e+00 1.527011e+02 1.512638e+02 1.499766e+02
3.718750e+00 1.515722e+02 1.501331e+02 1.487549e+02
3.720703e+00 1.499972e+02 1.485797e+02 1.471029e+02
3.722656e+00 1.479667e+02 1.466103e+02 1.450299e+02
3.724609e+00 1.454778e+02 1.442331e+02 1.425474e+02
3.726562e+00 1.425377e+02 1.414585e+02 1.396688e+02
3.728516e+00 1.391663e+02 1.382993e+02 1.364096e+02
3.730469e+00 1.353959e+02 1.347709e+02 1.327875e+02
3.732422e+00 1.323853e+02 1.308911e+02 1.300729e+02
3.734375e+00 1.333135e+02 1.316150e+02 1.310165e+02
3.736328e+00 1.337392e+02 1.321210e+02 1.314794e+02
3.738281e+00 1.336863e+02 1.321678e+02 1.314659e+02
3.740234e+00 1.331788e+02 1.317599e+02 1.309819e+02
3.742188e+00 1.322377e+02 1.309026e+02 1.300342e+02
3.744141e+00 1.308801e+02 1.296013e+02 1.286309e+02
3.746094e+00 1.291189e+02 1.278625e+02 1.267949e+02
3.748047e+00 1.284201e+02 1.273686e+02 1.263560e+02
3.750000e+00 1.277619e+02 1.268283e+02 1.257678e+02
3.751953e+00 1.269729e+02 1.261395e+02 1.250325e+02
3.753906e+00 1.260513e+02 1.253047e+02 1.241527e+02
3.755859e+00 1.251599e+02 1.243273e+02 1.231317e+02
3.757812e+00 1.254839e+02 1.240805e+02 1.233053e+02
3.759766e+00 1.257009e+02 1.243315e+02 1.234895e+02
3.761719e+00 1.258021e+02 1.244644e+02 1.235566e+02
3.763672e+00 1.257777e+02 1.244782e+02 1.235057e+02
3.765625e+00 1.256186e+02 1.243718e+02 1.233361e+02
3.767578e+00 1.253173e+02 1.241447e+02 1.230474e+02
3.769531e+00 1.251137e+02 1.237966e+02 1.231258e+02
3.771484e+00 1.251955e+02 1.236974e+02 1.232539e+02
3.773438e+00 1.251283e+02 1.237430e+02 1.232569e+02
3.775391e+00 1.249175e+02 1.236655e+02 1.231380e+02
3.777344e+00 1.245711e+02 1.234683e+02 1.229007e+02
3.779297e+00 1.240994e+02 1.231556e+02 1.225491e+02
3.781250e+00 1.235137e+02 1.227317e+02 1.220878e+02
3.783203e+00 1.239897e+02 1.222014e+02 1.215514e+02
3.785156e+00 1.245200e+02 1.225773e+02 1.221525e+02
3.787109e+00 1.249281e+02 1.231284e+02 1.226362e+02
3.789062e+00 1.252198e+02 1.235609e+02 1.230018e+02
3.791016e+00 1.253996e+02 1.238743e+02 1.232491e+02
3.792969e+00 1.254708e+02 1.240684e+02 1.233783e+02
3.794922e+00 1.254347e+02 1.241438e+02 1.235927e+02
3.796875e+00 1.252910e+02 1.246325e+02 1.250741e+02
3.798828e+00 1.256144e+02 1.258739e+02 1.261601e+02
3.800781e+00 1.265886e+02 1.266962e+02 1.268335e+02
3.802734e+00 1.271378e+02 1.270854e+02 1.270806e+02
3.804688e+00 1.272437e+02 1.270304e+02 1.268903e+02
3.806641e+00 1.268955e+02 1.265236e+02 1.262541e+02
3.808594e+00 1.260905e+02 1.255594e+02 1.251655e+02
3.810547e+00 1.248314e+02 1.241347e+02 1.236199e+02
3.812500e+00 1.232456e+02 1.228740e+02 1.240481e+02
3.814453e+00 1.250968e+02 1.246036e+02 1.255149e+02
3.816406e+00 1.263379e+02 1.263313e+02 1.267688e+02
3.818359e+00 1.270663e+02 1.276098e+02 1.278889e+02
3.820312e+00 1.279309e+02 1.284248e+02 1.285562e+02
3.822266e+00 1.283477e+02 1.287670e+02 1.287615e+02
3.824219e+00 1.283134e+02 1.286306e+02 1.284986e+02
3.826172e+00 1.278266e+02 1.280135e+02 1.277639e+02
3.828125e+00 1.268866e+02 1.269158e+02 1.265561e+02
3.830078e+00 1.254920e+02 1.253395e+02 1.248752e+02
3.832031e+00 1.236384e+02 1.232879e+02 1.227225e+02
3.833984e+00 1.227022e+02 1.231699e+02 1.238614e+02
3.835938e+00 1.240941e+02 1.247606e+02 1.251157e+02
3.837891e+00 1.249541e+02 1.258628e+02 1.260639e+02
3.839844e+00 1.256866e+02 1.264706e+02 1.265310e+02
3.841797e+00 1.259217e+02 1.265830e+02 1.265159e+02
3.843750e+00 1.256492e+02 1.262033e+02 1.260207e+02
3.845703e+00 1.248691e+02 1.253378e+02 1.250501e+02
3.847656e+00 1.235913e+02 1.239945e+02 1.236100e+02
3.849609e+00 1.218348e+02 1.221826e+02 1.217075e+02
3.851562e+00 1.196225e+02 1.199119e+02 1.193504e+02
3.853516e+00 1.190101e+02 1.193082e+02 1.197509e+02
3.855469e+00 1.200615e+02 1.204485e+02 1.207477e+02
3.857422e+00 1.206247e+02 1.210933e+02 1.212624e+02
3.859375e+00 1.207198e+02 1.212487e+02 1.213007e+02
3.861328e+00 1.203657e+02 1.209246e+02 1.208714e+02
3.863281e+00 1.195792e+02 1.201331e+02 1.199849e+02
3.865234e+00 1.183745e+02 1.188875e+02 1.186525e+02
3.867188e+00 1.167637e+02 1.172013e+02 1.168856e+02
3.869141e+00 1.147566e+02 1.150882e+02 1.146959e+02
3.871094e+00 1.132906e+02 1.143886e+02 1.144654e+02
3.873047e+00 1.131171e+02 1.142493e+02 1.142184e+02
3.875000e+00 1.132879e+02 1.138597e+02 1.141828e+02
3.876953e+00 1.133303e+02 1.138566e+02 1.140847e+02
3.878906e+00 1.129556e+02 1.134086e+02 1.135498e+02
3.880859e+00 1.121670e+02 1.125309e+02 1.125917e+02
3.882812e+00 1.109688e+02 1.112394e+02 1.112245e+02
3.884766e+00 1.093687e+02 1.095502e+02 1.094624e+02
3.886719e+00 1.080220e+02 1.088158e+02 1.090295e+02
3.888672e+00 1.076753e+02 1.084742e+02 1.085716e+02
3.890625e+00 1.069244e+02 1.077308e+02 1.077115e+02
3.892578e+00 1.057915e+02 1.065859e+02 1.064494e+02
3.894531e+00 1.055050e+02 1.055842e+02 1.059805e+02
3.896484e+00 1.048273e+02 1.049047e+02 1.052220e+02
3.898438e+00 1.037789e+02 1.038482e+02 1.040878e+02
3.900391e+00 1.026085e+02 1.033422e+02 1.036337e+02
3.902344e+00 1.022209e+02 1.030136e+02 1.031744e+02
3.904297e+00 1.014462e+02 1.022893e+02 1.023192e+02
3.906250e+00 1.018141e+02 1.011725e+02 1.010715e+02
3.908203e+00 1.025658e+02 1.019060e+02 1.017823e+02
3.910156e+00 1.032983e+02 1.026360e+02 1.025111e+02
3.912109e+00 1.040154e+02 1.033579e+02 1.032317e+02
3.914062e+00 1.047217e+02 1.040713e+02 1.039438e+02
3.916016e+00 1.054209e+02 1.047762e+02 1.046473e+02
3.917969e+00 1.061142e+02 1.054724e+02 1.053422e+02
3.919922e+00 1.067995e+02 1.061599e+02 1.060283e+02
3.921875e+00 1.074728e+02 1.068387e+02 1.067057e+02
3.923828e+00 1.081291e+02 1.075085e+02 1.073742e+02
3.925781e+00 1.087653e+02 1.081696e+02 1.080338e+02
3.927734e+00 1.093815e+02 1.088217e+02 1.086846e+02
3.929688e+00 1.099819e+02 1.094649e+02 1.093265e+02
3.931641e+00 1.105733e+02 1.100993e+02 1.099596e+02
3.933594e+00 1.111636e+02 1.107247e+02 1.105839e+02
3.935547e+00 1.117593e+02 1.113413e+02 1.111993e+02
3.937500e+00 1.123641e+02 1.119489e+02 1.118059e+02
3.939453e+00 1.129771e+02 1.125477e+02 1.124038e+02
3.941406e+00 1.135935e+02 1.131374e+02 1.129927e+02
3.943359e+00 1.142048e+02 1.137182e+02 1.135728e+02
3.945312e+00 1.148017e+02 1.142900e+02 1.141441e+02
3.947266e+00 1.153762e+02 1.148528e+02 1.147064e+02
3.949219e+00 1.159249e+02 1.154064e+02 1.152597e+02
3.951172e+00 1.164497e+02 1.159508e+02 1.158039e+02
3.953125e+00 1.169567e+02 1.164859e+02 1.163391e+02
3.955078e+00 1.174546e+02 1.170117e+02 1.168651e+02
3.957031e+00 1.179514e+02 1.175280e+02 1.173818e+02
3.958984e+00 1.184521e+02 1.180349e+02 1.178891e+02
3.960938e+00 1.189572e+02 1.185320e+02 1.183869e+02
3.962891e+00 1.194630e+02 1.190194e+02 1.188752e+02
3.964844e+00 1.199624e+02 1.194970e+02 1.193538e+02
3.966797e+00 1.204477e+02 1.199645e+02 1.198226e+02
3.968750e+00 1.209131e+02 1.204219e+02 1.202815e+02
3.970703e+00 1.213573e+02 1.208691e+02 1.207304e+02
3.972656e+00 1.217833e+02 1.213060e+02 1.211691e+02
3.974609e+00 1.221980e+02 1.217324e+02 1.215975e+02
3.976562e+00 1.226089e+02 1.221483e+02 1.220157e+02
3.978516e+00 1.230218e+02 1.225536e+02 1.224235e+02
3.980469e+00 1.234385e+02 1.229484e+02 1.228208e+02
3.982422e+00 1.238557e+02 1.233325e+02 1.232078e+02
3.984375e+00 1.242658e+02 1.237061e+02 1.235844e+02
3.986328e+00 1.246588e+02 1.240692e+02 1.239507e+02
3.988281e+00 1.250246e+02 1.244218e+02 1.243067e+02
3.990234e+00 1.253566e+02 1.247642e+02 1.246526e+02
3.992188e+00 1.256540e+02 1.250963e+02 1.249885e+02
3.994141e+00 1.259220e+02 1.254185e+02 1.253146e+02
3.996094e+00 1.261703e+02 1.257307e+02 1.256310e+02
3.998047e+00 1.264104e+02 1.260333e+02 1.259379e+02
4.000000e+00 1.266522e+02 1.263263e+02 1.262354e+02


==> data/galilean_fluid.dat <==
U0 RR6 RR3 RR2 BGK6 BGK2
0.00000000e+00 3.27188490e-03 3.27192913e-03 2.94561594e-03 3.35699847e-03 3.13693593e-03
5.00000000e-02 3.26157167e-03 3.26160988e-03 -2.60067942e-03 3.33334848e-03 -6.40365527e-04
1.00000000e-01 3.30938678e-03 3.30941614e-03 -1.93593304e-02 3.26447122e-03 -1.20333152e-02
2.00000000e-01 4.67660189e-03 4.67678594e-03 nan 3.01940007e-03 -5.85163630e-02


==> data/galilean_kin.dat <==
U0 dG_kin_dellar dG_kin_cov dG_tgv
1.00000000e-02 9.80665002e-05 1.01324535e-04 nan
2.00000000e-02 3.89792268e-04 4.02622828e-04 nan
5.00000000e-02 2.34388954e-03 2.41659394e-03 6.16698596e-03
1.00000000e-01 8.51968214e-03 8.75840814e-03 2.49012906e-02
2.00000000e-01 2.37514246e-02 2.45392154e-02 1.03507971e-01


==> data/galilean_mag.dat <==
U0 dEm_weak dG_std dG_cov U2_over_cs2m
5.00000000e-02 8.36602962e-03 5.48947735e-03 5.46261581e-03 1.00000000e-02
1.00000000e-01 3.23130966e-02 1.97358770e-02 1.96666433e-02 4.00000000e-02
2.00000000e-01 1.26405563e-01 7.88580402e-02 7.86185940e-02 1.60000000e-01


==> data/gpu_re10000_m256_bgk.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99606040e-01 9.99630458e-01 5.29880000e+00 4.14400000e-05
9.98184485e-02 9.98678960e-01 1.00075950e+00 5.49830000e+00 8.31700000e-05
1.49727673e-01 9.96387719e-01 1.00265008e+00 5.95910000e+00 1.49300000e-04
1.99636897e-01 9.92267799e-01 1.00680079e+00 6.55890000e+00 6.97600000e-02


==> data/gpu_re10000_m256_cm_wb1.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99596240e-01 9.99636583e-01 5.29860000e+00 4.25300000e-05
9.98184485e-02 9.98663280e-01 1.00075133e+00 5.49850000e+00 8.24500000e-05
1.49727673e-01 9.96354399e-01 1.00265417e+00 5.95920000e+00 1.49500000e-04
1.99636897e-01 9.92240359e-01 1.00679058e+00 6.55900000e+00 2.51000000e-04
2.49546121e-01 9.85431318e-01 1.01344437e+00 7.28440000e+00 4.42300000e-04
2.99455346e-01 9.75302036e-01 1.02368945e+00 8.09550000e+00 8.16800000e-04
3.49364570e-01 9.61681994e-01 1.03755033e+00 8.97060000e+00 1.57800000e-03
3.99273794e-01 9.44365391e-01 1.05533528e+00 9.85470000e+00 3.14700000e-03
4.49183018e-01 9.23593308e-01 1.07670949e+00 1.10212000e+01 6.35000000e-03
4.99092243e-01 8.99796944e-01 1.10122990e+00 1.44128000e+01 1.27800000e-02
5.49001467e-01 8.73566260e-01 1.12820440e+00 1.87496000e+01 2.52500000e-02
5.98910691e-01 8.45544135e-01 1.15690410e+00 2.41841000e+01 4.82000000e-02
6.48819915e-01 8.16559651e-01 1.18646947e+00 3.08064000e+01 8.73600000e-02
6.98729140e-01 7.87436006e-01 1.21607567e+00 3.85365000e+01 1.47200000e-01
7.48638364e-01 7.58943481e-01 1.24486521e+00 4.70034000e+01 2.26600000e-01
7.98547588e-01 7.31950357e-01 1.27198670e+00 5.54158000e+01 3.27800000e-01
8.48456812e-01 7.07201433e-01 1.29661737e+00 6.58646000e+01 4.50500000e-01
8.98366037e-01 6.85392510e-01 1.31798545e+00 7.85352000e+01 5.78100000e-01
9.48275261e-01 6.67090027e-01 1.33544986e+00 9.06172000e+01 6.89400000e-01
9.98184485e-01 6.52715384e-01 1.34857982e+00 1.00778900e+02 1.29200000e+00
1.04809371e+00 6.42907543e-01 1.35862277e+00 2.28127900e+02 1.36300000e+01


==> data/gpu_re10000_m256_cm_wbomega.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99606040e-01 9.99630458e-01 5.29880000e+00 4.25300000e-05
9.98184485e-02 9.98684840e-01 1.00075950e+00 5.49830000e+00 8.24700000e-05
1.49727673e-01 9.96379879e-01 1.00265008e+00 5.95910000e+00 1.49400000e-04
1.99636897e-01 9.92275639e-01 1.00680079e+00 6.55890000e+00 2.51100000e-04
2.49546121e-01 9.85462678e-01 1.01342804e+00 7.28500000e+00 4.42300000e-04
2.99455346e-01 9.75307916e-01 1.02370579e+00 8.09520000e+00 8.17000000e-04
3.49364570e-01 9.61689834e-01 1.03754829e+00 8.97190000e+00 1.57800000e-03
3.99273794e-01 9.44359511e-01 1.05534345e+00 9.85530000e+00 3.14700000e-03
4.49183018e-01 9.23614868e-01 1.07671561e+00 1.10218000e+01 6.35100000e-03
4.99092243e-01 8.99853784e-01 1.10124215e+00 1.44139000e+01 1.27800000e-02
5.49001467e-01 8.73660340e-01 1.12820848e+00 1.87479000e+01 2.92300000e-02


==> data/gpu_re10000_m512_bgk.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30620000e+00 1.94600000e-14
4.99943936e-02 9.99729520e-01 9.99808083e-01 5.30040000e+00 9.94200000e-06
9.99887871e-02 9.98729920e-01 1.00085546e+00 5.50120000e+00 1.67900000e-02


==> data/gpu_re10000_m512_cm_wb1.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30620000e+00 1.94600000e-14
4.99943936e-02 9.99723640e-01 9.99810125e-01 5.30030000e+00 9.96700000e-06
9.99887871e-02 9.98718160e-01 1.00085137e+00 5.50120000e+00 2.13000000e-05
1.49983181e-01 9.96440639e-01 1.00279504e+00 5.96370000e+00 3.70800000e-05
1.99977574e-01 9.92297199e-01 1.00695187e+00 6.56560000e+00 6.32900000e-05
2.49971968e-01 9.85464638e-01 1.01363629e+00 7.29390000e+00 1.11200000e-04
2.99966361e-01 9.75262836e-01 1.02395691e+00 8.10680000e+00 2.06300000e-04
3.49960755e-01 9.61578114e-01 1.03787291e+00 8.98580000e+00 3.99900000e-04
3.99955149e-01 9.44155671e-01 1.05575587e+00 9.87080000e+00 8.01800000e-04
4.49949542e-01 9.23297348e-01 1.07721786e+00 1.11401000e+01 1.63000000e-03
4.99943936e-01 8.99416704e-01 1.10184036e+00 1.46290000e+01 3.32100000e-03
5.49938329e-01 8.73127220e-01 1.12890060e+00 1.91413000e+01 6.68000000e-03
5.99932723e-01 8.45036495e-01 1.15768197e+00 2.49148000e+01 1.31500000e-02
6.49927116e-01 8.16014771e-01 1.18730655e+00 3.21661000e+01 2.50200000e-02
6.99921510e-01 7.86840166e-01 1.21695155e+00 4.10368000e+01 4.53100000e-02
7.49915904e-01 7.58316281e-01 1.24574925e+00 5.14219000e+01 7.68300000e-02
7.99910297e-01 7.31319237e-01 1.27285441e+00 6.27549000e+01 5.61800000e-01
8.49904691e-01 7.06803553e-01 1.29787095e+00 5.29364200e+02 2.28500000e+01


==> data/gpu_re10000_m512_cm_wbomega.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30620000e+00 1.94600000e-14
4.99943936e-02 9.99729520e-01 9.99808083e-01 5.30040000e+00 9.96700000e-06
9.99887871e-02 9.98729920e-01 1.00085546e+00 5.50120000e+00 2.13000000e-05
1.49983181e-01 9.96454359e-01 1.00279300e+00 5.96370000e+00 3.70700000e-05
1.99977574e-01 9.92316799e-01 1.00695800e+00 6.56550000e+00 6.33000000e-05
2.49971968e-01 9.85482278e-01 1.01362608e+00 7.29420000e+00 1.49800000e-04
2.99966361e-01 9.75270676e-01 1.02396916e+00 8.10670000e+00 7.51300000e-02


==> data/gpu_re1000_m128_bgk.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30100000e+00 4.17000000e-15
4.97388856e-02 9.98869080e-01 9.98189042e-01 5.28980000e+00 1.55300000e-04
9.94777712e-02 9.97230520e-01 9.98023667e-01 5.48000000e+00 3.36700000e-04
1.49216657e-01 9.94347359e-01 9.98781125e-01 5.93050000e+00 5.83200000e-04
1.98955542e-01 9.89594358e-01 1.00168029e+00 6.51650000e+00 9.85700000e-04
2.48694428e-01 9.82179677e-01 1.00698862e+00 7.22400000e+00 1.70000000e-03
2.98433314e-01 9.71458475e-01 1.01573104e+00 8.01280000e+00 3.06500000e-03
3.48172199e-01 9.57326873e-01 1.02784016e+00 8.86160000e+00 5.69500000e-03
3.97911085e-01 9.39606510e-01 1.04354466e+00 9.71910000e+00 1.07000000e-02
4.47649970e-01 9.18505147e-01 1.06249745e+00 1.07512000e+01 1.98100000e-02
4.97388856e-01 8.94446143e-01 1.08414115e+00 1.22944000e+01 3.51100000e-02
5.47127742e-01 8.67966539e-01 1.10777140e+00 1.49270000e+01 1.24100000e-01
5.96866627e-01 8.39932654e-01 1.13302885e+00 3.15939000e+01 3.69100000e+00


==> data/gpu_re1000_m128_cm_wbomega.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30100000e+00 4.17000000e-15
4.97388856e-02 9.98867120e-01 9.98189042e-01 5.28980000e+00 1.53900000e-04
9.94777712e-02 9.97232480e-01 9.98023667e-01 5.48000000e+00 3.36400000e-04
1.49216657e-01 9.94349319e-01 9.98781125e-01 5.93050000e+00 5.83200000e-04
1.98955542e-01 9.89594358e-01 1.00168233e+00 6.51650000e+00 9.85700000e-04
2.48694428e-01 9.82177717e-01 1.00699067e+00 7.22390000e+00 1.70000000e-03
2.98433314e-01 9.71454555e-01 1.01573104e+00 8.01280000e+00 3.06500000e-03
3.48172199e-01 9.57322953e-01 1.02784220e+00 8.86150000e+00 5.69500000e-03
3.97911085e-01 9.39602590e-01 1.04354670e+00 9.71890000e+00 1.07000000e-02
4.47649970e-01 9.18501227e-01 1.06249949e+00 1.07508000e+01 1.98100000e-02
4.97388856e-01 8.94442223e-01 1.08414524e+00 1.22940000e+01 3.51400000e-02
5.47127742e-01 8.67960659e-01 1.10777752e+00 1.49228000e+01 5.84200000e-02
5.96866627e-01 8.39689614e-01 1.13261848e+00 1.79388000e+01 8.91000000e-02
6.46605513e-01 8.10326850e-01 1.15779835e+00 2.17289000e+01 1.23400000e-01
6.96344398e-01 7.80821005e-01 1.18249639e+00 2.57433000e+01 1.54200000e-01
7.46083284e-01 7.51722840e-01 1.20592655e+00 2.97809000e+01 1.80100000e-01
7.95822170e-01 7.23865356e-01 1.22729871e+00 3.35377000e+01 1.98700000e-01
8.45561055e-01 6.97822832e-01 1.24597792e+00 3.65826000e+01 2.10700000e-01
8.95299941e-01 6.74167588e-01 1.26135166e+00 3.85409000e+01 2.68200000e-01
9.45038826e-01 6.53277905e-01 1.27297487e+00 3.94146000e+01 3.18900000e-01
9.94777712e-01 6.35606542e-01 1.28053312e+00 3.86965000e+01 3.56800000e-01
1.04451660e+00 6.21261299e-01 1.28389983e+00 3.80485000e+01 3.76700000e-01
1.09425548e+00 6.10293138e-01 1.28303620e+00 4.85589000e+01 3.74300000e-01
1.14399437e+00 6.02527616e-01 1.27823625e+00 6.06168000e+01 3.82200000e-01
1.19373325e+00 5.97570776e-01 1.26976946e+00 6.83998000e+01 4.08100000e-01
1.24347214e+00 5.94956135e-01 1.25816462e+00 7.15235000e+01 5.08800000e-01
1.29321103e+00 5.94215255e-01 1.24394033e+00 7.06433000e+01 6.03400000e-01
1.34294991e+00 5.94852255e-01 1.22768050e+00 6.74956000e+01 7.03900000e-01
1.39268880e+00 5.96510415e-01 1.20988126e+00 6.41676000e+01 7.46600000e-01
1.44242768e+00 5.98862416e-01 1.19100401e+00 5.97562000e+01 7.69300000e-01
1.49216657e+00 6.01629936e-01 1.17135297e+00 5.50021000e+01 7.04300000e-01
1.54190545e+00 6.04677737e-01 1.15116497e+00 5.94955000e+01 6.54300000e-01
1.59164434e+00 6.07800017e-01 1.13048698e+00 6.25776000e+01 6.99100000e-01
1.64138322e+00 6.10986978e-01 1.10928836e+00 6.47480000e+01 7.76500000e-01
1.69112211e+00 6.14250378e-01 1.08767119e+00 6.60210000e+01 8.08700000e-01
1.74086100e+00 6.17558859e-01 1.06564161e+00 6.63469000e+01 9.14100000e-01
1.79059988e+00 6.20849699e-01 1.04340583e+00 6.53800000e+01 9.99300000e-01
1.84033877e+00 6.24042540e-01 1.02117820e+00 6.32181000e+01 1.06500000e+00
1.89007765e+00 6.26861020e-01 9.99277250e-01 6.34460000e+01 9.95400000e-01
1.93981654e+00 6.29054261e-01 9.77870379e-01 7.01856000e+01 9.51100000e-01
1.98955542e+00 6.30261621e-01 9.57376132e-01 7.38360000e+01 1.31000000e+00
2.03929431e+00 6.30240061e-01 9.38000719e-01 7.76473000e+01 1.49300000e+00
2.08903320e+00 6.28770061e-01 9.19964638e-01 7.51792000e+01 1.67600000e+00
2.13877208e+00 6.25730100e-01 9.03380183e-01 7.57695000e+01 1.68800000e+00
2.18851097e+00 6.21129979e-01 8.88288185e-01 7.16647000e+01 1.61200000e+00
2.23824985e+00 6.14981458e-01 8.74578396e-01 7.27471000e+01 1.51400000e+00
2.28798874e+00 6.07398217e-01 8.62103815e-01 7.12654000e+01 1.33000000e+00
2.33772762e+00 5.98568416e-01 8.50688858e-01 6.54594000e+01 1.23100000e+00
2.38746651e+00 5.88664534e-01 8.40096693e-01 5.96124000e+01 9.81600000e-01
2.43720539e+00 5.77908052e-01 8.30188487e-01 5.31345000e+01 9.28300000e-01
2.48694428e+00 5.66555731e-01 8.20792738e-01 5.11927000e+01 1.06000000e+00
2.53668317e+00 5.54780049e-01 8.11815531e-01 5.47317000e+01 1.18900000e+00
2.58642205e+00 5.42737807e-01 8.03144574e-01 5.53652000e+01 1.29700000e+00
2.63616094e+00 5.30585805e-01 7.94751284e-01 5.40260000e+01 1.38200000e+00
2.68589982e+00 5.18331883e-01 7.86549911e-01 5.31343000e+01 1.37400000e+00
2.73563871e+00 5.06128921e-01 7.78471037e-01 5.26565000e+01 1.18800000e+00
2.78537759e+00 4.94053359e-01 7.70404413e-01 5.17766000e+01 1.20100000e+00
2.83511648e+00 4.82285517e-01 7.62223456e-01 5.18435000e+01 1.06600000e+00
2.88485536e+00 4.70988075e-01 7.53817916e-01 5.29422000e+01 1.04400000e+00
2.93459425e+00 4.60268834e-01 7.45095917e-01 5.39242000e+01 1.14200000e+00
2.98433314e+00 4.50143472e-01 7.36032961e-01 5.02693000e+01 1.07000000e+00
2.99966361e+00 4.47201512e-01 7.33144003e-01 4.83600000e+01 1.02400000e+00


==> data/gpu_re1000_m256_bgk.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99088600e-01 9.98568792e-01 5.29510000e+00 3.95100000e-05
9.98184485e-02 9.97502960e-01 9.98481000e-01 5.48910000e+00 8.47800000e-05
1.49727673e-01 9.94611959e-01 9.99271125e-01 5.94330000e+00 1.46900000e-04
1.99636897e-01 9.89831518e-01 1.00223358e+00 6.53390000e+00 2.49100000e-04
2.49546121e-01 9.82348237e-01 1.00761133e+00 7.24750000e+00 4.32100000e-04
2.99455346e-01 9.71507475e-01 1.01648441e+00 8.04140000e+00 7.85400000e-04
3.49364570e-01 9.57236713e-01 1.02871604e+00 8.89780000e+00 1.47500000e-03
3.99273794e-01 9.39296830e-01 1.04460837e+00 9.75790000e+00 3.41800000e-03
4.49183018e-01 9.18003387e-01 1.06372245e+00 1.08203000e+01 2.56100000e-01


==> data/gpu_re1000_m256_cm_wb1.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99078800e-01 9.98574917e-01 5.29490000e+00 3.95000000e-05
9.98184485e-02 9.97481400e-01 9.98472834e-01 5.48930000e+00 8.47600000e-05
1.49727673e-01 9.94586479e-01 9.99275208e-01 5.94340000e+00 1.47000000e-04
1.99636897e-01 9.89794278e-01 1.00222337e+00 6.53400000e+00 2.49000000e-04
2.49546121e-01 9.82314917e-01 1.00762767e+00 7.24680000e+00 4.32200000e-04
2.99455346e-01 9.71501595e-01 1.01647012e+00 8.04160000e+00 7.85200000e-04
3.49364570e-01 9.57226913e-01 1.02872012e+00 8.89650000e+00 1.47500000e-03
3.99273794e-01 9.39300750e-01 1.04460224e+00 9.75720000e+00 2.81500000e-03
4.49183018e-01 9.17979867e-01 1.06371632e+00 1.08179000e+01 5.31900000e-03
4.99092243e-01 8.93695463e-01 1.08554582e+00 1.28212000e+01 9.72400000e-03
5.49001467e-01 8.67027699e-01 1.10934552e+00 1.57819000e+01 1.67900000e-02
5.98910691e-01 8.38592014e-01 1.13432939e+00 1.88259000e+01 2.68500000e-02
6.48819915e-01 8.09172409e-01 1.15961543e+00 2.27278000e+01 3.91400000e-02
6.98729140e-01 7.79541125e-01 1.18437064e+00 2.72780000e+01 5.15000000e-02
7.48638364e-01 7.50388080e-01 1.20778038e+00 3.20452000e+01 6.18500000e-02
7.98547588e-01 7.22479636e-01 1.22908517e+00 3.66250000e+01 6.98500000e-02
8.48456812e-01 6.96450831e-01 1.24761125e+00 4.05628000e+01 7.56000000e-02
8.98366037e-01 6.72864188e-01 1.26277879e+00 4.33589000e+01 1.02500000e-01
9.48275261e-01 6.52170504e-01 1.27414066e+00 4.46629000e+01 1.29100000e-01
9.98184485e-01 6.34716702e-01 1.28140491e+00 4.42883000e+01 1.49900000e-01
1.04809371e+00 6.20632139e-01 1.28443066e+00 4.23966000e+01 1.60800000e-01
1.09800293e+00 6.09905058e-01 1.28324445e+00 5.28640000e+01 1.59100000e-01
1.14791216e+00 6.02349256e-01 1.27807700e+00 6.81414000e+01 1.52200000e-01
1.19782138e+00 5.97609976e-01 1.26927333e+00 7.80976000e+01 1.67200000e-01
1.24773061e+00 5.95238375e-01 1.25734592e+00 8.20054000e+01 1.82100000e-01
1.29763983e+00 5.94752295e-01 1.24283988e+00 8.07592000e+01 2.28800000e-01
1.34754905e+00 5.95671535e-01 1.22632892e+00 7.73027000e+01 2.74000000e-01
1.39745828e+00 5.97568816e-01 1.20831938e+00 7.33788000e+01 3.11600000e-01
1.44736750e+00 6.00095256e-01 1.18925022e+00 6.86032000e+01 3.29800000e-01
1.49727673e+00 6.02986256e-01 1.16943176e+00 6.29395000e+01 3.20800000e-01
1.54718595e+00 6.06071297e-01 1.14907023e+00 6.46069000e+01 3.14700000e-01
1.59709518e+00 6.09270017e-01 1.12822073e+00 6.86655000e+01 3.65800000e-01
1.64700440e+00 6.12556938e-01 1.10690777e+00 7.17504000e+01 4.43300000e-01
1.69691362e+00 6.15926179e-01 1.08516199e+00 7.33678000e+01 4.55400000e-01
1.74682285e+00 6.19320899e-01 1.06306911e+00 7.36839000e+01 5.46700000e-01
1.79673207e+00 6.22637220e-01 1.04081291e+00 7.26360000e+01 6.10700000e-01
1.84664130e+00 6.25724220e-01 1.01862000e+00 7.41749000e+01 6.08500000e-01
1.89655052e+00 6.28360421e-01 9.96737417e-01 8.48692000e+01 5.99000000e-01
1.94645975e+00 6.30294941e-01 9.75446921e-01 9.40621000e+01 8.10800000e-01
1.99636897e+00 6.31253381e-01 9.55060882e-01 1.02045000e+02 1.09400000e+00
2.04627819e+00 6.30967221e-01 9.35832469e-01 1.05256000e+02 1.31900000e+00
2.09618742e+00 6.29224781e-01 9.17980139e-01 1.05818300e+02 1.41300000e+00
2.14609664e+00 6.25900620e-01 9.01601891e-01 1.02460600e+02 1.32400000e+00
2.19600587e+00 6.20939859e-01 8.86709977e-01 9.38546000e+01 1.11300000e+00
2.24591509e+00 6.14411098e-01 8.73202313e-01 9.21270000e+01 9.08700000e-01
2.29582432e+00 6.06475057e-01 8.60915565e-01 8.92125000e+01 7.54900000e-01
2.34573354e+00 5.97351256e-01 8.49629233e-01 8.15703000e+01 8.12800000e-01
2.39564276e+00 5.87274894e-01 8.39141193e-01 7.02188000e+01 7.79300000e-01
2.44555199e+00 5.76449812e-01 8.29269737e-01 6.24946000e+01 7.88700000e-01
2.49546121e+00 5.65048490e-01 8.19884197e-01 6.71424000e+01 8.95400000e-01
2.54537044e+00 5.53221849e-01 8.10878407e-01 7.13142000e+01 9.60300000e-01
2.59527966e+00 5.41103167e-01 8.02184991e-01 7.12708000e+01 9.68400000e-01
2.64518889e+00 5.28817885e-01 7.93742701e-01 6.96641000e+01 9.24100000e-01
2.69509811e+00 5.16493403e-01 7.85486202e-01 6.67503000e+01 8.50500000e-01
2.74500733e+00 5.04261041e-01 7.77325662e-01 6.56119000e+01 7.68200000e-01
2.79491656e+00 4.92256039e-01 7.69146747e-01 6.49865000e+01 6.12700000e-01
2.84482578e+00 4.80605797e-01 7.60831040e-01 6.51483000e+01 6.40600000e-01
2.89473501e+00 4.69410275e-01 7.52278500e-01 6.56995000e+01 6.74300000e-01
2.94464423e+00 4.58741993e-01 7.43415626e-01 6.39646000e+01 6.27900000e-01
2.99455346e+00 4.48646032e-01 7.34199544e-01 6.09484000e+01 5.28200000e-01
2.99983395e+00 4.47618992e-01 7.33201169e-01 6.06319000e+01 5.22500000e-01


==> data/gpu_re1000_m256_cm_wbomega.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99088600e-01 9.98568792e-01 5.29510000e+00 3.95100000e-05
9.98184485e-02 9.97502960e-01 9.98481000e-01 5.48910000e+00 8.47800000e-05
1.49727673e-01 9.94611959e-01 9.99271125e-01 5.94330000e+00 1.46900000e-04
1.99636897e-01 9.89829558e-01 1.00223358e+00 6.53390000e+00 2.49100000e-04
2.49546121e-01 9.82346277e-01 1.00761133e+00 7.24750000e+00 4.32100000e-04
2.99455346e-01 9.71505515e-01 1.01648441e+00 8.04140000e+00 7.85400000e-04
3.49364570e-01 9.57234753e-01 1.02871604e+00 8.89780000e+00 1.47500000e-03
3.99273794e-01 9.39294870e-01 1.04461041e+00 9.75780000e+00 2.81500000e-03
4.49183018e-01 9.17999467e-01 1.06372245e+00 1.08193000e+01 5.31900000e-03
4.99092243e-01 8.93750343e-01 1.08555807e+00 1.28223000e+01 9.72500000e-03
5.49001467e-01 8.67117859e-01 1.10934348e+00 1.57807000e+01 1.67800000e-02
5.98910691e-01 8.38699814e-01 1.13432939e+00 1.88260000e+01 2.68400000e-02
6.48819915e-01 8.09272369e-01 1.15959910e+00 2.27276000e+01 3.91200000e-02
6.98729140e-01 7.79633245e-01 1.18434409e+00 2.72713000e+01 5.14600000e-02
7.48638364e-01 7.50458640e-01 1.20774772e+00 3.20422000e+01 6.18200000e-02
7.98547588e-01 7.22546276e-01 1.22905046e+00 3.66186000e+01 6.98000000e-02
8.48456812e-01 6.96535111e-01 1.24757858e+00 4.05563000e+01 7.55300000e-02
8.98366037e-01 6.72975908e-01 1.26275633e+00 4.33459000e+01 1.02400000e-01
9.48275261e-01 6.52264584e-01 1.27413250e+00 4.46683000e+01 1.29000000e-01
9.98184485e-01 6.34797062e-01 1.28142329e+00 4.42784000e+01 1.49800000e-01
1.04809371e+00 6.20675259e-01 1.28447354e+00 4.23981000e+01 1.60800000e-01
1.09800293e+00 6.09895258e-01 1.28329549e+00 5.28612000e+01 1.59200000e-01
1.14791216e+00 6.02335536e-01 1.27814641e+00 6.81705000e+01 1.52400000e-01
1.19782138e+00 5.97623696e-01 1.26933662e+00 7.80967000e+01 1.67500000e-01
1.24773061e+00 5.95293255e-01 1.25739696e+00 8.20085000e+01 1.81800000e-01
1.29763983e+00 5.94869895e-01 1.24285825e+00 8.07590000e+01 2.28200000e-01
1.34754905e+00 5.95812655e-01 1.22633096e+00 7.73090000e+01 2.73500000e-01
1.39745828e+00 5.97698176e-01 1.20828263e+00 7.33550000e+01 3.11200000e-01
1.44736750e+00 6.00205016e-01 1.18919714e+00 6.85969000e+01 3.29300000e-01
1.49727673e+00 6.03064656e-01 1.16936235e+00 6.29197000e+01 3.20400000e-01
1.54718595e+00 6.06149697e-01 1.14901102e+00 6.45740000e+01 3.14300000e-01
1.59709518e+00 6.09389578e-01 1.12816152e+00 6.86393000e+01 3.65300000e-01
1.64700440e+00 6.12705898e-01 1.10687511e+00 7.17321000e+01 4.42700000e-01
1.69691362e+00 6.16100619e-01 1.08515382e+00 7.33314000e+01 4.54400000e-01
1.74682285e+00 6.19495339e-01 1.06307728e+00 7.36725000e+01 5.46600000e-01
1.79673207e+00 6.22741100e-01 1.04083945e+00 7.26238000e+01 6.11500000e-01
1.84664130e+00 6.25784980e-01 1.01865879e+00 7.41792000e+01 6.08100000e-01
1.89655052e+00 6.28380021e-01 9.96784376e-01 8.49056000e+01 5.99600000e-01
1.94645975e+00 6.30308661e-01 9.75469379e-01 9.41067000e+01 8.11700000e-01
1.99636897e+00 6.31318061e-01 9.55095591e-01 1.02123400e+02 1.09600000e+00
2.04627819e+00 6.31088741e-01 9.35842677e-01 1.05267000e+02 1.32100000e+00
2.09618742e+00 6.29360021e-01 9.17982180e-01 1.05892500e+02 1.41500000e+00
2.14609664e+00 6.26049580e-01 9.01591683e-01 1.02478900e+02 1.32600000e+00
2.19600587e+00 6.21037859e-01 8.86712019e-01 9.39494000e+01 1.11400000e+00
2.24591509e+00 6.14460098e-01 8.73179854e-01 9.21398000e+01 9.07900000e-01
2.29582432e+00 6.06526017e-01 8.60915565e-01 8.92086000e+01 7.55000000e-01
2.34573354e+00 5.97417896e-01 8.49623108e-01 8.15961000e+01 8.09000000e-01
2.39564276e+00 5.87388574e-01 8.39143235e-01 7.02114000e+01 7.76000000e-01
2.44555199e+00 5.76614452e-01 8.29269737e-01 6.24742000e+01 7.88300000e-01
2.49546121e+00 5.65222930e-01 8.19888280e-01 6.71350000e+01 8.94900000e-01
2.54537044e+00 5.53357089e-01 8.10878407e-01 7.13538000e+01 9.61100000e-01
2.59527966e+00 5.41195287e-01 8.02184991e-01 7.12900000e+01 9.67200000e-01
2.64518889e+00 5.28855125e-01 7.93740659e-01 6.97123000e+01 9.24100000e-01
2.69509811e+00 5.16542403e-01 7.85480077e-01 6.67607000e+01 8.49000000e-01
2.74500733e+00 5.04349241e-01 7.77323620e-01 6.56720000e+01 7.67300000e-01
2.79491656e+00 4.92393239e-01 7.69146747e-01 6.50076000e+01 6.11700000e-01
2.84482578e+00 4.80801797e-01 7.60831040e-01 6.51353000e+01 6.41700000e-01
2.89473501e+00 4.69594515e-01 7.52280541e-01 6.56889000e+01 6.75800000e-01
2.94464423e+00 4.58875273e-01 7.43427876e-01 6.39435000e+01 6.27800000e-01
2.99455346e+00 4.48732272e-01 7.34211794e-01 6.09304000e+01 5.28300000e-01
2.99983395e+00 4.47793432e-01 7.33201169e-01 6.05937000e+01 5.22400000e-01


==> data/gpu_re3000_m256_bgk.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99498240e-01 9.99393625e-01 5.29800000e+00 3.97800000e-05
9.98184485e-02 9.98361440e-01 1.00014904e+00 5.49590000e+00 8.49300000e-05
1.49727673e-01 9.95931039e-01 1.00178033e+00 5.95500000e+00 1.47600000e-04
1.99636897e-01 9.91636679e-01 1.00561050e+00 6.55240000e+00 4.67800000e-04
2.49546121e-01 9.84657118e-01 1.01191721e+00 7.27520000e+00 4.72700000e-01


==> data/gpu_re3000_m256_cm_wb1.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99488440e-01 9.99399750e-01 5.29780000e+00 3.99600000e-05
9.98184485e-02 9.98339880e-01 1.00014087e+00 5.49600000e+00 8.48900000e-05
1.49727673e-01 9.95905559e-01 1.00178442e+00 5.95510000e+00 1.47700000e-04
1.99636897e-01 9.91601399e-01 1.00560029e+00 6.55250000e+00 2.51200000e-04
2.49546121e-01 9.84623798e-01 1.01193150e+00 7.27460000e+00 4.39300000e-04
2.99455346e-01 9.74314196e-01 1.02180908e+00 8.08150000e+00 8.08600000e-04
3.49364570e-01 9.60523634e-01 1.03524937e+00 8.95130000e+00 1.55000000e-03
3.99273794e-01 9.43048271e-01 1.05253207e+00 9.82930000e+00 3.05400000e-03
4.49183018e-01 9.22133108e-01 1.07330807e+00 1.09391000e+01 6.04900000e-03
4.99092243e-01 8.98207384e-01 1.09711390e+00 1.39620000e+01 1.18300000e-02
5.49001467e-01 8.71859099e-01 1.12323702e+00 1.78708000e+01 2.23900000e-02
5.98910691e-01 8.43727215e-01 1.15092610e+00 2.25014000e+01 4.02700000e-02
6.48819915e-01 8.14621210e-01 1.17930935e+00 2.76847000e+01 6.74600000e-02
6.98729140e-01 7.85354486e-01 1.20754355e+00 3.30072000e+01 1.03400000e-01
7.48638364e-01 7.56671841e-01 1.23476304e+00 3.92841000e+01 1.44000000e-01
7.98547588e-01 7.29410197e-01 1.26012462e+00 4.75029000e+01 1.88200000e-01
8.48456812e-01 7.04275153e-01 1.28282795e+00 5.59876000e+01 2.31900000e-01
8.98366037e-01 6.81915469e-01 1.30214416e+00 6.38393000e+01 2.70400000e-01
9.48275261e-01 6.62846626e-01 1.31750361e+00 6.99900000e+01 3.75500000e-01
9.98184485e-01 6.47442984e-01 1.32854699e+00 7.34875000e+01 4.70000000e-01
1.04809371e+00 6.35822142e-01 1.33513749e+00 7.38051000e+01 5.33900000e-01
1.09800293e+00 6.27901780e-01 1.33739149e+00 7.10062000e+01 6.08100000e-01
1.14791216e+00 6.23387900e-01 1.33566832e+00 7.93564000e+01 6.67700000e-01
1.19782138e+00 6.21817939e-01 1.33040082e+00 9.20502000e+01 6.64500000e-01
1.24773061e+00 6.22674460e-01 1.32211778e+00 1.12588700e+02 7.06600000e-01
1.29763983e+00 6.25459620e-01 1.31131328e+00 1.24443300e+02 9.41400000e-01
1.34754905e+00 6.29683421e-01 1.29847733e+00 1.27346400e+02 1.28700000e+00
1.39745828e+00 6.34932302e-01 1.28404887e+00 1.24151800e+02 1.57400000e+00
1.44736750e+00 6.40845623e-01 1.26844850e+00 1.19613800e+02 1.73300000e+00
1.49727673e+00 6.47135264e-01 1.25199879e+00 1.12907700e+02 1.72600000e+00
1.54718595e+00 6.53613065e-01 1.23491413e+00 1.04496400e+02 1.64900000e+00
1.59709518e+00 6.60196706e-01 1.21721492e+00 1.12013300e+02 1.65600000e+00
1.64700440e+00 6.66886187e-01 1.19887463e+00 1.19288100e+02 1.92100000e+00
1.69691362e+00 6.73665828e-01 1.17991164e+00 1.24397800e+02 2.34100000e+00
1.74682285e+00 6.80443509e-01 1.16045456e+00 1.27027600e+02 2.65700000e+00
1.79673207e+00 6.87062430e-01 1.14072185e+00 1.26826000e+02 2.61100000e+00
1.84664130e+00 6.93346191e-01 1.12093606e+00 1.47329700e+02 2.56000000e+00
1.89655052e+00 6.99020392e-01 1.10135852e+00 1.66039300e+02 2.47800000e+00
1.94645975e+00 7.03736153e-01 1.08236694e+00 1.77876400e+02 3.34900000e+00
1.99636897e+00 7.07058353e-01 1.06441661e+00 1.84209100e+02 4.21700000e+00
2.04627819e+00 7.08549913e-01 1.04789749e+00 1.84302900e+02 4.06800000e+00
2.09618742e+00 7.07867833e-01 1.03310970e+00 1.81203800e+02 3.99400000e+00
2.14609664e+00 7.04829833e-01 1.02018800e+00 2.05805900e+02 3.19000000e+00
2.19600587e+00 6.99422192e-01 1.00911196e+00 2.16888000e+02 3.28700000e+00
2.24591509e+00 6.91817391e-01 9.99712125e-01 2.12273000e+02 4.15900000e+00
2.29582432e+00 6.82323149e-01 9.91714918e-01 2.19656200e+02 4.22400000e+00
2.34573354e+00 6.71309907e-01 9.84718128e-01 2.21847900e+02 5.05300000e+00
2.39564276e+00 6.59153985e-01 9.78280754e-01 2.14379500e+02 5.32000000e+00
2.44555199e+00 6.46196423e-01 9.72004671e-01 2.00485600e+02 4.81000000e+00
2.49546121e+00 6.32721421e-01 9.65642839e-01 1.79493900e+02 4.40000000e+00
2.54537044e+00 6.18958299e-01 9.59070715e-01 1.56820200e+02 3.87100000e+00
2.59527966e+00 6.05165777e-01 9.52178050e-01 1.38538600e+02 2.96000000e+00
2.64518889e+00 5.91639815e-01 9.44842343e-01 1.37587500e+02 2.89800000e+00
2.69509811e+00 5.78599933e-01 9.36996219e-01 1.29398800e+02 2.60200000e+00
2.74500733e+00 5.66073571e-01 9.28678470e-01 1.34478400e+02 2.31200000e+00
2.79491656e+00 5.53982329e-01 9.19980972e-01 1.48438100e+02 2.09200000e+00
2.84482578e+00 5.42312487e-01 9.10934348e-01 1.41299400e+02 2.26900000e+00
2.89473501e+00 5.31152245e-01 9.01497766e-01 1.24682300e+02 2.36200000e+00
2.94464423e+00 5.20623123e-01 8.91563018e-01 1.16659900e+02 2.08600000e+00
2.99455346e+00 5.10805482e-01 8.81015770e-01 1.12697200e+02 2.02900000e+00
2.99983395e+00 5.09815682e-01 8.79862228e-01 1.13167500e+02 1.97600000e+00


==> data/gpu_re3000_m256_cm_wbomega.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30520000e+00 8.33900000e-15
4.99092243e-02 9.99496280e-01 9.99393625e-01 5.29800000e+00 3.99600000e-05
9.98184485e-02 9.98361440e-01 1.00014904e+00 5.49590000e+00 8.49100000e-05
1.49727673e-01 9.95931039e-01 1.00178033e+00 5.95500000e+00 1.47600000e-04
1.99636897e-01 9.91634719e-01 1.00561050e+00 6.55240000e+00 2.51300000e-04
2.49546121e-01 9.84655158e-01 1.01191721e+00 7.27530000e+00 4.39300000e-04
2.99455346e-01 9.74318116e-01 1.02182541e+00 8.08120000e+00 8.08800000e-04
3.49364570e-01 9.60531474e-01 1.03524529e+00 8.95260000e+00 1.55000000e-03
3.99273794e-01 9.43042391e-01 1.05254024e+00 9.82990000e+00 3.05400000e-03
4.49183018e-01 9.22152708e-01 1.07331624e+00 1.09404000e+01 6.04900000e-03
4.99092243e-01 8.98262264e-01 1.09712615e+00 1.39631000e+01 1.18300000e-02
5.49001467e-01 8.71951220e-01 1.12323498e+00 1.78692000e+01 2.23800000e-02
5.98910691e-01 8.43836975e-01 1.15092610e+00 2.25010000e+01 4.02400000e-02
6.48819915e-01 8.14723130e-01 1.17929301e+00 2.76813000e+01 6.73600000e-02
6.98729140e-01 7.85450526e-01 1.20751701e+00 3.30013000e+01 1.02600000e-01
7.48638364e-01 7.57389201e-01 1.23604521e+00 3.92784000e+01 3.00000000e-01


==> data/gpu_re3000_m512_bgk.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30620000e+00 1.94600000e-14
4.99943936e-02 9.99582520e-01 9.99516125e-01 5.29940000e+00 9.90500000e-06
9.99887871e-02 9.98428080e-01 1.00026950e+00 5.49880000e+00 2.12900000e-05
1.49983181e-01 9.95991799e-01 1.00191100e+00 5.95960000e+00 3.82500000e-02


==> data/gpu_re3000_m512_cm_wb1.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30620000e+00 1.94600000e-14
4.99943936e-02 9.99578600e-01 9.99518167e-01 5.29930000e+00 9.90500000e-06
9.99887871e-02 9.98418280e-01 1.00026542e+00 5.49890000e+00 2.12900000e-05
1.49983181e-01 9.95978079e-01 1.00191304e+00 5.95960000e+00 3.70200000e-05
1.99977574e-01 9.91664119e-01 1.00576362e+00 6.55900000e+00 6.31000000e-05
2.49971968e-01 9.84653198e-01 1.01211933e+00 7.28410000e+00 1.10600000e-04
2.99966361e-01 9.74274996e-01 1.02207245e+00 8.09280000e+00 2.04100000e-04
3.49960755e-01 9.60417794e-01 1.03556583e+00 8.96640000e+00 3.92700000e-04
3.99955149e-01 9.42836591e-01 1.05294653e+00 9.84530000e+00 7.77700000e-04
4.49949542e-01 9.21833227e-01 1.07380624e+00 1.09705000e+01 1.55100000e-03
4.99943936e-01 8.97825184e-01 1.09771007e+00 1.41624000e+01 3.06600000e-03
5.49938329e-01 8.71418099e-01 1.12391281e+00 1.82185000e+01 5.88900000e-03
5.99932723e-01 8.43215655e-01 1.15168152e+00 2.31100000e+01 1.08300000e-02
6.49927116e-01 8.14072410e-01 1.18011376e+00 2.87183000e+01 1.87200000e-02
6.99921510e-01 7.84752766e-01 1.20838267e+00 3.46913000e+01 2.98900000e-02
7.49915904e-01 7.56032881e-01 1.23560421e+00 4.05057000e+01 4.34600000e-02
7.99910297e-01 7.28759477e-01 1.26094129e+00 4.95173000e+01 5.83800000e-02
8.49904691e-01 7.03649913e-01 1.28358133e+00 5.91370000e+01 7.36800000e-02
8.99899084e-01 6.81349029e-01 1.30281178e+00 6.84032000e+01 9.02700000e-02
9.49893478e-01 6.62372306e-01 1.31805486e+00 7.60588000e+01 1.35000000e-01
9.99887871e-01 6.47074504e-01 1.32896961e+00 8.07481000e+01 1.81500000e-01
1.04988227e+00 6.35565382e-01 1.33541311e+00 8.15155000e+01 2.16800000e-01
1.09987666e+00 6.27754780e-01 1.33752419e+00 7.82368000e+01 2.30900000e-01
1.14987105e+00 6.23358500e-01 1.33565811e+00 8.48733000e+01 2.24600000e-01
1.19986545e+00 6.21921820e-01 1.33024769e+00 9.98885000e+01 2.40100000e-01
1.24985984e+00 6.22931220e-01 1.32181970e+00 1.24570200e+02 2.65700000e-01
1.29985423e+00 6.25881020e-01 1.31086616e+00 1.38914600e+02 2.79800000e-01
1.34984863e+00 6.30275341e-01 1.29788728e+00 1.41979600e+02 4.09000000e-01
1.39984302e+00 6.35673182e-01 1.28332612e+00 1.38166400e+02 5.52100000e-01
1.44983741e+00 6.41711943e-01 1.26760733e+00 1.32974400e+02 6.79100000e-01
1.49983181e+00 6.48125064e-01 1.25103921e+00 1.25561700e+02 7.78400000e-01
1.54982620e+00 6.54716545e-01 1.23385042e+00 1.30177700e+02 8.08600000e-01
1.59982059e+00 6.61433466e-01 1.21604913e+00 1.44120700e+02 9.50600000e-01
1.64981499e+00 6.68256227e-01 1.19764351e+00 1.49121100e+02 1.10900000e+00
1.69980938e+00 6.75153468e-01 1.17863355e+00 1.52733800e+02 1.63700000e+00
1.74980378e+00 6.82007589e-01 1.15915402e+00 1.54587600e+02 1.73900000e+00
1.79979817e+00 6.88651990e-01 1.13941927e+00 1.56121600e+02 1.42200000e+00
1.84979256e+00 6.94900471e-01 1.11966002e+00 1.88059300e+02 1.29900000e+00
1.89978696e+00 7.00484512e-01 1.10011515e+00 2.03471800e+02 1.60400000e+00
1.94978135e+00 7.05070913e-01 1.08118686e+00 2.29900600e+02 2.28600000e+00
1.99977574e+00 7.08236313e-01 1.06332228e+00 2.47851100e+02 3.10500000e+00
2.04977014e+00 7.09549514e-01 1.04690116e+00 2.51900000e+02 3.45100000e+00
2.09976453e+00 7.08675353e-01 1.03222566e+00 2.43952400e+02 3.05500000e+00
2.14975892e+00 7.05441353e-01 1.01941625e+00 2.73939400e+02 2.44400000e+00
2.19975332e+00 6.99829872e-01 1.00845046e+00 2.83544600e+02 2.99800000e+00
2.24974771e+00 6.92019271e-01 9.99158833e-01 2.86713200e+02 3.41400000e+00
2.29974210e+00 6.82334909e-01 9.91273918e-01 2.95909300e+02 3.66200000e+00
2.34973650e+00 6.71174667e-01 9.84371044e-01 2.91713200e+02 3.79000000e+00
2.39973089e+00 6.58946225e-01 9.78005129e-01 2.81288000e+02 3.32700000e+00
2.44972529e+00 6.46000423e-01 9.71755588e-01 2.55394700e+02 2.87700000e+00
2.49971968e+00 6.32607741e-01 9.65381506e-01 2.28461700e+02 2.38900000e+00
2.54971407e+00 6.18950459e-01 9.58770590e-01 1.95309700e+02 2.27400000e+00
2.59970847e+00 6.05259857e-01 9.51824841e-01 1.97470000e+02 2.06800000e+00
2.64970286e+00 5.91794655e-01 9.44417676e-01 1.89953100e+02 1.44800000e+00
2.69969725e+00 5.78768493e-01 9.36491927e-01 1.74450100e+02 1.45100000e+00
2.74969165e+00 5.66206851e-01 9.28108845e-01 1.48108500e+02 1.30200000e+00
2.79968604e+00 5.54088169e-01 9.19337847e-01 1.51310200e+02 1.43800000e+00
2.84968043e+00 5.42418327e-01 9.10205473e-01 1.59218800e+02 1.41500000e+00
2.89967483e+00 5.31299245e-01 9.00625975e-01 1.51444400e+02 1.43200000e+00
2.94966922e+00 5.20838723e-01 8.90491143e-01 1.43503900e+02 1.62700000e+00
2.99966361e+00 5.11079882e-01 8.79715228e-01 1.44456400e+02 1.82400000e+00
2.99991912e+00 5.11032842e-01 8.79658062e-01 1.44421900e+02 1.82200000e+00


==> data/gpu_re3000_m512_cm_wbomega.dat <==
t Gamma Emr J divb
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30620000e+00 1.94600000e-14
4.99943936e-02 9.99582520e-01 9.99516125e-01 5.29940000e+00 9.90500000e-06
9.99887871e-02 9.98428080e-01 1.00026950e+00 5.49880000e+00 2.12900000e-05
1.49983181e-01 9.95991799e-01 1.00191100e+00 5.95960000e+00 3.70100000e-05
1.99977574e-01 9.91681759e-01 1.00576975e+00 6.55900000e+00 6.31100000e-05
2.49971968e-01 9.84670838e-01 1.01210912e+00 7.28440000e+00 1.10500000e-04
2.99966361e-01 9.74278916e-01 1.02208062e+00 8.09260000e+00 2.04100000e-04
3.49960755e-01 9.60425634e-01 1.03556379e+00 8.96720000e+00 3.92700000e-04
3.99955149e-01 9.42832671e-01 1.05295062e+00 9.84550000e+00 7.77700000e-04
4.49949542e-01 9.21844987e-01 1.07380828e+00 1.09713000e+01 1.55100000e-03
4.99943936e-01 8.97854584e-01 1.09771823e+00 1.41638000e+01 3.06600000e-03
5.49938329e-01 8.71478859e-01 1.12393119e+00 1.82171000e+01 1.10100000e-01


==> data/guide_n128.dat <==
t rU rB rJ divU_single divU_wb1 J_single J_wb1
1.02203190e-02 1.01326934e+00 1.00044613e+00 1.00001266e+00 1.46756875e-01 1.44835011e-01 5.29976898e+00 5.29970189e+00
2.04406379e-02 1.02901428e+00 1.00034844e+00 9.99995408e-01 1.17092894e-01 1.13791321e-01 5.29644382e+00 5.29646814e+00
3.06609569e-02 1.06913467e+00 1.00029822e+00 9.99982370e-01 1.12158915e-01 1.04906255e-01 5.28856909e+00 5.28866233e+00
4.08812758e-02 1.07917179e+00 9.99747123e-01 9.99977602e-01 1.84624898e-01 1.71080174e-01 5.28480284e+00 5.28492121e+00
5.11015948e-02 1.11261852e+00 1.00009504e+00 1.00006464e+00 1.07713353e-01 9.68106780e-02 5.28621533e+00 5.28587363e+00
6.13219138e-02 1.10773089e+00 1.00026132e+00 1.00000284e+00 1.50185902e-01 1.35579773e-01 5.27394166e+00 5.27392670e+00
7.15422327e-02 1.15161813e+00 9.99644325e-01 9.99964162e-01 1.58626148e-01 1.37741969e-01 5.29634047e+00 5.29653028e+00
8.17625517e-02 1.22906016e+00 1.00047734e+00 1.00010276e+00 9.54493903e-02 7.76604705e-02 5.36213559e+00 5.36158466e+00
9.19828706e-02 1.13821795e+00 9.99493241e-01 9.99993730e-01 1.66977331e-01 1.46700666e-01 5.42553902e+00 5.42557304e+00
1.02203190e-01 1.18379146e+00 1.00076844e+00 9.99943978e-01 1.23053821e-01 1.03948901e-01 5.49460501e+00 5.49491285e+00
1.12423509e-01 1.18883569e+00 9.99174688e-01 9.99914383e-01 1.14149756e-01 9.60181099e-02 5.57495250e+00 5.57542985e+00
1.22643828e-01 1.16105868e+00 1.00069907e+00 1.00012632e+00 1.33683719e-01 1.15139502e-01 5.66871299e+00 5.66799702e+00
1.32864146e-01 1.24897084e+00 9.99719460e-01 9.99971749e-01 1.09320668e-01 8.75285996e-02 5.76058788e+00 5.76075062e+00
1.43084465e-01 1.24760011e+00 1.00037390e+00 1.00005365e+00 1.58212455e-01 1.26813434e-01 5.85926608e+00 5.85895177e+00
1.53304784e-01 1.24286884e+00 9.99481296e-01 9.99974739e-01 1.01991771e-01 8.20615719e-02 5.96269595e+00 5.96284658e+00
1.63525103e-01 1.39630082e+00 1.00023553e+00 9.99919600e-01 1.38306430e-01 9.90520299e-02 6.07253266e+00 6.07302093e+00
1.73745422e-01 1.25352114e+00 1.00027075e+00 9.99964301e-01 1.62263991e-01 1.29446553e-01 6.19525943e+00 6.19548060e+00
1.83965741e-01 1.44154587e+00 9.99464478e-01 1.00015258e+00 8.56369288e-02 5.94063156e-02 6.32553631e+00 6.32457130e+00
1.94186060e-01 1.37380631e+00 1.00056905e+00 1.00004102e+00 1.63077481e-01 1.18704857e-01 6.45379275e+00 6.45352802e+00
2.04406379e-01 1.29877388e+00 9.99756686e-01 9.99869513e-01 1.33970598e-01 1.03151596e-01 6.58516805e+00 6.58602744e+00
2.14626698e-01 1.43150745e+00 1.00013740e+00 1.00000279e+00 1.21767207e-01 8.50622240e-02 6.73105195e+00 6.73103314e+00
2.24847017e-01 1.41315991e+00 9.99388949e-01 9.99971007e-01 1.58042976e-01 1.11836583e-01 6.88568161e+00 6.88588126e+00
2.35067336e-01 1.56096174e+00 1.00084279e+00 1.00003492e+00 1.20226437e-01 7.70207457e-02 7.04779216e+00 7.04754608e+00
2.45287655e-01 1.48633841e+00 9.99730066e-01 1.00009271e+00 1.46905256e-01 9.88370174e-02 7.21628534e+00 7.21561636e+00
2.55507974e-01 1.48837378e+00 9.99839444e-01 1.00010297e+00 1.38828685e-01 9.32754167e-02 7.39026015e+00 7.38949927e+00
2.65728293e-01 1.89556724e+00 9.99962099e-01 9.99728167e-01 7.85568710e-02 4.14424080e-02 7.56638783e+00 7.56844518e+00
2.75948612e-01 1.52490449e+00 1.00025405e+00 9.99920349e-01 1.53648389e-01 1.00759352e-01 7.77229502e+00 7.77291414e+00
2.86168931e-01 1.40150306e+00 9.99521086e-01 1.00022259e+00 1.15324328e-01 8.22861764e-02 7.99133093e+00 7.98955257e+00
2.96389250e-01 1.62476772e+00 1.00035448e+00 1.00014209e+00 1.09483136e-01 6.73838694e-02 8.20715341e+00 8.20598742e+00
3.06609569e-01 1.45527597e+00 1.00021192e+00 9.99837640e-01 1.46665181e-01 1.00781696e-01 8.42946683e+00 8.43083565e+00
3.16829888e-01 1.54562976e+00 9.99600705e-01 1.00002015e+00 1.11052061e-01 7.18490704e-02 8.66822494e+00 8.66805032e+00
3.27050207e-01 1.48675637e+00 9.99588363e-01 9.99959202e-01 1.43221069e-01 9.63312298e-02 8.91436634e+00 8.91473005e+00
3.37270526e-01 1.64057276e+00 1.00053646e+00 9.99900508e-01 1.21967628e-01 7.43445404e-02 9.16904202e+00 9.16995436e+00
3.47490845e-01 1.84818714e+00 9.99952828e-01 1.00016857e+00 1.20556904e-01 6.52298143e-02 9.43534667e+00 9.43375647e+00
3.57711164e-01 1.51836683e+00 9.99515236e-01 1.00020415e+00 1.42619444e-01 9.39295043e-02 9.69872487e+00 9.69674530e+00
3.67931483e-01 1.63628065e+00 1.00033587e+00 9.99783385e-01 1.24507376e-01 7.60916997e-02 9.95686687e+00 9.95902415e+00
3.78151801e-01 1.99829785e+00 9.99601456e-01 9.99741798e-01 1.17083075e-01 5.85914034e-02 1.02435650e+01 1.02462106e+01
3.88372120e-01 1.55187993e+00 9.99682757e-01 1.00028042e+00 1.24553642e-01 8.02598446e-02 1.05484561e+01 1.05454989e+01
3.98592439e-01 1.67395261e+00 9.99870776e-01 1.00013474e+00 1.17990822e-01 7.04863572e-02 1.08437725e+01 1.08423116e+01
4.08812758e-01 1.58391116e+00 1.00068458e+00 9.99930002e-01 1.37190391e-01 8.66149532e-02 1.11357471e+01 1.11365267e+01
4.19033077e-01 1.72381184e+00 9.98713876e-01 9.99950740e-01 1.23307884e-01 7.15321017e-02 1.14347005e+01 1.14352638e+01
4.29253396e-01 1.63075294e+00 9.99746475e-01 9.99946824e-01 1.24026460e-01 7.60547209e-02 1.17382576e+01 1.17388819e+01
4.39473715e-01 1.58472180e+00 9.99936283e-01 9.99811952e-01 1.31207554e-01 8.27953232e-02 1.20476662e+01 1.20499322e+01
4.49694034e-01 2.10555593e+00 9.99752468e-01 1.00024019e+00 1.21719386e-01 5.78086691e-02 1.23693619e+01 1.23663916e+01
4.59914353e-01 1.97266072e+00 9.99331816e-01 1.00029394e+00 1.53419793e-01 7.77730258e-02 1.26831008e+01 1.26793738e+01
4.70134672e-01 1.76568117e+00 9.99900003e-01 9.99805880e-01 1.48925238e-01 8.43443541e-02 1.29879826e+01 1.29905043e+01
4.80354991e-01 1.71628073e+00 9.99353367e-01 9.99766449e-01 1.24007028e-01 7.22533476e-02 1.33022766e+01 1.33053841e+01
4.90575310e-01 1.78629123e+00 9.98396037e-01 1.00004811e+00 1.27252705e-01 7.12384984e-02 1.36275353e+01 1.36268797e+01
5.00795629e-01 1.83738072e+00 9.99980122e-01 1.00007642e+00 1.63323015e-01 8.88890436e-02 1.39473501e+01 1.39462843e+01
5.11015948e-01 1.46856919e+00 9.99541269e-01 1.00010274e+00 1.60874803e-01 1.09545266e-01 1.42600411e+01 1.42585763e+01
5.21236267e-01 1.31113964e+00 9.98889790e-01 1.00015776e+00 1.72317748e-01 1.31425931e-01 1.45632142e+01 1.45609171e+01
5.31456586e-01 1.50725910e+00 9.98370943e-01 9.99808507e-01 1.05999860e-01 7.03262365e-02 1.48529752e+01 1.48558200e+01
5.41676905e-01 1.13515052e+00 9.99658048e-01 9.99713445e-01 1.18367687e-01 1.04274883e-01 1.51497602e+01 1.51541027e+01
5.51897224e-01 1.40689817e+00 9.98469113e-01 9.99905643e-01 1.40441551e-01 9.98235369e-02 1.56274976e+01 1.56289723e+01
5.62117543e-01 1.10783508e+00 9.98741227e-01 1.00013710e+00 1.16436831e-01 1.05103036e-01 1.63832479e+01 1.63810021e+01
5.72337862e-01 1.08341713e+00 9.99273895e-01 1.00016913e+00 1.54606471e-01 1.42702628e-01 1.71494518e+01 1.71465518e+01
5.82558181e-01 1.38364460e+00 9.98513411e-01 9.99917437e-01 2.28421968e-01 1.65087168e-01 1.79208720e+01 1.79223517e+01
5.92778500e-01 1.33897195e+00 9.97922312e-01 9.99631400e-01 1.75520514e-01 1.31086028e-01 1.87099423e+01 1.87168414e+01
6.02998819e-01 1.23852764e+00 9.99096193e-01 1.00004233e+00 1.96446762e-01 1.58613143e-01 1.96432467e+01 1.96424153e+01
6.13219138e-01 1.08245540e+00 9.99325280e-01 1.00015872e+00 1.62675147e-01 1.50283464e-01 2.05932647e+01 2.05899967e+01
6.23439457e-01 1.19461354e+00 9.98103987e-01 9.99803413e-01 2.41805292e-01 2.02412985e-01 2.15508927e+01 2.15551301e+01
6.33659775e-01 1.20211957e+00 9.98398517e-01 9.99948191e-01 2.47423146e-01 2.05822408e-01 2.25591388e+01 2.25603076e+01
6.43880094e-01 1.00860980e+00 9.98683444e-01 9.99939401e-01 1.86387394e-01 1.84796335e-01 2.35854080e+01 2.35868373e+01
6.54100413e-01 1.11982518e+00 9.98167694e-01 9.99869001e-01 2.33011143e-01 2.08078143e-01 2.46298032e+01 2.46330301e+01
6.64320732e-01 1.06013602e+00 9.98464221e-01 9.99842836e-01 2.42105428e-01 2.28372043e-01 2.56838360e+01 2.56878732e+01
6.74541051e-01 1.12684108e+00 9.99695389e-01 1.00014545e+00 2.88026867e-01 2.55605580e-01 2.67535899e+01 2.67496991e+01
6.84761370e-01 1.20266912e+00 9.96980109e-01 9.99678758e-01 3.10900520e-01 2.58508774e-01 2.78381972e+01 2.78471429e+01
6.94981689e-01 1.04535714e+00 9.96680169e-01 9.99580367e-01 3.01597922e-01 2.88511851e-01 2.89905230e+01 2.90026935e+01
7.05202008e-01 1.15151352e+00 9.97720307e-01 9.99939851e-01 3.68745636e-01 3.20226927e-01 3.02906126e+01 3.02924346e+01
7.15422327e-01 9.48611521e-01 9.98548431e-01 1.00012757e+00 2.89626286e-01 3.05316011e-01 3.15804558e+01 3.15764277e+01
7.25642646e-01 1.02542367e+00 9.98285706e-01 9.99889493e-01 3.15844610e-01 3.08013768e-01 3.28517146e+01 3.28553453e+01
7.35862965e-01 1.04960832e+00 9.98604834e-01 9.99811345e-01 3.46103194e-01 3.29745093e-01 3.41247982e+01 3.41312372e+01
7.46083284e-01 1.05102620e+00 9.98374260e-01 9.99884369e-01 3.52418819e-01 3.35309260e-01 3.54175490e+01 3.54216449e+01
7.56303603e-01 1.00791609e+00 9.98515360e-01 9.99585263e-01 3.84046248e-01 3.81029982e-01 3.67300567e+01 3.67452963e+01
7.66523922e-01 1.19710751e+00 9.99518747e-01 9.99995727e-01 4.95610054e-01 4.14006301e-01 3.80814433e+01 3.80816060e+01
7.76744241e-01 1.01846227e+00 1.00002238e+00 1.00021236e+00 4.07933067e-01 4.00538222e-01 3.94045969e+01 3.93962307e+01
7.86964560e-01 1.13148207e+00 9.99750553e-01 1.00001181e+00 4.44303271e-01 3.92673717e-01 4.07279190e+01 4.07274378e+01
7.97184879e-01 1.08548673e+00 9.99429565e-01 9.99716474e-01 4.40960345e-01 4.06232829e-01 4.20416628e+01 4.20535861e+01
8.07405198e-01 1.07957021e+00 1.00002777e+00 1.00004661e+00 4.78641616e-01 4.43363119e-01 4.33604096e+01 4.33583886e+01
8.17625517e-01 1.09566320e+00 1.00044266e+00 1.00024084e+00 5.01837501e-01 4.58021682e-01 4.46741166e+01 4.46633600e+01
8.27845836e-01 1.08262943e+00 1.00093689e+00 1.00023102e+00 4.79271366e-01 4.42691979e-01 4.59899240e+01 4.59793017e+01
8.38066155e-01 1.14762864e+00 1.00089858e+00 1.00037695e+00 5.21240572e-01 4.54189234e-01 4.72612653e+01 4.72434571e+01
8.48286474e-01 1.09632718e+00 1.00065472e+00 1.00040565e+00 5.18028511e-01 4.72512695e-01 4.85564613e+01 4.85367724e+01
8.58506793e-01 1.09850014e+00 1.00195750e+00 1.00003786e+00 5.08209392e-01 4.62639354e-01 4.98081395e+01 4.98062537e+01
8.68727112e-01 1.15433806e+00 1.00178734e+00 1.00059067e+00 5.43187175e-01 4.70561610e-01 5.10610132e+01 5.10308710e+01
8.78947430e-01 1.11568332e+00 1.00218160e+00 1.00084984e+00 5.33047882e-01 4.77777048e-01 5.22959602e+01 5.22515550e+01
8.89167749e-01 1.35223021e+00 1.00279090e+00 1.00099333e+00 6.65652699e-01 4.92262852e-01 5.34945742e+01 5.34414893e+01
8.99388068e-01 1.25029913e+00 1.00150153e+00 1.00053792e+00 6.47191089e-01 5.17629002e-01 5.45775177e+01 5.45481754e+01
9.09608387e-01 1.18009104e+00 1.00210087e+00 1.00183496e+00 6.74203443e-01 5.71314769e-01 5.57585099e+01 5.56563826e+01
9.19828706e-01 1.19363772e+00 1.00266930e+00 1.00018279e+00 7.54064926e-01 6.31736842e-01 5.67896613e+01 5.67792826e+01
9.30049025e-01 1.27322399e+00 1.00268945e+00 1.00191171e+00 8.66192141e-01 6.80314029e-01 5.79509552e+01 5.78403813e+01
9.40269344e-01 1.73191721e+00 9.97259863e-01 1.00235387e+00 1.20445878e+00 6.95448243e-01 5.89245739e+01 5.87861988e+01
9.50489663e-01 1.97735229e+00 1.00130888e+00 1.00439309e+00 1.43888753e+00 7.27683954e-01 6.00260682e+01 5.97635215e+01
9.60709982e-01 2.01092498e+00 1.00023153e+00 1.00157553e+00 1.59505984e+00 7.93197089e-01 6.07683163e+01 6.06727248e+01
9.70930301e-01 2.34847127e+00 1.00616015e+00 1.00311576e+00 1.98465890e+00 8.45085449e-01 6.16820932e+01 6.14905035e+01
9.81150620e-01 3.90416460e+00 1.00310466e+00 1.00755179e+00 3.47722342e+00 8.90644677e-01 6.27484506e+01 6.22781391e+01
9.91370939e-01 5.39766324e+00 1.00766432e+00 1.01023122e+00 4.99893159e+00 9.26128839e-01 6.36821323e+01 6.30371851e+01
1.00159126e+00 6.01011424e+00 9.93285718e-01 1.00882600e+00 5.64163204e+00 9.38689651e-01 6.42345458e+01 6.36725715e+01
1.01181158e+00 8.07828149e+00 1.00149790e+00 1.02089992e+00 8.09915209e+00 1.00258354e+00 6.56271032e+01 6.42835816e+01
1.02203190e+00 1.32546167e+01 9.97263909e-01 1.02863082e+00 1.38817017e+01 1.04731068e+00 6.66093225e+01 6.47553245e+01
1.03225221e+00 1.99086793e+01 1.01854592e+00 1.03546787e+00 2.07297383e+01 1.04124126e+00 6.83079685e+01 6.59682163e+01
1.04247253e+00 2.38747262e+01 1.01204201e+00 1.07200118e+00 2.57414945e+01 1.07819014e+00 7.21425367e+01 6.72970684e+01
1.05269285e+00 3.03049519e+01 1.07770132e+00 1.09188806e+00 3.28615371e+01 1.08436196e+00 7.48324937e+01 6.85349500e+01
1.06291317e+00 5.39399807e+01 1.59093756e+00 1.33270565e+00 5.95339702e+01 1.10370767e+00 9.29039785e+01 6.97108013e+01
1.07313349e+00 8.46361626e+01 2.28619562e+00 2.08040528e+00 9.72242931e+01 1.14873229e+00 1.47420714e+02 7.08615363e+01
1.08335381e+00 1.32660043e+02 2.98136418e+00 3.29104780e+00 1.52754949e+02 1.15147670e+00 2.37045003e+02 7.20272136e+01
1.09357413e+00 1.65586323e+02 5.04293320e+00 5.32873610e+00 1.94505431e+02 1.17464672e+00 3.89931080e+02 7.31751532e+01
1.10379445e+00 4.50732083e+02 1.56319301e+01 1.00967111e+01 5.65045732e+02 1.25361773e+00 7.50273506e+02 7.43087028e+01


==> data/guide_n128_ma0.017.dat <==
t rU rB rJ divU_single divU_wb1 J_single J_wb1
1.02203190e-02 1.02870410e+00 1.00011773e+00 9.99998849e-01 5.87935715e-02 5.71530446e-02 5.29836709e+00 5.29837319e+00
2.04406379e-02 1.07944125e+00 9.99922407e-01 9.99994274e-01 9.19734857e-02 8.52047168e-02 5.29437441e+00 5.29440473e+00
3.06609569e-02 1.10930857e+00 1.00005781e+00 1.00000052e+00 7.62952849e-02 6.87773331e-02 5.29131356e+00 5.29131079e+00
4.08812758e-02 1.23758775e+00 1.00013713e+00 1.00000934e+00 4.87115428e-02 3.93600719e-02 5.28675966e+00 5.28671026e+00
5.11015948e-02 1.17326380e+00 1.00021466e+00 1.00000304e+00 5.80596957e-02 4.94856278e-02 5.28157861e+00 5.28156258e+00
6.13219138e-02 1.17378199e+00 1.00023872e+00 1.00002297e+00 6.91338121e-02 5.88983411e-02 5.27337753e+00 5.27325640e+00
7.15422327e-02 1.25159162e+00 1.00011803e+00 1.00001746e+00 8.00050693e-02 6.39226628e-02 5.29182761e+00 5.29173525e+00
8.17625517e-02 1.36215658e+00 1.00006162e+00 9.99984349e-01 6.33162796e-02 4.64823800e-02 5.35106428e+00 5.35114803e+00
9.19828707e-02 1.51347357e+00 9.99837295e-01 1.00003899e+00 4.93924543e-02 3.26351614e-02 5.42077326e+00 5.42056194e+00
1.02203190e-01 1.32738571e+00 9.99846577e-01 9.99963369e-01 6.77839854e-02 5.10657791e-02 5.49343666e+00 5.49363790e+00
1.12423509e-01 1.41748506e+00 9.99751838e-01 9.99986144e-01 7.93338252e-02 5.59680150e-02 5.57414957e+00 5.57422681e+00
1.22643828e-01 1.42126488e+00 9.99842841e-01 1.00001808e+00 6.79791250e-02 4.78300182e-02 5.66164729e+00 5.66154491e+00
1.32864147e-01 1.72631115e+00 9.99959866e-01 9.99915840e-01 3.45126113e-02 1.99921151e-02 5.75158885e+00 5.75207294e+00
1.43084465e-01 1.42255135e+00 9.99956184e-01 1.00005702e+00 5.92397415e-02 4.16433061e-02 5.85395465e+00 5.85362085e+00
1.53304784e-01 1.55737400e+00 1.00016542e+00 9.99954522e-01 7.96541886e-02 5.11464739e-02 5.95894956e+00 5.95922057e+00
1.63525103e-01 1.55313532e+00 1.00007008e+00 1.00000241e+00 7.37075796e-02 4.74572810e-02 6.07165125e+00 6.07163662e+00
1.73745422e-01 1.90989590e+00 1.00010860e+00 1.00005315e+00 5.89420398e-02 3.08613887e-02 6.19201400e+00 6.19168493e+00
1.83965741e-01 1.61032678e+00 1.00014306e+00 9.99956230e-01 6.02842592e-02 3.74360409e-02 6.31455460e+00 6.31483100e+00
1.94186060e-01 1.50355820e+00 9.99949939e-01 1.00007314e+00 5.94441377e-02 3.95356414e-02 6.44768901e+00 6.44721745e+00
2.04406379e-01 1.75082362e+00 1.00015650e+00 9.99996946e-01 6.60619355e-02 3.77319193e-02 6.58383554e+00 6.58385564e+00
2.14626698e-01 1.80061765e+00 9.99955105e-01 9.99987306e-01 6.51253931e-02 3.61683631e-02 6.72824128e+00 6.72832669e+00
2.24847017e-01 2.27046100e+00 9.99949966e-01 1.00005110e+00 6.88465674e-02 3.03227263e-02 6.88271491e+00 6.88236321e+00
2.35067336e-01 1.71059325e+00 1.00006500e+00 9.99953579e-01 7.14571315e-02 4.17733037e-02 7.03973221e+00 7.04005901e+00
2.45287655e-01 1.81701627e+00 9.99727344e-01 9.99989645e-01 5.57246023e-02 3.06681911e-02 7.20669326e+00 7.20676789e+00
2.55507974e-01 1.55254470e+00 1.00004553e+00 1.00001156e+00 5.04273366e-02 3.24804411e-02 7.38563811e+00 7.38555271e+00
2.65728293e-01 2.39676799e+00 9.99816067e-01 9.99920400e-01 5.25405645e-02 2.19214228e-02 7.56832004e+00 7.56892252e+00
2.75948612e-01 1.84829445e+00 9.99850292e-01 1.00005233e+00 7.45291874e-02 4.03232221e-02 7.77184671e+00 7.77144003e+00
2.86168931e-01 2.16531075e+00 1.00013923e+00 9.99951345e-01 8.11061874e-02 3.74570659e-02 7.97957220e+00 7.97996047e+00
2.96389250e-01 2.04641784e+00 9.99818819e-01 1.00001554e+00 5.82177890e-02 2.84486324e-02 8.19675266e+00 8.19662532e+00
3.06609569e-01 2.26454752e+00 1.00025271e+00 1.00005648e+00 5.58000246e-02 2.46406950e-02 8.42863404e+00 8.42815804e+00
3.16829888e-01 2.14151097e+00 1.00005558e+00 9.99970583e-01 6.79947243e-02 3.17508176e-02 8.66531926e+00 8.66557418e+00
3.27050207e-01 1.93790743e+00 9.99965321e-01 1.00005874e+00 7.17472537e-02 3.70230551e-02 8.91360794e+00 8.91308443e+00
3.37270526e-01 2.19448923e+00 1.00027467e+00 9.99998369e-01 5.41700675e-02 2.46845902e-02 9.16642135e+00 9.16643630e+00
3.47490845e-01 2.06124760e+00 9.99728878e-01 9.99998656e-01 5.57932164e-02 2.70676926e-02 9.42420912e+00 9.42422179e+00
3.57711164e-01 2.99373905e+00 1.00001520e+00 1.00000592e+00 6.84527061e-02 2.28652882e-02 9.69005512e+00 9.68999772e+00
3.67931483e-01 2.18340260e+00 9.99885799e-01 9.99983842e-01 8.14132898e-02 3.72873468e-02 9.95974159e+00 9.95990253e+00
3.78151802e-01 2.43835707e+00 9.99620089e-01 9.99991000e-01 5.81829692e-02 2.38615459e-02 1.02470387e+01 1.02471309e+01
3.88372121e-01 1.92457331e+00 1.00011185e+00 1.00001147e+00 5.14324134e-02 2.67240604e-02 1.05398222e+01 1.05397013e+01
3.98592440e-01 2.67541334e+00 9.99578871e-01 9.99957814e-01 5.54895164e-02 2.07405397e-02 1.08333786e+01 1.08338357e+01
4.08812758e-01 2.43032379e+00 9.99963450e-01 1.00002517e+00 8.36800664e-02 3.44316534e-02 1.11351480e+01 1.11348677e+01
4.19033077e-01 2.82300045e+00 1.00000020e+00 1.00000933e+00 9.66763897e-02 3.42459704e-02 1.14374427e+01 1.14373360e+01
4.29253396e-01 2.29046054e+00 9.99654428e-01 9.99987784e-01 5.77408249e-02 2.52092642e-02 1.17409366e+01 1.17410801e+01
4.39473715e-01 1.84521348e+00 1.00020370e+00 1.00002374e+00 4.93126068e-02 2.67246079e-02 1.20505020e+01 1.20502159e+01
4.49694034e-01 1.51506458e+00 9.99718762e-01 1.00000745e+00 6.42287764e-02 4.23934248e-02 1.23588532e+01 1.23587611e+01
4.59914353e-01 2.15960292e+00 9.99902371e-01 9.99994832e-01 7.94207393e-02 3.67756214e-02 1.26742295e+01 1.26742950e+01
4.70134672e-01 1.51653128e+00 9.99995345e-01 1.00000637e+00 6.48145921e-02 4.27387110e-02 1.29957097e+01 1.29956269e+01
4.80354991e-01 1.37792522e+00 9.99522165e-01 9.99991915e-01 6.47699003e-02 4.70053812e-02 1.33141957e+01 1.33143034e+01
4.90575310e-01 1.40362268e+00 1.00000867e+00 9.99995429e-01 5.61586742e-02 4.00098082e-02 1.36335265e+01 1.36335888e+01
5.00795629e-01 1.22731872e+00 9.99593688e-01 1.00006091e+00 7.63411443e-02 6.22015643e-02 1.39483070e+01 1.39474575e+01
5.11015948e-01 1.37321499e+00 9.99566686e-01 9.99913321e-01 6.70209622e-02 4.88058771e-02 1.42561107e+01 1.42573465e+01
5.21236267e-01 1.00494115e+00 9.99925924e-01 1.00007807e+00 6.89589657e-02 6.86199045e-02 1.45671402e+01 1.45660030e+01
5.31456586e-01 1.04203309e+00 9.99509273e-01 9.99991747e-01 7.38144716e-02 7.08369750e-02 1.48657808e+01 1.48659035e+01
5.41676905e-01 1.24776148e+00 9.99974707e-01 9.99970641e-01 9.34300314e-02 7.48781182e-02 1.51640515e+01 1.51644967e+01
5.51897224e-01 1.12395907e+00 9.99792798e-01 1.00001129e+00 1.03949017e-01 9.24846996e-02 1.56347157e+01 1.56345392e+01
5.62117543e-01 1.12476507e+00 9.99778562e-01 9.99904635e-01 1.05117600e-01 9.34573828e-02 1.63795401e+01 1.63811023e+01
5.72337862e-01 1.29631106e+00 1.00023031e+00 1.00007197e+00 1.26416505e-01 9.75201932e-02 1.71519411e+01 1.71507068e+01
5.82558181e-01 1.29199882e+00 9.99714576e-01 9.99949604e-01 1.44725172e-01 1.12016490e-01 1.79365827e+01 1.79374866e+01
5.92778500e-01 1.04859067e+00 1.00014899e+00 1.00003082e+00 1.21142244e-01 1.15528631e-01 1.87405042e+01 1.87399267e+01
6.02998819e-01 1.04972624e+00 1.00010048e+00 9.99966472e-01 1.33946111e-01 1.27600993e-01 1.96620584e+01 1.96627176e+01
6.13219138e-01 1.16761496e+00 9.99907140e-01 9.99813530e-01 1.55534518e-01 1.33207028e-01 2.06030980e+01 2.06069406e+01
6.23439457e-01 1.06924239e+00 1.00025286e+00 1.00003958e+00 1.54356599e-01 1.44360718e-01 2.15792441e+01 2.15783901e+01
6.33659776e-01 1.13875020e+00 9.99989322e-01 9.99860663e-01 1.89374200e-01 1.66300036e-01 2.25840440e+01 2.25871913e+01
6.43880095e-01 1.02580822e+00 1.00036994e+00 9.99884791e-01 1.72647620e-01 1.68303993e-01 2.36129772e+01 2.36156980e+01
6.54100414e-01 1.13277839e+00 1.00045512e+00 9.99962853e-01 2.06465061e-01 1.82264301e-01 2.46694238e+01 2.46703402e+01
6.64320733e-01 1.08330883e+00 1.00027534e+00 9.99834085e-01 2.02312737e-01 1.86754443e-01 2.57232498e+01 2.57275183e+01
6.74541052e-01 1.13647078e+00 1.00087132e+00 9.99931683e-01 2.26370660e-01 1.99187400e-01 2.67981406e+01 2.67999715e+01
6.84761370e-01 1.04500050e+00 9.99681767e-01 9.99902070e-01 2.23819256e-01 2.14181004e-01 2.79039991e+01 2.79067320e+01
6.94981689e-01 1.02659679e+00 9.99762667e-01 9.99810468e-01 2.35164717e-01 2.29072133e-01 2.90648401e+01 2.90703499e+01
7.05202008e-01 1.10806675e+00 9.99841187e-01 1.00000444e+00 2.57694313e-01 2.32562085e-01 3.03531713e+01 3.03530365e+01
7.15422327e-01 1.05008909e+00 9.99626705e-01 9.99855102e-01 2.52651563e-01 2.40600121e-01 3.16304399e+01 3.16350237e+01
7.25642646e-01 1.05028236e+00 9.99894015e-01 9.99876444e-01 2.83276011e-01 2.69714148e-01 3.29171954e+01 3.29212630e+01
7.35862965e-01 1.01177696e+00 1.00001763e+00 9.99904083e-01 2.71566584e-01 2.68405581e-01 3.42171490e+01 3.42204313e+01
7.46083284e-01 1.01902534e+00 9.99781565e-01 9.99926268e-01 2.74830078e-01 2.69698962e-01 3.55178812e+01 3.55205002e+01
7.56303603e-01 1.08821440e+00 1.00029553e+00 9.99982708e-01 3.19943361e-01 2.94007653e-01 3.68582269e+01 3.68588642e+01
7.66523922e-01 1.08008502e+00 1.00036968e+00 9.99933816e-01 3.22000957e-01 2.98125567e-01 3.81763406e+01 3.81788674e+01
7.76744241e-01 1.05493757e+00 1.00034203e+00 9.99912060e-01 3.19391255e-01 3.02758443e-01 3.94939939e+01 3.94974674e+01
7.86964560e-01 1.07964180e+00 1.00087733e+00 1.00004976e+00 3.28568015e-01 3.04330580e-01 4.08393900e+01 4.08373578e+01
7.97184879e-01 1.02581937e+00 1.00058524e+00 1.00001540e+00 3.21735569e-01 3.13637642e-01 4.21826164e+01 4.21819669e+01
8.07405198e-01 1.15606932e+00 1.00079558e+00 1.00006269e+00 3.77616636e-01 3.26638402e-01 4.34993737e+01 4.34966467e+01
8.17625517e-01 1.04071690e+00 1.00112678e+00 1.00020606e+00 3.35028653e-01 3.21921028e-01 4.47985578e+01 4.47893286e+01
8.27845836e-01 1.04918721e+00 1.00098413e+00 1.00022722e+00 3.41132200e-01 3.25139494e-01 4.61278356e+01 4.61173569e+01
8.38066155e-01 1.11082659e+00 1.00127468e+00 1.00021073e+00 3.66366752e-01 3.29814533e-01 4.74171950e+01 4.74072049e+01
8.48286474e-01 1.13095952e+00 1.00174376e+00 1.00041905e+00 3.65143292e-01 3.22861504e-01 4.87057942e+01 4.86853927e+01
8.58506793e-01 1.07104439e+00 1.00221452e+00 1.00039262e+00 3.63740483e-01 3.39612893e-01 4.99749740e+01 4.99553605e+01
8.68727112e-01 1.01434965e+00 1.00160963e+00 1.00046429e+00 3.48884277e-01 3.43948734e-01 5.11876121e+01 5.11638571e+01
8.78947431e-01 1.06672180e+00 1.00207805e+00 1.00062598e+00 3.87105336e-01 3.62892495e-01 5.24103912e+01 5.23776041e+01
8.89167750e-01 1.04527577e+00 1.00296937e+00 1.00067646e+00 3.83254334e-01 3.66653802e-01 5.35975811e+01 5.35613488e+01
8.99388069e-01 1.05363861e+00 1.00205244e+00 1.00072384e+00 4.14255002e-01 3.93166116e-01 5.47439535e+01 5.47043562e+01
9.09608388e-01 1.05069704e+00 1.00220788e+00 1.00074721e+00 4.39034167e-01 4.17850391e-01 5.58382158e+01 5.57965242e+01
9.19828707e-01 1.06750062e+00 1.00311571e+00 1.00099355e+00 4.79013080e-01 4.48723937e-01 5.69701949e+01 5.69136481e+01
9.30049026e-01 9.88238477e-01 1.00297978e+00 1.00111545e+00 4.66714699e-01 4.72269305e-01 5.79895739e+01 5.79249617e+01
9.40269345e-01 1.03844807e+00 1.00250454e+00 1.00107834e+00 5.23837808e-01 5.04442949e-01 5.89415225e+01 5.88780319e+01
9.50489663e-01 1.04707132e+00 1.00214067e+00 1.00143828e+00 5.60488412e-01 5.35291532e-01 5.99286556e+01 5.98425854e+01
9.60709982e-01 1.04513373e+00 1.00321656e+00 1.00147870e+00 5.94465212e-01 5.68793442e-01 6.07871978e+01 6.06974448e+01
9.70930301e-01 1.07466707e+00 1.00351258e+00 1.00151175e+00 6.31466988e-01 5.87593133e-01 6.16491569e+01 6.15560996e+01
9.81150620e-01 1.06638676e+00 1.00470895e+00 1.00171072e+00 6.61433629e-01 6.20256791e-01 6.23558683e+01 6.22493773e+01
9.91370939e-01 1.07415908e+00 1.00489600e+00 1.00180448e+00 7.06737604e-01 6.57945009e-01 6.31087094e+01 6.29950360e+01
1.00159126e+00 1.07395996e+00 1.00424058e+00 1.00202289e+00 7.12734390e-01 6.63650801e-01 6.37622869e+01 6.36335629e+01
1.01181158e+00 1.03720479e+00 1.00584617e+00 1.00204000e+00 7.26385178e-01 7.00329565e-01 6.43228467e+01 6.41918954e+01
1.02203190e+00 1.06433786e+00 1.00563424e+00 1.00118557e+00 7.76847304e-01 7.29887883e-01 6.48249100e+01 6.47481463e+01
1.03225222e+00 1.05136421e+00 1.00473922e+00 9.99370131e-01 7.76136752e-01 7.38218727e-01 6.60034838e+01 6.60450836e+01
1.04247253e+00 1.02504114e+00 1.00620791e+00 9.99224656e-01 7.88055679e-01 7.68803952e-01 6.72810727e+01 6.73332792e+01
1.05269285e+00 1.08880060e+00 1.00660610e+00 9.99441143e-01 8.43129298e-01 7.74365204e-01 6.85116320e+01 6.85499416e+01
1.06291317e+00 1.01101921e+00 1.00764356e+00 9.99451739e-01 7.98656040e-01 7.89951402e-01 6.96648761e+01 6.97030916e+01
1.07313349e+00 1.11031021e+00 1.00676043e+00 9.99368781e-01 8.93819871e-01 8.05018147e-01 7.07714343e+01 7.08161348e+01
1.08335381e+00 1.04736697e+00 1.00756431e+00 9.99614365e-01 8.29269468e-01 7.91765917e-01 7.19129023e+01 7.19406451e+01
1.09357413e+00 1.05767068e+00 1.00829270e+00 9.99529541e-01 8.31863054e-01 7.86504788e-01 7.30257368e+01 7.30601086e+01
1.10379445e+00 1.13069458e+00 1.00644242e+00 9.99644899e-01 9.39244758e-01 8.30679458e-01 7.41504816e+01 7.41768218e+01
1.11401477e+00 1.03062323e+00 1.00592475e+00 9.99583675e-01 8.99213520e-01 8.72494906e-01 7.52576608e+01 7.52890054e+01
1.12423509e+00 1.38665522e+00 1.00435539e+00 9.99493438e-01 1.35129202e+00 9.74497477e-01 7.63575361e+01 7.63962355e+01
1.13445540e+00 1.24641077e+00 1.00903201e+00 9.99842972e-01 1.27571793e+00 1.02351324e+00 7.74757499e+01 7.74879177e+01
1.14467572e+00 1.97833528e+00 1.00925818e+00 9.99688952e-01 2.04429304e+00 1.03334003e+00 7.85093257e+01 7.85337535e+01
1.15489604e+00 1.84504380e+00 1.00908029e+00 9.99537900e-01 1.83748089e+00 9.95900960e-01 7.94753800e+01 7.95121226e+01
1.16511636e+00 3.08336994e+00 1.00408012e+00 9.99928416e-01 3.15354050e+00 1.02275775e+00 8.04128328e+01 8.04185895e+01
1.17533668e+00 3.06040801e+00 1.00443174e+00 1.00027732e+00 3.10666310e+00 1.01511403e+00 8.20059014e+01 8.19831656e+01
1.18555700e+00 5.02080994e+00 1.01289233e+00 1.00030202e+00 4.96442762e+00 9.88770274e-01 8.35887752e+01 8.35635375e+01
1.19577732e+00 5.27017090e+00 1.01005512e+00 9.99932368e-01 5.32889493e+00 1.01114272e+00 8.48569201e+01 8.48626596e+01
1.20599764e+00 7.50771805e+00 1.01506694e+00 1.00012726e+00 7.93279057e+00 1.05661807e+00 8.59195778e+01 8.59086449e+01
1.21621796e+00 8.35150611e+00 1.05646688e+00 1.00102146e+00 9.40735220e+00 1.12642583e+00 8.70228833e+01 8.69340838e+01
1.22643828e+00 1.04664199e+01 1.02363794e+00 1.00093207e+00 1.23917701e+01 1.18395499e+00 8.82980578e+01 8.82158341e+01
1.23665859e+00 1.40591085e+01 1.11587324e+00 1.00079422e+00 1.66908418e+01 1.18719062e+00 8.94383044e+01 8.93673272e+01
1.24687891e+00 1.47949733e+01 1.04654402e+00 1.00117387e+00 1.89644138e+01 1.28181467e+00 9.03156456e+01 9.02097513e+01
1.25709923e+00 2.18525561e+01 1.32257081e+00 1.00120878e+00 2.88533148e+01 1.32036338e+00 9.14609985e+01 9.13505761e+01
1.26731955e+00 2.39947377e+01 1.11163013e+00 1.00128625e+00 3.17445602e+01 1.32298009e+00 9.24388378e+01 9.23200907e+01
1.27753987e+00 3.53869377e+01 1.45822612e+00 1.00378000e+00 4.94225608e+01 1.39663288e+00 9.31988666e+01 9.28479012e+01
1.28776019e+00 3.67026388e+01 1.25080613e+00 1.26690724e+00 5.35947052e+01 1.46024120e+00 1.18449608e+02 9.34950918e+01
1.29798051e+00 5.77179880e+01 1.43801651e+00 1.76957635e+00 8.40788586e+01 1.45671846e+00 1.65827842e+02 9.37104760e+01
1.30820083e+00 6.30396470e+01 1.67805968e+00 2.28648679e+00 9.62898827e+01 1.52744959e+00 2.14607989e+02 9.38592733e+01
1.31842115e+00 7.80591548e+01 1.98975067e+00 2.96274637e+00 1.22307491e+02 1.56685646e+00 2.80484647e+02 9.46704886e+01
1.32864147e+00 1.03195739e+02 2.18744115e+00 3.78505062e+00 1.58578665e+02 1.53667841e+00 3.63038522e+02 9.59137824e+01
1.33886178e+00 1.16964810e+02 2.93858205e+00 4.67106084e+00 1.87990347e+02 1.60723851e+00 4.53603141e+02 9.71092342e+01
1.34908210e+00 1.66925071e+02 4.36891548e+00 7.14039825e+00 2.71717860e+02 1.62778340e+00 7.01055751e+02 9.81816037e+01
1.35930242e+00 1.95968257e+02 7.96306779e+00 9.17899777e+00 3.16666921e+02 1.61590926e+00 9.10763115e+02 9.92225009e+01
1.36952274e+00 2.73600319e+02 2.89868809e+01 1.66247522e+01 4.49008543e+02 1.64111118e+00 1.66271737e+03 1.00014566e+02


==> data/guide_n128_ma0.017_single.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.52759531e-14 6.92509873e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.29836709e+00 7.69082046e-05 5.87935715e-02 5.01000796e-04 1.99998078e+00 6.41797147e+00
2.04406379e-02 5.29437441e+00 2.49916380e-04 9.19734857e-02 4.16964460e-04 2.00072551e+00 6.41661394e+00
3.06609569e-02 5.29131356e+00 4.02539850e-04 7.62952849e-02 2.40858913e-04 2.00207263e+00 6.41522533e+00
4.08812758e-02 5.28675966e+00 5.08831106e-04 4.87115428e-02 4.96771068e-04 2.00349162e+00 6.41339567e+00
5.11015948e-02 5.28157861e+00 5.74986021e-04 5.80596957e-02 3.48006152e-04 2.00611951e+00 6.41126878e+00
6.13219138e-02 5.27337753e+00 6.79231633e-04 6.91338121e-02 5.06084027e-04 2.00883692e+00 6.40754183e+00
7.15422327e-02 5.29182761e+00 8.78731782e-04 8.00050693e-02 3.53468782e-04 2.01212404e+00 6.40417230e+00
8.17625517e-02 5.35106428e+00 1.07971433e-03 6.33162796e-02 2.17487436e-04 2.01606905e+00 6.39989031e+00
9.19828707e-02 5.42077326e+00 1.22603341e-03 4.93924543e-02 5.81825046e-04 2.01993534e+00 6.39510904e+00
1.02203190e-01 5.49343666e+00 1.33787772e-03 6.77839854e-02 3.06534224e-04 2.02486947e+00 6.39079135e+00
1.12423509e-01 5.57414957e+00 1.47405581e-03 7.93338252e-02 2.57880444e-04 2.02973671e+00 6.38558826e+00
1.22643828e-01 5.66164729e+00 1.69468330e-03 6.79791250e-02 4.54894873e-04 2.03491906e+00 6.37978977e+00
1.32864147e-01 5.75158885e+00 1.96022996e-03 3.45126113e-02 4.14672421e-04 2.04059348e+00 6.37368598e+00
1.43084465e-01 5.85395465e+00 2.21060144e-03 5.92397415e-02 4.81966349e-04 2.04629562e+00 6.36777251e+00
1.53304784e-01 5.95894956e+00 2.44198630e-03 7.96541886e-02 2.21731306e-04 2.05230432e+00 6.36190345e+00
1.63525103e-01 6.07165125e+00 2.69028416e-03 7.37075796e-02 3.75671408e-04 2.05857572e+00 6.35510630e+00
1.73745422e-01 6.19201400e+00 3.00872322e-03 5.89420398e-02 5.20074509e-04 2.06447432e+00 6.34856123e+00
1.83965741e-01 6.31455460e+00 3.40060633e-03 6.02842592e-02 1.94778624e-04 2.07100888e+00 6.34227432e+00
1.94186060e-01 6.44768901e+00 3.82994422e-03 5.94441377e-02 4.06450821e-04 2.07720149e+00 6.33564229e+00
2.04406379e-01 6.58383554e+00 4.28536514e-03 6.60619355e-02 4.00124504e-04 2.08329606e+00 6.32898573e+00
2.14626698e-01 6.72824128e+00 4.78754124e-03 6.51253931e-02 3.44231223e-04 2.08964894e+00 6.32260325e+00
2.24847017e-01 6.88271491e+00 5.37503133e-03 6.88465674e-02 4.15713710e-04 2.09531639e+00 6.31661441e+00
2.35067336e-01 7.03973221e+00 6.07221335e-03 7.14571315e-02 2.71812554e-04 2.10139459e+00 6.31034489e+00
2.45287655e-01 7.20669326e+00 6.87037318e-03 5.57246023e-02 4.74143370e-04 2.10687580e+00 6.30421629e+00
2.55507974e-01 7.38563811e+00 7.77544102e-03 5.04273366e-02 3.73744296e-04 2.11204538e+00 6.29887983e+00
2.65728293e-01 7.56832004e+00 8.79909282e-03 5.25405645e-02 2.04148042e-04 2.11719768e+00 6.29371696e+00
2.75948612e-01 7.77184671e+00 9.99613143e-03 7.45291874e-02 4.33814616e-04 2.12179695e+00 6.28850627e+00
2.86168931e-01 7.97957220e+00 1.13852021e-02 8.11061874e-02 3.77545614e-04 2.12602673e+00 6.28385346e+00
2.96389250e-01 8.19675266e+00 1.29694575e-02 5.82177890e-02 2.48352214e-04 2.13001599e+00 6.27987836e+00
3.06609569e-01 8.42863404e+00 1.48026148e-02 5.58000246e-02 3.90704100e-04 2.13314285e+00 6.27623787e+00
3.16829888e-01 8.66531926e+00 1.69471812e-02 6.79947243e-02 3.61706572e-04 2.13634082e+00 6.27266190e+00
3.27050207e-01 8.91360794e+00 1.94316075e-02 7.17472537e-02 3.71347990e-04 2.13876037e+00 6.26993380e+00
3.37270526e-01 9.16642135e+00 2.22794943e-02 5.41700675e-02 3.40649852e-04 2.14045577e+00 6.26797147e+00
3.47490845e-01 9.42420912e+00 2.54716440e-02 5.57932164e-02 3.07872581e-04 2.14208982e+00 6.26605324e+00
3.57711164e-01 9.69005512e+00 2.92818335e-02 6.84527061e-02 4.58282180e-04 2.14262433e+00 6.26474308e+00
3.67931483e-01 9.95974159e+00 3.37006764e-02 8.14132898e-02 2.53976730e-04 2.14313335e+00 6.26425916e+00
3.78151802e-01 1.02470387e+01 3.87397142e-02 5.81829692e-02 2.35705524e-04 2.14269672e+00 6.26439691e+00
3.88372121e-01 1.05398222e+01 4.44415721e-02 5.14324134e-02 3.90758055e-04 2.14158598e+00 6.26481221e+00
3.98592440e-01 1.08333786e+01 5.11786043e-02 5.54895164e-02 4.50757509e-04 2.14021758e+00 6.26576914e+00
4.08812758e-01 1.11351480e+01 5.87472011e-02 8.36800664e-02 2.90855053e-04 2.13803227e+00 6.26781372e+00
4.19033077e-01 1.14374427e+01 6.73986771e-02 9.66763897e-02 2.73215852e-04 2.13522066e+00 6.27022814e+00
4.29253396e-01 1.17409366e+01 7.72713593e-02 5.77408249e-02 3.84602434e-04 2.13195660e+00 6.27288473e+00
4.39473715e-01 1.20505020e+01 8.89693341e-02 4.93126068e-02 4.05735070e-04 2.12771587e+00 6.27654196e+00
4.49694034e-01 1.23588532e+01 1.01592267e-01 6.42287764e-02 2.55445966e-04 2.12334686e+00 6.28084299e+00
4.59914353e-01 1.26742295e+01 1.16011461e-01 7.94207393e-02 2.37990941e-04 2.11819080e+00 6.28553663e+00
4.70134672e-01 1.29957097e+01 1.32238924e-01 6.48145921e-02 4.44137170e-04 2.11218502e+00 6.29068056e+00
4.80354991e-01 1.33141957e+01 1.51050567e-01 6.47699003e-02 3.98761127e-04 2.10607972e+00 6.29658086e+00
4.90575310e-01 1.36335265e+01 1.71404941e-01 5.61586742e-02 3.34078827e-04 2.09887785e+00 6.30329247e+00
5.00795629e-01 1.39483070e+01 1.94787322e-01 7.63411443e-02 3.36669933e-04 2.09166764e+00 6.31004121e+00
5.11015948e-01 1.42561107e+01 2.19916199e-01 6.70209622e-02 4.65748081e-04 2.08358609e+00 6.31738640e+00
5.21236267e-01 1.45671402e+01 2.47854868e-01 6.89589657e-02 3.64540524e-04 2.07489514e+00 6.32566688e+00
5.31456586e-01 1.48657808e+01 2.78264371e-01 7.38144716e-02 3.30764762e-04 2.06600422e+00 6.33412757e+00
5.41676905e-01 1.51640515e+01 3.13556873e-01 9.34300314e-02 3.99053986e-04 2.05645420e+00 6.34295266e+00
5.51897224e-01 1.56347157e+01 3.49504195e-01 1.03949017e-01 4.33563767e-04 2.04643787e+00 6.35233629e+00
5.62117543e-01 1.63795401e+01 3.89183699e-01 1.05117600e-01 3.97075555e-04 2.03606787e+00 6.36230990e+00
5.72337862e-01 1.71519411e+01 4.31615356e-01 1.26416505e-01 3.58858433e-04 2.02502778e+00 6.37263418e+00
5.82558181e-01 1.79365827e+01 4.77707609e-01 1.44725172e-01 4.26431044e-04 2.01392101e+00 6.38296636e+00
5.92778500e-01 1.87405042e+01 5.25468702e-01 1.21142244e-01 4.89562095e-04 2.00231178e+00 6.39405633e+00
6.02998819e-01 1.96620584e+01 5.76868045e-01 1.33946111e-01 3.48717799e-04 1.99008279e+00 6.40561149e+00
6.13219138e-01 2.06030980e+01 6.29586406e-01 1.55534518e-01 5.03830953e-04 1.97800515e+00 6.41700334e+00
6.23439457e-01 2.15792441e+01 6.83392291e-01 1.54356599e-01 4.49734958e-04 1.96513933e+00 6.42889046e+00
6.33659776e-01 2.25840440e+01 7.40958558e-01 1.89374200e-01 4.22373200e-04 1.95239130e+00 6.44118325e+00
6.43880095e-01 2.36129772e+01 7.96292315e-01 1.72647620e-01 5.29059670e-04 1.93911420e+00 6.45365062e+00
6.54100414e-01 2.46694238e+01 8.58537558e-01 2.06465061e-01 4.34974498e-04 1.92561230e+00 6.46620905e+00
6.64320733e-01 2.57232498e+01 9.15247005e-01 2.02312737e-01 5.62201657e-04 1.91211691e+00 6.47885397e+00
6.74541052e-01 2.67981406e+01 9.75276750e-01 2.26370660e-01 4.44958051e-04 1.89823842e+00 6.49208203e+00
6.84761370e-01 2.79039991e+01 1.04221552e+00 2.23819256e-01 3.95693256e-04 1.88419559e+00 6.50521142e+00
6.94981689e-01 2.90648401e+01 1.11661729e+00 2.35164717e-01 6.90289461e-04 1.87011597e+00 6.51814825e+00
7.05202008e-01 3.03531713e+01 1.20563451e+00 2.57694313e-01 4.15964734e-04 1.85580246e+00 6.53162893e+00
7.15422327e-01 3.16304399e+01 1.29999658e+00 2.52651563e-01 4.48217930e-04 1.84152567e+00 6.54507737e+00
7.25642646e-01 3.29171954e+01 1.39777180e+00 2.83276011e-01 5.69902413e-04 1.82716546e+00 6.55839422e+00
7.35862965e-01 3.42171490e+01 1.50588354e+00 2.71566584e-01 5.53540969e-04 1.81247952e+00 6.57176106e+00
7.46083284e-01 3.55178812e+01 1.61060461e+00 2.74830078e-01 6.33743614e-04 1.79822995e+00 6.58517105e+00
7.56303603e-01 3.68582269e+01 1.72738332e+00 3.19943361e-01 3.86390986e-04 1.78359170e+00 6.59875913e+00
7.66523922e-01 3.81763406e+01 1.84754425e+00 3.22000957e-01 5.04053993e-04 1.76924434e+00 6.61191967e+00
7.76744241e-01 3.94939939e+01 1.96662723e+00 3.19391255e-01 7.54639760e-04 1.75472959e+00 6.62503760e+00
7.86964560e-01 4.08393900e+01 2.08658577e+00 3.28568015e-01 5.05312601e-04 1.74026773e+00 6.63848964e+00
7.97184879e-01 4.21826164e+01 2.20562121e+00 3.21735569e-01 5.75963833e-04 1.72610355e+00 6.65144155e+00
8.07405198e-01 4.34993737e+01 2.32640741e+00 3.77616636e-01 5.60872611e-04 1.71189490e+00 6.66423789e+00
8.17625517e-01 4.47985578e+01 2.44269008e+00 3.35028653e-01 5.14611250e-04 1.69770763e+00 6.67707561e+00
8.27845836e-01 4.61278356e+01 2.54976753e+00 3.41132200e-01 6.74398625e-04 1.68372107e+00 6.68971097e+00
8.38066155e-01 4.74171950e+01 2.65095357e+00 3.66366752e-01 5.15490419e-04 1.66989166e+00 6.70219765e+00
8.48286474e-01 4.87057942e+01 2.76024907e+00 3.65143292e-01 6.27555280e-04 1.65623496e+00 6.71421369e+00
8.58506793e-01 4.99749740e+01 2.83623005e+00 3.63740483e-01 6.02799981e-04 1.64280509e+00 6.72629538e+00
8.68727112e-01 5.11876121e+01 2.92267181e+00 3.48884277e-01 5.02942008e-04 1.62919077e+00 6.73830357e+00
8.78947431e-01 5.24103912e+01 2.99902812e+00 3.87105336e-01 7.15344674e-04 1.61625297e+00 6.74960991e+00
8.89167750e-01 5.35975811e+01 3.04838107e+00 3.83254334e-01 5.48759742e-04 1.60320969e+00 6.76093040e+00
8.99388069e-01 5.47439535e+01 3.09737170e+00 4.14255002e-01 5.19309807e-04 1.59050790e+00 6.77213655e+00
9.09608388e-01 5.58382158e+01 3.14114174e+00 4.39034167e-01 6.66964860e-04 1.57793063e+00 6.78288155e+00
9.19828707e-01 5.69701949e+01 3.16325361e+00 4.79013080e-01 5.73038018e-04 1.56550749e+00 6.79340203e+00
9.30049026e-01 5.79895739e+01 3.17198463e+00 4.66714699e-01 7.03421622e-04 1.55352359e+00 6.80355400e+00
9.40269345e-01 5.89415225e+01 3.36136666e+00 5.23837808e-01 5.21049039e-04 1.54164633e+00 6.81369722e+00
9.50489663e-01 5.99286556e+01 3.50662389e+00 5.60488412e-01 4.99525208e-04 1.52990936e+00 6.82343932e+00
9.60709982e-01 6.07871978e+01 3.68844323e+00 5.94465212e-01 7.72267266e-04 1.51850005e+00 6.83258799e+00
9.70930301e-01 6.16491569e+01 3.85913032e+00 6.31466988e-01 5.73461630e-04 1.50733074e+00 6.84190597e+00
9.81150620e-01 6.23558683e+01 3.96781890e+00 6.61433629e-01 5.50479221e-04 1.49632783e+00 6.85081601e+00
9.91370939e-01 6.31087094e+01 4.16446916e+00 7.06737604e-01 6.16948765e-04 1.48574475e+00 6.85922336e+00
1.00159126e+00 6.37622869e+01 4.27306114e+00 7.12734390e-01 5.89659155e-04 1.47499317e+00 6.86752608e+00
1.01181158e+00 6.43228467e+01 4.40547244e+00 7.26385178e-01 6.68378409e-04 1.46493882e+00 6.87550037e+00
1.02203190e+00 6.48249100e+01 4.53808549e+00 7.76847304e-01 4.97100178e-04 1.45482367e+00 6.88331355e+00
1.03225222e+00 6.60034838e+01 4.55709226e+00 7.76136752e-01 6.40335145e-04 1.44500426e+00 6.89063376e+00
1.04247253e+00 6.72810727e+01 4.72976981e+00 7.88055679e-01 6.92279012e-04 1.43546336e+00 6.89763072e+00
1.05269285e+00 6.85116320e+01 4.76367628e+00 8.43129298e-01 5.34322868e-04 1.42599096e+00 6.90475193e+00
1.06291317e+00 6.96648761e+01 4.82163120e+00 7.98656040e-01 6.29482739e-04 1.41696593e+00 6.91123442e+00
1.07313349e+00 7.07714343e+01 4.88314850e+00 8.93819871e-01 8.95601127e-04 1.40800901e+00 6.91740998e+00
1.08335381e+00 7.19129023e+01 4.77554709e+00 8.29269468e-01 1.00250134e-03 1.39919659e+00 6.92360358e+00
1.09357413e+00 7.30257368e+01 4.91676321e+00 8.31863054e-01 1.02575640e-03 1.39073917e+00 6.92936397e+00
1.10379445e+00 7.41504816e+01 4.80035786e+00 9.39244758e-01 1.18655894e-03 1.38248813e+00 6.93494322e+00
1.11401477e+00 7.52576608e+01 4.80914838e+00 8.99213520e-01 1.91584040e-03 1.37431081e+00 6.94012594e+00
1.12423509e+00 7.63575361e+01 4.85645183e+00 1.35129202e+00 1.51688752e-03 1.36656048e+00 6.94522927e+00
1.13445540e+00 7.74757499e+01 5.09833396e+00 1.27571793e+00 2.36643707e-03 1.35866104e+00 6.95029889e+00
1.14467572e+00 7.85093257e+01 5.30496087e+00 2.04429304e+00 2.35429006e-03 1.35147179e+00 6.95478336e+00
1.15489604e+00 7.94753800e+01 5.34030064e+00 1.83748089e+00 4.17697291e-03 1.34421761e+00 6.95938837e+00
1.16511636e+00 8.04128328e+01 5.59776441e+00 3.15354050e+00 3.97344874e-03 1.33726905e+00 6.96416265e+00
1.17533668e+00 8.20059014e+01 5.88907414e+00 3.10666310e+00 6.69157197e-03 1.33076188e+00 6.96877299e+00
1.18555700e+00 8.35887752e+01 6.22996391e+00 4.96442762e+00 6.62058465e-03 1.32464402e+00 6.97391145e+00
1.19577732e+00 8.48569201e+01 6.50142126e+00 5.32889493e+00 1.09770623e-02 1.31928423e+00 6.97987986e+00
1.20599764e+00 8.59195778e+01 6.81403121e+00 7.93279057e+00 1.16943252e-02 1.31481431e+00 6.98732346e+00
1.21621796e+00 8.70228833e+01 7.38992830e+00 9.40735220e+00 1.69141886e-02 1.31160151e+00 6.99782270e+00
1.22643828e+00 8.82980578e+01 7.44193130e+00 1.23917701e+01 2.04601232e-02 1.31091704e+00 7.01182910e+00
1.23665859e+00 8.94383044e+01 8.42846320e+00 1.66908418e+01 2.63512094e-02 1.31408638e+00 7.03557866e+00
1.24687891e+00 9.03156456e+01 8.18790562e+00 1.89644138e+01 3.55930173e-02 1.32243420e+00 7.06952106e+00
1.25709923e+00 9.14609985e+01 1.06857783e+01 2.88533148e+01 4.00994496e-02 1.34251262e+00 7.12950045e+00
1.26731955e+00 9.24388378e+01 9.25802385e+00 3.17445602e+01 6.21452443e-02 1.37543835e+00 7.21802877e+00
1.27753987e+00 9.31988666e+01 1.24731525e+01 4.94225608e+01 6.76282741e-02 1.44200723e+00 7.37954055e+00
1.28776019e+00 1.18449608e+02 1.09658106e+01 5.35947052e+01 1.04386294e-01 1.54667800e+00 7.61602906e+00
1.29798051e+00 1.65827842e+02 1.28939757e+01 8.40788586e+01 1.14745742e-01 1.73770494e+00 8.05614596e+00
1.30820083e+00 2.14607989e+02 1.53553634e+01 9.62898827e+01 1.70207604e-01 2.06202188e+00 8.65288411e+00
1.31842115e+00 2.80484647e+02 1.85381319e+01 1.22307491e+02 2.03553064e-01 2.54989418e+00 9.82406585e+00
1.32864147e+00 3.63038522e+02 2.07712993e+01 1.58578665e+02 2.44972913e-01 3.48442965e+00 1.10421493e+01
1.33886178e+00 4.53603141e+02 2.84586693e+01 1.87990347e+02 2.79727640e-01 4.55724693e+00 1.36021191e+01
1.34908210e+00 7.01055751e+02 4.30528361e+01 2.71717860e+02 2.98096509e-01 7.39593145e+00 1.55429868e+01
1.35930242e+00 9.10763115e+02 7.97307698e+01 3.16666921e+02 4.58508387e-01 9.79666646e+00 1.94174770e+01
1.36952274e+00 1.66271737e+03 2.94305620e+02 4.49008543e+02 6.02219676e-01 1.46415897e+01 2.25299345e+01


==> data/guide_n128_ma0.017_wb1.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.52759531e-14 6.92509873e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.29837319e+00 7.68991509e-05 5.71530446e-02 4.97030395e-04 1.99997904e+00 6.41797407e+00
2.04406379e-02 5.29440473e+00 2.49935774e-04 8.52047168e-02 4.20333909e-04 2.00071326e+00 6.41661453e+00
3.06609569e-02 5.29131079e+00 4.02516583e-04 6.87773331e-02 2.44530075e-04 2.00205118e+00 6.41522016e+00
4.08812758e-02 5.28671026e+00 5.08761337e-04 3.93600719e-02 4.75225686e-04 2.00349126e+00 6.41339949e+00
5.11015948e-02 5.28156258e+00 5.74862620e-04 4.94856278e-02 3.45880255e-04 2.00609556e+00 6.41126681e+00
6.13219138e-02 5.27325640e+00 6.79069522e-04 5.88983411e-02 4.80049583e-04 2.00881132e+00 6.40756011e+00
7.15422327e-02 5.29173525e+00 8.78628077e-04 6.39226628e-02 3.40671518e-04 2.01209346e+00 6.40416573e+00
8.17625517e-02 5.35114803e+00 1.07964780e-03 4.64823800e-02 2.17611750e-04 2.01602316e+00 6.39987820e+00
9.19828707e-02 5.42056194e+00 1.22623292e-03 3.26351614e-02 5.42606904e-04 2.01993618e+00 6.39513694e+00
1.02203190e-01 5.49363790e+00 1.33808301e-03 5.10657791e-02 3.19763550e-04 2.02481650e+00 6.39077907e+00
1.12423509e-01 5.57422681e+00 1.47442171e-03 5.59680150e-02 2.60175103e-04 2.02968816e+00 6.38557231e+00
1.22643828e-01 5.66154491e+00 1.69494967e-03 4.78300182e-02 4.32226896e-04 2.03488941e+00 6.37979354e+00
1.32864147e-01 5.75207294e+00 1.96030863e-03 1.99921151e-02 3.78997989e-04 2.04054928e+00 6.37368352e+00
1.43084465e-01 5.85362085e+00 2.21069830e-03 4.16433061e-02 4.31770538e-04 2.04626380e+00 6.36779007e+00
1.53304784e-01 5.95922057e+00 2.44158240e-03 5.11464739e-02 2.41294282e-04 2.05225725e+00 6.36186260e+00
1.63525103e-01 6.07163662e+00 2.69009563e-03 4.74572810e-02 3.46805767e-04 2.05848993e+00 6.35512987e+00
1.73745422e-01 6.19168493e+00 3.00839651e-03 3.08613887e-02 4.69196388e-04 2.06446577e+00 6.34858841e+00
1.83965741e-01 6.31483100e+00 3.40011991e-03 3.74360409e-02 1.97290811e-04 2.07093457e+00 6.34224068e+00
1.94186060e-01 6.44721745e+00 3.83013596e-03 3.95356414e-02 3.42760165e-04 2.07713755e+00 6.33564916e+00
2.04406379e-01 6.58385564e+00 4.28469458e-03 3.77319193e-02 3.81129709e-04 2.08326646e+00 6.32899189e+00
2.14626698e-01 6.72832669e+00 4.78775619e-03 3.61683631e-02 3.11138540e-04 2.08955292e+00 6.32262327e+00
2.24847017e-01 6.88236321e+00 5.37530028e-03 3.03227263e-02 3.69268938e-04 2.09530723e+00 6.31658814e+00
2.35067336e-01 7.04005901e+00 6.07181869e-03 4.17733037e-02 2.50223552e-04 2.10129967e+00 6.31032718e+00
2.45287655e-01 7.20676789e+00 6.87224694e-03 3.06681911e-02 3.85332970e-04 2.10680768e+00 6.30426403e+00
2.55507974e-01 7.38555271e+00 7.77508701e-03 3.24804411e-02 3.72882869e-04 2.11203075e+00 6.29886442e+00
2.65728293e-01 7.56892252e+00 8.80071156e-03 2.19214228e-02 1.77135263e-04 2.11711954e+00 6.29368238e+00
2.75948612e-01 7.77144003e+00 9.99762816e-03 4.03232221e-02 3.76128583e-04 2.12172178e+00 6.28853101e+00
2.86168931e-01 7.97996047e+00 1.13836172e-02 3.74570659e-02 3.56120498e-04 2.12597113e+00 6.28386506e+00
2.96389250e-01 8.19662532e+00 1.29718077e-02 2.84486324e-02 2.21050628e-04 2.12991396e+00 6.27987828e+00
3.06609569e-01 8.42815804e+00 1.47988750e-02 2.46406950e-02 3.45477892e-04 2.13315073e+00 6.27619476e+00
3.16829888e-01 8.66557418e+00 1.69462393e-02 3.17508176e-02 3.19032298e-04 2.13622840e+00 6.27269722e+00
3.27050207e-01 8.91308443e+00 1.94322814e-02 3.70230551e-02 3.14246410e-04 2.13864653e+00 6.26996672e+00
3.37270526e-01 9.16643630e+00 2.22733765e-02 2.46845902e-02 2.95379721e-04 2.14045239e+00 6.26791042e+00
3.47490845e-01 9.42422179e+00 2.54785518e-02 2.70676926e-02 2.08322917e-04 2.14197799e+00 6.26606808e+00
3.57711164e-01 9.68999772e+00 2.92813885e-02 2.28652882e-02 3.97802906e-04 2.14262083e+00 6.26476453e+00
3.67931483e-01 9.95990253e+00 3.37045255e-02 3.72873468e-02 2.57736583e-04 2.14299613e+00 6.26426395e+00
3.78151802e-01 1.02471309e+01 3.87544375e-02 2.38615459e-02 2.06742941e-04 2.14260349e+00 6.26436644e+00
3.88372121e-01 1.05397013e+01 4.44366020e-02 2.67240604e-02 3.39456806e-04 2.14159549e+00 6.26479827e+00
3.98592440e-01 1.08338357e+01 5.12001662e-02 2.07405397e-02 3.44193725e-04 2.14012667e+00 6.26583419e+00
4.08812758e-01 1.11348677e+01 5.87493483e-02 3.44316534e-02 2.78164972e-04 2.13793486e+00 6.26778442e+00
4.19033077e-01 1.14373360e+01 6.73986634e-02 3.42459704e-02 2.61465255e-04 2.13514258e+00 6.27018104e+00
4.29253396e-01 1.17410801e+01 7.72980713e-02 2.52092642e-02 3.03890902e-04 2.13183715e+00 6.27294215e+00
4.39473715e-01 1.20502159e+01 8.89512146e-02 2.67246079e-02 3.54011620e-04 2.12773828e+00 6.27654184e+00
4.49694034e-01 1.23587611e+01 1.01620847e-01 4.23934248e-02 2.18642645e-04 2.12322790e+00 6.28082199e+00
4.59914353e-01 1.26742950e+01 1.16022788e-01 3.67756214e-02 2.34302330e-04 2.11804817e+00 6.28551866e+00
4.70134672e-01 1.29956269e+01 1.32239539e-01 4.27387110e-02 3.80933752e-04 2.11217819e+00 6.29070195e+00
4.80354991e-01 1.33143034e+01 1.51122778e-01 4.70053812e-02 3.25153289e-04 2.10594670e+00 6.29662341e+00
4.90575310e-01 1.36335888e+01 1.71403454e-01 4.00098082e-02 2.65952792e-04 2.09889198e+00 6.30321606e+00
5.00795629e-01 1.39474575e+01 1.94866499e-01 6.22015643e-02 2.92435697e-04 2.09151483e+00 6.31005446e+00
5.11015948e-01 1.42573465e+01 2.20011534e-01 4.88058771e-02 3.76682112e-04 2.08347766e+00 6.31745010e+00
5.21236267e-01 1.45660030e+01 2.47873229e-01 6.86199045e-02 2.94626835e-04 2.07488831e+00 6.32561785e+00
5.31456586e-01 1.48659035e+01 2.78400990e-01 7.08369750e-02 3.11703641e-04 2.06590101e+00 6.33411686e+00
5.41676905e-01 1.51644967e+01 3.13564804e-01 7.48781182e-02 3.40083195e-04 2.05636006e+00 6.34296603e+00
5.51897224e-01 1.56345392e+01 3.49576628e-01 9.24846996e-02 3.41977223e-04 2.04634681e+00 6.35236272e+00
5.62117543e-01 1.63811023e+01 3.89269899e-01 9.34573828e-02 3.58353620e-04 2.03594563e+00 6.36230419e+00
5.72337862e-01 1.71507068e+01 4.31515974e-01 9.75201932e-02 2.83077570e-04 2.02501858e+00 6.37257060e+00
5.82558181e-01 1.79374866e+01 4.77843997e-01 1.12016490e-01 4.13003607e-04 2.01380076e+00 6.38303491e+00
5.92778500e-01 1.87399267e+01 5.25390425e-01 1.15528631e-01 3.99488113e-04 2.00217311e+00 6.39407745e+00
6.02998819e-01 1.96627176e+01 5.76810090e-01 1.27600993e-01 2.94286367e-04 1.99007990e+00 6.40553217e+00
6.13219138e-01 2.06069406e+01 6.29644875e-01 1.33207028e-01 4.32184766e-04 1.97784770e+00 6.41704163e+00
6.23439457e-01 2.15783901e+01 6.83219530e-01 1.44360718e-01 4.05289020e-04 1.96511860e+00 6.42891366e+00
6.33659776e-01 2.25871913e+01 7.40966471e-01 1.66300036e-01 3.84012283e-04 1.95224123e+00 6.44117568e+00
6.43880095e-01 2.36156980e+01 7.95997839e-01 1.68303993e-01 4.15477971e-04 1.93903084e+00 6.45363048e+00
6.54100414e-01 2.46703402e+01 8.58146999e-01 1.82264301e-01 3.79228716e-04 1.92557460e+00 6.46619079e+00
6.64320733e-01 2.57275183e+01 9.14995068e-01 1.86754443e-01 4.86381272e-04 1.91197486e+00 6.47893384e+00
6.74541052e-01 2.67999715e+01 9.74427708e-01 1.99187400e-01 4.04575659e-04 1.89812484e+00 6.49204016e+00
6.84761370e-01 2.79067320e+01 1.04254730e+00 2.14181004e-01 3.85265674e-04 1.88411376e+00 6.50515807e+00
6.94981689e-01 2.90703499e+01 1.11688236e+00 2.29072133e-01 5.19076206e-04 1.87001342e+00 6.51823634e+00
7.05202008e-01 3.03530365e+01 1.20582601e+00 2.32562085e-01 4.18472778e-04 1.85572851e+00 6.53161451e+00
7.15422327e-01 3.16350237e+01 1.30048205e+00 2.40600121e-01 4.34672875e-04 1.84139147e+00 6.54505052e+00
7.25642646e-01 3.29212630e+01 1.39791996e+00 2.69714148e-01 4.73199833e-04 1.82700856e+00 6.55840393e+00
7.35862965e-01 3.42204313e+01 1.50585699e+00 2.68405581e-01 4.50375720e-04 1.81247985e+00 6.57177592e+00
7.46083284e-01 3.55205002e+01 1.61095650e+00 2.69698962e-01 5.06626171e-04 1.79806451e+00 6.58521670e+00
7.56303603e-01 3.68588642e+01 1.72687298e+00 2.94007653e-01 4.24188914e-04 1.78350820e+00 6.59868876e+00
7.66523922e-01 3.81788674e+01 1.84686150e+00 2.98125567e-01 4.69071515e-04 1.76907055e+00 6.61192972e+00
7.76744241e-01 3.94974674e+01 1.96595483e+00 3.02758443e-01 5.43828992e-04 1.75462957e+00 6.62512786e+00
7.86964560e-01 4.08373578e+01 2.08475676e+00 3.04330580e-01 4.34177929e-04 1.74021367e+00 6.63841676e+00
7.97184879e-01 4.21819669e+01 2.20433113e+00 3.13637642e-01 4.90893792e-04 1.72593463e+00 6.65144131e+00
8.07405198e-01 4.34966467e+01 2.32455805e+00 3.26638402e-01 5.10680890e-04 1.71171221e+00 6.66428337e+00
8.17625517e-01 4.47893286e+01 2.43994080e+00 3.21921028e-01 4.80968216e-04 1.69759032e+00 6.67707645e+00
8.27845836e-01 4.61173569e+01 2.54726071e+00 3.25139494e-01 5.10613893e-04 1.68361946e+00 6.68972427e+00
8.38066155e-01 4.74072049e+01 2.64757877e+00 3.29814533e-01 4.64136979e-04 1.66976212e+00 6.70214751e+00
8.48286474e-01 4.86853927e+01 2.75544425e+00 3.22861504e-01 5.30319509e-04 1.65607041e+00 6.71427966e+00
8.58506793e-01 4.99553605e+01 2.82996304e+00 3.39612893e-01 5.19813010e-04 1.64257214e+00 6.72633368e+00
8.68727112e-01 5.11638571e+01 2.91797494e+00 3.43948734e-01 4.59447023e-04 1.62916009e+00 6.73820853e+00
8.78947431e-01 5.23776041e+01 2.99280890e+00 3.62892495e-01 5.38396436e-04 1.61605822e+00 6.74966818e+00
8.89167750e-01 5.35613488e+01 3.03935608e+00 3.66653802e-01 5.18723422e-04 1.60305088e+00 6.76096570e+00
8.99388069e-01 5.47043562e+01 3.09102754e+00 3.93166116e-01 4.84228909e-04 1.59030043e+00 6.77209446e+00
9.09608388e-01 5.57965242e+01 3.13422177e+00 4.17850391e-01 5.15281407e-04 1.57775208e+00 6.78289003e+00
9.19828707e-01 5.69136481e+01 3.15342843e+00 4.48723937e-01 5.02546933e-04 1.56539353e+00 6.79338326e+00
9.30049026e-01 5.79249617e+01 3.16256088e+00 4.72269305e-01 5.40643392e-04 1.55330408e+00 6.80361444e+00
9.40269345e-01 5.88780319e+01 3.35296903e+00 5.04442949e-01 4.89289931e-04 1.54140335e+00 6.81366995e+00
9.50489663e-01 5.98425854e+01 3.49913340e+00 5.35291532e-01 4.79588241e-04 1.52973411e+00 6.82336801e+00
9.60709982e-01 6.06974448e+01 3.67661717e+00 5.68793442e-01 5.60918795e-04 1.51831629e+00 6.83268921e+00
9.70930301e-01 6.15560996e+01 3.84562225e+00 5.87593133e-01 4.94026100e-04 1.50711177e+00 6.84187682e+00
9.81150620e-01 6.22493773e+01 3.94922219e+00 6.20256791e-01 4.82257717e-04 1.49613314e+00 6.85075738e+00
9.91370939e-01 6.29950360e+01 4.14417925e+00 6.57945009e-01 5.21982147e-04 1.48542903e+00 6.85925473e+00
1.00159126e+00 6.36335629e+01 4.25501740e+00 6.63650801e-01 5.03106609e-04 1.47487831e+00 6.86750555e+00
1.01181158e+00 6.41918954e+01 4.37986700e+00 7.00329565e-01 5.16991843e-04 1.46464747e+00 6.87550869e+00
1.02203190e+00 6.47481463e+01 4.51266007e+00 7.29887883e-01 4.71224166e-04 1.45457356e+00 6.88324087e+00
1.03225222e+00 6.60450836e+01 4.53559706e+00 7.38218727e-01 4.96080576e-04 1.44475904e+00 6.89059701e+00
1.04247253e+00 6.73332792e+01 4.70058896e+00 7.68803952e-01 5.36768136e-04 1.43517276e+00 6.89769545e+00
1.05269285e+00 6.85499416e+01 4.73241347e+00 7.74365204e-01 4.51818122e-04 1.42577203e+00 6.90463010e+00
1.06291317e+00 6.97030916e+01 4.78505634e+00 7.89951402e-01 4.86421686e-04 1.41663414e+00 6.91118079e+00
1.07313349e+00 7.08161348e+01 4.85035800e+00 8.05018147e-01 5.11288853e-04 1.40768125e+00 6.91743019e+00
1.08335381e+00 7.19406451e+01 4.73969458e+00 7.91765917e-01 4.66313214e-04 1.39894191e+00 6.92350036e+00
1.09357413e+00 7.30601086e+01 4.87632529e+00 7.86504788e-01 4.91024423e-04 1.39042117e+00 6.92929202e+00
1.10379445e+00 7.41768218e+01 4.76962992e+00 8.30679458e-01 4.55161606e-04 1.38210091e+00 6.93478714e+00
1.11401477e+00 7.52890054e+01 4.78082320e+00 8.72494906e-01 4.84992894e-04 1.37396710e+00 6.93999036e+00
1.12423509e+00 7.63962355e+01 4.83539182e+00 9.74497477e-01 4.92346170e-04 1.36606900e+00 6.94501057e+00
1.13445540e+00 7.74879177e+01 5.05269794e+00 1.02351324e+00 4.98885189e-04 1.35830355e+00 6.94979684e+00
1.14467572e+00 7.85337535e+01 5.25629712e+00 1.03334003e+00 4.94363795e-04 1.35079693e+00 6.95421801e+00
1.15489604e+00 7.95121226e+01 5.29224550e+00 9.95900960e-01 4.82491713e-04 1.34343041e+00 6.95845263e+00
1.16511636e+00 8.04185895e+01 5.57501765e+00 1.02275775e+00 5.18499941e-04 1.33626320e+00 6.96250189e+00
1.17533668e+00 8.19831656e+01 5.86309043e+00 1.01511403e+00 5.50022583e-04 1.32929326e+00 6.96623712e+00
1.18555700e+00 8.35635375e+01 6.15066745e+00 9.88770274e-01 4.97736981e-04 1.32247185e+00 6.96972178e+00
1.19577732e+00 8.48626596e+01 6.43669948e+00 1.01114272e+00 5.23299122e-04 1.31586441e+00 6.97299323e+00
1.20599764e+00 8.59086449e+01 6.71288853e+00 1.05661807e+00 5.68593649e-04 1.30940786e+00 6.97607093e+00
1.21621796e+00 8.69340838e+01 6.99494557e+00 1.12642583e+00 5.40814892e-04 1.30313356e+00 6.97886679e+00
1.22643828e+00 8.82158341e+01 7.27008156e+00 1.18395499e+00 5.39919701e-04 1.29703448e+00 6.98138024e+00
1.23665859e+00 8.93673272e+01 7.55324432e+00 1.18719062e+00 5.52900896e-04 1.29111277e+00 6.98376296e+00
1.24687891e+00 9.02097513e+01 7.82375656e+00 1.28181467e+00 5.82254136e-04 1.28534515e+00 6.98589837e+00
1.25709923e+00 9.13505761e+01 8.07955100e+00 1.32036338e+00 5.73513556e-04 1.27978260e+00 6.98773236e+00
1.26731955e+00 9.23200907e+01 8.32833119e+00 1.32298009e+00 5.39664727e-04 1.27434872e+00 6.98938645e+00
1.27753987e+00 9.28479012e+01 8.55364766e+00 1.39663288e+00 5.96326403e-04 1.26913215e+00 6.99084096e+00
1.28776019e+00 9.34950918e+01 8.76699465e+00 1.46024120e+00 6.01168158e-04 1.26406257e+00 6.99205808e+00
1.29798051e+00 9.37104760e+01 8.96650047e+00 1.45671846e+00 5.57999314e-04 1.25917081e+00 6.99300565e+00
1.30820083e+00 9.38592733e+01 9.15066583e+00 1.52744959e+00 5.87005544e-04 1.25447278e+00 6.99375233e+00
1.31842115e+00 9.46704886e+01 9.31681148e+00 1.56685646e+00 6.01916281e-04 1.24992941e+00 6.99434330e+00
1.32864147e+00 9.59137824e+01 9.49570658e+00 1.53667841e+00 6.03105765e-04 1.24559329e+00 6.99463708e+00
1.33886178e+00 9.71092342e+01 9.68449030e+00 1.60723851e+00 5.82116086e-04 1.24141867e+00 6.99469101e+00
1.34908210e+00 9.81816037e+01 9.85435316e+00 1.62778340e+00 5.80559272e-04 1.23744346e+00 6.99459732e+00
1.35930242e+00 9.92225009e+01 1.00125695e+01 1.61590926e+00 6.32472755e-04 1.23365068e+00 6.99426096e+00
1.36952274e+00 1.00014566e+02 1.01530627e+01 1.64111118e+00 5.93575811e-04 1.23005805e+00 6.99366862e+00
1.37974306e+00 1.00652310e+02 1.02834856e+01 1.64710527e+00 6.02207448e-04 1.22664059e+00 6.99285343e+00
1.38996338e+00 1.01179834e+02 1.04066391e+01 1.63710885e+00 6.20092594e-04 1.22344736e+00 6.99185951e+00
1.40018370e+00 1.01251023e+02 1.05125099e+01 1.64365923e+00 6.07026935e-04 1.22042568e+00 6.99064319e+00
1.41040402e+00 1.01554929e+02 1.05996915e+01 1.65270665e+00 6.22587614e-04 1.21762662e+00 6.98913056e+00
1.42062434e+00 1.03396690e+02 1.06415501e+01 1.62309840e+00 6.31527701e-04 1.21502186e+00 6.98743903e+00
1.43084465e+00 1.05125879e+02 1.06446565e+01 1.65319348e+00 6.02359946e-04 1.21262334e+00 6.98556555e+00
1.44106497e+00 1.06605517e+02 1.08068663e+01 1.68692635e+00 6.18694937e-04 1.21044495e+00 6.98340300e+00
1.45128529e+00 1.07900126e+02 1.09032450e+01 1.67926040e+00 6.43998915e-04 1.20845597e+00 6.98100961e+00
1.46150561e+00 1.09706998e+02 1.12637531e+01 1.66220091e+00 6.29725458e-04 1.20670278e+00 6.97842465e+00
1.47172593e+00 1.10910081e+02 1.15253037e+01 1.68092798e+00 6.18280574e-04 1.20514586e+00 6.97562539e+00
1.48194625e+00 1.12113819e+02 1.18269509e+01 1.76600478e+00 6.18195460e-04 1.20381309e+00 6.97256023e+00
1.49216657e+00 1.13331986e+02 1.20514256e+01 1.83193617e+00 6.64720696e-04 1.20268333e+00 6.96924637e+00
1.50238689e+00 1.14133084e+02 1.24066548e+01 1.88967392e+00 6.19858294e-04 1.20178693e+00 6.96577285e+00
1.51260721e+00 1.15474908e+02 1.25536383e+01 1.95637533e+00 5.97423856e-04 1.20108902e+00 6.96205545e+00
1.52282753e+00 1.16484937e+02 1.27411219e+01 2.00907491e+00 6.53669699e-04 1.20061858e+00 6.95805332e+00
1.53304784e+00 1.17149519e+02 1.27877305e+01 2.04496296e+00 6.54684172e-04 1.20035113e+00 6.95386852e+00
1.54326816e+00 1.17457805e+02 1.31181838e+01 2.08403130e+00 6.09448730e-04 1.20031135e+00 6.94948266e+00
1.55348848e+00 1.17420442e+02 1.33397408e+01 2.12279456e+00 6.09135690e-04 1.20047833e+00 6.94484274e+00
1.56370880e+00 1.17965249e+02 1.33900369e+01 2.14503891e+00 6.44984517e-04 1.20084730e+00 6.93995479e+00
1.57392912e+00 1.18587055e+02 1.35209667e+01 2.14834672e+00 6.33410625e-04 1.20144145e+00 6.93487382e+00
1.58414944e+00 1.18993852e+02 1.37928259e+01 2.20088078e+00 5.76373902e-04 1.20222931e+00 6.92960867e+00
1.59436976e+00 1.19336854e+02 1.40912911e+01 2.19481919e+00 5.93516830e-04 1.20323222e+00 6.92406994e+00
1.60459008e+00 1.19579634e+02 1.42855313e+01 2.27949921e+00 6.23595569e-04 1.20441944e+00 6.91830677e+00
1.61481040e+00 1.19616429e+02 1.44232906e+01 2.43227771e+00 5.69049915e-04 1.20582329e+00 6.91239280e+00
1.62503071e+00 1.19442568e+02 1.45701551e+01 2.47453584e+00 5.36655422e-04 1.20740764e+00 6.90624987e+00
1.63525103e+00 1.19057721e+02 1.48599723e+01 2.42167367e+00 5.60352579e-04 1.20918999e+00 6.89986397e+00
1.64547135e+00 1.18623066e+02 1.50231848e+01 2.47917251e+00 5.58258023e-04 1.21114845e+00 6.89329386e+00
1.65569167e+00 1.18202887e+02 1.51112005e+01 2.63214387e+00 5.07069402e-04 1.21330144e+00 6.88655950e+00
1.66591199e+00 1.17724552e+02 1.51743693e+01 2.68746569e+00 4.80613841e-04 1.21562301e+00 6.87961620e+00
1.67613231e+00 1.17596793e+02 1.49976048e+01 2.57822389e+00 5.14715937e-04 1.21811520e+00 6.87243983e+00
1.68635263e+00 1.18068860e+02 1.49795373e+01 2.67832753e+00 4.94533440e-04 1.22077929e+00 6.86511988e+00
1.69657295e+00 1.18292455e+02 1.52717719e+01 2.76599199e+00 4.44995942e-04 1.22359846e+00 6.85765259e+00
1.70679327e+00 1.18405962e+02 1.49730265e+01 2.73428940e+00 4.56708672e-04 1.22657880e+00 6.84995911e+00
1.71701359e+00 1.18326397e+02 1.53970839e+01 2.65816045e+00 4.66355835e-04 1.22969411e+00 6.84209613e+00
1.72723390e+00 1.18008544e+02 1.60464068e+01 2.75992608e+00 4.44221723e-04 1.23296647e+00 6.83411448e+00
1.73745422e+00 1.17406968e+02 1.66971884e+01 2.73510156e+00 4.58871790e-04 1.23635844e+00 6.82597704e+00
1.74767454e+00 1.17370671e+02 1.72820772e+01 2.64773846e+00 4.43893482e-04 1.23988633e+00 6.81765585e+00
1.75789486e+00 1.18265398e+02 1.77999146e+01 2.71470306e+00 4.60139225e-04 1.24352139e+00 6.80919579e+00
1.76811518e+00 1.21502484e+02 1.82504517e+01 2.66792483e+00 4.69544247e-04 1.24727707e+00 6.80065146e+00
1.77833550e+00 1.19658849e+02 1.88099719e+01 2.63438502e+00 4.70907239e-04 1.25112407e+00 6.79196276e+00
1.78855582e+00 1.24474527e+02 1.93272811e+01 2.62272589e+00 4.86391472e-04 1.25506361e+00 6.78311512e+00
1.79877614e+00 1.26194970e+02 1.97762333e+01 2.53153950e+00 4.82177194e-04 1.25908452e+00 6.77420119e+00
1.80899646e+00 1.27486196e+02 2.01625977e+01 2.57666375e+00 5.06100616e-04 1.26317283e+00 6.76521406e+00
1.81921678e+00 1.27673548e+02 2.05863213e+01 2.43427295e+00 5.16297308e-04 1.26732248e+00 6.75610533e+00
1.82943709e+00 1.27748853e+02 2.11124865e+01 2.50343926e+00 5.03876550e-04 1.27151044e+00 6.74691061e+00
1.83965741e+00 1.31904119e+02 2.14940761e+01 2.41462022e+00 5.28754884e-04 1.27574177e+00 6.73768963e+00
1.84987773e+00 1.33220324e+02 2.17508440e+01 2.37416457e+00 5.34130253e-04 1.27998300e+00 6.72843488e+00
1.86009805e+00 1.32164740e+02 2.19009803e+01 2.39607166e+00 5.33671804e-04 1.28424071e+00 6.71910050e+00
1.87031837e+00 1.32626905e+02 2.19516391e+01 2.41419761e+00 5.46584529e-04 1.28847993e+00 6.70974628e+00
1.88053869e+00 1.31742362e+02 2.19019700e+01 2.42771525e+00 5.48245360e-04 1.29270801e+00 6.70043427e+00
1.89075901e+00 1.33718829e+02 2.17452646e+01 2.49713040e+00 5.65568459e-04 1.29689051e+00 6.69110923e+00
1.90097933e+00 1.34411067e+02 2.14601527e+01 2.50826531e+00 5.60429190e-04 1.30102793e+00 6.68177212e+00
1.91119965e+00 1.34180311e+02 2.10182397e+01 2.46526530e+00 5.54535525e-04 1.30509591e+00 6.67249932e+00
1.92141996e+00 1.34391651e+02 2.06357821e+01 2.51413903e+00 5.78794893e-04 1.30908288e+00 6.66330580e+00
1.93164028e+00 1.34164644e+02 2.00330606e+01 2.44404666e+00 5.69715390e-04 1.31297728e+00 6.65415524e+00
1.94186060e+00 1.33377267e+02 2.00755753e+01 2.41899034e+00 5.61632290e-04 1.31675771e+00 6.64506316e+00
1.95208092e+00 1.32267720e+02 2.03642858e+01 2.40601440e+00 5.70613233e-04 1.32041980e+00 6.63610797e+00
1.96230124e+00 1.31017828e+02 2.07017210e+01 2.43526325e+00 5.71233128e-04 1.32393721e+00 6.62728408e+00
1.97252156e+00 1.29753254e+02 2.10065975e+01 2.63406804e+00 5.72475895e-04 1.32731329e+00 6.61854225e+00
1.98274188e+00 1.28577348e+02 2.11832878e+01 2.77449232e+00 5.58344876e-04 1.33051862e+00 6.60994358e+00
1.99296220e+00 1.27562291e+02 2.12048138e+01 2.80519030e+00 5.58030357e-04 1.33355778e+00 6.60153790e+00
2.00318252e+00 1.26689890e+02 2.21410679e+01 2.81006610e+00 5.65908268e-04 1.33640420e+00 6.59328404e+00
2.01340284e+00 1.25984133e+02 2.28298685e+01 2.85361789e+00 5.39026812e-04 1.33906561e+00 6.58517004e+00
2.02362315e+00 1.25388776e+02 2.40670761e+01 2.76655084e+00 5.38076444e-04 1.34151954e+00 6.57725305e+00
2.03384347e+00 1.25141195e+02 2.46821984e+01 2.61641699e+00 5.36932019e-04 1.34376762e+00 6.56956308e+00
2.04406379e+00 1.25332129e+02 2.52556828e+01 2.53533660e+00 5.18088872e-04 1.34580247e+00 6.56205043e+00
2.05428411e+00 1.25319773e+02 2.50871586e+01 2.48726063e+00 5.30868854e-04 1.34761921e+00 6.55471855e+00
2.06450443e+00 1.24968162e+02 2.45842038e+01 2.42257022e+00 5.23066929e-04 1.34921804e+00 6.54764220e+00
2.07472475e+00 1.24552793e+02 2.36504997e+01 2.39846541e+00 5.10054314e-04 1.35058743e+00 6.54080443e+00
2.08494507e+00 1.24338171e+02 2.33779926e+01 2.26334539e+00 5.36145301e-04 1.35173820e+00 6.53415491e+00
2.09516539e+00 1.23245182e+02 2.33035859e+01 2.08847325e+00 5.78364824e-04 1.35265517e+00 6.52773008e+00
2.10538571e+00 1.21144285e+02 2.30358814e+01 2.20008565e+00 5.65527923e-04 1.35335056e+00 6.52156994e+00
2.11560603e+00 1.20463458e+02 2.38998237e+01 2.35066323e+00 5.43065255e-04 1.35381145e+00 6.51563996e+00
2.12582634e+00 1.19405684e+02 2.36648204e+01 2.46399217e+00 5.83916595e-04 1.35405365e+00 6.50990262e+00
2.13604666e+00 1.18100375e+02 2.28635380e+01 2.53914150e+00 6.06625561e-04 1.35406494e+00 6.50440461e+00
2.14626698e+00 1.15151263e+02 2.09665117e+01 2.60256835e+00 5.58827548e-04 1.35385710e+00 6.49917212e+00
2.15648730e+00 1.12414666e+02 1.83830385e+01 2.61341356e+00 5.50416934e-04 1.35342743e+00 6.49414103e+00
2.16670762e+00 1.09285645e+02 1.70920493e+01 2.53573274e+00 5.90985095e-04 1.35278311e+00 6.48930380e+00
2.17692794e+00 1.05728313e+02 1.67214655e+01 2.34250488e+00 5.84864237e-04 1.35192634e+00 6.48471387e+00
2.18714826e+00 1.05620031e+02 1.57908633e+01 2.40469983e+00 5.61617034e-04 1.35085878e+00 6.48035391e+00
2.19736858e+00 1.03931282e+02 1.45798462e+01 2.41956080e+00 5.59382586e-04 1.34959361e+00 6.47617074e+00
2.20758890e+00 1.00608547e+02 1.37037900e+01 2.44625277e+00 6.05344858e-04 1.34812679e+00 6.47217646e+00
2.21780921e+00 9.67855480e+01 1.30213049e+01 2.40737190e+00 6.03164869e-04 1.34647416e+00 6.46841224e+00
2.22802953e+00 9.38924159e+01 1.22914533e+01 2.28123917e+00 5.91056632e-04 1.34463128e+00 6.46484141e+00
2.23824985e+00 9.49241965e+01 1.19080109e+01 2.02426751e+00 6.19315029e-04 1.34261940e+00 6.46141241e+00
2.24847017e+00 9.45968321e+01 1.18085192e+01 1.98836133e+00 6.20986985e-04 1.34043317e+00 6.45816451e+00
2.25869049e+00 9.24935074e+01 1.22800951e+01 2.14978706e+00 5.72232642e-04 1.33809049e+00 6.45511562e+00
2.26891081e+00 8.92389559e+01 1.21050613e+01 1.96466957e+00 5.68572827e-04 1.33559362e+00 6.45220532e+00
2.27913113e+00 8.87545303e+01 1.26838288e+01 1.91631819e+00 6.02778823e-04 1.33295722e+00 6.44941551e+00
2.28935145e+00 8.81768926e+01 1.23613814e+01 1.91168606e+00 6.05700215e-04 1.33018610e+00 6.44678552e+00
2.29957177e+00 8.90884675e+01 1.26950506e+01 1.93093273e+00 5.83104844e-04 1.32728928e+00 6.44430816e+00
2.30979209e+00 8.91928669e+01 1.31463985e+01 1.92050636e+00 5.74570298e-04 1.32427972e+00 6.44192431e+00
2.32001240e+00 8.67770452e+01 1.28936700e+01 2.06191125e+00 5.83337337e-04 1.32116179e+00 6.43963477e+00
2.33023272e+00 8.52515173e+01 1.30758232e+01 2.09031016e+00 5.60976563e-04 1.31794922e+00 6.43748230e+00
2.34045304e+00 8.57942764e+01 1.31084301e+01 2.10036440e+00 5.44338003e-04 1.31464286e+00 6.43543072e+00
2.35067336e+00 8.58842259e+01 1.35593722e+01 2.19969678e+00 5.62089778e-04 1.31126274e+00 6.43343017e+00
2.36089368e+00 8.61639639e+01 1.31975802e+01 2.18217449e+00 5.66528095e-04 1.30780539e+00 6.43151026e+00
2.37111400e+00 8.59161806e+01 1.33691330e+01 2.24284220e+00 5.39666061e-04 1.30428865e+00 6.42968949e+00
2.38133432e+00 8.59415881e+01 1.39729371e+01 2.29374038e+00 5.12814242e-04 1.30071284e+00 6.42791966e+00
2.39155464e+00 8.54437913e+01 1.42110936e+01 2.22611900e+00 5.09495924e-04 1.29709382e+00 6.42617344e+00
2.40177496e+00 8.53081944e+01 1.48661426e+01 2.33569578e+00 5.10167030e-04 1.29343351e+00 6.42448732e+00
2.41199528e+00 8.58006020e+01 1.55036158e+01 2.38748877e+00 4.80531047e-04 1.28974092e+00 6.42286367e+00
2.42221559e+00 8.60787945e+01 1.56788898e+01 2.33534157e+00 4.86971980e-04 1.28602543e+00 6.42124542e+00
2.43243591e+00 8.61544596e+01 1.53784435e+01 2.20305616e+00 5.12459615e-04 1.28229167e+00 6.41963190e+00
2.44265623e+00 8.67207123e+01 1.50673766e+01 2.09337570e+00 4.96183175e-04 1.27854791e+00 6.41806255e+00
2.45287655e+00 8.60764899e+01 1.49239682e+01 2.05670089e+00 4.78930748e-04 1.27479582e+00 6.41651113e+00
2.46309687e+00 8.66337687e+01 1.49009679e+01 1.96157229e+00 4.81973737e-04 1.27104872e+00 6.41493450e+00
2.47331719e+00 8.62204008e+01 1.48540744e+01 2.05943384e+00 4.88186638e-04 1.26730282e+00 6.41335311e+00
2.48353751e+00 8.61181373e+01 1.51395890e+01 2.11211649e+00 4.69693230e-04 1.26356991e+00 6.41179308e+00
2.49375783e+00 8.57671568e+01 1.51096914e+01 2.08808473e+00 4.51172668e-04 1.25984621e+00 6.41021778e+00
2.50397815e+00 8.54107173e+01 1.48151736e+01 2.00635541e+00 4.64544592e-04 1.25614387e+00 6.40859864e+00
2.51419846e+00 8.60980355e+01 1.44929677e+01 2.18058002e+00 4.69412820e-04 1.25245735e+00 6.40697283e+00
2.52441878e+00 8.67157742e+01 1.41470036e+01 2.27327804e+00 4.30420525e-04 1.24879223e+00 6.40534933e+00
2.53463910e+00 8.73659761e+01 1.41387512e+01 2.26959976e+00 4.31420084e-04 1.24514979e+00 6.40368306e+00
2.54485942e+00 8.75555390e+01 1.46118995e+01 2.19423431e+00 4.54951089e-04 1.24153055e+00 6.40197395e+00
2.55507974e+00 8.75428666e+01 1.49990199e+01 2.09776679e+00 4.38949993e-04 1.23793541e+00 6.40025989e+00
2.56530006e+00 8.76727660e+01 1.55207306e+01 2.04432625e+00 4.36106717e-04 1.23436162e+00 6.39853073e+00
2.57552038e+00 8.80359384e+01 1.59153418e+01 2.01171420e+00 4.33414631e-04 1.23081470e+00 6.39675069e+00
2.58574070e+00 8.92567391e+01 1.61120718e+01 2.11414569e+00 4.35986017e-04 1.22728857e+00 6.39493728e+00
2.59596102e+00 8.99948815e+01 1.61114044e+01 2.14738626e+00 4.40192532e-04 1.22378758e+00 6.39312361e+00
2.60618134e+00 9.11681245e+01 1.64258686e+01 2.12447616e+00 4.43531022e-04 1.22030532e+00 6.39128380e+00
2.61640165e+00 9.19201613e+01 1.65585802e+01 2.06998177e+00 4.44151547e-04 1.21684867e+00 6.38939486e+00
2.62662197e+00 9.22256817e+01 1.64805898e+01 1.98605035e+00 4.40319703e-04 1.21340891e+00 6.38749150e+00
2.63684229e+00 9.31762705e+01 1.65093290e+01 1.88136987e+00 4.46389816e-04 1.20998997e+00 6.38558860e+00
2.64706261e+00 9.47172815e+01 1.71200558e+01 1.78107645e+00 4.48233955e-04 1.20658753e+00 6.38365430e+00
2.65728293e+00 9.56862011e+01 1.75764622e+01 1.75202878e+00 4.41638699e-04 1.20320206e+00 6.38168563e+00
2.66750325e+00 9.65878487e+01 1.78900238e+01 1.81225691e+00 4.40727274e-04 1.19983066e+00 6.37971824e+00
2.67772357e+00 9.68211412e+01 1.81804402e+01 1.81996719e+00 4.40742707e-04 1.19646972e+00 6.37775196e+00
2.68794389e+00 9.64744014e+01 1.83008126e+01 1.77184866e+00 4.43610225e-04 1.19312061e+00 6.37575511e+00
2.69816421e+00 9.61364426e+01 1.82530312e+01 1.71164270e+00 4.56303152e-04 1.18977660e+00 6.37374161e+00
2.70838452e+00 9.82669645e+01 1.80357184e+01 1.73514092e+00 4.56340925e-04 1.18643863e+00 6.37174347e+00
2.71860484e+00 1.00043260e+02 1.76365760e+01 1.80606671e+00 4.46769979e-04 1.18309910e+00 6.36974296e+00
2.72882516e+00 1.01212019e+02 1.81310374e+01 1.90253931e+00 4.58863139e-04 1.17976030e+00 6.36772058e+00
2.73904548e+00 1.02504468e+02 1.79128604e+01 2.00662595e+00 4.71214081e-04 1.17641253e+00 6.36570350e+00
2.74926580e+00 1.03430164e+02 1.83505039e+01 2.09592440e+00 4.58435239e-04 1.17305676e+00 6.36371063e+00
2.75948612e+00 1.03847291e+02 1.83316077e+01 2.17915746e+00 4.59385462e-04 1.16968466e+00 6.36171948e+00
2.76970644e+00 1.04548261e+02 1.84426430e+01 2.23546596e+00 4.71392524e-04 1.16629535e+00 6.35972504e+00
2.77992676e+00 1.05489435e+02 1.80781239e+01 2.26610356e+00 4.72463276e-04 1.16288151e+00 6.35776148e+00
2.79014708e+00 1.06837887e+02 1.84431484e+01 2.29630783e+00 4.65886122e-04 1.15943851e+00 6.35583565e+00
2.80036740e+00 1.07973277e+02 1.81428272e+01 2.38810862e+00 4.67164004e-04 1.15596278e+00 6.35392443e+00
2.81058771e+00 1.08782855e+02 1.79875982e+01 2.46763648e+00 4.78495989e-04 1.15244658e+00 6.35204118e+00
2.82080803e+00 1.09436770e+02 1.86356991e+01 2.55879429e+00 4.73671105e-04 1.14888745e+00 6.35021710e+00
2.83102835e+00 1.10382762e+02 1.90704919e+01 2.65078679e+00 4.60825827e-04 1.14527680e+00 6.34844529e+00
2.84124867e+00 1.12190666e+02 1.94988399e+01 2.72501035e+00 4.69621829e-04 1.14161458e+00 6.34671050e+00
2.85146899e+00 1.14736134e+02 1.99487730e+01 2.78083518e+00 4.91175022e-04 1.13789210e+00 6.34503429e+00
2.86168931e+00 1.16843355e+02 2.02781073e+01 2.81347717e+00 4.99601009e-04 1.13410979e+00 6.34343755e+00
2.87190963e+00 1.18619144e+02 2.05078053e+01 2.86171483e+00 5.09236510e-04 1.13026117e+00 6.34190243e+00
2.88212995e+00 1.20526097e+02 2.06511920e+01 2.99290916e+00 5.35222130e-04 1.12634832e+00 6.34042031e+00
2.89235027e+00 1.22014249e+02 2.07095933e+01 3.19969033e+00 5.55501102e-04 1.12236662e+00 6.33901627e+00
2.90257059e+00 1.23107415e+02 2.06785066e+01 3.38206082e+00 5.60926284e-04 1.11831761e+00 6.33769411e+00
2.91279090e+00 1.25938228e+02 2.14209751e+01 3.56701486e+00 5.68933251e-04 1.11420207e+00 6.33642992e+00
2.92301122e+00 1.28814745e+02 2.24061322e+01 3.73808768e+00 5.81359607e-04 1.11002106e+00 6.33522443e+00
2.93323154e+00 1.32194302e+02 2.32176796e+01 3.86905923e+00 5.76021507e-04 1.10577837e+00 6.33409614e+00
2.94345186e+00 1.34985343e+02 2.38497999e+01 3.95130886e+00 5.73475410e-04 1.10147488e+00 6.33303446e+00
2.95367218e+00 1.37562682e+02 2.42982411e+01 3.98308054e+00 5.75865769e-04 1.09711896e+00 6.33201534e+00
2.96389250e+00 1.39930848e+02 2.45446656e+01 3.96147681e+00 5.96949737e-04 1.09271190e+00 6.33104530e+00
2.97411282e+00 1.41454903e+02 2.45654235e+01 3.89945984e+00 6.10004428e-04 1.08826242e+00 6.33013445e+00
2.98433314e+00 1.45108114e+02 2.43375132e+01 3.98432037e+00 6.21529204e-04 1.08377423e+00 6.32926003e+00
2.99455346e+00 1.49689198e+02 2.46367976e+01 4.12275703e+00 6.35776656e-04 1.07925823e+00 6.32840408e+00
2.99983395e+00 1.51667765e+02 2.50218356e+01 4.22563443e+00 6.46306357e-04 1.07691449e+00 6.32797254e+00


==> data/guide_n128_ma0.017_wb1_t4.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.52759531e-14 6.92509873e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.29837319e+00 7.68991509e-05 5.71530446e-02 4.97030395e-04 1.99997904e+00 6.41797407e+00
2.04406379e-02 5.29440473e+00 2.49935774e-04 8.52047168e-02 4.20333909e-04 2.00071326e+00 6.41661453e+00
3.06609569e-02 5.29131079e+00 4.02516583e-04 6.87773331e-02 2.44530075e-04 2.00205118e+00 6.41522016e+00
4.08812758e-02 5.28671026e+00 5.08761337e-04 3.93600719e-02 4.75225686e-04 2.00349126e+00 6.41339949e+00
5.11015948e-02 5.28156258e+00 5.74862620e-04 4.94856278e-02 3.45880255e-04 2.00609556e+00 6.41126681e+00
6.13219138e-02 5.27325640e+00 6.79069522e-04 5.88983411e-02 4.80049583e-04 2.00881132e+00 6.40756011e+00
7.15422327e-02 5.29173525e+00 8.78628077e-04 6.39226628e-02 3.40671518e-04 2.01209346e+00 6.40416573e+00
8.17625517e-02 5.35114803e+00 1.07964780e-03 4.64823800e-02 2.17611750e-04 2.01602316e+00 6.39987820e+00
9.19828707e-02 5.42056194e+00 1.22623292e-03 3.26351614e-02 5.42606904e-04 2.01993618e+00 6.39513694e+00
1.02203190e-01 5.49363790e+00 1.33808301e-03 5.10657791e-02 3.19763550e-04 2.02481650e+00 6.39077907e+00
1.12423509e-01 5.57422681e+00 1.47442171e-03 5.59680150e-02 2.60175103e-04 2.02968816e+00 6.38557231e+00
1.22643828e-01 5.66154491e+00 1.69494967e-03 4.78300182e-02 4.32226896e-04 2.03488941e+00 6.37979354e+00
1.32864147e-01 5.75207294e+00 1.96030863e-03 1.99921151e-02 3.78997989e-04 2.04054928e+00 6.37368352e+00
1.43084465e-01 5.85362085e+00 2.21069830e-03 4.16433061e-02 4.31770538e-04 2.04626380e+00 6.36779007e+00
1.53304784e-01 5.95922057e+00 2.44158240e-03 5.11464739e-02 2.41294282e-04 2.05225725e+00 6.36186260e+00
1.63525103e-01 6.07163662e+00 2.69009563e-03 4.74572810e-02 3.46805767e-04 2.05848993e+00 6.35512987e+00
1.73745422e-01 6.19168493e+00 3.00839651e-03 3.08613887e-02 4.69196388e-04 2.06446577e+00 6.34858841e+00
1.83965741e-01 6.31483100e+00 3.40011991e-03 3.74360409e-02 1.97290811e-04 2.07093457e+00 6.34224068e+00
1.94186060e-01 6.44721745e+00 3.83013596e-03 3.95356414e-02 3.42760165e-04 2.07713755e+00 6.33564916e+00
2.04406379e-01 6.58385564e+00 4.28469458e-03 3.77319193e-02 3.81129709e-04 2.08326646e+00 6.32899189e+00
2.14626698e-01 6.72832669e+00 4.78775619e-03 3.61683631e-02 3.11138540e-04 2.08955292e+00 6.32262327e+00
2.24847017e-01 6.88236321e+00 5.37530028e-03 3.03227263e-02 3.69268938e-04 2.09530723e+00 6.31658814e+00
2.35067336e-01 7.04005901e+00 6.07181869e-03 4.17733037e-02 2.50223552e-04 2.10129967e+00 6.31032718e+00
2.45287655e-01 7.20676789e+00 6.87224694e-03 3.06681911e-02 3.85332970e-04 2.10680768e+00 6.30426403e+00
2.55507974e-01 7.38555271e+00 7.77508701e-03 3.24804411e-02 3.72882869e-04 2.11203075e+00 6.29886442e+00
2.65728293e-01 7.56892252e+00 8.80071156e-03 2.19214228e-02 1.77135263e-04 2.11711954e+00 6.29368238e+00
2.75948612e-01 7.77144003e+00 9.99762816e-03 4.03232221e-02 3.76128583e-04 2.12172178e+00 6.28853101e+00
2.86168931e-01 7.97996047e+00 1.13836172e-02 3.74570659e-02 3.56120498e-04 2.12597113e+00 6.28386506e+00
2.96389250e-01 8.19662532e+00 1.29718077e-02 2.84486324e-02 2.21050628e-04 2.12991396e+00 6.27987828e+00
3.06609569e-01 8.42815804e+00 1.47988750e-02 2.46406950e-02 3.45477892e-04 2.13315073e+00 6.27619476e+00
3.16829888e-01 8.66557418e+00 1.69462393e-02 3.17508176e-02 3.19032298e-04 2.13622840e+00 6.27269722e+00
3.27050207e-01 8.91308443e+00 1.94322814e-02 3.70230551e-02 3.14246410e-04 2.13864653e+00 6.26996672e+00
3.37270526e-01 9.16643630e+00 2.22733765e-02 2.46845902e-02 2.95379721e-04 2.14045239e+00 6.26791042e+00
3.47490845e-01 9.42422179e+00 2.54785518e-02 2.70676926e-02 2.08322917e-04 2.14197799e+00 6.26606808e+00
3.57711164e-01 9.68999772e+00 2.92813885e-02 2.28652882e-02 3.97802906e-04 2.14262083e+00 6.26476453e+00
3.67931483e-01 9.95990253e+00 3.37045255e-02 3.72873468e-02 2.57736583e-04 2.14299613e+00 6.26426395e+00
3.78151802e-01 1.02471309e+01 3.87544375e-02 2.38615459e-02 2.06742941e-04 2.14260349e+00 6.26436644e+00
3.88372121e-01 1.05397013e+01 4.44366020e-02 2.67240604e-02 3.39456806e-04 2.14159549e+00 6.26479827e+00
3.98592440e-01 1.08338357e+01 5.12001662e-02 2.07405397e-02 3.44193725e-04 2.14012667e+00 6.26583419e+00
4.08812758e-01 1.11348677e+01 5.87493483e-02 3.44316534e-02 2.78164972e-04 2.13793486e+00 6.26778442e+00
4.19033077e-01 1.14373360e+01 6.73986634e-02 3.42459704e-02 2.61465255e-04 2.13514258e+00 6.27018104e+00
4.29253396e-01 1.17410801e+01 7.72980713e-02 2.52092642e-02 3.03890902e-04 2.13183715e+00 6.27294215e+00
4.39473715e-01 1.20502159e+01 8.89512146e-02 2.67246079e-02 3.54011620e-04 2.12773828e+00 6.27654184e+00
4.49694034e-01 1.23587611e+01 1.01620847e-01 4.23934248e-02 2.18642645e-04 2.12322790e+00 6.28082199e+00
4.59914353e-01 1.26742950e+01 1.16022788e-01 3.67756214e-02 2.34302330e-04 2.11804817e+00 6.28551866e+00
4.70134672e-01 1.29956269e+01 1.32239539e-01 4.27387110e-02 3.80933752e-04 2.11217819e+00 6.29070195e+00
4.80354991e-01 1.33143034e+01 1.51122778e-01 4.70053812e-02 3.25153289e-04 2.10594670e+00 6.29662341e+00
4.90575310e-01 1.36335888e+01 1.71403454e-01 4.00098082e-02 2.65952792e-04 2.09889198e+00 6.30321606e+00
5.00795629e-01 1.39474575e+01 1.94866499e-01 6.22015643e-02 2.92435697e-04 2.09151483e+00 6.31005446e+00
5.11015948e-01 1.42573465e+01 2.20011534e-01 4.88058771e-02 3.76682112e-04 2.08347766e+00 6.31745010e+00
5.21236267e-01 1.45660030e+01 2.47873229e-01 6.86199045e-02 2.94626835e-04 2.07488831e+00 6.32561785e+00
5.31456586e-01 1.48659035e+01 2.78400990e-01 7.08369750e-02 3.11703641e-04 2.06590101e+00 6.33411686e+00
5.41676905e-01 1.51644967e+01 3.13564804e-01 7.48781182e-02 3.40083195e-04 2.05636006e+00 6.34296603e+00
5.51897224e-01 1.56345392e+01 3.49576628e-01 9.24846996e-02 3.41977223e-04 2.04634681e+00 6.35236272e+00
5.62117543e-01 1.63811023e+01 3.89269899e-01 9.34573828e-02 3.58353620e-04 2.03594563e+00 6.36230419e+00
5.72337862e-01 1.71507068e+01 4.31515974e-01 9.75201932e-02 2.83077570e-04 2.02501858e+00 6.37257060e+00
5.82558181e-01 1.79374866e+01 4.77843997e-01 1.12016490e-01 4.13003607e-04 2.01380076e+00 6.38303491e+00
5.92778500e-01 1.87399267e+01 5.25390425e-01 1.15528631e-01 3.99488113e-04 2.00217311e+00 6.39407745e+00
6.02998819e-01 1.96627176e+01 5.76810090e-01 1.27600993e-01 2.94286367e-04 1.99007990e+00 6.40553217e+00
6.13219138e-01 2.06069406e+01 6.29644875e-01 1.33207028e-01 4.32184766e-04 1.97784770e+00 6.41704163e+00
6.23439457e-01 2.15783901e+01 6.83219530e-01 1.44360718e-01 4.05289020e-04 1.96511860e+00 6.42891366e+00
6.33659776e-01 2.25871913e+01 7.40966471e-01 1.66300036e-01 3.84012283e-04 1.95224123e+00 6.44117568e+00
6.43880095e-01 2.36156980e+01 7.95997839e-01 1.68303993e-01 4.15477971e-04 1.93903084e+00 6.45363048e+00
6.54100414e-01 2.46703402e+01 8.58146999e-01 1.82264301e-01 3.79228716e-04 1.92557460e+00 6.46619079e+00
6.64320733e-01 2.57275183e+01 9.14995068e-01 1.86754443e-01 4.86381272e-04 1.91197486e+00 6.47893384e+00
6.74541052e-01 2.67999715e+01 9.74427708e-01 1.99187400e-01 4.04575659e-04 1.89812484e+00 6.49204016e+00
6.84761370e-01 2.79067320e+01 1.04254730e+00 2.14181004e-01 3.85265674e-04 1.88411376e+00 6.50515807e+00
6.94981689e-01 2.90703499e+01 1.11688236e+00 2.29072133e-01 5.19076206e-04 1.87001342e+00 6.51823634e+00
7.05202008e-01 3.03530365e+01 1.20582601e+00 2.32562085e-01 4.18472778e-04 1.85572851e+00 6.53161451e+00
7.15422327e-01 3.16350237e+01 1.30048205e+00 2.40600121e-01 4.34672875e-04 1.84139147e+00 6.54505052e+00
7.25642646e-01 3.29212630e+01 1.39791996e+00 2.69714148e-01 4.73199833e-04 1.82700856e+00 6.55840393e+00
7.35862965e-01 3.42204313e+01 1.50585699e+00 2.68405581e-01 4.50375720e-04 1.81247985e+00 6.57177592e+00
7.46083284e-01 3.55205002e+01 1.61095650e+00 2.69698962e-01 5.06626171e-04 1.79806451e+00 6.58521670e+00
7.56303603e-01 3.68588642e+01 1.72687298e+00 2.94007653e-01 4.24188914e-04 1.78350820e+00 6.59868876e+00
7.66523922e-01 3.81788674e+01 1.84686150e+00 2.98125567e-01 4.69071515e-04 1.76907055e+00 6.61192972e+00
7.76744241e-01 3.94974674e+01 1.96595483e+00 3.02758443e-01 5.43828992e-04 1.75462957e+00 6.62512786e+00
7.86964560e-01 4.08373578e+01 2.08475676e+00 3.04330580e-01 4.34177929e-04 1.74021367e+00 6.63841676e+00
7.97184879e-01 4.21819669e+01 2.20433113e+00 3.13637642e-01 4.90893792e-04 1.72593463e+00 6.65144131e+00
8.07405198e-01 4.34966467e+01 2.32455805e+00 3.26638402e-01 5.10680890e-04 1.71171221e+00 6.66428337e+00
8.17625517e-01 4.47893286e+01 2.43994080e+00 3.21921028e-01 4.80968216e-04 1.69759032e+00 6.67707645e+00
8.27845836e-01 4.61173569e+01 2.54726071e+00 3.25139494e-01 5.10613893e-04 1.68361946e+00 6.68972427e+00
8.38066155e-01 4.74072049e+01 2.64757877e+00 3.29814533e-01 4.64136979e-04 1.66976212e+00 6.70214751e+00
8.48286474e-01 4.86853927e+01 2.75544425e+00 3.22861504e-01 5.30319509e-04 1.65607041e+00 6.71427966e+00
8.58506793e-01 4.99553605e+01 2.82996304e+00 3.39612893e-01 5.19813010e-04 1.64257214e+00 6.72633368e+00
8.68727112e-01 5.11638571e+01 2.91797494e+00 3.43948734e-01 4.59447023e-04 1.62916009e+00 6.73820853e+00
8.78947431e-01 5.23776041e+01 2.99280890e+00 3.62892495e-01 5.38396436e-04 1.61605822e+00 6.74966818e+00
8.89167750e-01 5.35613488e+01 3.03935608e+00 3.66653802e-01 5.18723422e-04 1.60305088e+00 6.76096570e+00
8.99388069e-01 5.47043562e+01 3.09102754e+00 3.93166116e-01 4.84228909e-04 1.59030043e+00 6.77209446e+00
9.09608388e-01 5.57965242e+01 3.13422177e+00 4.17850391e-01 5.15281407e-04 1.57775208e+00 6.78289003e+00
9.19828707e-01 5.69136481e+01 3.15342843e+00 4.48723937e-01 5.02546933e-04 1.56539353e+00 6.79338326e+00
9.30049026e-01 5.79249617e+01 3.16256088e+00 4.72269305e-01 5.40643392e-04 1.55330408e+00 6.80361444e+00
9.40269345e-01 5.88780319e+01 3.35296903e+00 5.04442949e-01 4.89289931e-04 1.54140335e+00 6.81366995e+00
9.50489663e-01 5.98425854e+01 3.49913340e+00 5.35291532e-01 4.79588241e-04 1.52973411e+00 6.82336801e+00
9.60709982e-01 6.06974448e+01 3.67661717e+00 5.68793442e-01 5.60918795e-04 1.51831629e+00 6.83268921e+00
9.70930301e-01 6.15560996e+01 3.84562225e+00 5.87593133e-01 4.94026100e-04 1.50711177e+00 6.84187682e+00
9.81150620e-01 6.22493773e+01 3.94922219e+00 6.20256791e-01 4.82257717e-04 1.49613314e+00 6.85075738e+00
9.91370939e-01 6.29950360e+01 4.14417925e+00 6.57945009e-01 5.21982147e-04 1.48542903e+00 6.85925473e+00
1.00159126e+00 6.36335629e+01 4.25501740e+00 6.63650801e-01 5.03106609e-04 1.47487831e+00 6.86750555e+00
1.01181158e+00 6.41918954e+01 4.37986700e+00 7.00329565e-01 5.16991843e-04 1.46464747e+00 6.87550869e+00
1.02203190e+00 6.47481463e+01 4.51266007e+00 7.29887883e-01 4.71224166e-04 1.45457356e+00 6.88324087e+00
1.03225222e+00 6.60450836e+01 4.53559706e+00 7.38218727e-01 4.96080576e-04 1.44475904e+00 6.89059701e+00
1.04247253e+00 6.73332792e+01 4.70058896e+00 7.68803952e-01 5.36768136e-04 1.43517276e+00 6.89769545e+00
1.05269285e+00 6.85499416e+01 4.73241347e+00 7.74365204e-01 4.51818122e-04 1.42577203e+00 6.90463010e+00
1.06291317e+00 6.97030916e+01 4.78505634e+00 7.89951402e-01 4.86421686e-04 1.41663414e+00 6.91118079e+00
1.07313349e+00 7.08161348e+01 4.85035800e+00 8.05018147e-01 5.11288853e-04 1.40768125e+00 6.91743019e+00
1.08335381e+00 7.19406451e+01 4.73969458e+00 7.91765917e-01 4.66313214e-04 1.39894191e+00 6.92350036e+00
1.09357413e+00 7.30601086e+01 4.87632529e+00 7.86504788e-01 4.91024423e-04 1.39042117e+00 6.92929202e+00
1.10379445e+00 7.41768218e+01 4.76962992e+00 8.30679458e-01 4.55161606e-04 1.38210091e+00 6.93478714e+00
1.11401477e+00 7.52890054e+01 4.78082320e+00 8.72494906e-01 4.84992894e-04 1.37396710e+00 6.93999036e+00
1.12423509e+00 7.63962355e+01 4.83539182e+00 9.74497477e-01 4.92346170e-04 1.36606900e+00 6.94501057e+00
1.13445540e+00 7.74879177e+01 5.05269794e+00 1.02351324e+00 4.98885189e-04 1.35830355e+00 6.94979684e+00
1.14467572e+00 7.85337535e+01 5.25629712e+00 1.03334003e+00 4.94363795e-04 1.35079693e+00 6.95421801e+00
1.15489604e+00 7.95121226e+01 5.29224550e+00 9.95900960e-01 4.82491713e-04 1.34343041e+00 6.95845263e+00
1.16511636e+00 8.04185895e+01 5.57501765e+00 1.02275775e+00 5.18499941e-04 1.33626320e+00 6.96250189e+00
1.17533668e+00 8.19831656e+01 5.86309043e+00 1.01511403e+00 5.50022583e-04 1.32929326e+00 6.96623712e+00
1.18555700e+00 8.35635375e+01 6.15066745e+00 9.88770274e-01 4.97736981e-04 1.32247185e+00 6.96972178e+00
1.19577732e+00 8.48626596e+01 6.43669948e+00 1.01114272e+00 5.23299122e-04 1.31586441e+00 6.97299323e+00
1.20599764e+00 8.59086449e+01 6.71288853e+00 1.05661807e+00 5.68593649e-04 1.30940786e+00 6.97607093e+00
1.21621796e+00 8.69340838e+01 6.99494557e+00 1.12642583e+00 5.40814892e-04 1.30313356e+00 6.97886679e+00
1.22643828e+00 8.82158341e+01 7.27008156e+00 1.18395499e+00 5.39919701e-04 1.29703448e+00 6.98138024e+00
1.23665859e+00 8.93673272e+01 7.55324432e+00 1.18719062e+00 5.52900896e-04 1.29111277e+00 6.98376296e+00
1.24687891e+00 9.02097513e+01 7.82375656e+00 1.28181467e+00 5.82254136e-04 1.28534515e+00 6.98589837e+00
1.25709923e+00 9.13505761e+01 8.07955100e+00 1.32036338e+00 5.73513556e-04 1.27978260e+00 6.98773236e+00
1.26731955e+00 9.23200907e+01 8.32833119e+00 1.32298009e+00 5.39664727e-04 1.27434872e+00 6.98938645e+00
1.27753987e+00 9.28479012e+01 8.55364766e+00 1.39663288e+00 5.96326403e-04 1.26913215e+00 6.99084096e+00
1.28776019e+00 9.34950918e+01 8.76699465e+00 1.46024120e+00 6.01168158e-04 1.26406257e+00 6.99205808e+00
1.29798051e+00 9.37104760e+01 8.96650047e+00 1.45671846e+00 5.57999314e-04 1.25917081e+00 6.99300565e+00
1.30820083e+00 9.38592733e+01 9.15066583e+00 1.52744959e+00 5.87005544e-04 1.25447278e+00 6.99375233e+00
1.31842115e+00 9.46704886e+01 9.31681148e+00 1.56685646e+00 6.01916281e-04 1.24992941e+00 6.99434330e+00
1.32864147e+00 9.59137824e+01 9.49570658e+00 1.53667841e+00 6.03105765e-04 1.24559329e+00 6.99463708e+00
1.33886178e+00 9.71092342e+01 9.68449030e+00 1.60723851e+00 5.82116086e-04 1.24141867e+00 6.99469101e+00
1.34908210e+00 9.81816037e+01 9.85435316e+00 1.62778340e+00 5.80559272e-04 1.23744346e+00 6.99459732e+00
1.35930242e+00 9.92225009e+01 1.00125695e+01 1.61590926e+00 6.32472755e-04 1.23365068e+00 6.99426096e+00
1.36952274e+00 1.00014566e+02 1.01530627e+01 1.64111118e+00 5.93575811e-04 1.23005805e+00 6.99366862e+00
1.37974306e+00 1.00652310e+02 1.02834856e+01 1.64710527e+00 6.02207448e-04 1.22664059e+00 6.99285343e+00
1.38996338e+00 1.01179834e+02 1.04066391e+01 1.63710885e+00 6.20092594e-04 1.22344736e+00 6.99185951e+00
1.40018370e+00 1.01251023e+02 1.05125099e+01 1.64365923e+00 6.07026935e-04 1.22042568e+00 6.99064319e+00
1.41040402e+00 1.01554929e+02 1.05996915e+01 1.65270665e+00 6.22587614e-04 1.21762662e+00 6.98913056e+00
1.42062434e+00 1.03396690e+02 1.06415501e+01 1.62309840e+00 6.31527701e-04 1.21502186e+00 6.98743903e+00
1.43084465e+00 1.05125879e+02 1.06446565e+01 1.65319348e+00 6.02359946e-04 1.21262334e+00 6.98556555e+00
1.44106497e+00 1.06605517e+02 1.08068663e+01 1.68692635e+00 6.18694937e-04 1.21044495e+00 6.98340300e+00
1.45128529e+00 1.07900126e+02 1.09032450e+01 1.67926040e+00 6.43998915e-04 1.20845597e+00 6.98100961e+00
1.46150561e+00 1.09706998e+02 1.12637531e+01 1.66220091e+00 6.29725458e-04 1.20670278e+00 6.97842465e+00
1.47172593e+00 1.10910081e+02 1.15253037e+01 1.68092798e+00 6.18280574e-04 1.20514586e+00 6.97562539e+00
1.48194625e+00 1.12113819e+02 1.18269509e+01 1.76600478e+00 6.18195460e-04 1.20381309e+00 6.97256023e+00
1.49216657e+00 1.13331986e+02 1.20514256e+01 1.83193617e+00 6.64720696e-04 1.20268333e+00 6.96924637e+00
1.50238689e+00 1.14133084e+02 1.24066548e+01 1.88967392e+00 6.19858294e-04 1.20178693e+00 6.96577285e+00
1.51260721e+00 1.15474908e+02 1.25536383e+01 1.95637533e+00 5.97423856e-04 1.20108902e+00 6.96205545e+00
1.52282753e+00 1.16484937e+02 1.27411219e+01 2.00907491e+00 6.53669699e-04 1.20061858e+00 6.95805332e+00
1.53304784e+00 1.17149519e+02 1.27877305e+01 2.04496296e+00 6.54684172e-04 1.20035113e+00 6.95386852e+00
1.54326816e+00 1.17457805e+02 1.31181838e+01 2.08403130e+00 6.09448730e-04 1.20031135e+00 6.94948266e+00
1.55348848e+00 1.17420442e+02 1.33397408e+01 2.12279456e+00 6.09135690e-04 1.20047833e+00 6.94484274e+00
1.56370880e+00 1.17965249e+02 1.33900369e+01 2.14503891e+00 6.44984517e-04 1.20084730e+00 6.93995479e+00
1.57392912e+00 1.18587055e+02 1.35209667e+01 2.14834672e+00 6.33410625e-04 1.20144145e+00 6.93487382e+00
1.58414944e+00 1.18993852e+02 1.37928259e+01 2.20088078e+00 5.76373902e-04 1.20222931e+00 6.92960867e+00
1.59436976e+00 1.19336854e+02 1.40912911e+01 2.19481919e+00 5.93516830e-04 1.20323222e+00 6.92406994e+00
1.60459008e+00 1.19579634e+02 1.42855313e+01 2.27949921e+00 6.23595569e-04 1.20441944e+00 6.91830677e+00
1.61481040e+00 1.19616429e+02 1.44232906e+01 2.43227771e+00 5.69049915e-04 1.20582329e+00 6.91239280e+00
1.62503071e+00 1.19442568e+02 1.45701551e+01 2.47453584e+00 5.36655422e-04 1.20740764e+00 6.90624987e+00
1.63525103e+00 1.19057721e+02 1.48599723e+01 2.42167367e+00 5.60352579e-04 1.20918999e+00 6.89986397e+00
1.64547135e+00 1.18623066e+02 1.50231848e+01 2.47917251e+00 5.58258023e-04 1.21114845e+00 6.89329386e+00
1.65569167e+00 1.18202887e+02 1.51112005e+01 2.63214387e+00 5.07069402e-04 1.21330144e+00 6.88655950e+00
1.66591199e+00 1.17724552e+02 1.51743693e+01 2.68746569e+00 4.80613841e-04 1.21562301e+00 6.87961620e+00
1.67613231e+00 1.17596793e+02 1.49976048e+01 2.57822389e+00 5.14715937e-04 1.21811520e+00 6.87243983e+00
1.68635263e+00 1.18068860e+02 1.49795373e+01 2.67832753e+00 4.94533440e-04 1.22077929e+00 6.86511988e+00
1.69657295e+00 1.18292455e+02 1.52717719e+01 2.76599199e+00 4.44995942e-04 1.22359846e+00 6.85765259e+00
1.70679327e+00 1.18405962e+02 1.49730265e+01 2.73428940e+00 4.56708672e-04 1.22657880e+00 6.84995911e+00
1.71701359e+00 1.18326397e+02 1.53970839e+01 2.65816045e+00 4.66355835e-04 1.22969411e+00 6.84209613e+00
1.72723390e+00 1.18008544e+02 1.60464068e+01 2.75992608e+00 4.44221723e-04 1.23296647e+00 6.83411448e+00
1.73745422e+00 1.17406968e+02 1.66971884e+01 2.73510156e+00 4.58871790e-04 1.23635844e+00 6.82597704e+00
1.74767454e+00 1.17370671e+02 1.72820772e+01 2.64773846e+00 4.43893482e-04 1.23988633e+00 6.81765585e+00
1.75789486e+00 1.18265398e+02 1.77999146e+01 2.71470306e+00 4.60139225e-04 1.24352139e+00 6.80919579e+00
1.76811518e+00 1.21502484e+02 1.82504517e+01 2.66792483e+00 4.69544247e-04 1.24727707e+00 6.80065146e+00
1.77833550e+00 1.19658849e+02 1.88099719e+01 2.63438502e+00 4.70907239e-04 1.25112407e+00 6.79196276e+00
1.78855582e+00 1.24474527e+02 1.93272811e+01 2.62272589e+00 4.86391472e-04 1.25506361e+00 6.78311512e+00
1.79877614e+00 1.26194970e+02 1.97762333e+01 2.53153950e+00 4.82177194e-04 1.25908452e+00 6.77420119e+00
1.80899646e+00 1.27486196e+02 2.01625977e+01 2.57666375e+00 5.06100616e-04 1.26317283e+00 6.76521406e+00
1.81921678e+00 1.27673548e+02 2.05863213e+01 2.43427295e+00 5.16297308e-04 1.26732248e+00 6.75610533e+00
1.82943709e+00 1.27748853e+02 2.11124865e+01 2.50343926e+00 5.03876550e-04 1.27151044e+00 6.74691061e+00
1.83965741e+00 1.31904119e+02 2.14940761e+01 2.41462022e+00 5.28754884e-04 1.27574177e+00 6.73768963e+00
1.84987773e+00 1.33220324e+02 2.17508440e+01 2.37416457e+00 5.34130253e-04 1.27998300e+00 6.72843488e+00
1.86009805e+00 1.32164740e+02 2.19009803e+01 2.39607166e+00 5.33671804e-04 1.28424071e+00 6.71910050e+00
1.87031837e+00 1.32626905e+02 2.19516391e+01 2.41419761e+00 5.46584529e-04 1.28847993e+00 6.70974628e+00
1.88053869e+00 1.31742362e+02 2.19019700e+01 2.42771525e+00 5.48245360e-04 1.29270801e+00 6.70043427e+00
1.89075901e+00 1.33718829e+02 2.17452646e+01 2.49713040e+00 5.65568459e-04 1.29689051e+00 6.69110923e+00
1.90097933e+00 1.34411067e+02 2.14601527e+01 2.50826531e+00 5.60429190e-04 1.30102793e+00 6.68177212e+00
1.91119965e+00 1.34180311e+02 2.10182397e+01 2.46526530e+00 5.54535525e-04 1.30509591e+00 6.67249932e+00
1.92141996e+00 1.34391651e+02 2.06357821e+01 2.51413903e+00 5.78794893e-04 1.30908288e+00 6.66330580e+00
1.93164028e+00 1.34164644e+02 2.00330606e+01 2.44404666e+00 5.69715390e-04 1.31297728e+00 6.65415524e+00
1.94186060e+00 1.33377267e+02 2.00755753e+01 2.41899034e+00 5.61632290e-04 1.31675771e+00 6.64506316e+00
1.95208092e+00 1.32267720e+02 2.03642858e+01 2.40601440e+00 5.70613233e-04 1.32041980e+00 6.63610797e+00
1.96230124e+00 1.31017828e+02 2.07017210e+01 2.43526325e+00 5.71233128e-04 1.32393721e+00 6.62728408e+00
1.97252156e+00 1.29753254e+02 2.10065975e+01 2.63406804e+00 5.72475895e-04 1.32731329e+00 6.61854225e+00
1.98274188e+00 1.28577348e+02 2.11832878e+01 2.77449232e+00 5.58344876e-04 1.33051862e+00 6.60994358e+00
1.99296220e+00 1.27562291e+02 2.12048138e+01 2.80519030e+00 5.58030357e-04 1.33355778e+00 6.60153790e+00
2.00318252e+00 1.26689890e+02 2.21410679e+01 2.81006610e+00 5.65908268e-04 1.33640420e+00 6.59328404e+00
2.01340284e+00 1.25984133e+02 2.28298685e+01 2.85361789e+00 5.39026812e-04 1.33906561e+00 6.58517004e+00
2.02362315e+00 1.25388776e+02 2.40670761e+01 2.76655084e+00 5.38076444e-04 1.34151954e+00 6.57725305e+00
2.03384347e+00 1.25141195e+02 2.46821984e+01 2.61641699e+00 5.36932019e-04 1.34376762e+00 6.56956308e+00
2.04406379e+00 1.25332129e+02 2.52556828e+01 2.53533660e+00 5.18088872e-04 1.34580247e+00 6.56205043e+00
2.05428411e+00 1.25319773e+02 2.50871586e+01 2.48726063e+00 5.30868854e-04 1.34761921e+00 6.55471855e+00
2.06450443e+00 1.24968162e+02 2.45842038e+01 2.42257022e+00 5.23066929e-04 1.34921804e+00 6.54764220e+00
2.07472475e+00 1.24552793e+02 2.36504997e+01 2.39846541e+00 5.10054314e-04 1.35058743e+00 6.54080443e+00
2.08494507e+00 1.24338171e+02 2.33779926e+01 2.26334539e+00 5.36145301e-04 1.35173820e+00 6.53415491e+00
2.09516539e+00 1.23245182e+02 2.33035859e+01 2.08847325e+00 5.78364824e-04 1.35265517e+00 6.52773008e+00
2.10538571e+00 1.21144285e+02 2.30358814e+01 2.20008565e+00 5.65527923e-04 1.35335056e+00 6.52156994e+00
2.11560603e+00 1.20463458e+02 2.38998237e+01 2.35066323e+00 5.43065255e-04 1.35381145e+00 6.51563996e+00
2.12582634e+00 1.19405684e+02 2.36648204e+01 2.46399217e+00 5.83916595e-04 1.35405365e+00 6.50990262e+00
2.13604666e+00 1.18100375e+02 2.28635380e+01 2.53914150e+00 6.06625561e-04 1.35406494e+00 6.50440461e+00
2.14626698e+00 1.15151263e+02 2.09665117e+01 2.60256835e+00 5.58827548e-04 1.35385710e+00 6.49917212e+00
2.15648730e+00 1.12414666e+02 1.83830385e+01 2.61341356e+00 5.50416934e-04 1.35342743e+00 6.49414103e+00
2.16670762e+00 1.09285645e+02 1.70920493e+01 2.53573274e+00 5.90985095e-04 1.35278311e+00 6.48930380e+00
2.17692794e+00 1.05728313e+02 1.67214655e+01 2.34250488e+00 5.84864237e-04 1.35192634e+00 6.48471387e+00
2.18714826e+00 1.05620031e+02 1.57908633e+01 2.40469983e+00 5.61617034e-04 1.35085878e+00 6.48035391e+00
2.19736858e+00 1.03931282e+02 1.45798462e+01 2.41956080e+00 5.59382586e-04 1.34959361e+00 6.47617074e+00
2.20758890e+00 1.00608547e+02 1.37037900e+01 2.44625277e+00 6.05344858e-04 1.34812679e+00 6.47217646e+00
2.21780921e+00 9.67855480e+01 1.30213049e+01 2.40737190e+00 6.03164869e-04 1.34647416e+00 6.46841224e+00
2.22802953e+00 9.38924159e+01 1.22914533e+01 2.28123917e+00 5.91056632e-04 1.34463128e+00 6.46484141e+00
2.23824985e+00 9.49241965e+01 1.19080109e+01 2.02426751e+00 6.19315029e-04 1.34261940e+00 6.46141241e+00
2.24847017e+00 9.45968321e+01 1.18085192e+01 1.98836133e+00 6.20986985e-04 1.34043317e+00 6.45816451e+00
2.25869049e+00 9.24935074e+01 1.22800951e+01 2.14978706e+00 5.72232642e-04 1.33809049e+00 6.45511562e+00
2.26891081e+00 8.92389559e+01 1.21050613e+01 1.96466957e+00 5.68572827e-04 1.33559362e+00 6.45220532e+00
2.27913113e+00 8.87545303e+01 1.26838288e+01 1.91631819e+00 6.02778823e-04 1.33295722e+00 6.44941551e+00
2.28935145e+00 8.81768926e+01 1.23613814e+01 1.91168606e+00 6.05700215e-04 1.33018610e+00 6.44678552e+00
2.29957177e+00 8.90884675e+01 1.26950506e+01 1.93093273e+00 5.83104844e-04 1.32728928e+00 6.44430816e+00
2.30979209e+00 8.91928669e+01 1.31463985e+01 1.92050636e+00 5.74570298e-04 1.32427972e+00 6.44192431e+00
2.32001240e+00 8.67770452e+01 1.28936700e+01 2.06191125e+00 5.83337337e-04 1.32116179e+00 6.43963477e+00
2.33023272e+00 8.52515173e+01 1.30758232e+01 2.09031016e+00 5.60976563e-04 1.31794922e+00 6.43748230e+00
2.34045304e+00 8.57942764e+01 1.31084301e+01 2.10036440e+00 5.44338003e-04 1.31464286e+00 6.43543072e+00
2.35067336e+00 8.58842259e+01 1.35593722e+01 2.19969678e+00 5.62089778e-04 1.31126274e+00 6.43343017e+00
2.36089368e+00 8.61639639e+01 1.31975802e+01 2.18217449e+00 5.66528095e-04 1.30780539e+00 6.43151026e+00
2.37111400e+00 8.59161806e+01 1.33691330e+01 2.24284220e+00 5.39666061e-04 1.30428865e+00 6.42968949e+00
2.38133432e+00 8.59415881e+01 1.39729371e+01 2.29374038e+00 5.12814242e-04 1.30071284e+00 6.42791966e+00
2.39155464e+00 8.54437913e+01 1.42110936e+01 2.22611900e+00 5.09495924e-04 1.29709382e+00 6.42617344e+00
2.40177496e+00 8.53081944e+01 1.48661426e+01 2.33569578e+00 5.10167030e-04 1.29343351e+00 6.42448732e+00
2.41199528e+00 8.58006020e+01 1.55036158e+01 2.38748877e+00 4.80531047e-04 1.28974092e+00 6.42286367e+00
2.42221559e+00 8.60787945e+01 1.56788898e+01 2.33534157e+00 4.86971980e-04 1.28602543e+00 6.42124542e+00
2.43243591e+00 8.61544596e+01 1.53784435e+01 2.20305616e+00 5.12459615e-04 1.28229167e+00 6.41963190e+00
2.44265623e+00 8.67207123e+01 1.50673766e+01 2.09337570e+00 4.96183175e-04 1.27854791e+00 6.41806255e+00
2.45287655e+00 8.60764899e+01 1.49239682e+01 2.05670089e+00 4.78930748e-04 1.27479582e+00 6.41651113e+00
2.46309687e+00 8.66337687e+01 1.49009679e+01 1.96157229e+00 4.81973737e-04 1.27104872e+00 6.41493450e+00
2.47331719e+00 8.62204008e+01 1.48540744e+01 2.05943384e+00 4.88186638e-04 1.26730282e+00 6.41335311e+00
2.48353751e+00 8.61181373e+01 1.51395890e+01 2.11211649e+00 4.69693230e-04 1.26356991e+00 6.41179308e+00
2.49375783e+00 8.57671568e+01 1.51096914e+01 2.08808473e+00 4.51172668e-04 1.25984621e+00 6.41021778e+00
2.50397815e+00 8.54107173e+01 1.48151736e+01 2.00635541e+00 4.64544592e-04 1.25614387e+00 6.40859864e+00
2.51419846e+00 8.60980355e+01 1.44929677e+01 2.18058002e+00 4.69412820e-04 1.25245735e+00 6.40697283e+00
2.52441878e+00 8.67157742e+01 1.41470036e+01 2.27327804e+00 4.30420525e-04 1.24879223e+00 6.40534933e+00
2.53463910e+00 8.73659761e+01 1.41387512e+01 2.26959976e+00 4.31420084e-04 1.24514979e+00 6.40368306e+00
2.54485942e+00 8.75555390e+01 1.46118995e+01 2.19423431e+00 4.54951089e-04 1.24153055e+00 6.40197395e+00
2.55507974e+00 8.75428666e+01 1.49990199e+01 2.09776679e+00 4.38949993e-04 1.23793541e+00 6.40025989e+00
2.56530006e+00 8.76727660e+01 1.55207306e+01 2.04432625e+00 4.36106717e-04 1.23436162e+00 6.39853073e+00
2.57552038e+00 8.80359384e+01 1.59153418e+01 2.01171420e+00 4.33414631e-04 1.23081470e+00 6.39675069e+00
2.58574070e+00 8.92567391e+01 1.61120718e+01 2.11414569e+00 4.35986017e-04 1.22728857e+00 6.39493728e+00
2.59596102e+00 8.99948815e+01 1.61114044e+01 2.14738626e+00 4.40192532e-04 1.22378758e+00 6.39312361e+00
2.60618134e+00 9.11681245e+01 1.64258686e+01 2.12447616e+00 4.43531022e-04 1.22030532e+00 6.39128380e+00
2.61640165e+00 9.19201613e+01 1.65585802e+01 2.06998177e+00 4.44151547e-04 1.21684867e+00 6.38939486e+00
2.62662197e+00 9.22256817e+01 1.64805898e+01 1.98605035e+00 4.40319703e-04 1.21340891e+00 6.38749150e+00
2.63684229e+00 9.31762705e+01 1.65093290e+01 1.88136987e+00 4.46389816e-04 1.20998997e+00 6.38558860e+00
2.64706261e+00 9.47172815e+01 1.71200558e+01 1.78107645e+00 4.48233955e-04 1.20658753e+00 6.38365430e+00
2.65728293e+00 9.56862011e+01 1.75764622e+01 1.75202878e+00 4.41638699e-04 1.20320206e+00 6.38168563e+00
2.66750325e+00 9.65878487e+01 1.78900238e+01 1.81225691e+00 4.40727274e-04 1.19983066e+00 6.37971824e+00
2.67772357e+00 9.68211412e+01 1.81804402e+01 1.81996719e+00 4.40742707e-04 1.19646972e+00 6.37775196e+00
2.68794389e+00 9.64744014e+01 1.83008126e+01 1.77184866e+00 4.43610225e-04 1.19312061e+00 6.37575511e+00
2.69816421e+00 9.61364426e+01 1.82530312e+01 1.71164270e+00 4.56303152e-04 1.18977660e+00 6.37374161e+00
2.70838452e+00 9.82669645e+01 1.80357184e+01 1.73514092e+00 4.56340925e-04 1.18643863e+00 6.37174347e+00
2.71860484e+00 1.00043260e+02 1.76365760e+01 1.80606671e+00 4.46769979e-04 1.18309910e+00 6.36974296e+00
2.72882516e+00 1.01212019e+02 1.81310374e+01 1.90253931e+00 4.58863139e-04 1.17976030e+00 6.36772058e+00
2.73904548e+00 1.02504468e+02 1.79128604e+01 2.00662595e+00 4.71214081e-04 1.17641253e+00 6.36570350e+00
2.74926580e+00 1.03430164e+02 1.83505039e+01 2.09592440e+00 4.58435239e-04 1.17305676e+00 6.36371063e+00
2.75948612e+00 1.03847291e+02 1.83316077e+01 2.17915746e+00 4.59385462e-04 1.16968466e+00 6.36171948e+00
2.76970644e+00 1.04548261e+02 1.84426430e+01 2.23546596e+00 4.71392524e-04 1.16629535e+00 6.35972504e+00
2.77992676e+00 1.05489435e+02 1.80781239e+01 2.26610356e+00 4.72463276e-04 1.16288151e+00 6.35776148e+00
2.79014708e+00 1.06837887e+02 1.84431484e+01 2.29630783e+00 4.65886122e-04 1.15943851e+00 6.35583565e+00
2.80036740e+00 1.07973277e+02 1.81428272e+01 2.38810862e+00 4.67164004e-04 1.15596278e+00 6.35392443e+00
2.81058771e+00 1.08782855e+02 1.79875982e+01 2.46763648e+00 4.78495989e-04 1.15244658e+00 6.35204118e+00
2.82080803e+00 1.09436770e+02 1.86356991e+01 2.55879429e+00 4.73671105e-04 1.14888745e+00 6.35021710e+00
2.83102835e+00 1.10382762e+02 1.90704919e+01 2.65078679e+00 4.60825827e-04 1.14527680e+00 6.34844529e+00
2.84124867e+00 1.12190666e+02 1.94988399e+01 2.72501035e+00 4.69621829e-04 1.14161458e+00 6.34671050e+00
2.85146899e+00 1.14736134e+02 1.99487730e+01 2.78083518e+00 4.91175022e-04 1.13789210e+00 6.34503429e+00
2.86168931e+00 1.16843355e+02 2.02781073e+01 2.81347717e+00 4.99601009e-04 1.13410979e+00 6.34343755e+00
2.87190963e+00 1.18619144e+02 2.05078053e+01 2.86171483e+00 5.09236510e-04 1.13026117e+00 6.34190243e+00
2.88212995e+00 1.20526097e+02 2.06511920e+01 2.99290916e+00 5.35222130e-04 1.12634832e+00 6.34042031e+00
2.89235027e+00 1.22014249e+02 2.07095933e+01 3.19969033e+00 5.55501102e-04 1.12236662e+00 6.33901627e+00
2.90257059e+00 1.23107415e+02 2.06785066e+01 3.38206082e+00 5.60926284e-04 1.11831761e+00 6.33769411e+00
2.91279090e+00 1.25938228e+02 2.14209751e+01 3.56701486e+00 5.68933251e-04 1.11420207e+00 6.33642992e+00
2.92301122e+00 1.28814745e+02 2.24061322e+01 3.73808768e+00 5.81359607e-04 1.11002106e+00 6.33522443e+00
2.93323154e+00 1.32194302e+02 2.32176796e+01 3.86905923e+00 5.76021507e-04 1.10577837e+00 6.33409614e+00
2.94345186e+00 1.34985343e+02 2.38497999e+01 3.95130886e+00 5.73475410e-04 1.10147488e+00 6.33303446e+00
2.95367218e+00 1.37562682e+02 2.42982411e+01 3.98308054e+00 5.75865769e-04 1.09711896e+00 6.33201534e+00
2.96389250e+00 1.39930848e+02 2.45446656e+01 3.96147681e+00 5.96949737e-04 1.09271190e+00 6.33104530e+00
2.97411282e+00 1.41454903e+02 2.45654235e+01 3.89945984e+00 6.10004428e-04 1.08826242e+00 6.33013445e+00
2.98433314e+00 1.45108114e+02 2.43375132e+01 3.98432037e+00 6.21529204e-04 1.08377423e+00 6.32926003e+00
2.99455346e+00 1.49689198e+02 2.46367976e+01 4.12275703e+00 6.35776656e-04 1.07925823e+00 6.32840408e+00
3.00477377e+00 1.53258588e+02 2.53094374e+01 4.30318886e+00 6.53459122e-04 1.07471815e+00 6.32757723e+00
3.01499409e+00 1.55718105e+02 2.56824554e+01 4.40166499e+00 6.56520102e-04 1.07016400e+00 6.32677760e+00
3.02521441e+00 1.57621288e+02 2.57615443e+01 4.41564435e+00 6.75265955e-04 1.06560299e+00 6.32597898e+00
3.03543473e+00 1.58524947e+02 2.59208121e+01 4.34855812e+00 6.99705433e-04 1.06104406e+00 6.32517208e+00
3.04565505e+00 1.58285645e+02 2.60388134e+01 4.40121125e+00 7.09324554e-04 1.05649455e+00 6.32436800e+00
3.05587537e+00 1.56977575e+02 2.59165799e+01 4.56175285e+00 7.10621630e-04 1.05196108e+00 6.32355588e+00
3.06609569e+00 1.54678951e+02 2.55293237e+01 4.68598082e+00 7.16386443e-04 1.04745473e+00 6.32271035e+00
3.07631601e+00 1.51470441e+02 2.49663929e+01 4.80875619e+00 7.22946914e-04 1.04297964e+00 6.32183184e+00
3.08653633e+00 1.51715371e+02 2.43260926e+01 4.87700237e+00 7.14212486e-04 1.03854492e+00 6.32092720e+00
3.09675665e+00 1.54621601e+02 2.34558340e+01 4.96713094e+00 6.99373372e-04 1.03415535e+00 6.31997740e+00
3.10697696e+00 1.56400552e+02 2.39384910e+01 5.09842252e+00 6.94206264e-04 1.02982143e+00 6.31896432e+00
3.11719728e+00 1.57080830e+02 2.43811923e+01 5.22631959e+00 6.79962447e-04 1.02554621e+00 6.31789498e+00
3.12741760e+00 1.58383566e+02 2.46622819e+01 5.31678415e+00 6.50238321e-04 1.02133794e+00 6.31677071e+00
3.13763792e+00 1.59482354e+02 2.47468330e+01 5.35102128e+00 6.22702947e-04 1.01720261e+00 6.31557028e+00
3.14785824e+00 1.59721239e+02 2.46167228e+01 5.30977166e+00 5.98134005e-04 1.01314887e+00 6.31428477e+00
3.15807856e+00 1.59077990e+02 2.42701197e+01 5.18190358e+00 5.69412482e-04 1.00918114e+00 6.31292526e+00
3.16829888e+00 1.57492151e+02 2.38949773e+01 4.96799373e+00 5.54333863e-04 1.00530592e+00 6.31148603e+00
3.17851920e+00 1.54895977e+02 2.36743886e+01 4.67679823e+00 5.55675390e-04 1.00153187e+00 6.30994760e+00
3.18873952e+00 1.51253538e+02 2.33758237e+01 4.32218521e+00 5.60009322e-04 9.97862414e-01 6.30831121e+00
3.19895984e+00 1.47125420e+02 2.32064340e+01 3.96134387e+00 5.54675695e-04 9.94303590e-01 6.30658687e+00
3.20918015e+00 1.44168917e+02 2.31622553e+01 3.59276764e+00 5.52404510e-04 9.90857977e-01 6.30476312e+00
3.21940047e+00 1.40562731e+02 2.28871423e+01 3.21642598e+00 5.56253648e-04 9.87533371e-01 6.30282558e+00
3.22962079e+00 1.35948239e+02 2.23502435e+01 2.93884179e+00 5.52011964e-04 9.84329722e-01 6.30078238e+00
3.23984111e+00 1.33698497e+02 2.21973850e+01 2.74776045e+00 5.43410794e-04 9.81250932e-01 6.29863950e+00
3.25006143e+00 1.32024638e+02 2.22792050e+01 2.49882179e+00 5.59270000e-04 9.78298842e-01 6.29638224e+00
3.26028175e+00 1.30964963e+02 2.21134878e+01 2.38122999e+00 5.77999363e-04 9.75477156e-01 6.29400424e+00
3.27050207e+00 1.27812832e+02 2.15554420e+01 2.36293769e+00 5.77215838e-04 9.72784228e-01 6.29151772e+00
3.28072239e+00 1.25443628e+02 2.09971841e+01 2.41681123e+00 5.58923662e-04 9.70221395e-01 6.28892309e+00
3.29094271e+00 1.25625724e+02 2.02786617e+01 2.68143359e+00 5.43228840e-04 9.67790405e-01 6.28620677e+00
3.30116302e+00 1.25842913e+02 1.92327010e+01 2.89198037e+00 5.27333577e-04 9.65490378e-01 6.28337157e+00
3.31138334e+00 1.24457167e+02 1.84819403e+01 3.08442404e+00 5.39420491e-04 9.63320710e-01 6.28043086e+00
3.32160366e+00 1.21411058e+02 1.78896188e+01 3.19016223e+00 5.37584354e-04 9.61279351e-01 6.27737991e+00
3.33182398e+00 1.22810857e+02 1.72797696e+01 3.16707445e+00 5.40520905e-04 9.59368963e-01 6.27420869e+00
3.34204430e+00 1.25956905e+02 1.73283541e+01 2.97566532e+00 5.41688890e-04 9.57585102e-01 6.27092628e+00
3.35226462e+00 1.27025109e+02 1.68562499e+01 2.77017273e+00 5.06115788e-04 9.55927488e-01 6.26754244e+00
3.36248494e+00 1.24194311e+02 1.69093799e+01 2.77692450e+00 4.47969130e-04 9.54393946e-01 6.26404910e+00
3.37270526e+00 1.19359316e+02 1.65288721e+01 3.27087988e+00 4.62016514e-04 9.52984478e-01 6.26044275e+00
3.38292558e+00 1.12617456e+02 1.54373991e+01 3.55806869e+00 4.99578170e-04 9.51694109e-01 6.25673657e+00
3.39314590e+00 1.16381847e+02 1.53486800e+01 3.48275397e+00 4.82157398e-04 9.50520585e-01 6.25293419e+00
3.40336621e+00 1.20724532e+02 1.52389996e+01 3.04186886e+00 4.53828305e-04 9.49461824e-01 6.24902466e+00
3.41358653e+00 1.22053007e+02 1.51620145e+01 2.68547704e+00 4.14476978e-04 9.48515193e-01 6.24501002e+00
3.42380685e+00 1.21019097e+02 1.43413818e+01 2.61542138e+00 4.22224762e-04 9.47676911e-01 6.24090349e+00
3.43402717e+00 1.14559522e+02 1.38894622e+01 2.58928612e+00 4.25884021e-04 9.46943526e-01 6.23670374e+00
3.44424749e+00 1.16472993e+02 1.38774665e+01 2.43745121e+00 4.14266075e-04 9.46314555e-01 6.23240261e+00
3.45446781e+00 1.18346077e+02 1.36187488e+01 2.32955252e+00 3.93445946e-04 9.45784431e-01 6.22800840e+00
3.46468813e+00 1.19065180e+02 1.37056907e+01 2.17697216e+00 4.12999672e-04 9.45351060e-01 6.22353321e+00
3.47490845e+00 1.17080883e+02 1.32448496e+01 2.13396779e+00 4.22747189e-04 9.45009693e-01 6.21897278e+00
3.48512877e+00 1.12805930e+02 1.24006844e+01 2.10980758e+00 4.25618032e-04 9.44758395e-01 6.21432404e+00
3.49534909e+00 1.17304318e+02 1.26469115e+01 1.90659191e+00 4.20253719e-04 9.44590578e-01 6.20960010e+00
3.50556940e+00 1.20553044e+02 1.22653250e+01 1.86100230e+00 4.05920882e-04 9.44501902e-01 6.20480962e+00
3.51578972e+00 1.15581860e+02 1.20444148e+01 1.98083890e+00 4.08980184e-04 9.44487165e-01 6.19994854e+00
3.52601004e+00 1.13218433e+02 1.20467005e+01 1.78227209e+00 4.19815640e-04 9.44540851e-01 6.19502121e+00
3.53623036e+00 1.19346781e+02 1.14722770e+01 1.70564231e+00 4.23683582e-04 9.44655773e-01 6.19004282e+00
3.54645068e+00 1.18334857e+02 1.06431735e+01 1.75337063e+00 4.24438957e-04 9.44825384e-01 6.18501824e+00
3.55667100e+00 1.11369184e+02 1.07259708e+01 1.68463975e+00 4.30219306e-04 9.45044247e-01 6.17994461e+00
3.56689132e+00 1.15404701e+02 1.11699509e+01 1.56834023e+00 4.31661614e-04 9.45304181e-01 6.17483195e+00
3.57711164e+00 1.16027303e+02 1.11624724e+01 1.68579690e+00 4.37422536e-04 9.45599255e-01 6.16969426e+00
3.58733196e+00 1.13785751e+02 1.15013603e+01 1.73451720e+00 4.58447943e-04 9.45921493e-01 6.16453216e+00
3.59755227e+00 1.10323724e+02 1.17060512e+01 1.58936681e+00 4.56632017e-04 9.46266225e-01 6.15934655e+00
3.60777259e+00 1.13997329e+02 1.16636370e+01 1.67546151e+00 4.54269464e-04 9.46624954e-01 6.15415055e+00
3.61799291e+00 1.12748135e+02 1.16064503e+01 1.73983138e+00 4.71466680e-04 9.46992178e-01 6.14895391e+00
3.62821323e+00 1.05326097e+02 1.20130082e+01 1.70322433e+00 4.74433299e-04 9.47361372e-01 6.14375543e+00
3.63843355e+00 1.11116165e+02 1.24957253e+01 1.64941242e+00 4.74514307e-04 9.47727076e-01 6.13855925e+00
3.64865387e+00 1.08679236e+02 1.27265952e+01 1.72338645e+00 4.79287834e-04 9.48082733e-01 6.13337889e+00
3.65887419e+00 1.00704804e+02 1.30140504e+01 1.73119274e+00 4.81023056e-04 9.48422611e-01 6.12822012e+00
3.66909451e+00 1.07405637e+02 1.38654894e+01 1.66092566e+00 4.83946388e-04 9.48741526e-01 6.12308159e+00
3.67931483e+00 1.05443573e+02 1.41794147e+01 1.77027949e+00 4.85438198e-04 9.49033134e-01 6.11797147e+00
3.68953515e+00 9.78935491e+01 1.44618916e+01 1.73561211e+00 4.95103985e-04 9.49292094e-01 6.11290206e+00
3.69975546e+00 1.04173353e+02 1.53528881e+01 1.56514193e+00 5.05849142e-04 9.49511768e-01 6.10787617e+00
3.70997578e+00 1.04041881e+02 1.56362721e+01 1.75747079e+00 5.04601138e-04 9.49687812e-01 6.10289505e+00
3.72019610e+00 9.41933547e+01 1.53384172e+01 1.76247645e+00 5.05176020e-04 9.49812641e-01 6.09796947e+00
3.73041642e+00 1.01327782e+02 1.58478870e+01 1.64447819e+00 5.11314363e-04 9.49881331e-01 6.09310969e+00
3.74063674e+00 1.02268439e+02 1.64120439e+01 1.65894046e+00 5.12241182e-04 9.49887209e-01 6.08831652e+00
3.75085706e+00 9.19929662e+01 1.64116862e+01 1.78780562e+00 5.09501181e-04 9.49825340e-01 6.08359394e+00
3.76107738e+00 1.01540029e+02 1.61276706e+01 1.60595368e+00 5.07873264e-04 9.49689316e-01 6.07895389e+00
3.77129770e+00 9.95672393e+01 1.69943647e+01 1.66830388e+00 5.10614659e-04 9.49473753e-01 6.07440235e+00
3.78151802e+00 9.00607818e+01 1.67156353e+01 1.67460819e+00 5.06526544e-04 9.49173680e-01 6.06993955e+00
3.79173833e+00 9.97304413e+01 1.67511491e+01 1.68706198e+00 5.00719158e-04 9.48783728e-01 6.06557176e+00
3.80195865e+00 1.00536032e+02 1.61631335e+01 1.52124116e+00 5.02899492e-04 9.48299112e-01 6.06130844e+00
3.81217897e+00 8.78467687e+01 1.66268247e+01 1.74540966e+00 5.06415185e-04 9.47714807e-01 6.05715231e+00
3.82239929e+00 9.79399353e+01 1.72580041e+01 1.60273334e+00 5.00155429e-04 9.47027659e-01 6.05310321e+00
3.83261961e+00 9.76557946e+01 1.63406655e+01 1.53495829e+00 4.90703230e-04 9.46232815e-01 6.04916726e+00
3.84283993e+00 8.79267590e+01 1.63597919e+01 1.63410397e+00 4.90138458e-04 9.45327979e-01 6.04535075e+00
3.85306025e+00 9.81021418e+01 1.64734310e+01 1.64713773e+00 4.84784143e-04 9.44309742e-01 6.04165215e+00
3.86328057e+00 9.29306768e+01 1.56127571e+01 1.44497203e+00 4.73521480e-04 9.43177305e-01 6.03807080e+00
3.87350089e+00 8.84115879e+01 1.65616613e+01 1.55084329e+00 4.85837423e-04 9.41928561e-01 6.03461148e+00
3.88372121e+00 9.48816630e+01 1.62417526e+01 1.38090442e+00 4.97514591e-04 9.40563407e-01 6.03127525e+00
3.89394152e+00 9.05125301e+01 1.60104217e+01 1.31296930e+00 5.24294433e-04 9.39082263e-01 6.02805756e+00
3.90416184e+00 9.03191311e+01 1.53703172e+01 1.39803434e+00 5.18967265e-04 9.37486037e-01 6.02495707e+00
3.91438216e+00 9.13920375e+01 1.58737067e+01 1.32757494e+00 5.25461280e-04 9.35776198e-01 6.02197562e+00
3.92460248e+00 9.02829216e+01 1.43849961e+01 1.32910508e+00 5.39864660e-04 9.33954590e-01 6.01910964e+00
3.93482280e+00 9.23213494e+01 1.46097496e+01 1.30694709e+00 5.37532931e-04 9.32024632e-01 6.01635281e+00
3.94504312e+00 9.26077860e+01 1.39098178e+01 1.27731124e+00 5.48717136e-04 9.29988704e-01 6.01370362e+00
3.95526344e+00 9.09065296e+01 1.34871172e+01 1.25900254e+00 5.40827650e-04 9.27850871e-01 6.01116063e+00
3.96548376e+00 9.20331411e+01 1.37427810e+01 1.26677135e+00 5.58823010e-04 9.25614566e-01 6.00871727e+00
3.97570408e+00 9.11716020e+01 1.33902234e+01 1.21190781e+00 5.37862624e-04 9.23285367e-01 6.00636721e+00
3.98592440e+00 9.17684120e+01 1.30121140e+01 1.21676228e+00 5.58475993e-04 9.20867199e-01 6.00410802e+00
3.99614471e+00 8.95841311e+01 1.27016004e+01 1.24730172e+00 5.68504087e-04 9.18365970e-01 6.00193564e+00
3.99989216e+00 9.06200481e+01 1.24723318e+01 1.28149769e+00 5.64669240e-04 9.17429030e-01 6.00115919e+00


==> data/guide_n128_ma0.0224.dat <==
t rU rB rJ divU_single divU_wb1 J_single J_wb1
1.03210232e-02 1.02937149e+00 1.00005034e+00 1.00000217e+00 8.54270836e-02 8.29895566e-02 5.29771035e+00 5.29769884e+00
2.06420463e-02 1.07500047e+00 1.00012903e+00 9.99990123e-01 7.45235011e-02 6.93241569e-02 5.29379551e+00 5.29384780e+00
3.09630695e-02 1.06664124e+00 1.00020546e+00 1.00002920e+00 8.61579418e-02 8.07749960e-02 5.29427207e+00 5.29411750e+00
4.12840927e-02 1.10221705e+00 1.00018534e+00 1.00000218e+00 9.99993822e-02 9.07256713e-02 5.28618098e+00 5.28616944e+00
5.16051158e-02 1.22415997e+00 9.99897704e-01 9.99982945e-01 6.73436172e-02 5.50121052e-02 5.27997528e+00 5.28006533e+00
6.19261390e-02 1.10813571e+00 9.99711185e-01 9.99984408e-01 1.02062416e-01 9.21028131e-02 5.27247365e+00 5.27255586e+00
7.22471622e-02 1.28540589e+00 9.99761863e-01 9.99959942e-01 8.50581701e-02 6.61722266e-02 5.29444931e+00 5.29466141e+00
8.25681854e-02 1.23002304e+00 1.00016470e+00 1.00004527e+00 9.72985306e-02 7.91030145e-02 5.36045948e+00 5.36021682e+00
9.28892085e-02 1.19177442e+00 1.00037114e+00 1.00002783e+00 8.78916227e-02 7.37485393e-02 5.42790413e+00 5.42775307e+00
1.03210232e-01 1.38837828e+00 1.00022520e+00 9.99998007e-01 8.36102265e-02 6.02215027e-02 5.50181285e+00 5.50182381e+00
1.13531255e-01 1.24871870e+00 9.99980916e-01 9.99957237e-01 9.96837157e-02 7.98288005e-02 5.58380802e+00 5.58404682e+00
1.23852278e-01 1.54352769e+00 9.99607305e-01 1.00003274e+00 3.23001886e-02 2.09262126e-02 5.67389143e+00 5.67370567e+00
1.34173301e-01 1.32227728e+00 9.99831567e-01 9.99944903e-01 8.96915830e-02 6.78311458e-02 5.76606240e+00 5.76638011e+00
1.44494324e-01 1.39855183e+00 9.99923304e-01 1.00003222e+00 6.76832153e-02 4.83952142e-02 5.86795431e+00 5.86776526e+00
1.54815348e-01 1.50018256e+00 1.00046172e+00 1.00001707e+00 7.39814688e-02 4.93149773e-02 5.97752090e+00 5.97741886e+00
1.65136371e-01 1.41772606e+00 1.00009099e+00 1.00007801e+00 9.21273734e-02 6.49824928e-02 6.09301556e+00 6.09254027e+00
1.75457394e-01 1.84566632e+00 1.00002184e+00 9.99858400e-01 4.34857547e-02 2.35610058e-02 6.20930064e+00 6.21018000e+00
1.85778417e-01 1.46230937e+00 9.99679886e-01 1.00004746e+00 1.03247410e-01 7.06057229e-02 6.34085610e+00 6.34055516e+00
1.96099440e-01 1.76558230e+00 1.00000248e+00 1.00001616e+00 8.18196772e-02 4.63414688e-02 6.47445224e+00 6.47434759e+00
2.06420463e-01 1.48613665e+00 9.99974141e-01 9.99997164e-01 1.00405346e-01 6.75613147e-02 6.61166226e+00 6.61168101e+00
2.16741487e-01 1.52307696e+00 1.00013260e+00 9.99993181e-01 1.08149997e-01 7.10075719e-02 6.76047604e+00 6.76052214e+00
2.27062510e-01 1.98921951e+00 1.00012585e+00 1.00002023e+00 7.38577084e-02 3.71289885e-02 6.91771674e+00 6.91757682e+00
2.37383533e-01 1.44510395e+00 9.99815062e-01 1.00003032e+00 9.70723964e-02 6.71732969e-02 7.07908324e+00 7.07886864e+00
2.47704556e-01 2.20907592e+00 9.99943919e-01 9.99849467e-01 6.41236760e-02 2.90273754e-02 7.24665390e+00 7.24774492e+00
2.58025579e-01 1.58241147e+00 9.99896748e-01 1.00013706e+00 8.80557274e-02 5.56465426e-02 7.43322336e+00 7.43220473e+00
2.68346602e-01 1.58474059e+00 1.00038767e+00 1.00000696e+00 7.13492074e-02 4.50226414e-02 7.62189252e+00 7.62183951e+00
2.78667626e-01 2.00408760e+00 9.99724692e-01 1.00000585e+00 7.11750615e-02 3.55149454e-02 7.82584972e+00 7.82580395e+00
2.88988649e-01 1.61056007e+00 1.00013498e+00 9.99901840e-01 8.59868101e-02 5.33893839e-02 8.03890661e+00 8.03969578e+00
2.99309672e-01 2.41532818e+00 9.99636441e-01 1.00012622e+00 2.39644927e-02 9.92183709e-03 8.26659311e+00 8.26554982e+00
3.09630695e-01 1.73966533e+00 1.00013400e+00 9.99910824e-01 9.60253421e-02 5.51975949e-02 8.49617865e+00 8.49693637e+00
3.19951718e-01 2.10975510e+00 9.99797575e-01 9.99989120e-01 8.50537288e-02 4.03145032e-02 8.74048926e+00 8.74058435e+00
3.30272741e-01 1.79372652e+00 1.00039344e+00 1.00006313e+00 8.72888434e-02 4.86634069e-02 8.99475503e+00 8.99418724e+00
3.40593765e-01 1.81520523e+00 9.99925518e-01 1.00008309e+00 1.03541399e-01 5.70411529e-02 9.25234264e+00 9.25157395e+00
3.50914788e-01 2.72357635e+00 9.99763495e-01 9.99852117e-01 6.90136040e-02 2.53393315e-02 9.51075615e+00 9.51216284e+00
3.61235811e-01 1.79045524e+00 9.99777298e-01 1.00000117e+00 1.04474649e-01 5.83508861e-02 9.78349384e+00 9.78348242e+00
3.71556834e-01 2.77109030e+00 9.99879907e-01 1.00008222e+00 8.01648581e-02 2.89289952e-02 1.00639821e+01 1.00631547e+01
3.81877857e-01 1.77984332e+00 1.00012974e+00 9.99912050e-01 9.25119239e-02 5.19775662e-02 1.03512685e+01 1.03521790e+01
3.92198880e-01 1.82465806e+00 9.99809492e-01 1.00003590e+00 8.65748753e-02 4.74471778e-02 1.06500070e+01 1.06496247e+01
4.02519904e-01 2.55528886e+00 1.00026131e+00 1.00003143e+00 7.29947769e-02 2.85661547e-02 1.09523419e+01 1.09519977e+01
4.12840927e-01 1.72943480e+00 9.99428716e-01 1.00009402e+00 8.33129673e-02 4.81735230e-02 1.12553026e+01 1.12542444e+01
4.23161950e-01 1.85376995e+00 9.99791424e-01 9.99741559e-01 3.01277958e-02 1.62521761e-02 1.15543362e+01 1.15573231e+01
4.33482973e-01 1.86418587e+00 9.99534698e-01 1.00017668e+00 8.69727391e-02 4.66545425e-02 1.18727459e+01 1.18706485e+01
4.43803996e-01 1.42527291e+00 1.00029076e+00 9.99993755e-01 6.87243324e-02 4.82183671e-02 1.21820191e+01 1.21820951e+01
4.54125019e-01 1.91910143e+00 9.99449247e-01 1.00000251e+00 8.17271308e-02 4.25861445e-02 1.24926090e+01 1.24925777e+01
4.64446043e-01 1.97628952e+00 9.99844602e-01 9.99916091e-01 1.01939696e-01 5.15813572e-02 1.28142038e+01 1.28152791e+01
4.74767066e-01 1.46014896e+00 9.99460582e-01 1.00012698e+00 6.40697060e-02 4.38788835e-02 1.31430543e+01 1.31413856e+01
4.85088089e-01 1.57383438e+00 9.99606490e-01 9.99975491e-01 1.05076032e-01 6.67643521e-02 1.34609379e+01 1.34612678e+01
4.95409112e-01 1.95503479e+00 9.99474191e-01 9.99889218e-01 8.99442954e-02 4.60064936e-02 1.37783162e+01 1.37798428e+01
5.05730135e-01 1.69662025e+00 9.99747404e-01 1.00014321e+00 1.15835776e-01 6.82744271e-02 1.41010576e+01 1.40990385e+01
5.16051158e-01 1.50892521e+00 9.99721617e-01 1.00000172e+00 1.35711377e-01 8.99391010e-02 1.44089398e+01 1.44089149e+01
5.26372182e-01 1.30908582e+00 9.99050343e-01 9.99914667e-01 8.72904135e-02 6.66804361e-02 1.47116344e+01 1.47128899e+01
5.36693205e-01 1.40550298e+00 9.99611915e-01 9.99975253e-01 1.03636899e-01 7.37365206e-02 1.50183263e+01 1.50186980e+01
5.47014228e-01 1.12828852e+00 9.99303144e-01 1.00019891e+00 9.59936828e-02 8.50790214e-02 1.53213488e+01 1.53183018e+01
5.57335251e-01 1.24567830e+00 9.99738066e-01 1.00002645e+00 1.30866929e-01 1.05056762e-01 1.60277931e+01 1.60273691e+01
5.67656274e-01 1.17360089e+00 9.99046579e-01 9.99906912e-01 1.18061434e-01 1.00597601e-01 1.67935369e+01 1.67951003e+01
5.77977297e-01 1.20755164e+00 9.99867712e-01 1.00016425e+00 1.30298296e-01 1.07902876e-01 1.75860276e+01 1.75831395e+01
5.88298321e-01 1.22939563e+00 9.99073056e-01 9.99846508e-01 1.79190246e-01 1.45754744e-01 1.83789105e+01 1.83817320e+01
5.98619344e-01 1.05313812e+00 9.99520616e-01 9.99829475e-01 1.28628546e-01 1.22138343e-01 1.92544936e+01 1.92577776e+01
6.08940367e-01 9.72840084e-01 9.99318844e-01 9.99897558e-01 1.41578604e-01 1.45531220e-01 2.02012356e+01 2.02033053e+01
6.19261390e-01 1.10944369e+00 9.99884635e-01 1.00009166e+00 1.66075641e-01 1.49692718e-01 2.11695283e+01 2.11675881e+01
6.29582413e-01 1.18241289e+00 9.99412881e-01 9.99903568e-01 2.06443306e-01 1.74594939e-01 2.21683915e+01 2.21705294e+01
6.39903436e-01 1.29534885e+00 9.99578246e-01 9.99882351e-01 2.20660393e-01 1.70348237e-01 2.32022896e+01 2.32050196e+01
6.50224460e-01 1.02761232e+00 9.99807755e-01 9.99952575e-01 1.85526927e-01 1.80541750e-01 2.42567004e+01 2.42578508e+01
6.60545483e-01 1.09337054e+00 9.99478778e-01 9.99855335e-01 2.18392313e-01 1.99742270e-01 2.53150335e+01 2.53186962e+01
6.70866506e-01 9.74019134e-01 9.99738021e-01 9.99904775e-01 2.04365421e-01 2.09816639e-01 2.63982962e+01 2.64008102e+01
6.81187529e-01 1.08882580e+00 9.99758250e-01 9.99955610e-01 2.38310838e-01 2.18869573e-01 2.74954455e+01 2.74966660e+01
6.91508552e-01 1.09661225e+00 9.99559246e-01 9.99987416e-01 2.56091004e-01 2.33529222e-01 2.86424060e+01 2.86427664e+01
7.01829576e-01 1.09424918e+00 9.98581468e-01 9.99694049e-01 2.78715555e-01 2.54709402e-01 2.98964165e+01 2.99055662e+01
7.12150599e-01 1.08060611e+00 9.99088753e-01 9.99949285e-01 3.02819095e-01 2.80230783e-01 3.12034201e+01 3.12050026e+01
7.22471622e-01 9.62753124e-01 9.99222651e-01 9.99908499e-01 2.60918302e-01 2.71012678e-01 3.24947925e+01 3.24977661e+01
7.32792645e-01 1.09031734e+00 9.99353595e-01 9.99879347e-01 2.96956127e-01 2.72357521e-01 3.37982778e+01 3.38023562e+01
7.43113668e-01 1.01479074e+00 9.99334310e-01 9.99843331e-01 3.07847499e-01 3.03360572e-01 3.50934671e+01 3.50989660e+01
7.53434691e-01 1.14584749e+00 1.00001569e+00 1.00011558e+00 3.72534004e-01 3.25116569e-01 3.64587923e+01 3.64545790e+01
7.63755715e-01 1.09156370e+00 9.99887729e-01 9.99924617e-01 3.53151020e-01 3.23527634e-01 3.77844210e+01 3.77872696e+01
7.74076738e-01 1.08815051e+00 9.99788492e-01 9.99812835e-01 3.60982276e-01 3.31739288e-01 3.91107618e+01 3.91180833e+01
7.84397761e-01 1.05240781e+00 1.00032527e+00 1.00002246e+00 3.62293458e-01 3.44251965e-01 4.04607530e+01 4.04598443e+01
7.94718784e-01 1.00779917e+00 1.00042159e+00 1.00011869e+00 3.43662938e-01 3.41003396e-01 4.18287174e+01 4.18237531e+01
8.05039807e-01 1.05930984e+00 1.00031731e+00 1.00002218e+00 3.76713833e-01 3.55621954e-01 4.31513477e+01 4.31503906e+01
8.15360830e-01 1.15774150e+00 1.00080445e+00 1.00010880e+00 4.31366675e-01 3.72593256e-01 4.44504917e+01 4.44456558e+01
8.25681854e-01 1.06259906e+00 1.00149366e+00 1.00036589e+00 3.91639500e-01 3.68567520e-01 4.58082808e+01 4.57915261e+01
8.36002877e-01 1.09039159e+00 1.00091838e+00 1.00006204e+00 4.08946076e-01 3.75045148e-01 4.70956240e+01 4.70927023e+01
8.46323900e-01 1.04884860e+00 1.00111929e+00 1.00037574e+00 3.89294875e-01 3.71164031e-01 4.84064580e+01 4.83882764e+01
8.56644923e-01 1.08435673e+00 1.00173448e+00 1.00036464e+00 4.12704001e-01 3.80597999e-01 4.97049657e+01 4.96868479e+01
8.66965946e-01 1.09570361e+00 1.00169622e+00 1.00064997e+00 4.21891133e-01 3.85041290e-01 5.09539517e+01 5.09208544e+01
8.77286969e-01 1.09068966e+00 1.00227167e+00 1.00049426e+00 4.24760802e-01 3.89442405e-01 5.21620057e+01 5.21362370e+01
8.87607993e-01 1.12217475e+00 1.00265874e+00 1.00074687e+00 4.49594708e-01 4.00645895e-01 5.33901609e+01 5.33503150e+01
8.97929016e-01 1.08777347e+00 1.00222539e+00 1.00080898e+00 4.72570110e-01 4.34437983e-01 5.45289675e+01 5.44848905e+01
9.08250039e-01 1.20186968e+00 1.00228031e+00 1.00075248e+00 5.56473067e-01 4.63006161e-01 5.56485953e+01 5.56067525e+01
9.18571062e-01 1.16469027e+00 1.00287492e+00 1.00105119e+00 5.90478378e-01 5.06983180e-01 5.68020235e+01 5.67423765e+01
9.28892085e-01 1.03551521e+00 1.00331252e+00 1.00107006e+00 5.56596049e-01 5.37506394e-01 5.78577658e+01 5.77959205e+01
9.39213108e-01 1.13526466e+00 1.00081053e+00 1.00128193e+00 6.41229631e-01 5.64828318e-01 5.88102412e+01 5.87349471e+01
9.49534132e-01 1.25157367e+00 1.00189337e+00 1.00104582e+00 7.59378279e-01 6.06738777e-01 5.97975292e+01 5.97350571e+01
9.59855155e-01 1.31659659e+00 1.00169317e+00 1.00225146e+00 8.70291857e-01 6.61016340e-01 6.07760140e+01 6.06394868e+01
9.70176178e-01 1.48339684e+00 1.00325903e+00 1.00129498e+00 9.91481657e-01 6.68385984e-01 6.15687529e+01 6.14891260e+01
9.80497201e-01 1.96125951e+00 1.00262332e+00 1.00199996e+00 1.38138492e+00 7.04335616e-01 6.23466625e+01 6.22222207e+01
9.90818224e-01 2.29040815e+00 1.00676377e+00 1.00154256e+00 1.73048619e+00 7.55536165e-01 6.30767892e+01 6.29796391e+01
1.00113925e+00 2.74085799e+00 1.00359828e+00 1.00349291e+00 2.10244115e+00 7.67074092e-01 6.38427026e+01 6.36204820e+01
1.01146027e+00 3.62257057e+00 1.00817717e+00 1.00235472e+00 2.92666834e+00 8.07898225e-01 6.43720723e+01 6.42208499e+01
1.02178129e+00 5.03292228e+00 1.00005462e+00 1.00462324e+00 4.20312112e+00 8.35125377e-01 6.50077862e+01 6.47086230e+01
1.03210232e+00 6.49369748e+00 1.00842382e+00 1.00087407e+00 5.51963048e+00 8.49998094e-01 6.59937674e+01 6.59361347e+01
1.04242334e+00 8.25729844e+00 1.00093138e+00 9.99752690e-01 7.24453423e+00 8.77349206e-01 6.72323869e+01 6.72490183e+01
1.05274436e+00 1.09126494e+01 1.00441976e+00 1.00094793e+00 9.72058537e+00 8.90763098e-01 6.85414342e+01 6.84765236e+01
1.06306539e+00 1.56000604e+01 1.00140310e+00 1.00247715e+00 1.43750832e+01 9.21476122e-01 6.98241340e+01 6.96515966e+01
1.07338641e+00 2.20371128e+01 1.01781056e+00 1.00001540e+00 2.01369927e+01 9.13776358e-01 7.07900552e+01 7.07889650e+01
1.08370743e+00 2.92466839e+01 1.11177062e+00 1.00358379e+00 2.64629213e+01 9.04817839e-01 7.21875703e+01 7.19297887e+01
1.09402846e+00 3.59149204e+01 1.19106914e+00 1.00385217e+00 3.27131828e+01 9.10852159e-01 7.33493746e+01 7.30679046e+01
1.10434948e+00 5.01919383e+01 1.43448456e+00 1.11463037e+00 4.85483875e+01 9.67254685e-01 8.27084678e+01 7.42025968e+01
1.11467050e+00 6.29121788e+01 1.93282463e+00 1.51520913e+00 6.65573548e+01 1.05794070e+00 1.14133625e+02 7.53253281e+01
1.12499153e+00 7.45179970e+01 2.36523555e+00 2.20722042e+00 8.79760160e+01 1.18060092e+00 1.68711939e+02 7.64363800e+01
1.13531255e+00 8.63895120e+01 2.95988422e+00 2.84722633e+00 1.07854389e+02 1.24846624e+00 2.20753094e+02 7.75326819e+01
1.14563357e+00 1.41724342e+02 4.13282367e+00 4.18270072e+00 1.76825150e+02 1.24766957e+00 3.28658644e+02 7.85757017e+01
1.15595459e+00 2.13058127e+02 5.06448906e+00 5.64247906e+00 2.58645140e+02 1.21396514e+00 4.48712991e+02 7.95240861e+01
1.16627562e+00 2.40208158e+02 8.36340037e+00 6.43210992e+00 3.02701308e+02 1.26016248e+00 5.17794642e+02 8.05015227e+01
1.17659664e+00 3.05859783e+02 1.69529991e+01 9.64341508e+00 3.74500550e+02 1.22441907e+00 7.92950221e+02 8.22271171e+01
1.18691766e+00 6.05012229e+02 5.65806856e+01 1.87963829e+01 6.69831266e+02 1.10713674e+00 1.57400287e+03 8.37396685e+01


==> data/guide_n128_ma0.0224_single.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.54630561e-14 5.70200192e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.03210232e-02 5.29771035e+00 9.43040651e-05 8.54270836e-02 7.59004724e-04 2.00008878e+00 6.41723260e+00
2.06420463e-02 5.29379551e+00 2.78682200e-04 7.45235011e-02 8.84895904e-04 2.00041349e+00 6.41638662e+00
3.09630695e-02 5.29427207e+00 3.16344984e-04 8.61579418e-02 7.69537251e-04 2.00213935e+00 6.41550141e+00
4.12840927e-02 5.28618098e+00 5.31349940e-04 9.99993822e-02 3.94346403e-04 2.00399594e+00 6.41292353e+00
5.16051158e-02 5.27997528e+00 5.91948533e-04 6.73436172e-02 8.07869903e-04 2.00576111e+00 6.41084064e+00
6.19261390e-02 5.27247365e+00 7.31559913e-04 1.02062416e-01 5.68995704e-04 2.00921337e+00 6.40734457e+00
7.22471622e-02 5.29444931e+00 9.46334079e-04 8.50581701e-02 6.93508292e-04 2.01252609e+00 6.40318042e+00
8.25681854e-02 5.36045948e+00 9.77876381e-04 9.72985306e-02 8.33443540e-04 2.01619549e+00 6.39927944e+00
9.28892085e-02 5.42790413e+00 1.22448603e-03 8.78916227e-02 6.39922204e-04 2.02041691e+00 6.39496232e+00
1.03210232e-01 5.50181285e+00 1.38844745e-03 8.36102265e-02 3.57545580e-04 2.02534957e+00 6.39026498e+00
1.13531255e-01 5.58380802e+00 1.49743095e-03 9.96837157e-02 5.76416921e-04 2.03043691e+00 6.38452965e+00
1.23852278e-01 5.67389143e+00 1.79255039e-03 3.23001886e-02 1.01487709e-03 2.03521086e+00 6.37834164e+00
1.34173301e-01 5.76606240e+00 1.94758261e-03 8.96915830e-02 5.35385907e-04 2.04146346e+00 6.37306142e+00
1.44494324e-01 5.86795431e+00 2.18640959e-03 6.76832153e-02 4.36174531e-04 2.04727169e+00 6.36698042e+00
1.54815348e-01 5.97752090e+00 2.50800513e-03 7.39814688e-02 6.06240868e-04 2.05294808e+00 6.36071058e+00
1.65136371e-01 6.09301556e+00 2.73253573e-03 9.21273734e-02 8.04559459e-04 2.05943041e+00 6.35382826e+00
1.75457394e-01 6.20930064e+00 3.10956525e-03 4.34857547e-02 7.54682776e-04 2.06575175e+00 6.34710022e+00
1.85778417e-01 6.34085610e+00 3.47964096e-03 1.03247410e-01 6.98878693e-04 2.07212412e+00 6.34069762e+00
1.96099440e-01 6.47445224e+00 3.86356912e-03 8.18196772e-02 6.47025758e-04 2.07802081e+00 6.33456329e+00
2.06420463e-01 6.61166226e+00 4.38743547e-03 1.00405346e-01 3.88383761e-04 2.08480357e+00 6.32778554e+00
2.16741487e-01 6.76047604e+00 4.90554990e-03 1.08149997e-01 6.09784617e-04 2.09094242e+00 6.32096878e+00
2.27062510e-01 6.91771674e+00 5.52890658e-03 7.38577084e-02 8.04993486e-04 2.09641206e+00 6.31460122e+00
2.37383533e-01 7.07908324e+00 6.26672187e-03 9.70723964e-02 5.99872239e-04 2.10271819e+00 6.30877524e+00
2.47704556e-01 7.24665390e+00 7.05308338e-03 6.41236760e-02 3.48921874e-04 2.10816816e+00 6.30328287e+00
2.58025579e-01 7.43322336e+00 8.00540408e-03 8.80557274e-02 7.83648507e-04 2.11337530e+00 6.29737442e+00
2.68346602e-01 7.62189252e+00 9.10515087e-03 7.13492074e-02 6.88997446e-04 2.11815028e+00 6.29186268e+00
2.78667626e-01 7.82584972e+00 1.03407631e-02 7.11750615e-02 7.32545348e-04 2.12308172e+00 6.28681013e+00
2.88988649e-01 8.03890661e+00 1.18229784e-02 8.59868101e-02 4.24711349e-04 2.12727382e+00 6.28276621e+00
2.99309672e-01 8.26659311e+00 1.34625216e-02 2.39644927e-02 8.05736017e-04 2.13052046e+00 6.27883044e+00
3.09630695e-01 8.49617865e+00 1.53823997e-02 9.60253421e-02 4.38977655e-04 2.13439528e+00 6.27493652e+00
3.19951718e-01 8.74048926e+00 1.76707610e-02 8.50537288e-02 7.42909248e-04 2.13713577e+00 6.27140219e+00
3.30272741e-01 8.99475503e+00 2.03058754e-02 8.72888434e-02 6.98429691e-04 2.13916048e+00 6.26895072e+00
3.40593765e-01 9.25234264e+00 2.32846402e-02 1.03541399e-01 6.18865807e-04 2.14110810e+00 6.26714518e+00
3.50914788e-01 9.51075615e+00 2.66719073e-02 6.90136040e-02 4.10570704e-04 2.14236314e+00 6.26567518e+00
3.61235811e-01 9.78349384e+00 3.07170268e-02 1.04474649e-01 5.08449549e-04 2.14304850e+00 6.26440547e+00
3.71556834e-01 1.00639821e+01 3.54445967e-02 8.01648581e-02 8.89181069e-04 2.14265139e+00 6.26377080e+00
3.81877857e-01 1.03512685e+01 4.07757943e-02 9.25119239e-02 5.76979385e-04 2.14257381e+00 6.26405945e+00
3.92198880e-01 1.06500070e+01 4.68716544e-02 8.65748753e-02 3.91474026e-04 2.14133975e+00 6.26517166e+00
4.02519904e-01 1.09523419e+01 5.40818660e-02 7.29947769e-02 6.20848724e-04 2.13908798e+00 6.26671141e+00
4.12840927e-01 1.12553026e+01 6.19462934e-02 8.33129673e-02 6.54859691e-04 2.13712048e+00 6.26828103e+00
4.23161950e-01 1.15543362e+01 7.12428820e-02 3.01277958e-02 8.17194130e-04 2.13392824e+00 6.27071873e+00
4.33482973e-01 1.18727459e+01 8.20224089e-02 8.69727391e-02 7.36585908e-04 2.13031970e+00 6.27421146e+00
4.43803996e-01 1.21820191e+01 9.43203612e-02 6.87243324e-02 5.80826048e-04 2.12575341e+00 6.27841973e+00
4.54125019e-01 1.24926090e+01 1.07528045e-01 8.17271308e-02 4.70381767e-04 2.12125363e+00 6.28264419e+00
4.64446043e-01 1.28142038e+01 1.23186314e-01 1.01939696e-01 6.59627608e-04 2.11574536e+00 6.28743704e+00
4.74767066e-01 1.31430543e+01 1.40772518e-01 6.40697060e-02 9.37205748e-04 2.10920827e+00 6.29301752e+00
4.85088089e-01 1.34609379e+01 1.60535871e-01 1.05076032e-01 5.98141453e-04 2.10303386e+00 6.29938044e+00
4.95409112e-01 1.37783162e+01 1.82383323e-01 8.99442954e-02 5.18179405e-04 2.09562919e+00 6.30633477e+00
5.05730135e-01 1.41010576e+01 2.07262592e-01 1.15835776e-01 6.44764572e-04 2.08769647e+00 6.31362276e+00
5.16051158e-01 1.44089398e+01 2.33596318e-01 1.35711377e-01 6.42953281e-04 2.07939388e+00 6.32111565e+00
5.26372182e-01 1.47116344e+01 2.63369141e-01 8.72904135e-02 8.30774889e-04 2.07063624e+00 6.32926931e+00
5.36693205e-01 1.50183263e+01 2.97160106e-01 1.03636899e-01 6.03412271e-04 2.06126377e+00 6.33848987e+00
5.47014228e-01 1.53213488e+01 3.33262257e-01 9.59936828e-02 6.78564848e-04 2.05098824e+00 6.34800713e+00
5.57335251e-01 1.60277931e+01 3.71048787e-01 1.30866929e-01 7.94605947e-04 2.04110860e+00 6.35742761e+00
5.67656274e-01 1.67935369e+01 4.13189745e-01 1.18061434e-01 7.68684223e-04 2.03029036e+00 6.36728861e+00
5.77977297e-01 1.75860276e+01 4.58476321e-01 1.30298296e-01 6.66282164e-04 2.01875792e+00 6.37806192e+00
5.88298321e-01 1.83789105e+01 5.06722010e-01 1.79190246e-01 5.95546456e-04 2.00751506e+00 6.38917011e+00
5.98619344e-01 1.92544936e+01 5.56075511e-01 1.28628546e-01 9.16707690e-04 1.99539960e+00 6.40047748e+00
6.08940367e-01 2.02012356e+01 6.10557778e-01 1.41578604e-01 6.43853306e-04 1.98322304e+00 6.41200224e+00
6.19261390e-01 2.11695283e+01 6.65304597e-01 1.66075641e-01 7.57123374e-04 1.97028232e+00 6.42374123e+00
6.29582413e-01 2.21683915e+01 7.22368327e-01 2.06443306e-01 9.04485348e-04 1.95772391e+00 6.43584871e+00
6.39903436e-01 2.32022896e+01 7.80367025e-01 2.20660393e-01 7.27080874e-04 1.94446137e+00 6.44863506e+00
6.50224460e-01 2.42567004e+01 8.41500287e-01 1.85526927e-01 6.32795595e-04 1.93058403e+00 6.46149591e+00
6.60545483e-01 2.53150335e+01 9.00784339e-01 2.18392313e-01 8.23456345e-04 1.91736917e+00 6.47397467e+00
6.70866506e-01 2.63982962e+01 9.59089239e-01 2.04365421e-01 1.17258961e-03 1.90326763e+00 6.48678166e+00
6.81187529e-01 2.74954455e+01 1.02377727e+00 2.38310838e-01 7.44075365e-04 1.88918883e+00 6.50029942e+00
6.91508552e-01 2.86424060e+01 1.09940423e+00 2.56091004e-01 6.89302193e-04 1.87485366e+00 6.51384111e+00
7.01829576e-01 2.98964165e+01 1.17959755e+00 2.78715555e-01 9.12969377e-04 1.86069475e+00 6.52703909e+00
7.12150599e-01 3.12034201e+01 1.27829017e+00 3.02819095e-01 9.64865826e-04 1.84625387e+00 6.54041660e+00
7.22471622e-01 3.24947925e+01 1.37701045e+00 2.60918302e-01 9.76906424e-04 1.83137787e+00 6.55392169e+00
7.32792645e-01 3.37982778e+01 1.48154880e+00 2.96956127e-01 1.04651788e-03 1.81721144e+00 6.56748843e+00
7.43113668e-01 3.50934671e+01 1.58890957e+00 3.07847499e-01 8.84422618e-04 1.80247617e+00 6.58121379e+00
7.53434691e-01 3.64587923e+01 1.70704847e+00 3.72534004e-01 6.49713202e-04 1.78765833e+00 6.59487125e+00
7.63755715e-01 3.77844210e+01 1.82536007e+00 3.53151020e-01 8.54453032e-04 1.77329613e+00 6.60800347e+00
7.74076738e-01 3.91107618e+01 1.94904262e+00 3.60982276e-01 1.24731381e-03 1.75863326e+00 6.62121519e+00
7.84397761e-01 4.04607530e+01 2.06944288e+00 3.62293458e-01 7.94332246e-04 1.74419145e+00 6.63491483e+00
7.94718784e-01 4.18287174e+01 2.19325881e+00 3.43662938e-01 7.28369014e-04 1.72941144e+00 6.64832916e+00
8.05039807e-01 4.31513477e+01 2.31391173e+00 3.76713833e-01 1.06455805e-03 1.71539759e+00 6.66108256e+00
8.15360830e-01 4.44504917e+01 2.43754829e+00 4.31366675e-01 9.84950092e-04 1.70110139e+00 6.67384311e+00
8.25681854e-01 4.58082808e+01 2.54622591e+00 3.91639500e-01 8.30539412e-04 1.68661080e+00 6.68679476e+00
8.36002877e-01 4.70956240e+01 2.65397985e+00 4.08946076e-01 9.49969220e-04 1.67301012e+00 6.69942910e+00
8.46323900e-01 4.84064580e+01 2.76032252e+00 3.89294875e-01 1.16665063e-03 1.65893035e+00 6.71183533e+00
8.56644923e-01 4.97049657e+01 2.84180864e+00 4.12704001e-01 9.58464983e-04 1.64534801e+00 6.72404643e+00
8.66965946e-01 5.09539517e+01 2.93963057e+00 4.21891133e-01 1.00597068e-03 1.63168646e+00 6.73579764e+00
8.77286969e-01 5.21620057e+01 3.01178838e+00 4.24760802e-01 1.12151900e-03 1.61862829e+00 6.74735661e+00
8.87607993e-01 5.33901609e+01 3.05863144e+00 4.49594708e-01 9.48658903e-04 1.60549668e+00 6.75917762e+00
8.97929016e-01 5.45289675e+01 3.12407294e+00 4.72570110e-01 9.10132749e-04 1.59227075e+00 6.77055793e+00
9.08250039e-01 5.56485953e+01 3.16851110e+00 5.56473067e-01 1.07306250e-03 1.58001541e+00 6.78114581e+00
9.18571062e-01 5.68020235e+01 3.18671452e+00 5.90478378e-01 1.19143229e-03 1.56739476e+00 6.79162935e+00
9.28892085e-01 5.78577658e+01 3.20062573e+00 5.56596049e-01 1.07117988e-03 1.55506891e+00 6.80234465e+00
9.39213108e-01 5.88102412e+01 3.38243584e+00 6.41229631e-01 1.07157982e-03 1.54315882e+00 6.81258378e+00
9.49534132e-01 5.97975292e+01 3.54541578e+00 7.59378279e-01 1.38272080e-03 1.53139693e+00 6.82228233e+00
9.59855155e-01 6.07760140e+01 3.72380731e+00 8.70291857e-01 1.75913436e-03 1.51992423e+00 6.83185255e+00
9.70176178e-01 6.15687529e+01 3.90852421e+00 9.91481657e-01 2.10456373e-03 1.50836964e+00 6.84112083e+00
9.80497201e-01 6.23466625e+01 4.01350997e+00 1.38138492e+00 2.38606999e-03 1.49770378e+00 6.85015917e+00
9.90818224e-01 6.30767892e+01 4.23812898e+00 1.73048619e+00 3.25868259e-03 1.48692846e+00 6.85930210e+00
1.00113925e+00 6.38427026e+01 4.34454114e+00 2.10244115e+00 4.36657691e-03 1.47630045e+00 6.86835762e+00
1.01146027e+00 6.43720723e+01 4.49863811e+00 2.92666834e+00 5.93679893e-03 1.46673595e+00 6.87706357e+00
1.02178129e+00 6.50077862e+01 4.59801663e+00 4.20312112e+00 7.85305000e-03 1.45726162e+00 6.88649724e+00
1.03210232e+00 6.59937674e+01 4.66126931e+00 5.51963048e+00 1.08223815e-02 1.44891981e+00 6.89764758e+00
1.04242334e+00 6.72323869e+01 4.80753081e+00 7.24453423e+00 1.58436146e-02 1.44168536e+00 6.91111369e+00
1.05274436e+00 6.85414342e+01 4.84930003e+00 9.72058537e+00 2.12470356e-02 1.43761156e+00 6.92916681e+00
1.06306539e+00 6.98241340e+01 4.90742332e+00 1.43750832e+01 2.69971603e-02 1.43807461e+00 6.95694556e+00
1.07338641e+00 7.07900552e+01 5.04438266e+00 2.01369927e+01 3.50706632e-02 1.44613484e+00 7.00242057e+00
1.08370743e+00 7.21875703e+01 5.40277223e+00 2.64629213e+01 5.41526600e-02 1.46826539e+00 7.07977062e+00
1.09402846e+00 7.33493746e+01 5.95444560e+00 3.27131828e+01 7.58948527e-02 1.51620199e+00 7.21634904e+00
1.10434948e+00 8.27084678e+01 6.98853594e+00 4.85483875e+01 9.65577811e-02 1.61748141e+00 7.46255667e+00
1.11467050e+00 1.14133625e+02 9.39055404e+00 6.65573548e+01 1.13082451e-01 1.81263787e+00 7.90765045e+00
1.12499153e+00 1.68711939e+02 1.15864098e+01 8.79760160e+01 1.71001267e-01 2.15579440e+00 8.69846311e+00
1.13531255e+00 2.20753094e+02 1.52716037e+01 1.07854389e+02 2.53682944e-01 2.73118649e+00 1.00331467e+01
1.14563357e+00 3.28658644e+02 2.21167664e+01 1.76825150e+02 3.40981355e-01 3.72778148e+00 1.21424013e+01
1.15595459e+00 4.48712991e+02 2.73101944e+01 2.58645140e+02 3.34290994e-01 5.66856121e+00 1.50862184e+01
1.16627562e+00 5.17794642e+02 4.74585989e+01 3.02701308e+02 5.01820784e-01 8.94640233e+00 1.86800895e+01
1.17659664e+00 7.92950221e+02 1.00117915e+02 3.74500550e+02 5.53582329e-01 1.24180124e+01 2.42804997e+01
1.18691766e+00 1.57400287e+03 3.50686516e+02 6.69831266e+02 7.59850516e-01 1.66533883e+01 2.98071182e+01


==> data/guide_n128_ma0.0224_wb1.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.54630561e-14 5.70200192e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.03210232e-02 5.29769884e+00 9.42993177e-05 8.29895566e-02 7.52348440e-04 2.00008431e+00 6.41723689e+00
2.06420463e-02 5.29384780e+00 2.78646245e-04 6.93241569e-02 8.79565844e-04 2.00041085e+00 6.41638718e+00
3.09630695e-02 5.29411750e+00 3.16280000e-04 8.07749960e-02 7.54387237e-04 2.00211740e+00 6.41551375e+00
4.12840927e-02 5.28616944e+00 5.31251476e-04 9.07256713e-02 3.97938084e-04 2.00396096e+00 6.41291310e+00
5.16051158e-02 5.28006533e+00 5.92009094e-04 5.50121052e-02 7.63178866e-04 2.00575812e+00 6.41083367e+00
6.19261390e-02 5.27255586e+00 7.31771259e-04 9.21028131e-02 5.77306256e-04 2.00916050e+00 6.40733936e+00
7.22471622e-02 5.29466141e+00 9.46559490e-04 6.61722266e-02 6.66602783e-04 2.01247740e+00 6.40318699e+00
8.25681854e-02 5.36021682e+00 9.77715351e-04 7.91030145e-02 7.98951160e-04 2.01615158e+00 6.39929951e+00
9.28892085e-02 5.42775307e+00 1.22403174e-03 7.37485393e-02 6.19708935e-04 2.02037918e+00 6.39494844e+00
1.03210232e-01 5.50182381e+00 1.38813484e-03 6.02215027e-02 3.36815138e-04 2.02528705e+00 6.39025773e+00
1.13531255e-01 5.58404682e+00 1.49745953e-03 7.98288005e-02 5.74130155e-04 2.03035935e+00 6.38451683e+00
1.23852278e-01 5.67370567e+00 1.79325459e-03 2.09262126e-02 9.32630274e-04 2.03522854e+00 6.37838082e+00
1.34173301e-01 5.76638011e+00 1.94791070e-03 6.78311458e-02 5.54383762e-04 2.04137728e+00 6.37304358e+00
1.44494324e-01 5.86776526e+00 2.18657729e-03 4.83952142e-02 4.09681019e-04 2.04719829e+00 6.36698032e+00
1.54815348e-01 5.97741886e+00 2.50684766e-03 4.93149773e-02 5.91716771e-04 2.05293739e+00 6.36067015e+00
1.65136371e-01 6.09254027e+00 2.73228711e-03 6.49824928e-02 7.39607572e-04 2.05935064e+00 6.35387671e+00
1.75457394e-01 6.21018000e+00 3.10949733e-03 2.35610058e-02 6.70417290e-04 2.06568378e+00 6.34710040e+00
1.85778417e-01 6.34055516e+00 3.48075520e-03 7.06057229e-02 6.46939999e-04 2.07201410e+00 6.34071873e+00
1.96099440e-01 6.47434759e+00 3.86355954e-03 4.63414688e-02 6.20242535e-04 2.07800730e+00 6.33451093e+00
2.06420463e-01 6.61168101e+00 4.38754893e-03 6.75613147e-02 3.78213222e-04 2.08466448e+00 6.32777059e+00
2.16741487e-01 6.76052214e+00 4.90489952e-03 7.10075719e-02 5.66957153e-04 2.09079545e+00 6.32100079e+00
2.27062510e-01 6.91757682e+00 5.52821084e-03 3.71289885e-02 7.59966804e-04 2.09641038e+00 6.31462746e+00
2.37383533e-01 7.07886864e+00 6.26788104e-03 6.71732969e-02 5.62130988e-04 2.10257356e+00 6.30879096e+00
2.47704556e-01 7.24774492e+00 7.05347895e-03 2.90273754e-02 3.05377444e-04 2.10808112e+00 6.30320962e+00
2.58025579e-01 7.43220473e+00 8.00623074e-03 5.56465426e-02 6.57979435e-04 2.11328498e+00 6.29738568e+00
2.68346602e-01 7.62183951e+00 9.10162247e-03 4.50226414e-02 6.49280583e-04 2.11812607e+00 6.29186842e+00
2.78667626e-01 7.82580395e+00 1.03436108e-02 3.55149454e-02 6.10784138e-04 2.12296143e+00 6.28688110e+00
2.88988649e-01 8.03969578e+00 1.18213827e-02 5.33893839e-02 3.97854782e-04 2.12714449e+00 6.28272275e+00
2.99309672e-01 8.26554982e+00 1.34674177e-02 9.92183709e-03 6.65065973e-04 2.13056331e+00 6.27879429e+00
3.09630695e-01 8.49693637e+00 1.53803387e-02 5.51975949e-02 3.94870549e-04 2.13423960e+00 6.27491636e+00
3.19951718e-01 8.74058435e+00 1.76743387e-02 4.03145032e-02 6.16900557e-04 2.13700249e+00 6.27147271e+00
3.30272741e-01 8.99418724e+00 2.02978894e-02 4.86634069e-02 6.33735970e-04 2.13911419e+00 6.26896257e+00
3.40593765e-01 9.25157395e+00 2.32863746e-02 5.70411529e-02 5.45450778e-04 2.14097054e+00 6.26711939e+00
3.50914788e-01 9.51216284e+00 2.66782168e-02 2.53393315e-02 3.13292541e-04 2.14223766e+00 6.26562752e+00
3.61235811e-01 9.78348242e+00 3.07238691e-02 5.83508861e-02 5.09855114e-04 2.14287092e+00 6.26441183e+00
3.71556834e-01 1.00631547e+01 3.54488538e-02 2.89289952e-02 7.49107746e-04 2.14264915e+00 6.26381517e+00
3.81877857e-01 1.03521790e+01 4.07705048e-02 5.19775662e-02 4.62998063e-04 2.14238958e+00 6.26408987e+00
3.92198880e-01 1.06496247e+01 4.68805855e-02 4.74471778e-02 3.55962693e-04 2.14116305e+00 6.26514847e+00
4.02519904e-01 1.09519977e+01 5.40677376e-02 2.85661547e-02 5.46535104e-04 2.13911774e+00 6.26662355e+00
4.12840927e-01 1.12542444e+01 6.19817025e-02 4.81735230e-02 5.43057719e-04 2.13694086e+00 6.26832278e+00
4.23161950e-01 1.15573231e+01 7.12577446e-02 1.62521761e-02 6.29257654e-04 2.13386094e+00 6.27078231e+00
4.33482973e-01 1.18706485e+01 8.20605918e-02 4.66545425e-02 5.63804909e-04 2.13018068e+00 6.27423087e+00
4.43803996e-01 1.21820951e+01 9.42929449e-02 4.82183671e-02 4.92974719e-04 2.12575497e+00 6.27832467e+00
4.54125019e-01 1.24925777e+01 1.07587299e-01 4.25861445e-02 4.35466812e-04 2.12107525e+00 6.28264283e+00
4.64446043e-01 1.28152791e+01 1.23205460e-01 5.15813572e-02 5.39265586e-04 2.11555516e+00 6.28746910e+00
4.74767066e-01 1.31413856e+01 1.40848494e-01 4.38788835e-02 7.26265975e-04 2.10922896e+00 6.29305320e+00
4.85088089e-01 1.34612678e+01 1.60599069e-01 6.67643521e-02 5.09828592e-04 2.10280278e+00 6.29938757e+00
4.95409112e-01 1.37798428e+01 1.82479272e-01 4.60064936e-02 4.84150954e-04 2.09547747e+00 6.30629827e+00
5.05730135e-01 1.40990385e+01 2.07314959e-01 6.82744271e-02 5.10371292e-04 2.08759123e+00 6.31356514e+00
5.16051158e-01 1.44089149e+01 2.33661366e-01 8.99391010e-02 6.05192995e-04 2.07926280e+00 6.32114267e+00
5.26372182e-01 1.47128899e+01 2.63619490e-01 6.66804361e-02 7.18691099e-04 2.07047347e+00 6.32937668e+00
5.36693205e-01 1.50186980e+01 2.97275474e-01 7.37365206e-02 5.28153739e-04 2.06107870e+00 6.33845766e+00
5.47014228e-01 1.53183018e+01 3.33494654e-01 8.50790214e-02 5.12358116e-04 2.05101666e+00 6.34790602e+00
5.57335251e-01 1.60273691e+01 3.71146003e-01 1.05056762e-01 6.53424586e-04 2.04092255e+00 6.35743009e+00
5.67656274e-01 1.67951003e+01 4.13584065e-01 1.00597601e-01 7.22692819e-04 2.03010845e+00 6.36738833e+00
5.77977297e-01 1.75831395e+01 4.58536980e-01 1.07902876e-01 6.07557381e-04 2.01877600e+00 6.37805428e+00
5.88298321e-01 1.83817320e+01 5.07192149e-01 1.45754744e-01 5.75781532e-04 2.00730597e+00 6.38914113e+00
5.98619344e-01 1.92577776e+01 5.56342213e-01 1.22138343e-01 7.04458285e-04 1.99531518e+00 6.40045407e+00
6.08940367e-01 2.02033053e+01 6.10973947e-01 1.45531220e-01 6.06730379e-04 1.98301680e+00 6.41198402e+00
6.19261390e-01 2.11675881e+01 6.65381359e-01 1.49692718e-01 6.69328815e-04 1.97025895e+00 6.42376250e+00
6.29582413e-01 2.21705294e+01 7.22792692e-01 1.74594939e-01 8.15386097e-04 1.95748595e+00 6.43594088e+00
6.39903436e-01 2.32050196e+01 7.80696287e-01 1.70348237e-01 6.90506430e-04 1.94422005e+00 6.44860374e+00
6.50224460e-01 2.42578508e+01 8.41662093e-01 1.80541750e-01 5.48500631e-04 1.93059888e+00 6.46137096e+00
6.60545483e-01 2.53186962e+01 9.01254092e-01 1.99742270e-01 7.61891688e-04 1.91708997e+00 6.47400865e+00
6.70866506e-01 2.64008102e+01 9.59340566e-01 2.09816639e-01 9.19805918e-04 1.90314073e+00 6.48690723e+00
6.81187529e-01 2.74966660e+01 1.02402483e+00 2.18869573e-01 6.87663987e-04 1.88904243e+00 6.50028209e+00
6.91508552e-01 2.86427664e+01 1.09988901e+00 2.33529222e-01 6.63258665e-04 1.87477541e+00 6.51374493e+00
7.01829576e-01 2.99055662e+01 1.18127322e+00 2.54709402e-01 8.18134746e-04 1.86051463e+00 6.52706265e+00
7.12150599e-01 3.12050026e+01 1.27945607e+00 2.80230783e-01 8.17242644e-04 1.84605707e+00 6.54043704e+00
7.22471622e-01 3.24977661e+01 1.37808170e+00 2.71012678e-01 7.58277894e-04 1.83139532e+00 6.55393574e+00
7.32792645e-01 3.38023562e+01 1.48250710e+00 2.72357521e-01 8.68257608e-04 1.81697154e+00 6.56752959e+00
7.43113668e-01 3.50989660e+01 1.58996799e+00 3.03360572e-01 8.12591008e-04 1.80228683e+00 6.58120447e+00
7.53434691e-01 3.64545790e+01 1.70702169e+00 3.25116569e-01 7.00157348e-04 1.78759654e+00 6.59476074e+00
7.63755715e-01 3.77872696e+01 1.82556503e+00 3.23527634e-01 8.31096698e-04 1.77304406e+00 6.60804260e+00
7.74076738e-01 3.91180833e+01 1.94945495e+00 3.31739288e-01 9.86045116e-04 1.75846654e+00 6.62135883e+00
7.84397761e-01 4.04598443e+01 2.06876998e+00 3.44251965e-01 7.85589519e-04 1.74392994e+00 6.63487663e+00
7.94718784e-01 4.18237531e+01 2.19233453e+00 3.41003396e-01 7.36848249e-04 1.72935933e+00 6.64820095e+00
8.05039807e-01 4.31503906e+01 2.31317773e+00 3.55621954e-01 9.01850985e-04 1.71513041e+00 6.66112185e+00
8.15360830e-01 4.44456558e+01 2.43558899e+00 3.72593256e-01 9.21257410e-04 1.70082968e+00 6.67393641e+00
8.25681854e-01 4.57915261e+01 2.54242839e+00 3.68567520e-01 8.37263399e-04 1.68659960e+00 6.68676721e+00
8.36002877e-01 4.70927023e+01 2.65154474e+00 3.75045148e-01 8.47615464e-04 1.67270254e+00 6.69942048e+00
8.46323900e-01 4.83882764e+01 2.75723638e+00 3.71164031e-01 9.01963214e-04 1.65881085e+00 6.71183625e+00
8.56644923e-01 4.96868479e+01 2.83688812e+00 3.80597999e-01 8.21100605e-04 1.64513519e+00 6.72398750e+00
8.66965946e-01 5.09208544e+01 2.93465276e+00 3.85041290e-01 8.90428166e-04 1.63158708e+00 6.73581403e+00
8.77286969e-01 5.21362370e+01 3.00496211e+00 3.89442405e-01 9.75230828e-04 1.61836138e+00 6.74748725e+00
8.87607993e-01 5.33503150e+01 3.05052090e+00 4.00645895e-01 8.45575776e-04 1.60521692e+00 6.75912257e+00
8.97929016e-01 5.44848905e+01 3.11713609e+00 4.34437983e-01 8.03913190e-04 1.59221825e+00 6.77040631e+00
9.08250039e-01 5.56067525e+01 3.16130236e+00 4.63006161e-01 9.19191928e-04 1.57965615e+00 6.78117951e+00
9.18571062e-01 5.67423765e+01 3.17757924e+00 5.06983180e-01 9.86251097e-04 1.56713732e+00 6.79175479e+00
9.28892085e-01 5.77959205e+01 3.19005858e+00 5.37506394e-01 8.58234371e-04 1.55486801e+00 6.80227379e+00
9.39213108e-01 5.87349471e+01 3.37969649e+00 5.64828318e-01 8.25883096e-04 1.54286398e+00 6.81246860e+00
9.49534132e-01 5.97350571e+01 3.53871568e+00 6.06738777e-01 9.13897567e-04 1.53111404e+00 6.82224554e+00
9.59855155e-01 6.06394868e+01 3.71751292e+00 6.61016340e-01 8.76315745e-04 1.51956763e+00 6.83172847e+00
9.70176178e-01 6.14891260e+01 3.89582757e+00 6.68385984e-01 8.82962041e-04 1.50818406e+00 6.84092961e+00
9.80497201e-01 6.22222207e+01 4.00300878e+00 7.04335616e-01 9.45523925e-04 1.49722660e+00 6.84988809e+00
9.90818224e-01 6.29796391e+01 4.20965583e+00 7.55536165e-01 8.54440477e-04 1.48634721e+00 6.85865508e+00
1.00113925e+00 6.36204820e+01 4.32896432e+00 7.67074092e-01 7.92018494e-04 1.47570714e+00 6.86705329e+00
1.01146027e+00 6.42208499e+01 4.46215037e+00 8.07898225e-01 8.95513986e-04 1.46541365e+00 6.87497438e+00
1.02178129e+00 6.47086230e+01 4.59776551e+00 8.35125377e-01 9.85664488e-04 1.45527227e+00 6.88269075e+00
1.03210232e+00 6.59361347e+01 4.62233162e+00 8.49998094e-01 8.16806270e-04 1.44537972e+00 6.89032426e+00
1.04242334e+00 6.72490183e+01 4.80305736e+00 8.77349206e-01 7.77374272e-04 1.43566333e+00 6.89760368e+00
1.05274436e+00 6.84765236e+01 4.82796161e+00 8.90763098e-01 8.93307582e-04 1.42630904e+00 6.90442761e+00
1.06306539e+00 6.96515966e+01 4.90054735e+00 9.21476122e-01 8.86903302e-04 1.41706262e+00 6.91100417e+00
1.07338641e+00 7.07889650e+01 4.95611153e+00 9.13776358e-01 8.21772396e-04 1.40801038e+00 6.91739451e+00
1.08370743e+00 7.19297887e+01 4.85961054e+00 9.04817839e-01 8.46929414e-04 1.39931595e+00 6.92352192e+00
1.09402846e+00 7.30679046e+01 4.99924430e+00 9.10852159e-01 8.76505672e-04 1.39070862e+00 6.92938589e+00
1.10434948e+00 7.42025968e+01 4.87180979e+00 9.67254685e-01 7.83454104e-04 1.38234817e+00 6.93493412e+00
1.11467050e+00 7.53253281e+01 4.85846148e+00 1.05794070e+00 8.34412244e-04 1.37418576e+00 6.94011791e+00
1.12499153e+00 7.64363800e+01 4.89862829e+00 1.18060092e+00 8.91817549e-04 1.36627600e+00 6.94511335e+00
1.13531255e+00 7.75326819e+01 5.15952740e+00 1.24846624e+00 8.66181353e-04 1.35850841e+00 6.95001109e+00
1.14563357e+00 7.85757017e+01 5.35149043e+00 1.24766957e+00 8.87931987e-04 1.35089672e+00 6.95457471e+00
1.15595459e+00 7.95240861e+01 5.39248759e+00 1.21396514e+00 9.08868500e-04 1.34361758e+00 6.95871796e+00
1.16627562e+00 8.05015227e+01 5.67455781e+00 1.26016248e+00 8.74586893e-04 1.33639829e+00 6.96266745e+00
1.17659664e+00 8.22271171e+01 5.90561673e+00 1.22441907e+00 8.50894746e-04 1.32939113e+00 6.96650540e+00
1.18691766e+00 8.37396685e+01 6.19798986e+00 1.10713674e+00 9.54741985e-04 1.32261012e+00 6.97007286e+00
1.19723869e+00 8.49637986e+01 6.48261479e+00 1.14983041e+00 1.02028126e-03 1.31598360e+00 6.97333540e+00
1.20755971e+00 8.59245866e+01 6.76205437e+00 1.20104212e+00 9.19741597e-04 1.30953865e+00 6.97634064e+00
1.21788073e+00 8.72897693e+01 7.05530704e+00 1.26177136e+00 9.00411082e-04 1.30322642e+00 6.97908603e+00
1.22820176e+00 8.85635264e+01 7.36621602e+00 1.32038540e+00 9.87491607e-04 1.29720131e+00 6.98164698e+00
1.23852278e+00 8.96726829e+01 7.66207242e+00 1.34518506e+00 1.03179552e-03 1.29125084e+00 6.98406674e+00
1.24884380e+00 9.04876563e+01 7.94184158e+00 1.45341751e+00 1.00333938e-03 1.28548329e+00 6.98618365e+00
1.25916483e+00 9.17242250e+01 8.20849067e+00 1.49644787e+00 9.89915013e-04 1.27996472e+00 6.98793133e+00
1.26948585e+00 9.26060381e+01 8.46245855e+00 1.51228405e+00 9.95274665e-04 1.27454555e+00 6.98951907e+00
1.27980687e+00 9.30553492e+01 8.70318957e+00 1.60045885e+00 9.89432739e-04 1.26934014e+00 6.99101979e+00
1.29012790e+00 9.36849178e+01 8.93010339e+00 1.62095091e+00 1.06717162e-03 1.26428085e+00 6.99224522e+00
1.30044892e+00 9.37662417e+01 9.14002828e+00 1.66523838e+00 1.10546690e-03 1.25946005e+00 6.99313891e+00
1.31076994e+00 9.39726923e+01 9.32945661e+00 1.74349561e+00 1.01177974e-03 1.25476378e+00 6.99382195e+00
1.32109097e+00 9.48357626e+01 9.50003574e+00 1.77752526e+00 9.81692987e-04 1.25023653e+00 6.99432250e+00
1.33141199e+00 9.60672317e+01 9.66042832e+00 1.75732059e+00 1.09073010e-03 1.24598165e+00 6.99462514e+00
1.34173301e+00 9.73744119e+01 9.84913791e+00 1.84071534e+00 1.13676446e-03 1.24182419e+00 6.99473059e+00
1.35205404e+00 9.83407135e+01 1.00465498e+01 1.86372516e+00 1.06105226e-03 1.23789651e+00 6.99455793e+00
1.36237506e+00 9.94085546e+01 1.02263757e+01 1.84211558e+00 1.03929439e-03 1.23415308e+00 6.99407314e+00
1.37269608e+00 1.00032731e+02 1.03818788e+01 1.87807972e+00 1.08649355e-03 1.23061490e+00 6.99343310e+00
1.38301710e+00 1.00700700e+02 1.05224819e+01 1.88880155e+00 1.09335169e-03 1.22727459e+00 6.99268811e+00
1.39333813e+00 1.01025663e+02 1.06566831e+01 1.88398120e+00 1.11892028e-03 1.22410060e+00 6.99165412e+00
1.40365915e+00 1.01325902e+02 1.07702460e+01 1.91857563e+00 1.13791944e-03 1.22120442e+00 6.99027576e+00
1.41398017e+00 1.02470088e+02 1.08483915e+01 1.92736244e+00 1.13645678e-03 1.21843729e+00 6.98870616e+00
1.42430120e+00 1.04403587e+02 1.08856656e+01 1.94934199e+00 1.10167173e-03 1.21591284e+00 6.98699361e+00
1.43462222e+00 1.05982283e+02 1.08657397e+01 2.05478356e+00 1.14780981e-03 1.21362287e+00 6.98504979e+00
1.44494324e+00 1.07721738e+02 1.10589826e+01 2.12218263e+00 1.20126628e-03 1.21151040e+00 6.98284566e+00
1.45526427e+00 1.09402431e+02 1.11411266e+01 2.19761821e+00 1.09612671e-03 1.20964034e+00 6.98037597e+00
1.46558529e+00 1.10898261e+02 1.14210345e+01 2.26868324e+00 1.17733455e-03 1.20794666e+00 6.97764529e+00
1.47590631e+00 1.11919485e+02 1.16616975e+01 2.36466644e+00 1.16899812e-03 1.20653360e+00 6.97474356e+00
1.48622734e+00 1.13296244e+02 1.18868081e+01 2.49892909e+00 1.18616010e-03 1.20529711e+00 6.97168883e+00
1.49654836e+00 1.14283568e+02 1.22444790e+01 2.63996936e+00 1.16897702e-03 1.20428107e+00 6.96833412e+00
1.50686938e+00 1.15706240e+02 1.24888344e+01 2.76228303e+00 1.17694470e-03 1.20351873e+00 6.96464308e+00
1.51719041e+00 1.16759883e+02 1.27871297e+01 2.85525568e+00 1.22769045e-03 1.20292561e+00 6.96077506e+00
1.52751143e+00 1.17431352e+02 1.29246038e+01 2.94612192e+00 1.14763570e-03 1.20260560e+00 6.95677820e+00
1.53783245e+00 1.17723364e+02 1.31171795e+01 3.04513088e+00 1.24866817e-03 1.20247480e+00 6.95252680e+00
1.54815348e+00 1.17820769e+02 1.32955208e+01 3.13910092e+00 1.29308651e-03 1.20258277e+00 6.94797546e+00
1.55847450e+00 1.18653786e+02 1.34772855e+01 3.31751666e+00 1.20417044e-03 1.20289480e+00 6.94318432e+00
1.56879552e+00 1.19260483e+02 1.36851413e+01 3.72396852e+00 1.18964493e-03 1.20340750e+00 6.93819043e+00
1.57911654e+00 1.19644560e+02 1.37913427e+01 4.17822775e+00 1.30738882e-03 1.20419005e+00 6.93301923e+00
1.58943757e+00 1.19824015e+02 1.41587506e+01 4.69167604e+00 1.35316374e-03 1.20513052e+00 6.92765607e+00
1.59975859e+00 1.19853666e+02 1.42918679e+01 5.21381922e+00 1.30848095e-03 1.20631142e+00 6.92201064e+00
1.61007961e+00 1.20002501e+02 1.44814903e+01 5.73822087e+00 1.32911565e-03 1.20768120e+00 6.91608016e+00
1.62040064e+00 1.20957069e+02 1.46523065e+01 6.39140385e+00 1.38436491e-03 1.20925467e+00 6.91000407e+00
1.63072166e+00 1.21430490e+02 1.49884947e+01 7.16630207e+00 1.42324399e-03 1.21105490e+00 6.90381416e+00
1.64104268e+00 1.21205221e+02 1.49712541e+01 7.96421525e+00 1.50687159e-03 1.21301240e+00 6.89737804e+00
1.65136371e+00 1.20391557e+02 1.54286353e+01 8.78195515e+00 1.56432954e-03 1.21520042e+00 6.89065703e+00
1.66168473e+00 1.19466861e+02 1.52501417e+01 9.60629739e+00 1.52452981e-03 1.21753507e+00 6.88375657e+00
1.67200575e+00 1.18903379e+02 1.55124748e+01 1.03955630e+01 1.54171572e-03 1.22007662e+00 6.87673220e+00
1.68232678e+00 1.19353168e+02 1.60424047e+01 1.11505071e+01 1.67836641e-03 1.22280659e+00 6.86955423e+00
1.69264780e+00 1.19605194e+02 1.72852310e+01 1.23629345e+01 1.73846599e-03 1.22567830e+00 6.86218547e+00
1.70296882e+00 1.19369477e+02 1.87743242e+01 1.36675109e+01 1.68065241e-03 1.22874722e+00 6.85459741e+00
1.71328985e+00 1.19537645e+02 2.08224198e+01 1.49267780e+01 1.71225887e-03 1.23193678e+00 6.84682454e+00
1.72361087e+00 1.19625007e+02 2.32700523e+01 1.61328361e+01 1.81558230e-03 1.23531594e+00 6.83896746e+00
1.73393189e+00 1.19668528e+02 2.56468357e+01 1.71657984e+01 1.93499611e-03 1.23882691e+00 6.83103146e+00
1.74425292e+00 1.20353675e+02 2.81792647e+01 1.79653569e+01 2.09684864e-03 1.24246653e+00 6.82290110e+00
1.75457394e+00 1.20997316e+02 3.12865831e+01 1.90092354e+01 2.25297325e-03 1.24625601e+00 6.81456145e+00
1.76489496e+00 1.21942380e+02 3.42705837e+01 2.03464345e+01 2.35541878e-03 1.25013135e+00 6.80613811e+00
1.77521599e+00 1.21466440e+02 3.70266313e+01 2.13583999e+01 2.48235193e-03 1.25415910e+00 6.79768323e+00
1.78553701e+00 1.24895111e+02 3.94513717e+01 2.28669857e+01 2.68229985e-03 1.25825916e+00 6.78912725e+00
1.79585803e+00 1.27888804e+02 4.14381960e+01 2.42133716e+01 2.78941486e-03 1.26245863e+00 6.78042410e+00
1.80617905e+00 1.28396313e+02 4.60714377e+01 2.50053065e+01 2.79681536e-03 1.26674352e+00 6.77160200e+00
1.81650008e+00 1.29250057e+02 5.16057269e+01 2.66384106e+01 3.06856227e-03 1.27107331e+00 6.76272272e+00
1.82682110e+00 1.28774585e+02 5.73391424e+01 2.77938634e+01 3.12609026e-03 1.27549542e+00 6.75384448e+00
1.83714212e+00 1.33659947e+02 6.21020177e+01 2.77669452e+01 3.00497994e-03 1.27993281e+00 6.74495579e+00
1.84746315e+00 1.35467087e+02 6.51980003e+01 2.66945951e+01 3.26322444e-03 1.28443605e+00 6.73599317e+00
1.85778417e+00 1.34701436e+02 7.46918573e+01 2.82195062e+01 3.37330310e-03 1.28897336e+00 6.72700236e+00
1.86810519e+00 1.39849688e+02 7.75743347e+01 3.28588383e+01 3.79780445e-03 1.29357002e+00 6.71814904e+00
1.87842622e+00 1.84465796e+02 8.20709964e+01 3.87922628e+01 4.63661887e-03 1.29829371e+00 6.70951765e+00
1.88874724e+00 2.77579005e+02 8.74944696e+01 4.42014142e+01 6.27990720e-03 1.30312543e+00 6.70109193e+00
1.89906826e+00 3.00089088e+02 1.08248670e+02 5.83158113e+01 9.84127188e-03 1.30828238e+00 6.69317311e+00
1.90938929e+00 3.69789521e+02 1.65257027e+02 5.58054211e+01 1.12182245e-02 1.31438620e+00 6.68698396e+00
1.91971031e+00 6.02731817e+02 2.37874646e+02 8.02532727e+01 2.76906233e-02 1.32401894e+00 6.68733763e+00


==> data/guide_n128_single.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.52759531e-14 3.56438905e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.29976898e+00 1.48867823e-04 1.46756875e-01 1.16274311e-03 2.00038003e+00 6.41719429e+00
2.04406379e-02 5.29644382e+00 1.66799803e-04 1.17092894e-01 2.01076134e-03 2.00036726e+00 6.41577047e+00
3.06609569e-02 5.28856909e+00 4.01078709e-04 1.12158915e-01 2.05946745e-03 2.00116561e+00 6.41392079e+00
4.08812758e-02 5.28480284e+00 5.00110506e-04 1.84624898e-01 1.63574876e-03 2.00373754e+00 6.41161699e+00
5.11015948e-02 5.28621533e+00 5.68125747e-04 1.07713353e-01 1.64995332e-03 2.00645893e+00 6.40992442e+00
6.13219138e-02 5.27394166e+00 8.01048726e-04 1.50185902e-01 9.48465740e-04 2.00936961e+00 6.40692722e+00
7.15422327e-02 5.29634047e+00 8.13780950e-04 1.58626148e-01 1.13778806e-03 2.01170499e+00 6.40410854e+00
8.17625517e-02 5.36213559e+00 1.05908885e-03 9.54493903e-02 2.00410787e-03 2.01505579e+00 6.39946124e+00
9.19828706e-02 5.42553902e+00 1.19425266e-03 1.66977331e-01 1.44902644e-03 2.02039045e+00 6.39460806e+00
1.02203190e-01 5.49460501e+00 1.31736379e-03 1.23053821e-01 1.40308791e-03 2.02510254e+00 6.38967834e+00
1.12423509e-01 5.57495250e+00 1.57614965e-03 1.14149756e-01 1.70688339e-03 2.02986684e+00 6.38356707e+00
1.22643828e-01 5.66871299e+00 1.67236447e-03 1.33683719e-01 1.88547679e-03 2.03491898e+00 6.37818735e+00
1.32864146e-01 5.76058788e+00 1.96676714e-03 1.09320668e-01 1.59247030e-03 2.03990367e+00 6.37316301e+00
1.43084465e-01 5.85926608e+00 2.16989242e-03 1.58212455e-01 1.40103416e-03 2.04615105e+00 6.36761563e+00
1.53304784e-01 5.96269595e+00 2.40858684e-03 1.01991771e-01 9.18260424e-04 2.05241097e+00 6.36155106e+00
1.63525103e-01 6.07253266e+00 2.75299198e-03 1.38306430e-01 9.09981988e-04 2.05887151e+00 6.35480565e+00
1.73745422e-01 6.19525943e+00 3.00605239e-03 1.62263991e-01 1.43814871e-03 2.06488324e+00 6.34769053e+00
1.83965741e-01 6.32553631e+00 3.42424113e-03 8.56369288e-02 2.31224254e-03 2.07002404e+00 6.34043431e+00
1.94186060e-01 6.45379275e+00 3.80510457e-03 1.63077481e-01 1.81178919e-03 2.07669752e+00 6.33409510e+00
2.04406379e-01 6.58516805e+00 4.26398400e-03 1.33970598e-01 1.21818862e-03 2.08375871e+00 6.32825749e+00
2.14626698e-01 6.73105195e+00 4.81106716e-03 1.21767207e-01 9.70294066e-04 2.08990043e+00 6.32218738e+00
2.24847017e-01 6.88568161e+00 5.37100063e-03 1.58042976e-01 1.02389081e-03 2.09549182e+00 6.31637178e+00
2.35067336e-01 7.04779216e+00 6.11709204e-03 1.20226437e-01 1.39595689e-03 2.10060110e+00 6.31021463e+00
2.45287655e-01 7.21628534e+00 6.86190989e-03 1.46905256e-01 1.77970207e-03 2.10651172e+00 6.30363609e+00
2.55507974e-01 7.39026015e+00 7.76504629e-03 1.38828685e-01 1.56418187e-03 2.11232001e+00 6.29739658e+00
2.65728293e-01 7.56638783e+00 8.80842345e-03 7.85568710e-02 1.79111421e-03 2.11718031e+00 6.29211547e+00
2.75948612e-01 7.77229502e+00 1.00057371e-02 1.53648389e-01 1.21899834e-03 2.12212825e+00 6.28746298e+00
2.86168931e-01 7.99133093e+00 1.14074849e-02 1.15324328e-01 1.83787302e-03 2.12581503e+00 6.28332363e+00
2.96389250e-01 8.20715341e+00 1.29965752e-02 1.09483136e-01 1.58860749e-03 2.12912401e+00 6.27980889e+00
3.06609569e-01 8.42946683e+00 1.48236177e-02 1.46665181e-01 1.06581797e-03 2.13314857e+00 6.27610436e+00
3.16829888e-01 8.66822494e+00 1.69407005e-02 1.11052061e-01 1.15354645e-03 2.13668876e+00 6.27215029e+00
3.27050207e-01 8.91436634e+00 1.94327385e-02 1.43221069e-01 1.34098793e-03 2.13910938e+00 6.26885561e+00
3.37270526e-01 9.16904202e+00 2.23390676e-02 1.21967628e-01 1.57132695e-03 2.14013145e+00 6.26652263e+00
3.47490845e-01 9.43534667e+00 2.55305762e-02 1.20556904e-01 1.86218380e-03 2.14126652e+00 6.26486127e+00
3.57711164e-01 9.69872487e+00 2.92974115e-02 1.42619444e-01 1.63036962e-03 2.14292796e+00 6.26404663e+00
3.67931483e-01 9.95686687e+00 3.37602259e-02 1.24507376e-01 9.57959603e-04 2.14324055e+00 6.26401186e+00
3.78151801e-01 1.02435650e+01 3.87884872e-02 1.17083075e-01 1.03228871e-03 2.14271314e+00 6.26416735e+00
3.88372120e-01 1.05484561e+01 4.44888981e-02 1.24553642e-01 1.46699675e-03 2.14179979e+00 6.26445153e+00
3.98592439e-01 1.08437725e+01 5.13182460e-02 1.17990822e-01 1.57231573e-03 2.13971387e+00 6.26524868e+00
4.08812758e-01 1.11357471e+01 5.89329000e-02 1.37190391e-01 1.53392796e-03 2.13764103e+00 6.26656882e+00
4.19033077e-01 1.14347005e+01 6.73916154e-02 1.23307884e-01 1.84767569e-03 2.13540738e+00 6.26861013e+00
4.29253396e-01 1.17382576e+01 7.73751693e-02 1.24026460e-01 1.35782396e-03 2.13232369e+00 6.27192143e+00
4.39473715e-01 1.20476662e+01 8.91816135e-02 1.31207554e-01 1.12258021e-03 2.12805860e+00 6.27621776e+00
4.49694034e-01 1.23693619e+01 1.01927721e-01 1.21719386e-01 1.56111639e-03 2.12264070e+00 6.28077076e+00
4.59914353e-01 1.26831008e+01 1.16307505e-01 1.53419793e-01 1.50217371e-03 2.11770894e+00 6.28534587e+00
4.70134672e-01 1.29879826e+01 1.32691673e-01 1.48925238e-01 1.45219292e-03 2.11270493e+00 6.29009065e+00
4.80354991e-01 1.33022766e+01 1.51510831e-01 1.24007028e-01 1.79893186e-03 2.10631628e+00 6.29535668e+00
4.90575310e-01 1.36275353e+01 1.71756982e-01 1.27252705e-01 1.85439664e-03 2.09916335e+00 6.30167429e+00
5.00795629e-01 1.39473501e+01 1.95837171e-01 1.63323015e-01 1.47138620e-03 2.09131283e+00 6.30911357e+00
5.11015948e-01 1.42600411e+01 2.21302214e-01 1.60874803e-01 1.42231144e-03 2.08325301e+00 6.31709473e+00
5.21236267e-01 1.45632142e+01 2.49007852e-01 1.72317748e-01 1.13152097e-03 2.07521173e+00 6.32523101e+00
5.31456586e-01 1.48529752e+01 2.79686637e-01 1.05999860e-01 1.57889236e-03 2.06609460e+00 6.33364772e+00
5.41676905e-01 1.51497602e+01 3.15728356e-01 1.18367687e-01 1.75198399e-03 2.05677603e+00 6.34241995e+00
5.51897224e-01 1.56274976e+01 3.51978676e-01 1.40441551e-01 1.60713026e-03 2.04659199e+00 6.35154576e+00
5.62117543e-01 1.63832479e+01 3.92190161e-01 1.16436831e-01 2.03400740e-03 2.03546432e+00 6.36115774e+00
5.72337862e-01 1.71494518e+01 4.35550885e-01 1.54606471e-01 1.85253137e-03 2.02515488e+00 6.37129328e+00
5.82558181e-01 1.79208720e+01 4.81822596e-01 2.28421968e-01 1.93533796e-03 2.01446333e+00 6.38202146e+00
5.92778500e-01 1.87099423e+01 5.30062545e-01 1.75520514e-01 1.71124354e-03 2.00266295e+00 6.39345429e+00
6.02998819e-01 1.96432467e+01 5.83467660e-01 1.96446762e-01 1.22053501e-03 1.99010421e+00 6.40527586e+00
6.13219138e-01 2.05932647e+01 6.38348464e-01 1.62675147e-01 1.46124139e-03 1.97745258e+00 6.41688946e+00
6.23439457e-01 2.15508927e+01 6.90720591e-01 2.41805292e-01 1.68326664e-03 1.96556554e+00 6.42818819e+00
6.33659775e-01 2.25591388e+01 7.50226027e-01 2.47423146e-01 2.23582734e-03 1.95274645e+00 6.43973303e+00
6.43880094e-01 2.35854080e+01 8.08057724e-01 1.86387394e-01 2.68815444e-03 1.93920691e+00 6.45203387e+00
6.54100413e-01 2.46298032e+01 8.70318701e-01 2.33011143e-01 1.68643330e-03 1.92619516e+00 6.46513257e+00
6.64320732e-01 2.56838360e+01 9.30057721e-01 2.42105428e-01 1.59507176e-03 1.91197411e+00 6.47859545e+00
6.74541051e-01 2.67535899e+01 9.92638109e-01 2.88026867e-01 1.46318919e-03 1.89793563e+00 6.49178604e+00
6.84761370e-01 2.78381972e+01 1.05582988e+00 3.10900520e-01 1.86971839e-03 1.88459458e+00 6.50452750e+00
6.94981689e-01 2.89905230e+01 1.13158461e+00 3.01597922e-01 2.32443714e-03 1.87066476e+00 6.51728855e+00
7.05202008e-01 3.02906126e+01 1.22288433e+00 3.68745636e-01 2.27246462e-03 1.85634793e+00 6.53046281e+00
7.15422327e-01 3.15804558e+01 1.32158167e+00 2.89626286e-01 1.88716155e-03 1.84122218e+00 6.54389249e+00
7.25642646e-01 3.28517146e+01 1.42023880e+00 3.15844610e-01 2.05770995e-03 1.82702703e+00 6.55738210e+00
7.35862965e-01 3.41247982e+01 1.52624232e+00 3.46103194e-01 2.07394681e-03 1.81334459e+00 6.57086985e+00
7.46083284e-01 3.54175490e+01 1.63327119e+00 3.52418819e-01 2.59150800e-03 1.79845501e+00 6.58442731e+00
7.56303603e-01 3.67300567e+01 1.75315177e+00 3.84046248e-01 1.91113515e-03 1.78399285e+00 6.59803495e+00
7.66523922e-01 3.80814433e+01 1.87804184e+00 4.95610054e-01 1.66385375e-03 1.76944043e+00 6.61150185e+00
7.76744241e-01 3.94045969e+01 1.99784938e+00 4.07933067e-01 1.72712599e-03 1.75469765e+00 6.62448022e+00
7.86964560e-01 4.07279190e+01 2.12442233e+00 4.44303271e-01 2.17531416e-03 1.74082793e+00 6.63703952e+00
7.97184879e-01 4.20416628e+01 2.24453571e+00 4.40960345e-01 2.54720299e-03 1.72648222e+00 6.64981171e+00
8.07405198e-01 4.33604096e+01 2.36631000e+00 4.78641616e-01 2.61671255e-03 1.71252690e+00 6.66311647e+00
8.17625517e-01 4.46741166e+01 2.48844805e+00 5.01837501e-01 1.82370290e-03 1.69821331e+00 6.67657471e+00
8.27845836e-01 4.59899240e+01 2.60612994e+00 4.79271366e-01 1.94926123e-03 1.68348988e+00 6.68948911e+00
8.38066155e-01 4.72612653e+01 2.70218565e+00 5.21240572e-01 1.90062636e-03 1.67034495e+00 6.70162975e+00
8.48286474e-01 4.85564613e+01 2.81954451e+00 5.18028511e-01 2.65903293e-03 1.65700335e+00 6.71322349e+00
8.58506793e-01 4.98081395e+01 2.90983259e+00 5.08209392e-01 2.53762029e-03 1.64341756e+00 6.72490887e+00
8.68727112e-01 5.10610132e+01 2.98836219e+00 5.43187175e-01 2.20502408e-03 1.62982792e+00 6.73691099e+00
8.78947430e-01 5.22959602e+01 3.07298199e+00 5.33047882e-01 2.16198678e-03 1.61625905e+00 6.74889535e+00
8.89167749e-01 5.34945742e+01 3.12698295e+00 6.65652699e-01 2.12366008e-03 1.60394816e+00 6.76036802e+00
8.99388068e-01 5.45775177e+01 3.15897632e+00 6.47191089e-01 2.53919307e-03 1.59123230e+00 6.77135683e+00
9.09608387e-01 5.57585099e+01 3.20738562e+00 6.74203443e-01 2.88597135e-03 1.57842689e+00 6.78213625e+00
9.19828706e-01 5.67896613e+01 3.23766637e+00 7.54064926e-01 2.27235043e-03 1.56663553e+00 6.79271503e+00
9.30049025e-01 5.79509552e+01 3.25143346e+00 8.66192141e-01 2.82593018e-03 1.55398785e+00 6.80298109e+00
9.40269344e-01 5.89245739e+01 3.43888412e+00 1.20445878e+00 3.33132752e-03 1.54197890e+00 6.81276875e+00
9.50489663e-01 6.00260682e+01 3.61007119e+00 1.43888753e+00 4.21341641e-03 1.53093146e+00 6.82231336e+00
9.60709982e-01 6.07683163e+01 3.80752575e+00 1.59505984e+00 5.81277511e-03 1.51983447e+00 6.83201046e+00
9.70930301e-01 6.16820932e+01 4.01229415e+00 1.98465890e+00 7.57925696e-03 1.50888581e+00 6.84214444e+00
9.81150620e-01 6.27484506e+01 4.11837023e+00 3.47722342e+00 7.88081899e-03 1.49753060e+00 6.85228769e+00
9.91370939e-01 6.36821323e+01 4.35058780e+00 4.99893159e+00 1.23959995e-02 1.48782982e+00 6.86237556e+00
1.00159126e+00 6.42345458e+01 4.40249822e+00 5.64163204e+00 2.07247706e-02 1.47952261e+00 6.87358088e+00
1.01181158e+00 6.56271032e+01 4.58986638e+00 8.09915209e+00 3.19958433e-02 1.47245386e+00 6.88869295e+00
1.02203190e+00 6.66093225e+01 4.70355558e+00 1.38817017e+01 3.65903601e-02 1.46996670e+00 6.91158885e+00
1.03225221e+00 6.83079685e+01 4.84706964e+00 2.07297383e+01 5.31439852e-02 1.47279087e+00 6.94856318e+00
1.04247253e+00 7.21425367e+01 5.00078555e+00 2.57414945e+01 8.92400973e-02 1.48686510e+00 7.01509307e+00
1.05269285e+00 7.48324937e+01 5.35540453e+00 3.28615371e+01 1.33414384e-01 1.53572487e+00 7.14941965e+00
1.06291317e+00 9.29039785e+01 8.03740485e+00 5.95339702e+01 1.62556846e-01 1.65905542e+00 7.42052229e+00
1.07313349e+00 1.47420714e+02 1.16759369e+01 9.72242931e+01 1.94219780e-01 1.89698027e+00 7.94752478e+00
1.08335381e+00 2.37045003e+02 1.49448177e+01 1.52754949e+02 3.64545247e-01 2.31412989e+00 9.01004269e+00
1.09357413e+00 3.89931080e+02 2.60223856e+01 1.94505431e+02 6.38792301e-01 3.19565276e+00 1.12054366e+01
1.10379445e+00 7.50273506e+02 7.87000528e+01 5.65045732e+02 9.11750633e-01 5.67592435e+00 1.52275831e+01


==> data/guide_n128_wb1.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.30098391e+00 1.52759531e-14 3.56438905e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.29970189e+00 1.48801439e-04 1.44835011e-01 1.14882852e-03 2.00037038e+00 6.41720102e+00
2.04406379e-02 5.29646814e+00 1.66741703e-04 1.13791321e-01 1.99462530e-03 2.00036040e+00 6.41578078e+00
3.06609569e-02 5.28866233e+00 4.00959136e-04 1.04906255e-01 2.04386125e-03 2.00116053e+00 6.41392367e+00
4.08812758e-02 5.28492121e+00 5.00237004e-04 1.71080174e-01 1.64990049e-03 2.00368902e+00 6.41161955e+00
5.11015948e-02 5.28587363e+00 5.68071760e-04 9.68106780e-02 1.62002088e-03 2.00640869e+00 6.40994917e+00
6.13219138e-02 5.27392670e+00 8.00839448e-04 1.35579773e-01 9.61911005e-04 2.00928603e+00 6.40690673e+00
7.15422327e-02 5.29653028e+00 8.14070495e-04 1.37741969e-01 1.14137310e-03 2.01166926e+00 6.40406263e+00
8.17625517e-02 5.36158466e+00 1.05858354e-03 7.76604705e-02 1.91675674e-03 2.01505680e+00 6.39947593e+00
9.19828706e-02 5.42557304e+00 1.19485817e-03 1.46700666e-01 1.43698821e-03 2.02027911e+00 6.39460823e+00
1.02203190e-01 5.49491285e+00 1.31635225e-03 1.03948901e-01 1.37854776e-03 2.02501387e+00 6.38967299e+00
1.12423509e-01 5.57542985e+00 1.57745154e-03 9.60181099e-02 1.64349658e-03 2.02977003e+00 6.38359520e+00
1.22643828e-01 5.66799702e+00 1.67119619e-03 1.15139502e-01 1.78353454e-03 2.03482317e+00 6.37825436e+00
1.32864146e-01 5.76075062e+00 1.96731905e-03 8.75285996e-02 1.59966375e-03 2.03989997e+00 6.37311968e+00
1.43084465e-01 5.85895177e+00 2.16908140e-03 1.26813434e-01 1.35575184e-03 2.04603599e+00 6.36758655e+00
1.53304784e-01 5.96284658e+00 2.40983683e-03 8.20615719e-02 9.14779990e-04 2.05229946e+00 6.36153149e+00
1.63525103e-01 6.07302093e+00 2.75234372e-03 9.90520299e-02 9.02475805e-04 2.05870424e+00 6.35475905e+00
1.73745422e-01 6.19548060e+00 3.00523872e-03 1.29446553e-01 1.36552113e-03 2.06470960e+00 6.34769045e+00
1.83965741e-01 6.32457130e+00 3.42607587e-03 5.94063156e-02 2.11467810e-03 2.07003719e+00 6.34052363e+00
1.94186060e-01 6.45352802e+00 3.80294051e-03 1.18704857e-01 1.71103696e-03 2.07660472e+00 6.33414692e+00
2.04406379e-01 6.58602744e+00 4.26502174e-03 1.03151596e-01 1.19206236e-03 2.08357242e+00 6.32822438e+00
2.14626698e-01 6.73103314e+00 4.81040621e-03 8.50622240e-02 9.04609268e-04 2.08970248e+00 6.32219372e+00
2.24847017e-01 6.88588126e+00 5.37428460e-03 1.11836583e-01 1.01033887e-03 2.09531269e+00 6.31630964e+00
2.35067336e-01 7.04754608e+00 6.11194094e-03 7.70207457e-02 1.34282190e-03 2.10058734e+00 6.31012655e+00
2.45287655e-01 7.21561636e+00 6.86376265e-03 9.88370174e-02 1.67313137e-03 2.10639842e+00 6.30364651e+00
2.55507974e-01 7.38949927e+00 7.76629322e-03 9.32754167e-02 1.46798867e-03 2.11210309e+00 6.29750091e+00
2.65728293e-01 7.56844518e+00 8.80875730e-03 4.14424080e-02 1.57157577e-03 2.11703284e+00 6.29215012e+00
2.75948612e-01 7.77291414e+00 1.00031958e-02 1.00759352e-01 1.18003049e-03 2.12186607e+00 6.28747940e+00
2.86168931e-01 7.98955257e+00 1.14129507e-02 8.22861764e-02 1.63519852e-03 2.12569992e+00 6.28335556e+00
2.96389250e-01 8.20598742e+00 1.29919698e-02 6.73838694e-02 1.45501943e-03 2.12910235e+00 6.27970941e+00
3.06609569e-01 8.43083565e+00 1.48204769e-02 1.00781696e-01 9.38736168e-04 2.13299696e+00 6.27598960e+00
3.16829888e-01 8.66805032e+00 1.69474675e-02 7.18490704e-02 8.69457432e-04 2.13641411e+00 6.27217514e+00
3.27050207e-01 8.91473005e+00 1.94407411e-02 9.63312298e-02 1.18434440e-03 2.13879618e+00 6.26893676e+00
3.37270526e-01 9.16995436e+00 2.23270901e-02 7.43445404e-02 1.54736765e-03 2.14006147e+00 6.26654353e+00
3.47490845e-01 9.43375647e+00 2.55317806e-02 6.52298143e-02 1.69643215e-03 2.14123040e+00 6.26491523e+00
3.57711164e-01 9.69674530e+00 2.93116208e-02 9.39295043e-02 1.40543996e-03 2.14266445e+00 6.26409172e+00
3.67931483e-01 9.95902415e+00 3.37488907e-02 7.60916997e-02 7.98596588e-04 2.14299091e+00 6.26393723e+00
3.78151801e-01 1.02462106e+01 3.88039523e-02 5.85914034e-02 7.99427510e-04 2.14249881e+00 6.26407231e+00
3.88372120e-01 1.05454989e+01 4.45030164e-02 8.02598446e-02 1.21724168e-03 2.14154524e+00 6.26442874e+00
3.98592439e-01 1.08423116e+01 5.13248784e-02 7.04863572e-02 1.49060711e-03 2.13964532e+00 6.26523480e+00
4.08812758e-01 1.11365267e+01 5.88925834e-02 8.66149532e-02 1.53875755e-03 2.13754297e+00 6.26659909e+00
4.19033077e-01 1.14352638e+01 6.74784010e-02 7.15321017e-02 1.54409106e-03 2.13513792e+00 6.26875761e+00
4.29253396e-01 1.17388819e+01 7.73947908e-02 7.60547209e-02 1.28219156e-03 2.13198545e+00 6.27200879e+00
4.39473715e-01 1.20499322e+01 8.91872963e-02 8.27953232e-02 9.14906346e-04 2.12780131e+00 6.27613951e+00
4.49694034e-01 1.23663916e+01 1.01952957e-01 5.78086691e-02 1.31756260e-03 2.12260774e+00 6.28063581e+00
4.59914353e-01 1.26793738e+01 1.16385271e-01 7.77730258e-02 1.29360905e-03 2.11759590e+00 6.28524922e+00
4.70134672e-01 1.29905043e+01 1.32704943e-01 8.43443541e-02 1.22693495e-03 2.11237203e+00 6.29008274e+00
4.80354991e-01 1.33053841e+01 1.51608866e-01 7.22533476e-02 1.57845420e-03 2.10599743e+00 6.29547934e+00
4.90575310e-01 1.36268797e+01 1.72032916e-01 7.12384984e-02 1.54924115e-03 2.09888956e+00 6.30181829e+00
5.00795629e-01 1.39462843e+01 1.95841064e-01 8.88890436e-02 1.43493678e-03 2.09116983e+00 6.30912098e+00
5.11015948e-01 1.42585763e+01 2.21403779e-01 1.09545266e-01 1.27357423e-03 2.08317806e+00 6.31700722e+00
5.21236267e-01 1.45609171e+01 2.49284610e-01 1.31425931e-01 1.03826682e-03 2.07488007e+00 6.32517495e+00
5.31456586e-01 1.48558200e+01 2.80143006e-01 7.03262365e-02 1.36982727e-03 2.06584518e+00 6.33361500e+00
5.41676905e-01 1.51541027e+01 3.15836357e-01 1.04274883e-01 1.47028829e-03 2.05648185e+00 6.34239077e+00
5.51897224e-01 1.56289723e+01 3.52518341e-01 9.98235369e-02 1.34928853e-03 2.04628998e+00 6.35155833e+00
5.62117543e-01 1.63810021e+01 3.92684462e-01 1.05103036e-01 1.72851981e-03 2.03547191e+00 6.36119572e+00
5.72337862e-01 1.71465518e+01 4.35867370e-01 1.42702628e-01 1.61751128e-03 2.02494525e+00 6.37136229e+00
5.82558181e-01 1.79223517e+01 4.82539935e-01 1.65087168e-01 1.76211119e-03 2.01403437e+00 6.38212272e+00
5.92778500e-01 1.87168414e+01 5.31166142e-01 1.31086028e-01 1.56310987e-03 2.00229608e+00 6.39346551e+00
6.02998819e-01 1.96424153e+01 5.83995479e-01 1.58613143e-01 1.23187303e-03 1.98991133e+00 6.40511859e+00
6.13219138e-01 2.05899967e+01 6.38779462e-01 1.50283464e-01 1.20418616e-03 1.97745087e+00 6.41670683e+00
6.23439457e-01 2.15551301e+01 6.92032694e-01 2.02412985e-01 1.47879097e-03 1.96521960e+00 6.42818231e+00
6.33659775e-01 2.25603076e+01 7.51429429e-01 2.05822408e-01 1.99946761e-03 1.95234791e+00 6.43989874e+00
6.43880094e-01 2.35868373e+01 8.09122980e-01 1.84796335e-01 2.21254793e-03 1.93905734e+00 6.45222402e+00
6.54100413e-01 2.46330301e+01 8.71916318e-01 2.08078143e-01 1.67227525e-03 1.92573668e+00 6.46518989e+00
6.64320732e-01 2.56878732e+01 9.31488282e-01 2.28372043e-01 1.38366926e-03 1.91182192e+00 6.47845806e+00
6.74541051e-01 2.67496991e+01 9.92940569e-01 2.55605580e-01 1.39709708e-03 1.89789709e+00 6.49159812e+00
6.84761370e-01 2.78471429e+01 1.05902803e+00 2.58508774e-01 1.74170188e-03 1.88419758e+00 6.50449202e+00
6.94981689e-01 2.90026935e+01 1.13535380e+00 2.88511851e-01 2.00032489e-03 1.87027986e+00 6.51739067e+00
7.05202008e-01 3.02924346e+01 1.22567850e+00 3.20226927e-01 1.99115777e-03 1.85592950e+00 6.53053384e+00
7.15422327e-01 3.15764277e+01 1.32350283e+00 3.05316011e-01 1.77533401e-03 1.84118346e+00 6.54390715e+00
7.25642646e-01 3.28553453e+01 1.42267769e+00 3.08013768e-01 1.70992486e-03 1.82689861e+00 6.55738401e+00
7.35862965e-01 3.41312372e+01 1.52837466e+00 3.29745093e-01 1.92591307e-03 1.81280763e+00 6.57090096e+00
7.46083284e-01 3.54216449e+01 1.63593079e+00 3.35309260e-01 2.11104138e-03 1.79821050e+00 6.58445421e+00
7.56303603e-01 3.67452963e+01 1.75575844e+00 3.81029982e-01 1.84173060e-03 1.78363811e+00 6.59799242e+00
7.66523922e-01 3.80816060e+01 1.87894609e+00 4.14006301e-01 1.64586077e-03 1.76911901e+00 6.61134935e+00
7.76744241e-01 3.93962307e+01 1.99780467e+00 4.00538222e-01 1.75348226e-03 1.75464587e+00 6.62436983e+00
7.86964560e-01 4.07274378e+01 2.12495239e+00 3.92673717e-01 2.05703191e-03 1.74039340e+00 6.63716131e+00
7.97184879e-01 4.20535861e+01 2.24581680e+00 4.06232829e-01 2.32488664e-03 1.72616609e+00 6.65006040e+00
8.07405198e-01 4.33583886e+01 2.36624427e+00 4.43363119e-01 2.23973606e-03 1.71209311e+00 6.66323153e+00
8.17625517e-01 4.46633600e+01 2.48734700e+00 4.58021682e-01 1.76900556e-03 1.69781333e+00 6.67643253e+00
8.27845836e-01 4.59793017e+01 2.60369058e+00 4.42691979e-01 1.77811149e-03 1.68353749e+00 6.68924922e+00
8.38066155e-01 4.72434571e+01 2.69975970e+00 4.54189234e-01 1.81178282e-03 1.66997194e+00 6.70148808e+00
8.48286474e-01 4.85367724e+01 2.81769972e+00 4.72512695e-01 2.24304348e-03 1.65655467e+00 6.71332721e+00
8.58506793e-01 4.98062537e+01 2.90414771e+00 4.62639354e-01 2.28757478e-03 1.64297566e+00 6.72511242e+00
8.68727112e-01 5.10308710e+01 2.98303051e+00 4.70561610e-01 2.10322273e-03 1.62944742e+00 6.73699150e+00
8.78947430e-01 5.22515550e+01 3.06629256e+00 4.77777048e-01 1.95088205e-03 1.61622191e+00 6.74878873e+00
8.89167749e-01 5.34414893e+01 3.11828015e+00 4.92262852e-01 1.93527061e-03 1.60348304e+00 6.76025567e+00
8.99388068e-01 5.45481754e+01 3.15424014e+00 5.17629002e-01 2.05423748e-03 1.59075674e+00 6.77133791e+00
9.09608387e-01 5.56563826e+01 3.20066145e+00 5.71314769e-01 2.21002777e-03 1.57819220e+00 6.78212150e+00
9.19828706e-01 5.67792826e+01 3.22904708e+00 6.31736842e-01 1.98095378e-03 1.56600797e+00 6.79263523e+00
9.30049025e-01 5.78403813e+01 3.24271235e+00 6.80314029e-01 1.98778577e-03 1.55373578e+00 6.80281704e+00
9.40269344e-01 5.87861988e+01 3.44833302e+00 6.95448243e-01 2.04877025e-03 1.54177667e+00 6.81264200e+00
9.50489663e-01 5.97635215e+01 3.60535223e+00 7.27683954e-01 2.28385451e-03 1.53038396e+00 6.82223181e+00
9.60709982e-01 6.06727248e+01 3.80664440e+00 7.93197089e-01 2.24658313e-03 1.51915185e+00 6.83176040e+00
9.70930301e-01 6.14905035e+01 3.98772914e+00 8.45085449e-01 2.00269605e-03 1.50788462e+00 6.84120611e+00
9.81150620e-01 6.22781391e+01 4.10562365e+00 8.90644677e-01 1.76736747e-03 1.49667346e+00 6.85029325e+00
9.91370939e-01 6.30371851e+01 4.31749712e+00 9.26128839e-01 1.85220737e-03 1.48608480e+00 6.85877585e+00
1.00159126e+00 6.36725715e+01 4.43225765e+00 9.38689651e-01 2.01817644e-03 1.47589725e+00 6.86672081e+00
1.01181158e+00 6.42835816e+01 4.58300149e+00 1.00258354e+00 2.40844229e-03 1.46558904e+00 6.87444020e+00
1.02203190e+00 6.47553245e+01 4.71646024e+00 1.04731068e+00 2.27998032e-03 1.45556234e+00 6.88218031e+00
1.03225221e+00 6.59682163e+01 4.75881307e+00 1.04124126e+00 1.90384904e-03 1.44580683e+00 6.88988936e+00
1.04247253e+00 6.72970684e+01 4.94128259e+00 1.07819014e+00 1.81796205e-03 1.43617589e+00 6.89728264e+00
1.05269285e+00 6.85349500e+01 4.96928457e+00 1.08436196e+00 1.84372254e-03 1.42689510e+00 6.90416088e+00
1.06291317e+00 6.97108013e+01 5.05199266e+00 1.10370767e+00 2.04024979e-03 1.41791769e+00 6.91060380e+00
1.07313349e+00 7.08615363e+01 5.10714692e+00 1.14873229e+00 2.10014244e-03 1.40916614e+00 6.91680151e+00
1.08335381e+00 7.20272136e+01 5.01274476e+00 1.15147670e+00 1.95699067e-03 1.40035725e+00 6.92281705e+00
1.09357413e+00 7.31751532e+01 5.16016861e+00 1.17464672e+00 2.00023719e-03 1.39168710e+00 6.92859577e+00
1.10379445e+00 7.43087028e+01 5.03457041e+00 1.25361773e+00 1.88148734e-03 1.38364948e+00 6.93411342e+00
1.11401477e+00 7.54285057e+01 4.98668949e+00 1.40173865e+00 2.05503731e-03 1.37578442e+00 6.93942205e+00
1.12423509e+00 7.65319725e+01 4.98985224e+00 1.57280510e+00 2.21964170e-03 1.36785099e+00 6.94456669e+00
1.13445540e+00 7.76107107e+01 5.17939006e+00 1.68649040e+00 2.14007724e-03 1.36010700e+00 6.94947814e+00
1.14467572e+00 7.86262890e+01 5.44258464e+00 1.71179859e+00 2.01086744e-03 1.35263134e+00 6.95398889e+00
1.15489604e+00 7.95432342e+01 5.51658475e+00 1.63469230e+00 1.95586110e-03 1.34546071e+00 6.95803349e+00
1.16511636e+00 8.07587896e+01 5.74048308e+00 1.68334972e+00 2.09483669e-03 1.33839153e+00 6.96179391e+00
1.17533668e+00 8.24015765e+01 5.98503367e+00 1.67455823e+00 2.17379091e-03 1.33151106e+00 6.96553034e+00
1.18555700e+00 8.38390037e+01 6.19517223e+00 1.56845530e+00 2.20314844e-03 1.32489184e+00 6.96928787e+00
1.19577732e+00 8.50386204e+01 6.46926646e+00 1.53552668e+00 2.23499568e-03 1.31820144e+00 6.97285264e+00
1.20599764e+00 8.62585685e+01 6.74702939e+00 1.52544895e+00 2.35288056e-03 1.31174555e+00 6.97598372e+00
1.21621796e+00 8.76746715e+01 7.08581333e+00 1.53970131e+00 2.49539461e-03 1.30574769e+00 6.97864469e+00
1.22643828e+00 8.89453764e+01 7.40855354e+00 1.58336553e+00 2.51345578e-03 1.29984527e+00 6.98101820e+00
1.23665859e+00 8.99745808e+01 7.71635861e+00 1.63804481e+00 2.38734491e-03 1.29391343e+00 6.98330549e+00
1.24687891e+00 9.08339470e+01 8.01454382e+00 1.76680792e+00 2.29061222e-03 1.28807947e+00 6.98552496e+00
1.25709923e+00 9.21327706e+01 8.30688578e+00 1.95618245e+00 2.36651182e-03 1.28265255e+00 6.98754869e+00
1.26731955e+00 9.30530556e+01 8.59131180e+00 2.18764698e+00 2.63096207e-03 1.27747888e+00 6.98929692e+00
1.27753987e+00 9.35377721e+01 8.86115409e+00 2.44903926e+00 2.91887862e-03 1.27224102e+00 6.99080110e+00
1.28776019e+00 9.41890784e+01 9.11126405e+00 2.73216186e+00 2.98487513e-03 1.26725573e+00 6.99209651e+00
1.29798051e+00 9.43706675e+01 9.34100778e+00 3.08281476e+00 2.82118277e-03 1.26250431e+00 6.99314338e+00
1.30820083e+00 9.49119672e+01 9.55242729e+00 3.51394022e+00 2.71868763e-03 1.25778259e+00 6.99388018e+00
1.31842115e+00 9.53408814e+01 9.75361298e+00 3.99688023e+00 2.85041867e-03 1.25331389e+00 6.99434403e+00
1.32864146e+00 9.55241203e+01 9.95762703e+00 4.52957202e+00 3.10432180e-03 1.24914360e+00 6.99469219e+00
1.33886178e+00 9.67843657e+01 1.01417937e+01 5.20047426e+00 3.32933902e-03 1.24515297e+00 6.99503485e+00
1.34908210e+00 9.80281878e+01 1.03758233e+01 6.03448814e+00 3.48600411e-03 1.24116622e+00 6.99527362e+00
1.35930242e+00 9.90031943e+01 1.06026821e+01 7.02917958e+00 3.60328741e-03 1.23733563e+00 6.99518770e+00
1.36952274e+00 9.99048260e+01 1.12956675e+01 8.21685460e+00 3.75032287e-03 1.23398483e+00 6.99467242e+00
1.37974306e+00 1.00457268e+02 1.36467238e+01 9.68784289e+00 4.00944626e-03 1.23078305e+00 6.99384496e+00
1.38996338e+00 1.00934054e+02 1.64592536e+01 1.16312321e+01 4.25949585e-03 1.22760280e+00 6.99292817e+00
1.40018370e+00 1.01338700e+02 1.97946553e+01 1.39180541e+01 4.47212733e-03 1.22473895e+00 6.99204579e+00
1.41040402e+00 1.02988999e+02 2.38081536e+01 1.66401819e+01 4.82171718e-03 1.22217537e+00 6.99112514e+00
1.42062434e+00 1.05067959e+02 2.87193553e+01 1.99691177e+01 5.48499607e-03 1.21986018e+00 6.99002100e+00
1.43084465e+00 1.06947291e+02 3.73276098e+01 2.48435229e+01 6.53159096e-03 1.21779716e+00 6.98872458e+00
1.44106497e+00 1.09195339e+02 4.96238483e+01 3.21931960e+01 7.75284202e-03 1.21615666e+00 6.98741756e+00
1.45128529e+00 1.32138944e+02 6.78054885e+01 4.33828413e+01 9.61254681e-03 1.21508223e+00 6.98642219e+00
1.46150561e+00 2.02786493e+02 9.55829140e+01 6.19013472e+01 1.34317142e-02 1.21468518e+00 6.98642894e+00
1.47172593e+00 4.28316081e+02 1.34405121e+02 1.13123577e+02 3.02731901e-02 1.21688536e+00 6.99021864e+00
1.48194625e+00 1.60627346e+03 4.11702101e+02 6.54702532e+02 3.65885395e-01 1.26000469e+00 7.04081392e+00


==> data/guide_n64.dat <==
t rU rB rJ divU_single divU_wb1 J_single J_wb1
1.02203190e-02 1.02540276e+00 1.00078542e+00 1.00002433e+00 1.45874531e-01 1.42260716e-01 5.28289299e+00 5.28276443e+00
2.04406379e-02 1.05237681e+00 1.00030931e+00 9.99993687e-01 1.15868523e-01 1.10101745e-01 5.27442486e+00 5.27445816e+00
3.06609569e-02 1.14175286e+00 1.00075032e+00 9.99966392e-01 1.10622172e-01 9.68880189e-02 5.26535494e+00 5.26553190e+00
4.08812758e-02 1.15473923e+00 9.99463011e-01 9.99954769e-01 1.82189608e-01 1.57775542e-01 5.25877860e+00 5.25901647e+00
5.11015948e-02 1.20876960e+00 1.00017286e+00 1.00012595e+00 1.06003139e-01 8.76950736e-02 5.25563084e+00 5.25496901e+00
6.13219138e-02 1.20415409e+00 1.00032237e+00 1.00000491e+00 1.49244853e-01 1.23941656e-01 5.24733196e+00 5.24730621e+00
7.15422327e-02 1.30513807e+00 9.99495402e-01 9.99943395e-01 1.57227218e-01 1.20467881e-01 5.26869230e+00 5.26899055e+00
8.17625517e-02 1.47738254e+00 1.00062629e+00 1.00017542e+00 9.52570264e-02 6.44768865e-02 5.33600458e+00 5.33506871e+00
9.19828706e-02 1.27818960e+00 9.99200758e-01 1.00001386e+00 1.67731356e-01 1.31225724e-01 5.40236201e+00 5.40228714e+00
1.02203190e-01 1.36241622e+00 1.00117056e+00 9.99877200e-01 1.23879856e-01 9.09265860e-02 5.47296360e+00 5.47363576e+00
1.12423509e-01 1.42445777e+00 9.98498394e-01 9.99855463e-01 1.16655992e-01 8.18950160e-02 5.55222510e+00 5.55302772e+00
1.22643828e-01 1.36834178e+00 1.00109766e+00 1.00020930e+00 1.34350820e-01 9.81851333e-02 5.64222129e+00 5.64104063e+00
1.32864146e-01 1.44248802e+00 9.99382147e-01 9.99980443e-01 1.05224168e-01 7.29463031e-02 5.73275800e+00 5.73287012e+00
1.43084465e-01 1.48269861e+00 1.00064619e+00 1.00008091e+00 1.55259903e-01 1.04714406e-01 5.82773010e+00 5.82725864e+00
1.53304784e-01 1.43568997e+00 9.98942483e-01 9.99951145e-01 9.69798374e-02 6.75492893e-02 5.92563149e+00 5.92592100e+00
1.63525103e-01 1.77852909e+00 1.00046300e+00 9.99859706e-01 1.35957655e-01 7.64438751e-02 6.03365305e+00 6.03449966e+00
1.73745422e-01 1.49581696e+00 1.00023756e+00 9.99930640e-01 1.60279363e-01 1.07151722e-01 6.15407598e+00 6.15450286e+00
1.83965741e-01 1.88036578e+00 9.99355959e-01 1.00027791e+00 8.81268502e-02 4.68668655e-02 6.28322787e+00 6.28148217e+00
1.94186060e-01 1.76357227e+00 1.00055808e+00 1.00006923e+00 1.59340381e-01 9.03509224e-02 6.41431235e+00 6.41386833e+00
2.04406379e-01 1.54645865e+00 9.99860005e-01 9.99792471e-01 1.31134782e-01 8.47968240e-02 6.54937381e+00 6.55073328e+00
2.14626698e-01 1.85019315e+00 9.99926140e-01 9.99962122e-01 1.23775961e-01 6.68989404e-02 6.69595693e+00 6.69621057e+00
2.24847017e-01 1.85857384e+00 9.99081568e-01 9.99977009e-01 1.57318266e-01 8.46446143e-02 6.84805574e+00 6.84821318e+00
2.35067336e-01 1.94031591e+00 1.00114193e+00 1.00005875e+00 1.17027111e-01 6.03134318e-02 7.00698205e+00 7.00657041e+00
2.45287655e-01 1.91269366e+00 9.99609096e-01 1.00019511e+00 1.43911969e-01 7.52404695e-02 7.17141999e+00 7.17002108e+00
2.55507974e-01 1.87851605e+00 9.99531612e-01 1.00016377e+00 1.34107289e-01 7.13900149e-02 7.33498434e+00 7.33378326e+00
2.65728293e-01 3.07071777e+00 9.99788744e-01 9.99566239e-01 8.19785827e-02 2.66968796e-02 7.51586725e+00 7.51912875e+00
2.75948612e-01 2.02144872e+00 1.00028726e+00 9.99842153e-01 1.53129577e-01 7.57523924e-02 7.71867183e+00 7.71989039e+00
2.86168931e-01 1.80694975e+00 9.99148460e-01 1.00036555e+00 1.19702204e-01 6.62454526e-02 7.93421985e+00 7.93132052e+00
2.96389250e-01 2.14459515e+00 1.00033354e+00 1.00024666e+00 1.06210332e-01 4.95246534e-02 8.14672229e+00 8.14471328e+00
3.06609569e-01 1.87602428e+00 1.00025219e+00 9.99771725e-01 1.35243343e-01 7.20904013e-02 8.36060378e+00 8.36251273e+00
3.16829888e-01 1.82426294e+00 9.99133789e-01 9.99990082e-01 1.10553655e-01 6.06018206e-02 8.58794239e+00 8.58802756e+00
3.27050207e-01 1.94348769e+00 9.99016918e-01 9.99941559e-01 1.33409976e-01 6.86446213e-02 8.82298730e+00 8.82350295e+00
3.37270526e-01 2.25355531e+00 1.00052503e+00 9.99847884e-01 1.20160198e-01 5.33202792e-02 9.06870991e+00 9.07008962e+00
3.47490845e-01 2.41149477e+00 9.99550459e-01 1.00023773e+00 1.21080171e-01 5.02095930e-02 9.33432768e+00 9.33210917e+00
3.57711164e-01 1.93215248e+00 9.99069813e-01 1.00037250e+00 1.37290961e-01 7.10559657e-02 9.60581290e+00 9.60223605e+00
3.67931483e-01 2.09695347e+00 9.99729161e-01 9.99665055e-01 1.27409860e-01 6.07595075e-02 9.87177301e+00 9.87508061e+00
3.78151801e-01 3.17821218e+00 9.99357286e-01 9.99610271e-01 1.19651143e-01 3.76473112e-02 1.01541817e+01 1.01581406e+01
3.88372120e-01 1.85965192e+00 9.98984462e-01 1.00039385e+00 1.30132679e-01 6.99769014e-02 1.04542151e+01 1.04500993e+01
3.98592439e-01 1.90284321e+00 9.99502540e-01 1.00030131e+00 1.26677882e-01 6.65729481e-02 1.07463081e+01 1.07430710e+01
4.08812758e-01 1.67695197e+00 1.00029351e+00 9.99908671e-01 1.53100052e-01 9.12966231e-02 1.10346703e+01 1.10356782e+01
4.19033077e-01 1.67856681e+00 9.97850633e-01 9.99905871e-01 1.48447749e-01 8.84372001e-02 1.13296584e+01 1.13307250e+01
4.29253396e-01 1.91170112e+00 9.98936414e-01 9.99895280e-01 1.29911589e-01 6.79560144e-02 1.16288238e+01 1.16300417e+01
4.39473715e-01 1.58843451e+00 9.99361514e-01 9.99750424e-01 1.27230230e-01 8.00978755e-02 1.19321077e+01 1.19350864e+01
4.49694034e-01 1.63053573e+00 9.99334278e-01 1.00041746e+00 1.22414896e-01 7.50764881e-02 1.22472948e+01 1.22421841e+01
4.59914353e-01 1.62931656e+00 9.98546449e-01 1.00044180e+00 1.56516130e-01 9.60624436e-02 1.25492584e+01 1.25437166e+01
4.70134672e-01 1.25469169e+00 9.99728195e-01 9.99793514e-01 1.50731758e-01 1.20134500e-01 1.28376406e+01 1.28402919e+01
4.80354991e-01 1.31681335e+00 9.98623168e-01 9.99598709e-01 1.48640665e-01 1.12879070e-01 1.31340801e+01 1.31393528e+01
4.90575310e-01 1.07555459e+00 9.97889237e-01 1.00006544e+00 1.22734423e-01 1.14112686e-01 1.34435138e+01 1.34426342e+01
5.00795629e-01 1.77024443e+00 9.99529100e-01 1.00021632e+00 2.20091925e-01 1.24328551e-01 1.37484318e+01 1.37454584e+01
5.11015948e-01 1.43649857e+00 9.99628259e-01 1.00020850e+00 2.30305115e-01 1.60323943e-01 1.40460351e+01 1.40431072e+01
5.21236267e-01 1.31926404e+00 9.98717230e-01 1.00022775e+00 2.40008323e-01 1.81925919e-01 1.43371168e+01 1.43338523e+01
5.31456586e-01 1.08927738e+00 9.98353802e-01 9.99811101e-01 1.63446786e-01 1.50050656e-01 1.46314030e+01 1.46341674e+01
5.41676905e-01 1.19635132e+00 9.99801245e-01 9.99623547e-01 2.14163654e-01 1.79014016e-01 1.49282446e+01 1.49338665e+01
5.51897224e-01 9.90957156e-01 9.98694834e-01 1.00040717e+00 1.87380500e-01 1.89090415e-01 1.52349860e+01 1.52287852e+01
5.62117543e-01 1.12493073e+00 9.99070783e-01 1.00037795e+00 2.08606323e-01 1.85439261e-01 1.55210044e+01 1.55151405e+01
5.72337862e-01 1.03867222e+00 9.99652167e-01 9.99894729e-01 2.28191254e-01 2.19695155e-01 1.57959010e+01 1.57975640e+01
5.82558181e-01 1.33194375e+00 9.99354783e-01 9.99908018e-01 3.06862279e-01 2.30386816e-01 1.64000335e+01 1.64015421e+01
5.92778500e-01 1.19441246e+00 9.98384597e-01 9.99416803e-01 2.82451742e-01 2.36477558e-01 1.70709934e+01 1.70809550e+01
6.02998819e-01 1.21939476e+00 1.00021693e+00 9.99960402e-01 3.27720799e-01 2.68756935e-01 1.77629601e+01 1.77636635e+01
6.13219138e-01 1.04232086e+00 1.00060907e+00 1.00011071e+00 2.84142852e-01 2.72605934e-01 1.84608649e+01 1.84588214e+01
6.23439457e-01 1.13289877e+00 9.99418961e-01 9.99820779e-01 3.17909588e-01 2.80616059e-01 1.91554112e+01 1.91588449e+01
6.33659775e-01 1.12914490e+00 9.99715994e-01 9.99957986e-01 3.38029778e-01 2.99367937e-01 1.98472096e+01 1.98480435e+01
6.43880094e-01 9.83100455e-01 1.00005337e+00 1.00005452e+00 3.12635335e-01 3.18009551e-01 2.05548873e+01 2.05537668e+01
6.54100413e-01 1.10770534e+00 9.98795928e-01 9.99876639e-01 3.68030004e-01 3.32245399e-01 2.12455650e+01 2.12481862e+01
6.64320732e-01 1.08787520e+00 9.99382025e-01 9.99787873e-01 3.67214018e-01 3.37551603e-01 2.19186396e+01 2.19232901e+01
6.74541051e-01 1.01836709e+00 1.00044743e+00 1.00060408e+00 3.43991314e-01 3.37787146e-01 2.27211574e+01 2.27074402e+01
6.84761370e-01 1.00556914e+00 9.99266121e-01 9.99950193e-01 3.61095675e-01 3.59095819e-01 2.35640772e+01 2.35652509e+01
6.94981689e-01 1.10499796e+00 9.98968612e-01 9.99758259e-01 4.28553396e-01 3.87831844e-01 2.44113242e+01 2.44172268e+01
7.05202008e-01 1.15042540e+00 9.99693032e-01 1.00019935e+00 4.61718300e-01 4.01345712e-01 2.52689761e+01 2.52639397e+01
7.15422327e-01 1.01206649e+00 1.00023107e+00 1.00069478e+00 3.93880275e-01 3.89184186e-01 2.61146941e+01 2.60965628e+01
7.25642646e-01 1.06882654e+00 9.99709752e-01 1.00060075e+00 4.29738166e-01 4.02065398e-01 2.69486555e+01 2.69324757e+01
7.35862965e-01 1.03146639e+00 9.99601631e-01 1.00051062e+00 4.25602188e-01 4.12618569e-01 2.77712450e+01 2.77570716e+01
7.46083284e-01 1.07538998e+00 9.99302187e-01 1.00061628e+00 4.51285130e-01 4.19647884e-01 2.85976957e+01 2.85800825e+01
7.56303603e-01 1.01505648e+00 9.98743115e-01 1.00061922e+00 4.29855537e-01 4.23479427e-01 2.94719041e+01 2.94536658e+01
7.66523922e-01 1.19290115e+00 9.99528587e-01 1.00106092e+00 4.99138174e-01 4.18423752e-01 3.03410491e+01 3.03088938e+01
7.76744241e-01 1.05780759e+00 9.99633052e-01 1.00146137e+00 4.25584505e-01 4.02326955e-01 3.11837783e+01 3.11382738e+01
7.86964560e-01 1.19055140e+00 9.99054979e-01 1.00119706e+00 4.97168745e-01 4.17595364e-01 3.19757208e+01 3.19374897e+01
7.97184879e-01 1.12794955e+00 9.98967609e-01 1.00094276e+00 5.00546798e-01 4.43767010e-01 3.27402644e+01 3.27094272e+01
8.07405198e-01 1.10350156e+00 9.98817128e-01 1.00134577e+00 5.17979511e-01 4.69396267e-01 3.35018074e+01 3.34567823e+01
8.17625517e-01 1.22238300e+00 9.98817314e-01 1.00161140e+00 6.06511901e-01 4.96171741e-01 3.42317632e+01 3.41766909e+01
8.27845836e-01 1.06390167e+00 9.99041608e-01 1.00170534e+00 5.68650282e-01 5.34495148e-01 3.49242019e+01 3.48647455e+01
8.38066155e-01 1.01668018e+00 9.99159418e-01 1.00208978e+00 5.81077251e-01 5.71543799e-01 3.56139419e+01 3.55396718e+01
8.48286474e-01 1.02709933e+00 9.97955252e-01 1.00205663e+00 6.38695536e-01 6.21843981e-01 3.63329967e+01 3.62584263e+01
8.58506793e-01 1.16106699e+00 9.98848467e-01 1.00192019e+00 7.77354957e-01 6.69517750e-01 3.70141997e+01 3.69432615e+01
8.68727112e-01 1.05159126e+00 9.98769386e-01 1.00247395e+00 7.37902033e-01 7.01700426e-01 3.76866636e+01 3.75936588e+01
8.78947430e-01 9.99174409e-01 9.98975598e-01 1.00303458e+00 7.20373421e-01 7.20968646e-01 3.83190233e+01 3.82030928e+01
8.89167749e-01 1.10157877e+00 9.98921035e-01 1.00291003e+00 8.35630402e-01 7.58575258e-01 3.88789764e+01 3.87661658e+01
8.99388068e-01 1.01513875e+00 9.98650990e-01 1.00273368e+00 8.22954546e-01 8.10681834e-01 3.93915475e+01 3.92841573e+01
9.09608387e-01 1.05445746e+00 9.98935423e-01 1.00317628e+00 9.10359258e-01 8.63343754e-01 3.98862063e+01 3.97599179e+01
9.19828706e-01 1.07152563e+00 1.00036156e+00 1.00338574e+00 9.70583976e-01 9.05796326e-01 4.03304303e+01 4.01943427e+01
9.30049025e-01 1.12790222e+00 9.98913243e-01 1.00335623e+00 1.04561698e+00 9.27045764e-01 4.08118556e+01 4.06753398e+01
9.40269344e-01 9.93476797e-01 9.99783161e-01 1.00385882e+00 9.23196064e-01 9.29257801e-01 4.12547972e+01 4.10962143e+01
9.50489663e-01 1.08274437e+00 1.00016080e+00 1.00354445e+00 1.02270723e+00 9.44550953e-01 4.16347444e+01 4.14876932e+01
9.60709982e-01 1.13432210e+00 1.00165922e+00 1.00329180e+00 1.12878331e+00 9.95117090e-01 4.19967548e+01 4.18589636e+01
9.70930301e-01 1.06705500e+00 1.00353616e+00 1.00363195e+00 1.13610086e+00 1.06470694e+00 4.23233712e+01 4.21702111e+01
9.81150620e-01 1.11562270e+00 1.00217762e+00 1.00432797e+00 1.26127053e+00 1.13055294e+00 4.26002327e+01 4.24166546e+01
9.91370939e-01 1.14486859e+00 1.00283111e+00 1.00433556e+00 1.35817216e+00 1.18631271e+00 4.27748777e+01 4.25902251e+01
1.00159126e+00 1.11800598e+00 1.00094338e+00 1.00430652e+00 1.37112856e+00 1.22640539e+00 4.28698823e+01 4.26860540e+01
1.01181158e+00 1.08423039e+00 1.00389898e+00 1.00428914e+00 1.41204322e+00 1.30234610e+00 4.29756235e+01 4.27920823e+01
1.02203190e+00 1.11632080e+00 1.00260586e+00 1.00226584e+00 1.57016654e+00 1.40655494e+00 4.30156287e+01 4.29183824e+01
1.03225221e+00 1.12669713e+00 1.00360068e+00 9.99875018e-01 1.69100890e+00 1.50085489e+00 4.36288897e+01 4.36343432e+01
1.04247253e+00 1.10153939e+00 1.00301701e+00 1.00038737e+00 1.73998483e+00 1.57959383e+00 4.43663847e+01 4.43492049e+01
1.05269285e+00 1.14971725e+00 1.00241921e+00 1.00040936e+00 1.88326851e+00 1.63802754e+00 4.50922035e+01 4.50737522e+01
1.06291317e+00 1.13841239e+00 1.00146916e+00 1.00015658e+00 1.90733964e+00 1.67543823e+00 4.58287516e+01 4.58215770e+01
1.07313349e+00 1.14948358e+00 1.03568965e+00 1.00069677e+00 1.94376578e+00 1.69099048e+00 4.66382326e+01 4.66057589e+01
1.08335381e+00 1.10921705e+00 1.05523938e+00 1.00157929e+00 1.95092335e+00 1.75882921e+00 4.75350447e+01 4.74600916e+01
1.09357413e+00 1.15054324e+00 1.07422133e+00 1.00155784e+00 2.13197274e+00 1.85301400e+00 4.84502511e+01 4.83748905e+01
1.10379445e+00 1.13242781e+00 1.08219689e+00 1.00168168e+00 2.18415547e+00 1.92873704e+00 4.94182274e+01 4.93352613e+01
1.11401477e+00 1.15773792e+00 1.09112446e+00 1.00217804e+00 2.28780663e+00 1.97610063e+00 5.04506423e+01 5.03409977e+01
1.12423509e+00 1.17567213e+00 1.09966530e+00 1.00202805e+00 2.35259571e+00 2.00106445e+00 5.14919092e+01 5.13876924e+01
1.13445540e+00 1.16145785e+00 1.10794309e+00 1.00209918e+00 2.35427938e+00 2.02700373e+00 5.25755859e+01 5.24654515e+01
1.14467572e+00 1.15025680e+00 1.09681873e+00 1.00274814e+00 2.39432978e+00 2.08156107e+00 5.37032318e+01 5.35560526e+01
1.15489604e+00 1.18582674e+00 1.09215655e+00 1.00288085e+00 2.51248402e+00 2.11876148e+00 5.47920180e+01 5.46346237e+01
1.16511636e+00 1.19376574e+00 1.09954770e+00 1.00233626e+00 2.55961028e+00 2.14414789e+00 5.58047721e+01 5.56747013e+01
1.17533668e+00 1.17313527e+00 1.10802730e+00 1.00237130e+00 2.54819362e+00 2.17212258e+00 5.67812216e+01 5.66468951e+01
1.18555700e+00 1.17960469e+00 1.11882974e+00 1.00279544e+00 2.67130858e+00 2.26457949e+00 5.76741569e+01 5.75133815e+01
1.19577732e+00 1.16883136e+00 1.12893910e+00 1.00280747e+00 2.73347472e+00 2.33863909e+00 5.83912291e+01 5.82277564e+01
1.20599764e+00 1.16453002e+00 1.11196383e+00 1.00350775e+00 2.78807528e+00 2.39416352e+00 5.89474852e+01 5.87414347e+01
1.21621796e+00 1.17579802e+00 1.04709781e+00 1.00340413e+00 2.86133449e+00 2.43352552e+00 5.98352949e+01 5.96322988e+01
1.22643828e+00 1.23132525e+00 1.01101507e+00 1.00307377e+00 3.02515756e+00 2.45683061e+00 6.04203373e+01 6.02351882e+01
1.23665859e+00 1.14180657e+00 1.01441164e+00 1.00324465e+00 2.93783421e+00 2.57297015e+00 6.08719108e+01 6.06750414e+01
1.24687891e+00 1.17019788e+00 1.01734638e+00 1.00388167e+00 3.01938718e+00 2.58023641e+00 6.21638861e+01 6.19235192e+01
1.25709923e+00 1.15064662e+00 1.02038294e+00 1.00417894e+00 3.09014255e+00 2.68557044e+00 6.28172917e+01 6.25558742e+01
1.26731955e+00 1.12028893e+00 1.02423368e+00 1.00596233e+00 3.49705733e+00 3.12156732e+00 6.36351253e+01 6.32579607e+01
1.27753987e+00 1.10251776e+00 1.02714949e+00 1.00787615e+00 3.92411929e+00 3.55923453e+00 6.59971921e+01 6.54814504e+01
1.28776019e+00 1.09259402e+00 1.02958222e+00 1.00897248e+00 4.24780126e+00 3.88781303e+00 6.78686190e+01 6.72650841e+01
1.29798051e+00 1.08190955e+00 1.03508923e+00 1.01017581e+00 4.34983230e+00 4.02051381e+00 6.90389929e+01 6.83435420e+01
1.30820083e+00 1.09342600e+00 1.03985982e+00 1.01151248e+00 4.29130334e+00 3.92463994e+00 6.94392309e+01 6.86489114e+01
1.31842115e+00 1.11776409e+00 1.04565440e+00 1.01260772e+00 5.06918401e+00 4.53511081e+00 7.07000453e+01 6.98197773e+01
1.32864146e+00 1.12596450e+00 1.05285542e+00 1.01839430e+00 5.60496028e+00 4.97791919e+00 7.31316726e+01 7.18107635e+01
1.33886178e+00 1.10046379e+00 1.04187692e+00 1.02314943e+00 5.69444760e+00 5.17458882e+00 7.55433988e+01 7.38341798e+01
1.34908210e+00 1.11023363e+00 1.04782602e+00 1.02734106e+00 5.67046851e+00 5.10745518e+00 7.70301137e+01 7.49800789e+01
1.35930242e+00 1.17897932e+00 1.05256180e+00 1.03124505e+00 5.79802609e+00 4.91783527e+00 7.75140707e+01 7.51655203e+01
1.36952274e+00 1.15425491e+00 1.07878343e+00 1.02829760e+00 6.26326836e+00 5.42624364e+00 7.71748088e+01 7.50510441e+01
1.37974306e+00 1.19194154e+00 1.08117145e+00 1.03905159e+00 6.87072922e+00 5.76431726e+00 8.01359537e+01 7.71241334e+01
1.38996338e+00 1.26210623e+00 1.07113172e+00 1.04597283e+00 7.31601301e+00 5.79666973e+00 8.26391663e+01 7.90069914e+01
1.40018370e+00 1.42805624e+00 1.07883588e+00 1.05073585e+00 7.88815277e+00 5.52369897e+00 8.37779499e+01 7.97326462e+01
1.41040402e+00 1.73101726e+00 1.08625696e+00 1.05385616e+00 8.64684523e+00 4.99523918e+00 8.30659319e+01 7.88209386e+01
1.42062434e+00 1.83171778e+00 1.09527290e+00 1.05595378e+00 9.44079170e+00 5.15406456e+00 8.07156801e+01 7.64386488e+01
1.43084465e+00 1.87262524e+00 1.11079505e+00 1.05088080e+00 1.02595582e+01 5.47870338e+00 8.12669133e+01 7.73321897e+01
1.44106497e+00 1.91545132e+00 1.12959127e+00 1.06899706e+00 1.11334067e+01 5.81241953e+00 8.37868392e+01 7.83789236e+01
1.45128529e+00 1.97147375e+00 1.06328865e+00 1.07993680e+00 1.21523976e+01 6.16411840e+00 8.50361575e+01 7.87417910e+01
1.46150561e+00 1.99960384e+00 1.13835328e+00 1.08368797e+00 1.32198723e+01 6.61124569e+00 8.39335477e+01 7.74517667e+01
1.47172593e+00 2.06917583e+00 1.31046402e+00 1.03382536e+00 1.47983913e+01 7.15182880e+00 8.22153499e+01 7.95253752e+01
1.48194625e+00 2.18245717e+00 1.59803581e+00 1.04134502e+00 1.68893766e+01 7.73869786e+00 8.48712788e+01 8.15015940e+01
1.49216657e+00 2.28937006e+00 1.81064526e+00 1.04580363e+00 1.91750697e+01 8.37569691e+00 8.79656939e+01 8.41130128e+01
1.50238689e+00 2.41621136e+00 2.03998750e+00 1.06234826e+00 2.19023146e+01 9.06473454e+00 9.18658607e+01 8.64743361e+01
1.51260721e+00 2.64220205e+00 2.26817433e+00 1.06797900e+00 2.59346206e+01 9.81553268e+00 9.63207057e+01 9.01897004e+01
1.52282752e+00 3.09724030e+00 2.52958478e+00 1.17759237e+00 3.28318334e+01 1.06003507e+01 1.10291387e+02 9.36583740e+01
1.53304784e+00 3.82299097e+00 3.03327455e+00 1.54970032e+00 4.37525734e+01 1.14445924e+01 1.52726652e+02 9.85523781e+01
1.54326816e+00 5.08760017e+00 4.04168970e+00 2.38754215e+00 6.45653571e+01 1.26907294e+01 2.47216702e+02 1.03544435e+02
1.55348848e+00 8.15580123e+00 5.27561108e+00 3.82719433e+00 1.15636126e+02 1.41783895e+01 4.13271412e+02 1.07982866e+02


==> data/guide_n64_ma0.017.dat <==
t rU rB rJ divU_single divU_wb1 J_single J_wb1
1.02203190e-02 1.05216872e+00 1.00012141e+00 9.99998421e-01 5.81963685e-02 5.53108710e-02 5.27631950e+00 5.27632783e+00
2.04406379e-02 1.15422730e+00 9.99843437e-01 9.99988468e-01 9.07450390e-02 7.86197301e-02 5.26804866e+00 5.26810941e+00
3.06609569e-02 1.20718255e+00 1.00007051e+00 1.00000095e+00 7.57985583e-02 6.27896407e-02 5.26392728e+00 5.26392226e+00
4.08812758e-02 1.49805311e+00 1.00016609e+00 1.00001258e+00 4.85962694e-02 3.24396172e-02 5.26336898e+00 5.26330274e+00
5.11015948e-02 1.34537094e+00 1.00031524e+00 1.00000113e+00 5.86890618e-02 4.36229593e-02 5.26468254e+00 5.26467658e+00
6.13219138e-02 1.39635328e+00 1.00038132e+00 1.00003572e+00 6.98276906e-02 5.00071806e-02 5.25345242e+00 5.25326476e+00
7.15422327e-02 1.48167491e+00 1.00019099e+00 1.00002671e+00 7.77908232e-02 5.25019506e-02 5.26499186e+00 5.26485125e+00
8.17625517e-02 1.65074339e+00 1.00013730e+00 9.99971394e-01 6.15239528e-02 3.72704523e-02 5.32081061e+00 5.32096282e+00
9.19828707e-02 1.99577472e+00 9.99819270e-01 1.00007180e+00 5.10298847e-02 2.55689604e-02 5.39275542e+00 5.39236826e+00
1.02203190e-01 1.59992805e+00 9.99874205e-01 9.99945551e-01 6.72006457e-02 4.20022923e-02 5.47102115e+00 5.47131906e+00
1.12423509e-01 1.90931330e+00 9.99647124e-01 9.99988105e-01 7.98533507e-02 4.18230735e-02 5.54990608e+00 5.54997209e+00
1.22643828e-01 1.84125675e+00 9.99754555e-01 1.00004236e+00 6.77447993e-02 3.67926956e-02 5.63319564e+00 5.63295700e+00
1.32864147e-01 2.80983132e+00 9.99875129e-01 9.99869658e-01 3.31881556e-02 1.18114406e-02 5.71852963e+00 5.71927509e+00
1.43084465e-01 1.76510094e+00 9.99877295e-01 1.00009523e+00 5.91162964e-02 3.34917369e-02 5.82094863e+00 5.82039434e+00
1.53304784e-01 2.04954368e+00 1.00018659e+00 9.99922738e-01 7.51604731e-02 3.66718084e-02 5.92892599e+00 5.92938410e+00
1.63525103e-01 2.13305607e+00 9.99996809e-01 9.99995230e-01 7.01355460e-02 3.28803106e-02 6.03968079e+00 6.03970960e+00
1.73745422e-01 2.76662161e+00 1.00011298e+00 1.00007510e+00 6.00601734e-02 2.17088500e-02 6.15479671e+00 6.15433450e+00
1.83965741e-01 2.09458699e+00 1.00013939e+00 9.99925071e-01 6.13887309e-02 2.93082747e-02 6.27131483e+00 6.27178476e+00
1.94186060e-01 2.00081118e+00 9.99911184e-01 1.00009759e+00 6.19740233e-02 3.09744487e-02 6.40511504e+00 6.40449000e+00
2.04406379e-01 2.26690534e+00 1.00023343e+00 9.99996357e-01 6.20122623e-02 2.73554706e-02 6.54622205e+00 6.54624590e+00
2.14626698e-01 2.14325680e+00 9.99906840e-01 9.99975844e-01 5.72655692e-02 2.67189490e-02 6.69269506e+00 6.69285673e+00
2.24847017e-01 3.70544395e+00 9.99972769e-01 1.00008847e+00 6.89321577e-02 1.86029417e-02 6.84529500e+00 6.84468946e+00
2.35067336e-01 2.47442546e+00 1.00007777e+00 9.99952871e-01 7.34563666e-02 2.96862314e-02 6.99571276e+00 6.99604248e+00
2.45287655e-01 2.90207502e+00 9.99639855e-01 9.99993285e-01 5.79373914e-02 1.99641260e-02 7.15896054e+00 7.15900861e+00
2.55507974e-01 2.12611872e+00 1.00011027e+00 1.00004233e+00 5.56704990e-02 2.61840971e-02 7.33231661e+00 7.33200625e+00
2.65728293e-01 3.77630233e+00 9.99666833e-01 9.99893164e-01 4.55874846e-02 1.20719902e-02 7.52297098e+00 7.52377479e+00
2.75948612e-01 2.73094700e+00 9.99748073e-01 1.00006865e+00 7.21590094e-02 2.64227058e-02 7.72338301e+00 7.72285282e+00
2.86168931e-01 3.22324129e+00 1.00004258e+00 9.99941465e-01 7.92827530e-02 2.45972131e-02 7.92421216e+00 7.92467604e+00
2.96389250e-01 2.48907320e+00 9.99590442e-01 9.99980585e-01 5.91344035e-02 2.37575992e-02 8.13461846e+00 8.13477640e+00
3.06609569e-01 3.13124151e+00 1.00018180e+00 1.00007195e+00 6.09857814e-02 1.94765499e-02 8.35724465e+00 8.35664339e+00
3.16829888e-01 2.55313833e+00 9.99845678e-01 9.99958213e-01 6.93371597e-02 2.71576197e-02 8.58441296e+00 8.58477169e+00
3.27050207e-01 2.82075335e+00 9.99828241e-01 1.00006534e+00 7.82608382e-02 2.77446584e-02 8.82235411e+00 8.82177765e+00
3.37270526e-01 1.59114216e+00 1.00026496e+00 1.00004303e+00 4.94198855e-02 3.10593777e-02 9.06771629e+00 9.06732614e+00
3.47490845e-01 1.85301615e+00 9.99592428e-01 9.99999569e-01 5.13510459e-02 2.77121416e-02 9.32442092e+00 9.32442494e+00
3.57711164e-01 3.05946039e+00 1.00004656e+00 1.00001216e+00 6.57184799e-02 2.14804154e-02 9.59777680e+00 9.59766007e+00
3.67931483e-01 2.07571069e+00 9.99789859e-01 1.00000672e+00 8.57093866e-02 4.12915860e-02 9.87739156e+00 9.87732517e+00
3.78151802e-01 2.53592802e+00 9.99572946e-01 9.99982886e-01 6.87908778e-02 2.71265104e-02 1.01621347e+01 1.01623086e+01
3.88372121e-01 1.28743572e+00 1.00003958e+00 1.00005106e+00 5.36522298e-02 4.16737153e-02 1.04493374e+01 1.04488039e+01
3.98592440e-01 1.19923870e+00 9.99320318e-01 9.99931947e-01 5.24687761e-02 4.37517371e-02 1.07370484e+01 1.07377791e+01
4.08812758e-01 2.05214012e+00 9.99824818e-01 1.00003035e+00 8.59207107e-02 4.18688325e-02 1.10334629e+01 1.10331281e+01
4.19033077e-01 1.82953550e+00 9.99809343e-01 1.00003897e+00 1.02692484e-01 5.61303589e-02 1.13328283e+01 1.13323866e+01
4.29253396e-01 1.18990450e+00 9.99434241e-01 9.99954281e-01 6.24309507e-02 5.24671943e-02 1.16332825e+01 1.16338144e+01
4.39473715e-01 1.24811708e+00 1.00015802e+00 1.00005496e+00 7.50126605e-02 6.01006601e-02 1.19368207e+01 1.19361648e+01
4.49694034e-01 1.18704267e+00 9.99615870e-01 1.00002621e+00 8.76062377e-02 7.38020966e-02 1.22381541e+01 1.22378333e+01
4.59914353e-01 1.29317803e+00 9.99911884e-01 9.99994754e-01 8.82530938e-02 6.82451232e-02 1.25406940e+01 1.25407598e+01
4.70134672e-01 1.16111099e+00 1.00007369e+00 1.00007931e+00 9.39901864e-02 8.09484942e-02 1.28465153e+01 1.28454965e+01
4.80354991e-01 1.22971446e+00 9.99674323e-01 9.99978150e-01 1.09457003e-01 8.90100970e-02 1.31492621e+01 1.31495494e+01
4.90575310e-01 1.01357745e+00 1.00031863e+00 1.00003754e+00 8.74044398e-02 8.62336069e-02 1.34524499e+01 1.34519449e+01
5.00795629e-01 1.24916747e+00 9.99890756e-01 1.00010614e+00 1.28205022e-01 1.02632373e-01 1.37515829e+01 1.37501236e+01
5.11015948e-01 1.09996414e+00 9.99944905e-01 9.99888142e-01 1.14493108e-01 1.04088037e-01 1.40434054e+01 1.40449764e+01
5.21236267e-01 1.00390161e+00 1.00032562e+00 1.00015264e+00 1.17145492e-01 1.16690213e-01 1.43441016e+01 1.43419125e+01
5.31456586e-01 1.19196525e+00 9.99905252e-01 1.00001030e+00 1.43926453e-01 1.20747189e-01 1.46500011e+01 1.46498502e+01
5.41676905e-01 1.13351368e+00 1.00048168e+00 9.99985217e-01 1.57168051e-01 1.38655628e-01 1.49505293e+01 1.49507503e+01
5.51897224e-01 1.07656150e+00 1.00031879e+00 1.00011036e+00 1.48612829e-01 1.38043975e-01 1.52459442e+01 1.52442618e+01
5.62117543e-01 1.04853277e+00 1.00033064e+00 9.99939334e-01 1.61427307e-01 1.53955423e-01 1.55280345e+01 1.55289765e+01
5.72337862e-01 1.29579453e+00 1.00087109e+00 1.00013732e+00 2.22262500e-01 1.71526037e-01 1.58187535e+01 1.58165815e+01
5.82558181e-01 1.02552287e+00 1.00052275e+00 9.99952027e-01 1.82151316e-01 1.77617995e-01 1.64214604e+01 1.64222482e+01
5.92778500e-01 1.09984303e+00 1.00124811e+00 1.00003949e+00 2.10507193e-01 1.91397487e-01 1.71072328e+01 1.71065574e+01
6.02998819e-01 1.04878442e+00 1.00093795e+00 9.99968731e-01 2.11186482e-01 2.01363100e-01 1.77911297e+01 1.77916860e+01
6.13219138e-01 9.61029023e-01 1.00094146e+00 9.99929111e-01 2.10660286e-01 2.19202834e-01 1.84822190e+01 1.84835293e+01
6.23439457e-01 1.10004285e+00 1.00150922e+00 1.00010801e+00 2.52553791e-01 2.29585412e-01 1.91900116e+01 1.91879392e+01
6.33659776e-01 9.58434665e-01 1.00087294e+00 9.99933540e-01 2.22525236e-01 2.32175697e-01 1.98793816e+01 1.98807029e+01
6.43880095e-01 9.92347651e-01 1.00093923e+00 9.99908302e-01 2.49657441e-01 2.51582639e-01 2.05851396e+01 2.05870274e+01
6.54100414e-01 1.06755689e+00 1.00045197e+00 1.00000869e+00 2.79456626e-01 2.61772116e-01 2.12907789e+01 2.12905940e+01
6.64320733e-01 9.49018502e-01 1.00022770e+00 9.99963021e-01 2.49693921e-01 2.63107537e-01 2.19752075e+01 2.19760202e+01
6.74541052e-01 1.11573137e+00 1.00028476e+00 1.00002942e+00 3.04192065e-01 2.72639161e-01 2.27031292e+01 2.27024613e+01
6.84761370e-01 1.05197629e+00 1.00030412e+00 1.00007061e+00 2.98595458e-01 2.83842384e-01 2.35688268e+01 2.35671627e+01
6.94981689e-01 1.08428668e+00 1.00021999e+00 9.99978626e-01 3.14042666e-01 2.89630659e-01 2.44221253e+01 2.44226473e+01
7.05202008e-01 1.16901745e+00 1.00050299e+00 1.00017747e+00 3.38899539e-01 2.89901181e-01 2.52710749e+01 2.52665909e+01
7.15422327e-01 1.00467734e+00 1.00025827e+00 1.00008412e+00 2.92772005e-01 2.91408986e-01 2.60961091e+01 2.60939141e+01
7.25642646e-01 1.16122219e+00 1.00033260e+00 1.00014403e+00 3.44541566e-01 2.96705979e-01 2.69155724e+01 2.69116963e+01
7.35862965e-01 1.01702535e+00 1.00038304e+00 1.00030533e+00 3.03982923e-01 2.98894146e-01 2.77473946e+01 2.77389250e+01
7.46083284e-01 1.01776519e+00 1.00014303e+00 1.00044982e+00 3.11057835e-01 3.05628291e-01 2.85576076e+01 2.85447676e+01
7.56303603e-01 1.10883105e+00 1.00014021e+00 1.00066143e+00 3.35937590e-01 3.02965534e-01 2.94309471e+01 2.94114934e+01
7.66523922e-01 1.13056366e+00 9.99716387e-01 1.00067470e+00 3.36206726e-01 2.97379740e-01 3.02775297e+01 3.02571153e+01
7.76744241e-01 1.05425356e+00 9.99902321e-01 1.00069311e+00 3.20517111e-01 3.04022793e-01 3.10991288e+01 3.10775885e+01
7.86964560e-01 1.09269966e+00 9.99887546e-01 1.00079772e+00 3.36363130e-01 3.07827615e-01 3.18981174e+01 3.18726919e+01
7.97184879e-01 1.04724476e+00 9.99378080e-01 1.00079762e+00 3.42005024e-01 3.26576018e-01 3.26655257e+01 3.26394918e+01
8.07405198e-01 1.06752010e+00 9.99785450e-01 1.00087245e+00 3.68520662e-01 3.45211920e-01 3.34064237e+01 3.33773036e+01
8.17625517e-01 1.02036053e+00 9.99562994e-01 1.00098917e+00 3.69538679e-01 3.62164810e-01 3.41171132e+01 3.40833988e+01
8.27845836e-01 1.03035146e+00 9.99214136e-01 1.00095900e+00 3.90975539e-01 3.79458423e-01 3.47889306e+01 3.47555999e+01
8.38066155e-01 1.00783930e+00 9.99110190e-01 1.00129588e+00 4.11957465e-01 4.08753129e-01 3.54412517e+01 3.53953836e+01
8.48286474e-01 1.06290372e+00 9.99487835e-01 1.00144188e+00 4.60509791e-01 4.33256355e-01 3.61503316e+01 3.60982823e+01
8.58506793e-01 9.96271653e-01 9.99581520e-01 1.00142484e+00 4.55779561e-01 4.57485225e-01 3.68169688e+01 3.67645851e+01
8.68727112e-01 1.09231449e+00 9.99370910e-01 1.00161495e+00 5.21244657e-01 4.77192843e-01 3.74515281e+01 3.73911433e+01
8.78947431e-01 1.04797655e+00 9.99044391e-01 1.00159227e+00 5.28075552e-01 5.03900161e-01 3.80353352e+01 3.79748691e+01
8.89167750e-01 1.07946958e+00 9.99417547e-01 1.00170241e+00 5.81287671e-01 5.38493795e-01 3.85813288e+01 3.85157590e+01
8.99388069e-01 1.09660934e+00 9.98046514e-01 1.00181419e+00 6.21790071e-01 5.67011465e-01 3.90820927e+01 3.90113186e+01
9.09608388e-01 1.04221615e+00 9.97768601e-01 1.00177268e+00 6.20156742e-01 5.95036588e-01 3.95297584e+01 3.94598090e+01
9.19828707e-01 1.13041044e+00 9.98791178e-01 1.00204714e+00 6.93801208e-01 6.13760440e-01 3.99833064e+01 3.99016221e+01
9.30049026e-01 1.02011105e+00 9.98355518e-01 1.00208333e+00 6.36013711e-01 6.23474977e-01 4.04372917e+01 4.03532226e+01
9.40269345e-01 1.07654806e+00 9.98449418e-01 1.00205506e+00 6.86336657e-01 6.37534619e-01 4.08313217e+01 4.07475831e+01
9.50489663e-01 1.04689877e+00 9.98458377e-01 1.00233364e+00 6.99635148e-01 6.68293026e-01 4.12284061e+01 4.11324178e+01
9.60709982e-01 1.02681547e+00 9.98142691e-01 1.00229769e+00 7.07470148e-01 6.88994439e-01 4.15719944e+01 4.14766937e+01
9.70930301e-01 1.05654113e+00 9.99187608e-01 1.00237975e+00 7.38956226e-01 6.99410752e-01 4.18579158e+01 4.17585410e+01
9.81150620e-01 1.03016947e+00 1.00503580e+00 1.00247480e+00 7.22109067e-01 7.00961435e-01 4.20778560e+01 4.19739786e+01
9.91370939e-01 1.04853386e+00 1.00460904e+00 1.00235158e+00 7.32478120e-01 6.98573643e-01 4.22195967e+01 4.21205470e+01
1.00159126e+00 1.08502301e+00 1.00385214e+00 1.00259027e+00 7.65713776e-01 7.05712017e-01 4.23048571e+01 4.21955593e+01
1.01181158e+00 1.09674786e+00 1.00328208e+00 9.98095145e-01 7.96576282e-01 7.26307579e-01 4.24828469e+01 4.25639250e+01
1.02203190e+00 1.09242113e+00 1.00671393e+00 9.98133927e-01 8.29371266e-01 7.59204708e-01 4.32011203e+01 4.32818875e+01
1.03225222e+00 1.08773154e+00 1.00609860e+00 9.98291924e-01 8.53390707e-01 7.84560047e-01 4.39104271e+01 4.39855577e+01
1.04247253e+00 1.08566505e+00 1.00561571e+00 9.98209223e-01 8.69080771e-01 8.00505436e-01 4.46096812e+01 4.46897105e+01
1.05269285e+00 1.09632297e+00 1.00603401e+00 9.98482503e-01 8.81766328e-01 8.04294314e-01 4.53399826e+01 4.54088905e+01
1.06291317e+00 1.09818466e+00 1.00540052e+00 9.98557015e-01 9.02916021e-01 8.22189613e-01 4.60877782e+01 4.61543782e+01
1.07313349e+00 1.08951309e+00 1.00605214e+00 9.98592502e-01 9.31937920e-01 8.55371018e-01 4.68717503e+01 4.69378152e+01
1.08335381e+00 1.13331347e+00 1.00586086e+00 9.98906500e-01 9.94772197e-01 8.77755555e-01 4.77169193e+01 4.77691549e+01
1.09357413e+00 1.11233367e+00 1.00595591e+00 9.99185096e-01 9.87478739e-01 8.87754068e-01 4.86160966e+01 4.86557464e+01
1.10379445e+00 1.13542656e+00 1.00574994e+00 9.99471430e-01 1.03590642e+00 9.12350001e-01 4.95919668e+01 4.96181935e+01
1.11401477e+00 1.07458300e+00 1.01081267e+00 9.99596475e-01 1.01087704e+00 9.40715642e-01 5.06087280e+01 5.06291581e+01
1.12423509e+00 1.05217141e+00 1.01000248e+00 9.99693138e-01 1.04942662e+00 9.97391302e-01 5.16673921e+01 5.16832517e+01
1.13445540e+00 1.04905664e+00 1.00931955e+00 9.99972754e-01 1.08013960e+00 1.02962944e+00 5.27681005e+01 5.27695382e+01
1.14467572e+00 1.04325676e+00 1.01020658e+00 1.00001137e+00 1.07871042e+00 1.03398363e+00 5.38713512e+01 5.38707386e+01
1.15489604e+00 1.05639757e+00 1.00992923e+00 1.00010729e+00 1.12236858e+00 1.06244903e+00 5.49713725e+01 5.49654753e+01
1.16511636e+00 1.01731200e+00 1.00935292e+00 1.00036104e+00 1.12851167e+00 1.10930735e+00 5.60456102e+01 5.60253829e+01
1.17533668e+00 1.05258532e+00 1.00768177e+00 1.00024400e+00 1.19550486e+00 1.13577953e+00 5.70300626e+01 5.70161505e+01
1.18555700e+00 1.05143880e+00 1.00551863e+00 1.00045641e+00 1.24909713e+00 1.18798844e+00 5.79261285e+01 5.78997022e+01
1.19577732e+00 1.04725142e+00 1.00544409e+00 1.00040796e+00 1.35066341e+00 1.28972220e+00 5.86568864e+01 5.86329664e+01
1.20599764e+00 1.05515812e+00 1.00585266e+00 1.00039216e+00 1.47348240e+00 1.39645649e+00 5.91927455e+01 5.91695413e+01
1.21621796e+00 1.07976775e+00 1.00640449e+00 1.00054709e+00 1.63234594e+00 1.51175652e+00 6.00167866e+01 5.99839699e+01
1.22643828e+00 1.05758502e+00 1.00652064e+00 1.00031569e+00 1.70911028e+00 1.61605000e+00 6.06599942e+01 6.06408502e+01
1.23665859e+00 1.08379420e+00 1.00777139e+00 1.00040112e+00 1.82013354e+00 1.67940881e+00 6.09707253e+01 6.09462784e+01
1.24687891e+00 1.06508614e+00 1.00905229e+00 1.00083400e+00 1.77748033e+00 1.66886064e+00 6.15123525e+01 6.14610941e+01
1.25709923e+00 1.07441134e+00 1.01013474e+00 9.99883294e-01 1.79451793e+00 1.67023361e+00 6.19905216e+01 6.19977570e+01
1.26731955e+00 1.07920937e+00 1.01234740e+00 1.00088612e+00 1.92728219e+00 1.78582788e+00 6.33458724e+01 6.32897899e+01
1.27753987e+00 1.10788809e+00 1.01301332e+00 1.00182862e+00 2.14659841e+00 1.93755887e+00 6.46169601e+01 6.44990160e+01
1.28776019e+00 1.08042351e+00 1.01448246e+00 1.00287390e+00 2.16199754e+00 2.00106488e+00 6.54956469e+01 6.53079580e+01
1.29798051e+00 1.09153314e+00 1.01725006e+00 1.00135768e+00 2.12774963e+00 1.94932206e+00 6.62100331e+01 6.61202631e+01
1.30820083e+00 1.10070239e+00 1.02063942e+00 1.00160688e+00 2.32512534e+00 2.11240146e+00 6.75782049e+01 6.74697890e+01
1.31842115e+00 1.08736234e+00 1.02403895e+00 1.00345676e+00 2.48617361e+00 2.28642608e+00 6.89382274e+01 6.87007455e+01
1.32864147e+00 1.08921977e+00 1.01950081e+00 1.00508733e+00 2.56403207e+00 2.35400802e+00 6.96891801e+01 6.93364424e+01
1.33886178e+00 1.08451129e+00 1.02197471e+00 1.00588393e+00 2.47003940e+00 2.27755988e+00 6.96222652e+01 6.92150091e+01
1.34908210e+00 1.07045265e+00 1.02657760e+00 1.00395221e+00 2.62945838e+00 2.45639858e+00 6.89261693e+01 6.86548310e+01
1.35930242e+00 1.09309450e+00 1.02908350e+00 1.00490615e+00 2.80627055e+00 2.56727167e+00 7.01280611e+01 6.97856819e+01
1.36952274e+00 1.05978966e+00 1.02437339e+00 1.00739621e+00 2.67769186e+00 2.52662576e+00 7.09124369e+01 7.03918046e+01
1.37974306e+00 1.08165361e+00 1.03083444e+00 1.00855242e+00 2.55017706e+00 2.35766520e+00 7.08220315e+01 7.02214680e+01
1.38996338e+00 1.07498145e+00 1.03333522e+00 1.01075961e+00 2.52110393e+00 2.34525343e+00 6.98842029e+01 6.91402808e+01
1.40018370e+00 1.05103667e+00 1.03882393e+00 1.01190919e+00 2.49747476e+00 2.37620135e+00 6.82194495e+01 6.74165725e+01
1.41040402e+00 1.09321604e+00 1.04222154e+00 1.00679101e+00 2.51169456e+00 2.29752809e+00 6.77304676e+01 6.72736119e+01
1.42062434e+00 1.05723097e+00 1.03105400e+00 1.00899930e+00 2.32938387e+00 2.20328758e+00 6.73207168e+01 6.67202812e+01
1.43084465e+00 1.08400192e+00 1.03371585e+00 1.01069115e+00 2.40036049e+00 2.21435079e+00 6.84241945e+01 6.77003995e+01
1.44106497e+00 1.07501526e+00 1.03761572e+00 1.01149123e+00 2.46408862e+00 2.29214292e+00 6.99109692e+01 6.91167328e+01
1.45128529e+00 1.07856217e+00 1.03861205e+00 1.01186286e+00 2.54378783e+00 2.35849903e+00 7.14179411e+01 7.05806529e+01
1.46150561e+00 1.09545865e+00 1.03894096e+00 1.01199380e+00 2.61338253e+00 2.38565147e+00 7.25273792e+01 7.16678097e+01
1.47172593e+00 1.09040623e+00 1.03136142e+00 1.01341633e+00 2.59728443e+00 2.38194203e+00 7.34682316e+01 7.24956063e+01
1.48194625e+00 1.08841877e+00 1.02460649e+00 1.01384140e+00 2.58995489e+00 2.37955735e+00 7.44991258e+01 7.34820315e+01
1.49216657e+00 1.09821233e+00 1.02357613e+00 1.01351775e+00 2.58234017e+00 2.35140337e+00 7.51318569e+01 7.41297888e+01
1.50238689e+00 1.10615828e+00 1.02014099e+00 1.01715240e+00 2.57757496e+00 2.33020446e+00 7.56777228e+01 7.44015572e+01
1.51260721e+00 1.10310794e+00 1.02359095e+00 1.01733259e+00 2.53961574e+00 2.30223685e+00 7.65202219e+01 7.52165243e+01
1.52282753e+00 1.09936630e+00 1.01987014e+00 1.01671152e+00 2.48396626e+00 2.25945279e+00 7.70120405e+01 7.57462060e+01
1.53304784e+00 1.11641732e+00 1.01803783e+00 1.01784225e+00 2.50340190e+00 2.24235315e+00 7.74870805e+01 7.61287722e+01
1.54326816e+00 1.10190701e+00 1.01429538e+00 1.02084685e+00 2.45902890e+00 2.23161200e+00 7.80030024e+01 7.64100928e+01
1.55348848e+00 1.10118811e+00 1.02440108e+00 1.02457787e+00 2.45988820e+00 2.23384921e+00 7.86366655e+01 7.67503064e+01
1.56370880e+00 1.08531532e+00 1.01289999e+00 1.02390402e+00 2.42494617e+00 2.23432410e+00 7.89766178e+01 7.71328331e+01
1.57392912e+00 1.10926558e+00 1.07294772e+00 1.03210505e+00 2.47847650e+00 2.23434004e+00 7.98072210e+01 7.73247071e+01
1.58414944e+00 1.11481028e+00 1.09985319e+00 1.03245239e+00 2.48558619e+00 2.22960466e+00 8.06239795e+01 7.80897794e+01
1.59436976e+00 1.09515567e+00 1.09882491e+00 1.03661099e+00 2.43586423e+00 2.22421734e+00 8.16294952e+01 7.87465077e+01
1.60459008e+00 1.12292244e+00 1.09651518e+00 1.04140967e+00 2.49769202e+00 2.22427830e+00 8.25067693e+01 7.92260447e+01
1.61481040e+00 1.13452067e+00 1.10383415e+00 1.04486651e+00 2.52522863e+00 2.22581103e+00 8.29928342e+01 7.94291268e+01
1.62503071e+00 1.12346414e+00 1.10593360e+00 1.04672393e+00 2.49938292e+00 2.22471091e+00 8.29340701e+01 7.92320379e+01
1.63525103e+00 1.17779028e+00 1.10452220e+00 1.04492703e+00 2.62161466e+00 2.22587562e+00 8.20314640e+01 7.85044901e+01
1.64547135e+00 1.21281454e+00 1.10120453e+00 1.03888185e+00 2.70639880e+00 2.23150260e+00 8.01307364e+01 7.71317131e+01
1.65569167e+00 1.21594940e+00 1.09562233e+00 1.02754204e+00 2.71822477e+00 2.23547523e+00 7.71099246e+01 7.50430851e+01
1.66591199e+00 1.22854043e+00 1.08863124e+00 1.02709874e+00 2.75721645e+00 2.24430257e+00 7.71193379e+01 7.50846389e+01
1.67613231e+00 1.17952054e+00 1.07913625e+00 1.02957899e+00 2.66924971e+00 2.26299553e+00 7.70190253e+01 7.48063295e+01
1.68635263e+00 1.19079095e+00 1.06869336e+00 1.03333031e+00 2.71783547e+00 2.28237834e+00 7.75612177e+01 7.50594628e+01
1.69657295e+00 1.18749714e+00 1.05766032e+00 1.03175768e+00 2.72652028e+00 2.29602260e+00 7.74160145e+01 7.50331362e+01
1.70679327e+00 1.18119654e+00 1.04571883e+00 1.04142395e+00 2.72225050e+00 2.30465498e+00 7.82900481e+01 7.51759625e+01
1.71701359e+00 1.20128641e+00 1.05067275e+00 1.03891187e+00 2.77752733e+00 2.31212748e+00 7.87339526e+01 7.57850157e+01
1.72723390e+00 1.22282047e+00 1.05421958e+00 1.03533440e+00 2.86520673e+00 2.34311316e+00 7.85123868e+01 7.58328775e+01
1.73745422e+00 1.21296665e+00 1.05763087e+00 1.05255769e+00 2.91828785e+00 2.40590939e+00 7.93430264e+01 7.53811663e+01
1.74767454e+00 1.23730346e+00 1.07397858e+00 1.05177442e+00 3.03266763e+00 2.45102978e+00 8.04228760e+01 7.64639967e+01
1.75789486e+00 1.20694799e+00 1.08570852e+00 1.04932102e+00 2.98560068e+00 2.47367800e+00 8.07367770e+01 7.69419229e+01
1.76811518e+00 1.19931922e+00 1.08895848e+00 1.06806995e+00 2.96973666e+00 2.47618533e+00 8.20320068e+01 7.68039647e+01
1.77833550e+00 1.21445844e+00 1.08767329e+00 1.06437356e+00 3.06089206e+00 2.52037612e+00 8.22075810e+01 7.72356473e+01
1.78855582e+00 1.20065336e+00 1.08870702e+00 1.05347215e+00 3.11700601e+00 2.59609152e+00 8.11296170e+01 7.70116394e+01
1.79877614e+00 1.23307580e+00 1.14649102e+00 1.06297037e+00 3.27699935e+00 2.65758144e+00 8.06304332e+01 7.58538862e+01
1.80899646e+00 1.22363717e+00 1.15926234e+00 1.09277483e+00 3.36218775e+00 2.74769992e+00 8.22295534e+01 7.52483960e+01
1.81921678e+00 1.23622761e+00 1.15520787e+00 1.10286804e+00 3.49864786e+00 2.83010008e+00 8.56111134e+01 7.76258904e+01
1.82943709e+00 1.23280644e+00 1.14505983e+00 1.10871065e+00 3.57271637e+00 2.89803513e+00 8.91491468e+01 8.04079468e+01
1.83965741e+00 1.19768997e+00 1.13126733e+00 1.10020260e+00 3.53966055e+00 2.95540636e+00 9.04094045e+01 8.21752329e+01
1.84987773e+00 1.22658565e+00 1.11639040e+00 1.07421551e+00 3.65251475e+00 2.97779021e+00 8.84025746e+01 8.22950085e+01
1.86009805e+00 1.25973315e+00 1.10566924e+00 1.06280049e+00 3.72781431e+00 2.95920950e+00 8.53157141e+01 8.02744400e+01
1.87031837e+00 1.24825501e+00 1.10335666e+00 1.07798908e+00 3.61265167e+00 2.89416156e+00 8.94107209e+01 8.29421393e+01
1.88053869e+00 1.19707929e+00 1.11029017e+00 1.06899528e+00 3.33589840e+00 2.78669795e+00 9.06977004e+01 8.48438734e+01
1.89075901e+00 1.14614501e+00 1.12870865e+00 1.04776900e+00 3.40211077e+00 2.96830745e+00 8.86272367e+01 8.45866185e+01
1.90097933e+00 1.18597175e+00 1.14476903e+00 1.05196174e+00 3.71895011e+00 3.13578306e+00 8.67431254e+01 8.24584410e+01
1.91119965e+00 1.19359505e+00 1.12457549e+00 1.06008303e+00 3.89518727e+00 3.26340771e+00 9.08607185e+01 8.57109452e+01
1.92141996e+00 1.17972370e+00 1.14555101e+00 1.06812704e+00 4.01985912e+00 3.40745813e+00 9.41998105e+01 8.81915789e+01
1.93164028e+00 1.15768259e+00 1.16712524e+00 1.07581552e+00 4.22609675e+00 3.65047967e+00 9.61638424e+01 8.93869257e+01
1.94186060e+00 1.12467793e+00 1.18955176e+00 1.09795365e+00 4.39565603e+00 3.90836871e+00 1.00672531e+02 9.16910570e+01
1.95208092e+00 1.12033119e+00 1.21289798e+00 1.11561950e+00 4.68580057e+00 4.18251373e+00 1.07411089e+02 9.62793217e+01
1.96230124e+00 1.14366831e+00 1.23563420e+00 1.13648700e+00 5.11857233e+00 4.47557416e+00 1.13606413e+02 9.99627914e+01
1.97252156e+00 1.21377481e+00 1.26142092e+00 1.15818179e+00 5.82131956e+00 4.79604577e+00 1.18161568e+02 1.02023334e+02
1.98274188e+00 1.28703695e+00 1.29063048e+00 1.20842901e+00 6.88291999e+00 5.34788064e+00 1.22436915e+02 1.01319080e+02
1.99296220e+00 1.34208409e+00 1.30930678e+00 1.26506820e+00 8.08147183e+00 6.02158381e+00 1.28104796e+02 1.01263154e+02
2.00318252e+00 1.41719057e+00 1.34318249e+00 1.20484571e+00 9.53483684e+00 6.72798495e+00 1.29836967e+02 1.07762318e+02
2.01340284e+00 1.48372140e+00 1.30463970e+00 1.25556287e+00 1.09456766e+01 7.37717783e+00 1.48140204e+02 1.17987086e+02
2.02362315e+00 1.48799248e+00 1.43136721e+00 1.31549125e+00 1.38712340e+01 9.32211298e+00 1.69409373e+02 1.28780311e+02
2.03384347e+00 1.63099016e+00 1.58009469e+00 1.49421192e+00 1.74425294e+01 1.06944418e+01 2.30496739e+02 1.54259738e+02
2.04406379e+00 2.08437939e+00 1.71625361e+00 1.51406071e+00 2.37172631e+01 1.13785730e+01 2.93316046e+02 1.93728061e+02
2.05428411e+00 2.46947290e+00 1.75773738e+00 1.58946251e+00 3.31261696e+01 1.34142673e+01 3.54175766e+02 2.22827380e+02
2.06450443e+00 4.65393952e+00 2.30006157e+00 2.02578961e+00 7.75596421e+01 1.66653739e+01 4.88739450e+02 2.41258741e+02
2.07472475e+00 1.47993645e+01 7.59363932e+00 6.88794069e+00 4.14825640e+02 2.80299630e+01 1.83855480e+03 2.66923726e+02


==> data/guide_n64_ma0.017_single.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.28416795e+00 7.63797654e-15 3.22704509e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.27631950e+00 2.85640554e-04 5.81963685e-02 5.00453626e-04 1.99972450e+00 6.41440691e+00
2.04406379e-02 5.26804866e+00 1.00771758e-03 9.07450390e-02 4.15805109e-04 2.00023699e+00 6.41193273e+00
3.06609569e-02 5.26392728e+00 1.67078746e-03 7.57985583e-02 2.39726300e-04 2.00137994e+00 6.40990817e+00
4.08812758e-02 5.26336898e+00 2.08001128e-03 4.85962694e-02 4.93253641e-04 2.00261475e+00 6.40917561e+00
5.11015948e-02 5.26468254e+00 2.18696913e-03 5.86890618e-02 3.46534731e-04 2.00507654e+00 6.41086742e+00
6.13219138e-02 5.25345242e+00 2.47558039e-03 6.98276906e-02 5.05406284e-04 2.00764986e+00 6.40447285e+00
7.15422327e-02 5.26499186e+00 3.49041440e-03 7.77908232e-02 3.53510554e-04 2.01080191e+00 6.40037807e+00
8.17625517e-02 5.32081061e+00 4.58166934e-03 6.15239528e-02 2.20831235e-04 2.01463103e+00 6.39443899e+00
9.19828707e-02 5.39275542e+00 5.15209085e-03 5.10298847e-02 5.81821485e-04 2.01839686e+00 6.39041820e+00
1.02203190e-01 5.47102115e+00 5.22294635e-03 6.72006457e-02 3.10153217e-04 2.02323141e+00 6.38951691e+00
1.12423509e-01 5.54990608e+00 5.37049929e-03 7.98533507e-02 2.60877563e-04 2.02802140e+00 6.38263566e+00
1.22643828e-01 5.63319564e+00 6.44302538e-03 6.77447993e-02 4.53736687e-04 2.03312692e+00 6.37669640e+00
1.32864147e-01 5.71852963e+00 8.08222880e-03 3.31881556e-02 4.09886132e-04 2.03873616e+00 6.36845901e+00
1.43084465e-01 5.82094863e+00 9.31767351e-03 5.91162964e-02 4.79132592e-04 2.04438549e+00 6.36292594e+00
1.53304784e-01 5.92892599e+00 9.83275063e-03 7.51604731e-02 2.18914879e-04 2.05033032e+00 6.35969239e+00
1.63525103e-01 6.03968079e+00 1.01171526e-02 7.01355460e-02 3.73320293e-04 2.05656346e+00 6.35199058e+00
1.73745422e-01 6.15479671e+00 1.12261425e-02 6.00601734e-02 5.08479813e-04 2.06242352e+00 6.34580366e+00
1.83965741e-01 6.27131483e+00 1.34038644e-02 6.13887309e-02 1.97364458e-04 2.06892280e+00 6.33734882e+00
1.94186060e-01 6.40511504e+00 1.56955905e-02 6.19740233e-02 3.99128591e-04 2.07508921e+00 6.33087068e+00
2.04406379e-01 6.54622205e+00 1.73603209e-02 6.20122623e-02 4.06705617e-04 2.08114357e+00 6.32599003e+00
2.14626698e-01 6.69269506e+00 1.85733817e-02 5.72655692e-02 3.54289501e-04 2.08747936e+00 6.31918166e+00
2.24847017e-01 6.84529500e+00 2.02775705e-02 6.89321577e-02 4.17786908e-04 2.09313429e+00 6.31388306e+00
2.35067336e-01 6.99571276e+00 2.33034173e-02 7.34563666e-02 2.58209763e-04 2.09919015e+00 6.30566774e+00
2.45287655e-01 7.15896054e+00 2.71303553e-02 5.79373914e-02 4.64084808e-04 2.10466372e+00 6.29957030e+00
2.55507974e-01 7.33231661e+00 3.08262918e-02 5.56704990e-02 3.76690925e-04 2.10981094e+00 6.29530109e+00
2.65728293e-01 7.52297098e+00 3.41505051e-02 4.55874846e-02 2.05518040e-04 2.11496112e+00 6.28998877e+00
2.75948612e-01 7.72338301e+00 3.76812327e-02 7.21590094e-02 4.20108056e-04 2.11955979e+00 6.28558711e+00
2.86168931e-01 7.92421216e+00 4.25126562e-02 7.92827530e-02 3.93177216e-04 2.12377359e+00 6.27933624e+00
2.96389250e-01 8.13461846e+00 4.89666640e-02 5.91344035e-02 2.42299258e-04 2.12776770e+00 6.27534211e+00
3.06609569e-01 8.35724465e+00 5.63512078e-02 6.09857814e-02 3.74425725e-04 2.13088900e+00 6.27221221e+00
3.16829888e-01 8.58441296e+00 6.39774144e-02 6.93371597e-02 3.55354344e-04 2.13409590e+00 6.26866203e+00
3.27050207e-01 8.82235411e+00 7.19740370e-02 7.82608382e-02 3.57759465e-04 2.13651937e+00 6.26672409e+00
3.37270526e-01 9.06771629e+00 8.14149286e-02 4.94198855e-02 3.46354037e-04 2.13820789e+00 6.26351713e+00
3.47490845e-01 9.32442092e+00 9.30209463e-02 5.13510459e-02 3.19917448e-04 2.13984833e+00 6.26160040e+00
3.57711164e-01 9.59777680e+00 1.06384186e-01 6.57184799e-02 4.33580765e-04 2.14039129e+00 6.26038481e+00
3.67931483e-01 9.87739156e+00 1.20756325e-01 8.57093866e-02 2.66954451e-04 2.14090830e+00 6.25999498e+00
3.78151802e-01 1.01621347e+01 1.36256982e-01 6.87908778e-02 2.39480694e-04 2.14048268e+00 6.26086401e+00
3.88372121e-01 1.04493374e+01 1.55483086e-01 5.36522298e-02 3.92860661e-04 2.13937416e+00 6.26037255e+00
3.98592440e-01 1.07370484e+01 1.77033484e-01 5.24687761e-02 4.57252052e-04 2.13801191e+00 6.26134317e+00
4.08812758e-01 1.10334629e+01 2.01129295e-01 8.59207107e-02 2.75659743e-04 2.13583751e+00 6.26323337e+00
4.19033077e-01 1.13328283e+01 2.26978558e-01 1.02692484e-01 2.76790980e-04 2.13303105e+00 6.26575140e+00
4.29253396e-01 1.16332825e+01 2.54229670e-01 6.24309507e-02 3.76702869e-04 2.12978322e+00 6.26900457e+00
4.39473715e-01 1.19368207e+01 2.83677250e-01 7.50126605e-02 3.99671628e-04 2.12555191e+00 6.27206488e+00
4.49694034e-01 1.22381541e+01 3.18713941e-01 8.76062377e-02 2.44665160e-04 2.12118851e+00 6.27642019e+00
4.59914353e-01 1.25406940e+01 3.56977828e-01 8.82530938e-02 2.45945246e-04 2.11603664e+00 6.28081725e+00
4.70134672e-01 1.28465153e+01 4.01225808e-01 9.39901864e-02 4.44603350e-04 2.11004039e+00 6.28604921e+00
4.80354991e-01 1.31492621e+01 4.49612765e-01 1.09457003e-01 3.93150187e-04 2.10394038e+00 6.29239242e+00
4.90575310e-01 1.34524499e+01 4.99871977e-01 8.74044398e-02 3.19331605e-04 2.09674846e+00 6.29874015e+00
5.00795629e-01 1.37515829e+01 5.50329776e-01 1.28205022e-01 3.47294098e-04 2.08952966e+00 6.30560957e+00
5.11015948e-01 1.40434054e+01 6.02397931e-01 1.14493108e-01 4.73708402e-04 2.08145181e+00 6.31260654e+00
5.21236267e-01 1.43441016e+01 6.63152644e-01 1.17145492e-01 3.67387773e-04 2.07277267e+00 6.32093743e+00
5.31456586e-01 1.46500011e+01 7.28965020e-01 1.43926453e-01 3.30881820e-04 2.06386949e+00 6.32971833e+00
5.41676905e-01 1.49505293e+01 7.92764557e-01 1.57168051e-01 4.23170124e-04 2.05431541e+00 6.33834054e+00
5.51897224e-01 1.52459442e+01 8.55383637e-01 1.48612829e-01 4.68693953e-04 2.04427470e+00 6.34787299e+00
5.62117543e-01 1.55280345e+01 9.23861274e-01 1.61427307e-01 4.34771207e-04 2.03390542e+00 6.35754458e+00
5.72337862e-01 1.58187535e+01 1.00029301e+00 2.22262500e-01 3.37474414e-04 2.02286843e+00 6.36790641e+00
5.82558181e-01 1.64214604e+01 1.06962196e+00 1.82151316e-01 4.24629996e-04 2.01173010e+00 6.37843506e+00
5.92778500e-01 1.71072328e+01 1.13600822e+00 2.10507193e-01 5.06773511e-04 2.00008844e+00 6.38944065e+00
6.02998819e-01 1.77911297e+01 1.20743580e+00 2.11186482e-01 3.84608351e-04 1.98782692e+00 6.40117222e+00
6.13219138e-01 1.84822190e+01 1.29436236e+00 2.10660286e-01 4.99697274e-04 1.97572123e+00 6.41233301e+00
6.23439457e-01 1.91900116e+01 1.36788064e+00 2.52553791e-01 4.51931369e-04 1.96284089e+00 6.42426375e+00
6.33659776e-01 1.98793816e+01 1.43031284e+00 2.22525236e-01 4.29342788e-04 1.95002918e+00 6.43667681e+00
6.43880095e-01 2.05851396e+01 1.50763633e+00 2.49657441e-01 5.37671389e-04 1.93670021e+00 6.44914411e+00
6.54100414e-01 2.12907789e+01 1.58241235e+00 2.79456626e-01 4.47745209e-04 1.92315661e+00 6.46189967e+00
6.64320733e-01 2.19752075e+01 1.68943946e+00 2.49693921e-01 5.77195049e-04 1.90959773e+00 6.47439474e+00
6.74541052e-01 2.27031292e+01 1.79762570e+00 3.04192065e-01 4.56417574e-04 1.89567493e+00 6.48768453e+00
6.84761370e-01 2.35688268e+01 1.90831430e+00 2.98595458e-01 4.17126276e-04 1.88153540e+00 6.50091373e+00
6.94981689e-01 2.44221253e+01 2.02317869e+00 3.14042666e-01 7.09785740e-04 1.86738856e+00 6.51391370e+00
7.05202008e-01 2.52710749e+01 2.14323734e+00 3.38899539e-01 4.25870355e-04 1.85301163e+00 6.52759026e+00
7.15422327e-01 2.60961091e+01 2.26674286e+00 2.92772005e-01 4.20112899e-04 1.83863869e+00 6.54099251e+00
7.25642646e-01 2.69155724e+01 2.39393350e+00 3.44541566e-01 5.78262855e-04 1.82419002e+00 6.55440340e+00
7.35862965e-01 2.77473946e+01 2.51510954e+00 3.03982923e-01 5.70386307e-04 1.80938865e+00 6.56785038e+00
7.46083284e-01 2.85576076e+01 2.64065041e+00 3.11057835e-01 6.44764650e-04 1.79503045e+00 6.58138273e+00
7.56303603e-01 2.94309471e+01 2.76341816e+00 3.35937590e-01 3.92767613e-04 1.78030097e+00 6.59518430e+00
7.66523922e-01 3.02775297e+01 2.88221006e+00 3.36206726e-01 4.89548908e-04 1.76581621e+00 6.60837882e+00
7.76744241e-01 3.10991288e+01 3.02346965e+00 3.20517111e-01 7.55672011e-04 1.75117989e+00 6.62162291e+00
7.86964560e-01 3.18981174e+01 3.14441598e+00 3.36363130e-01 5.28336376e-04 1.73658045e+00 6.63516323e+00
7.97184879e-01 3.26655257e+01 3.25321073e+00 3.42005024e-01 6.01340479e-04 1.72225150e+00 6.64828850e+00
8.07405198e-01 3.34064237e+01 3.38016169e+00 3.68520662e-01 5.75112831e-04 1.70791137e+00 6.66131253e+00
8.17625517e-01 3.41171132e+01 3.47385456e+00 3.69538679e-01 5.53358832e-04 1.69353731e+00 6.67424799e+00
8.27845836e-01 3.47889306e+01 3.59517438e+00 3.90975539e-01 6.90263739e-04 1.67939018e+00 6.68704765e+00
8.38066155e-01 3.54412517e+01 3.68789821e+00 4.11957465e-01 5.70581525e-04 1.66536927e+00 6.69964020e+00
8.48286474e-01 3.61503316e+01 3.73464019e+00 4.60509791e-01 6.39600571e-04 1.65148668e+00 6.71185494e+00
8.58506793e-01 3.68169688e+01 3.82419305e+00 4.55779561e-01 6.07624670e-04 1.63785505e+00 6.72416632e+00
8.68727112e-01 3.74515281e+01 3.92674918e+00 5.21244657e-01 5.36082064e-04 1.62399877e+00 6.73633887e+00
8.78947431e-01 3.80353352e+01 3.95313452e+00 5.28075552e-01 7.17211276e-04 1.61081395e+00 6.74784722e+00
8.89167750e-01 3.85813288e+01 3.99953758e+00 5.81287671e-01 5.58937344e-04 1.59750582e+00 6.75928208e+00
8.99388069e-01 3.90820927e+01 4.03961820e+00 6.21790071e-01 5.54473058e-04 1.58449983e+00 6.77071441e+00
9.09608388e-01 3.95297584e+01 4.08452176e+00 6.20156742e-01 6.56143113e-04 1.57164519e+00 6.78171481e+00
9.19828707e-01 3.99833064e+01 4.14617662e+00 6.93801208e-01 6.40721804e-04 1.55890917e+00 6.79244433e+00
9.30049026e-01 4.04372917e+01 4.25324993e+00 6.36013711e-01 7.26956044e-04 1.54656516e+00 6.80283566e+00
9.40269345e-01 4.08313217e+01 4.37632418e+00 6.86336657e-01 5.93586727e-04 1.53433918e+00 6.81313169e+00
9.50489663e-01 4.12284061e+01 4.45763407e+00 6.99635148e-01 5.71688798e-04 1.52220934e+00 6.82312502e+00
9.60709982e-01 4.15719944e+01 4.40076972e+00 7.07470148e-01 7.71919574e-04 1.51044531e+00 6.83254848e+00
9.70930301e-01 4.18579158e+01 4.38980325e+00 7.38956226e-01 6.32337757e-04 1.49886357e+00 6.84211212e+00
9.81150620e-01 4.20778560e+01 4.53879841e+00 7.22109067e-01 5.78926602e-04 1.48740057e+00 6.85131077e+00
9.91370939e-01 4.22195967e+01 4.63543752e+00 7.32478120e-01 6.30073561e-04 1.47637689e+00 6.85991535e+00
1.00159126e+00 4.23048571e+01 4.69493760e+00 7.65713776e-01 6.05097543e-04 1.46516436e+00 6.86848600e+00
1.01181158e+00 4.24828469e+01 4.69312979e+00 7.96576282e-01 6.55079855e-04 1.45466149e+00 6.87675936e+00
1.02203190e+00 4.32011203e+01 4.86814346e+00 8.29371266e-01 6.04621518e-04 1.44405090e+00 6.88487146e+00
1.03225222e+00 4.39104271e+01 5.00606155e+00 8.53390707e-01 6.29367801e-04 1.43370299e+00 6.89252618e+00
1.04247253e+00 4.46096812e+01 5.07652901e+00 8.69080771e-01 6.78640247e-04 1.42366633e+00 6.89976627e+00
1.05269285e+00 4.53399826e+01 5.07961524e+00 8.81766328e-01 5.98678019e-04 1.41369208e+00 6.90718932e+00
1.06291317e+00 4.60877782e+01 5.00110238e+00 9.02916021e-01 5.91213595e-04 1.40413815e+00 6.91400435e+00
1.07313349e+00 4.68717503e+01 4.91627055e+00 9.31937920e-01 6.14354945e-04 1.39464427e+00 6.92050288e+00
1.08335381e+00 4.77169193e+01 5.11427747e+00 9.94772197e-01 6.12985503e-04 1.38526999e+00 6.92704138e+00
1.09357413e+00 4.86160966e+01 5.25165957e+00 9.87478739e-01 6.34156391e-04 1.37629843e+00 6.93307456e+00
1.10379445e+00 4.95919668e+01 5.32512520e+00 1.03590642e+00 5.99606366e-04 1.36750952e+00 6.93892848e+00
1.11401477e+00 5.06087280e+01 5.44508654e+00 1.01087704e+00 6.58091526e-04 1.35876205e+00 6.94438692e+00
1.12423509e+00 5.16673921e+01 5.59061619e+00 1.04942662e+00 6.35963090e-04 1.35044134e+00 6.94972950e+00
1.13445540e+00 5.27681005e+01 5.63248128e+00 1.08013960e+00 5.99549820e-04 1.34195367e+00 6.95502291e+00
1.14467572e+00 5.38713512e+01 5.72878292e+00 1.07871042e+00 6.25954647e-04 1.33417306e+00 6.95958467e+00
1.15489604e+00 5.49713725e+01 6.03467028e+00 1.12236858e+00 6.58162390e-04 1.32627097e+00 6.96412529e+00
1.16511636e+00 5.60456102e+01 6.24529009e+00 1.12851167e+00 5.82078998e-04 1.31854498e+00 6.96860379e+00
1.17533668e+00 5.70300626e+01 6.35933885e+00 1.19550486e+00 7.68604838e-04 1.31116488e+00 6.97255329e+00
1.18555700e+00 5.79261285e+01 6.80674006e+00 1.24909713e+00 6.83828701e-04 1.30382984e+00 6.97640999e+00
1.19577732e+00 5.86568864e+01 7.24988390e+00 1.35066341e+00 6.69647802e-04 1.29693258e+00 6.97992040e+00
1.20599764e+00 5.91927455e+01 7.70170195e+00 1.47348240e+00 7.33002465e-04 1.29002189e+00 6.98331542e+00
1.21621796e+00 6.00167866e+01 8.25044976e+00 1.63234594e+00 6.65350820e-04 1.28327624e+00 6.98644848e+00
1.22643828e+00 6.06599942e+01 8.69068688e+00 1.70911028e+00 8.69610060e-04 1.27687297e+00 6.98905538e+00
1.23665859e+00 6.09707253e+01 9.22406147e+00 1.82013354e+00 6.50346143e-04 1.27070503e+00 6.99185266e+00
1.24687891e+00 6.15123525e+01 9.65002907e+00 1.77748033e+00 7.05113317e-04 1.26456759e+00 6.99429601e+00
1.25709923e+00 6.19905216e+01 1.00725504e+01 1.79451793e+00 8.12691381e-04 1.25882944e+00 6.99624606e+00
1.26731955e+00 6.33458724e+01 1.03452684e+01 1.92728219e+00 7.42062133e-04 1.25299559e+00 6.99820510e+00
1.27753987e+00 6.46169601e+01 1.07751105e+01 2.14659841e+00 7.63520376e-04 1.24778408e+00 6.99988353e+00
1.28776019e+00 6.54956469e+01 1.12521852e+01 2.16199754e+00 8.07318734e-04 1.24253750e+00 7.00138826e+00
1.29798051e+00 6.62100331e+01 1.16924880e+01 2.12774963e+00 7.23639401e-04 1.23747377e+00 7.00256622e+00
1.30820083e+00 6.75782049e+01 1.19420989e+01 2.32512534e+00 9.66565720e-04 1.23275832e+00 7.00343472e+00
1.31842115e+00 6.89382274e+01 1.20209073e+01 2.48617361e+00 7.25277478e-04 1.22811654e+00 7.00441085e+00
1.32864147e+00 6.96891801e+01 1.26194284e+01 2.56403207e+00 8.03895540e-04 1.22389695e+00 7.00487010e+00
1.33886178e+00 6.96222652e+01 1.32070632e+01 2.47003940e+00 9.26860947e-04 1.21967812e+00 7.00504997e+00
1.34908210e+00 6.89261693e+01 1.34504681e+01 2.62945838e+00 7.57614800e-04 1.21575612e+00 7.00532506e+00
1.35930242e+00 7.01280611e+01 1.32562255e+01 2.80627055e+00 9.86394643e-04 1.21206889e+00 7.00517062e+00
1.36952274e+00 7.09124369e+01 1.30931356e+01 2.67769186e+00 7.83972391e-04 1.20867546e+00 7.00480317e+00
1.37974306e+00 7.08220315e+01 1.39112465e+01 2.55017706e+00 8.11878816e-04 1.20530860e+00 7.00417443e+00
1.38996338e+00 6.98842029e+01 1.45737194e+01 2.52110393e+00 8.92495256e-04 1.20236900e+00 7.00338088e+00
1.40018370e+00 6.82194495e+01 1.47906601e+01 2.49747476e+00 7.80171331e-04 1.19946497e+00 7.00249913e+00
1.41040402e+00 6.77304676e+01 1.45056816e+01 2.51169456e+00 8.69444263e-04 1.19701803e+00 7.00103663e+00
1.42062434e+00 6.73207168e+01 1.43650962e+01 2.32938387e+00 9.72644367e-04 1.19462777e+00 6.99948495e+00
1.43084465e+00 6.84241945e+01 1.41278240e+01 2.40036049e+00 8.15768083e-04 1.19245317e+00 6.99790344e+00
1.44106497e+00 6.99109692e+01 1.43210975e+01 2.46408862e+00 9.66650939e-04 1.19065343e+00 6.99575717e+00
1.45128529e+00 7.14179411e+01 1.45280507e+01 2.54378783e+00 8.97498899e-04 1.18895715e+00 6.99349286e+00
1.46150561e+00 7.25273792e+01 1.41900088e+01 2.61338253e+00 8.40997607e-04 1.18762199e+00 6.99103481e+00
1.47172593e+00 7.34682316e+01 1.33491070e+01 2.59728443e+00 1.05666110e-03 1.18629584e+00 6.98834006e+00
1.48194625e+00 7.44991258e+01 1.29385564e+01 2.58995489e+00 8.18674227e-04 1.18536389e+00 6.98542456e+00
1.49216657e+00 7.51318569e+01 1.27666586e+01 2.58234017e+00 1.00866867e-03 1.18457944e+00 6.98205147e+00
1.50238689e+00 7.56777228e+01 1.26028760e+01 2.57757496e+00 9.10101142e-04 1.18412974e+00 6.97877091e+00
1.51260721e+00 7.65202219e+01 1.23661777e+01 2.53961574e+00 8.45517135e-04 1.18363180e+00 6.97522729e+00
1.52282753e+00 7.70120405e+01 1.25015755e+01 2.48396626e+00 1.05894684e-03 1.18350373e+00 6.97115927e+00
1.53304784e+00 7.74870805e+01 1.23418742e+01 2.50340190e+00 8.53779812e-04 1.18351613e+00 6.96714377e+00
1.54326816e+00 7.80030024e+01 1.22396507e+01 2.45902890e+00 9.82958928e-04 1.18384750e+00 6.96290150e+00
1.55348848e+00 7.86366655e+01 1.23076809e+01 2.45988820e+00 1.09927105e-03 1.18423469e+00 6.95838386e+00
1.56370880e+00 7.89766178e+01 1.21503756e+01 2.42494617e+00 8.12724641e-04 1.18473111e+00 6.95366110e+00
1.57392912e+00 7.98072210e+01 1.27725830e+01 2.47847650e+00 1.10389745e-03 1.18560854e+00 6.94869528e+00
1.58414944e+00 8.06239795e+01 1.35127421e+01 2.48558619e+00 9.57717339e-04 1.18659206e+00 6.94379133e+00
1.59436976e+00 8.16294952e+01 1.41279077e+01 2.43586423e+00 9.23291734e-04 1.18783342e+00 6.93845628e+00
1.60459008e+00 8.25067693e+01 1.46042460e+01 2.49769202e+00 1.10165239e-03 1.18901181e+00 6.93283376e+00
1.61481040e+00 8.29928342e+01 1.51422284e+01 2.52522863e+00 7.89166237e-04 1.19061482e+00 6.92736565e+00
1.62503071e+00 8.29340701e+01 1.57186169e+01 2.49938292e+00 1.18824744e-03 1.19229166e+00 6.92152352e+00
1.63525103e+00 8.20314640e+01 1.61842595e+01 2.62161466e+00 9.72956077e-04 1.19427398e+00 6.91543394e+00
1.64547135e+00 8.01307364e+01 1.65297110e+01 2.70639880e+00 8.15447032e-04 1.19618187e+00 6.90924557e+00
1.65569167e+00 7.71099246e+01 1.67488036e+01 2.71822477e+00 1.20350728e-03 1.19841137e+00 6.90291852e+00
1.66591199e+00 7.71193379e+01 1.68544320e+01 2.75721645e+00 8.94990336e-04 1.20078809e+00 6.89650357e+00
1.67613231e+00 7.70190253e+01 1.68308307e+01 2.66924971e+00 9.52397828e-04 1.20335062e+00 6.88966870e+00
1.68635263e+00 7.75612177e+01 1.67045777e+01 2.71783547e+00 9.97595354e-04 1.20603093e+00 6.88280979e+00
1.69657295e+00 7.74160145e+01 1.64841717e+01 2.72652028e+00 8.46283529e-04 1.20876673e+00 6.87600269e+00
1.70679327e+00 7.82900481e+01 1.61687127e+01 2.72225050e+00 1.13546537e-03 1.21181133e+00 6.86872904e+00
1.71701359e+00 7.87339526e+01 1.61743081e+01 2.77752733e+00 8.51963220e-04 1.21487047e+00 6.86137613e+00
1.72723390e+00 7.85123868e+01 1.61418789e+01 2.86520673e+00 8.87211113e-04 1.21818839e+00 6.85402780e+00
1.73745422e+00 7.93430264e+01 1.60139609e+01 2.91828785e+00 1.11856526e-03 1.22141075e+00 6.84648866e+00
1.74767454e+00 8.04228760e+01 1.59741239e+01 3.03266763e+00 8.04630089e-04 1.22498329e+00 6.83878067e+00
1.75789486e+00 8.07367770e+01 1.61055962e+01 2.98560068e+00 1.02245610e-03 1.22851449e+00 6.83085947e+00
1.76811518e+00 8.20320068e+01 1.61681170e+01 2.96973666e+00 1.03782595e-03 1.23228394e+00 6.82305750e+00
1.77833550e+00 8.22075810e+01 1.61510030e+01 3.06089206e+00 1.05620790e-03 1.23595944e+00 6.81514730e+00
1.78855582e+00 8.11296170e+01 1.63242927e+01 3.11700601e+00 1.13960863e-03 1.23983178e+00 6.80685965e+00
1.79877614e+00 8.06304332e+01 1.72777844e+01 3.27699935e+00 1.00239894e-03 1.24378658e+00 6.79875882e+00
1.80899646e+00 8.22295534e+01 1.85666046e+01 3.36218775e+00 1.20887169e-03 1.24774099e+00 6.79065749e+00
1.81921678e+00 8.56111134e+01 1.96306199e+01 3.49864786e+00 1.24415739e-03 1.25174255e+00 6.78233852e+00
1.82943709e+00 8.91491468e+01 2.04092896e+01 3.57271637e+00 1.04535865e-03 1.25568995e+00 6.77402097e+00
1.83965741e+00 9.04094045e+01 2.09106586e+01 3.53966055e+00 1.28261369e-03 1.25985117e+00 6.76572455e+00
1.84987773e+00 8.84025746e+01 2.11839453e+01 3.65251475e+00 1.26269728e-03 1.26381778e+00 6.75756822e+00
1.86009805e+00 8.53157141e+01 2.13693922e+01 3.72781431e+00 1.14145537e-03 1.26788674e+00 6.74922974e+00
1.87031837e+00 8.94107209e+01 2.16200502e+01 3.61265167e+00 1.21585835e-03 1.27174165e+00 6.74083187e+00
1.88053869e+00 9.06977004e+01 2.20385455e+01 3.33589840e+00 9.73156798e-04 1.27584127e+00 6.73279946e+00
1.89075901e+00 8.86272367e+01 2.27549964e+01 3.40211077e+00 1.05691246e-03 1.27972500e+00 6.72469248e+00
1.90097933e+00 8.67431254e+01 2.37597617e+01 3.71895011e+00 8.99993813e-04 1.28361854e+00 6.71650686e+00
1.91119965e+00 9.08607185e+01 2.50814004e+01 3.89518727e+00 1.02257685e-03 1.28733263e+00 6.70862987e+00
1.92141996e+00 9.41998105e+01 2.75030142e+01 4.01985912e+00 1.39815939e-03 1.29109916e+00 6.70091463e+00
1.93164028e+00 9.61638424e+01 3.00941569e+01 4.22609675e+00 1.50857076e-03 1.29486020e+00 6.69338131e+00
1.94186060e+00 1.00672531e+02 3.27385224e+01 4.39565603e+00 1.56330408e-03 1.29841101e+00 6.68586933e+00
1.95208092e+00 1.07411089e+02 3.52396318e+01 4.68580057e+00 1.82010535e-03 1.30189677e+00 6.67868367e+00
1.96230124e+00 1.13606413e+02 3.73072034e+01 5.11857233e+00 2.01530316e-03 1.30519473e+00 6.67191620e+00
1.97252156e+00 1.18161568e+02 3.88457177e+01 5.82131956e+00 2.14507558e-03 1.30864814e+00 6.66507234e+00
1.98274188e+00 1.22436915e+02 3.98747124e+01 6.88291999e+00 2.23219747e-03 1.31183324e+00 6.65864040e+00
1.99296220e+00 1.28104796e+02 4.06082838e+01 8.08147183e+00 2.37341912e-03 1.31519276e+00 6.65291648e+00
2.00318252e+00 1.29836967e+02 4.22721566e+01 9.53483684e+00 2.71675039e-03 1.31865353e+00 6.64788062e+00
2.01340284e+00 1.48140204e+02 4.56277295e+01 1.09456766e+01 3.72192390e-03 1.32301778e+00 6.64397335e+00
2.02362315e+00 1.69409373e+02 5.61649480e+01 1.38712340e+01 4.45660023e-03 1.32815077e+00 6.64184794e+00
2.03384347e+00 2.30496739e+02 6.82990470e+01 1.74425294e+01 5.08798553e-03 1.33406520e+00 6.64227387e+00
2.04406379e+00 2.93316046e+02 8.51936709e+01 2.37172631e+01 7.05756969e-03 1.34088762e+00 6.64664398e+00
2.05428411e+00 3.54175766e+02 1.09514451e+02 3.31261696e+01 9.00500380e-03 1.35208488e+00 6.65969955e+00
2.06450443e+00 4.88739450e+02 1.70228957e+02 7.75596421e+01 2.35113594e-02 1.38242047e+00 6.71001262e+00
2.07472475e+00 1.83855480e+03 6.67913721e+02 4.14825640e+02 3.85143474e-01 1.86585263e+00 7.56154329e+00


==> data/guide_n64_ma0.017_wb1.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.28416795e+00 7.63797654e-15 3.22704509e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.27632783e+00 2.85605879e-04 5.53108710e-02 4.92253486e-04 1.99972063e+00 6.41441215e+00
2.04406379e-02 5.26810941e+00 1.00787538e-03 7.86197301e-02 4.22510962e-04 2.00021291e+00 6.41193369e+00
3.06609569e-02 5.26392226e+00 1.67066967e-03 6.27896407e-02 2.47353003e-04 2.00133597e+00 6.40989857e+00
4.08812758e-02 5.26330274e+00 2.07966587e-03 3.24396172e-02 4.55042933e-04 2.00260921e+00 6.40918103e+00
5.11015948e-02 5.26467658e+00 2.18627992e-03 4.36229593e-02 3.45911653e-04 2.00502240e+00 6.41086325e+00
6.13219138e-02 5.25326476e+00 2.47463676e-03 5.00071806e-02 4.62181551e-04 2.00759051e+00 6.40450584e+00
7.15422327e-02 5.26485125e+00 3.48974789e-03 5.25019506e-02 3.34002795e-04 2.01073567e+00 6.40036318e+00
8.17625517e-02 5.32096282e+00 4.58104036e-03 3.72704523e-02 2.22072412e-04 2.01453004e+00 6.39441754e+00
9.19828707e-02 5.39236826e+00 5.15302216e-03 2.55689604e-02 5.10689547e-04 2.01837673e+00 6.39046989e+00
1.02203190e-01 5.47131906e+00 5.22360345e-03 4.20022923e-02 3.24667807e-04 2.02311199e+00 6.38949975e+00
1.12423509e-01 5.54997209e+00 5.37239508e-03 4.18230735e-02 2.62135976e-04 2.02790850e+00 6.38260813e+00
1.22643828e-01 5.63295700e+00 6.44460718e-03 3.67926956e-02 4.09312373e-04 2.03304850e+00 6.37670244e+00
1.32864147e-01 5.71927509e+00 8.08323816e-03 1.18114406e-02 3.65192945e-04 2.03862214e+00 6.36846281e+00
1.43084465e-01 5.82039434e+00 9.31881697e-03 3.34917369e-02 3.95078465e-04 2.04428933e+00 6.36295208e+00
1.53304784e-01 5.92938410e+00 9.83091627e-03 3.66718084e-02 2.62545441e-04 2.05021592e+00 6.35962002e+00
1.63525103e-01 6.03970960e+00 1.01171848e-02 3.28803106e-02 3.32335227e-04 2.05637909e+00 6.35203051e+00
1.73745422e-01 6.15433450e+00 1.12248743e-02 2.17088500e-02 4.33228919e-04 2.06237194e+00 6.34584851e+00
1.83965741e-01 6.27178476e+00 1.34019964e-02 2.93082747e-02 2.10525969e-04 2.06874777e+00 6.33729399e+00
1.94186060e-01 6.40449000e+00 1.56969846e-02 3.09744487e-02 3.17893298e-04 2.07493091e+00 6.33087280e+00
2.04406379e-01 6.54624590e+00 1.73562695e-02 2.73554706e-02 3.72905301e-04 2.08105273e+00 6.32600908e+00
2.14626698e-01 6.69285673e+00 1.85751122e-02 2.67189490e-02 2.96241626e-04 2.08727369e+00 6.31921902e+00
2.24847017e-01 6.84468946e+00 2.02781226e-02 1.86029417e-02 3.41664370e-04 2.09307277e+00 6.31383121e+00
2.35067336e-01 6.99604248e+00 2.33016051e-02 2.96862314e-02 2.68285325e-04 2.09898164e+00 6.30564262e+00
2.45287655e-01 7.15900861e+00 2.71401297e-02 1.99641260e-02 3.45035610e-04 2.10449650e+00 6.29965119e+00
2.55507974e-01 7.33200625e+00 3.08228930e-02 2.61840971e-02 3.52423720e-04 2.10973567e+00 6.29527918e+00
2.65728293e-01 7.52377479e+00 3.41618868e-02 1.20719902e-02 2.06378858e-04 2.11478435e+00 6.28992969e+00
2.75948612e-01 7.72285282e+00 3.76907280e-02 2.64227058e-02 3.42526932e-04 2.11939054e+00 6.28562290e+00
2.86168931e-01 7.92467604e+00 4.25108462e-02 2.45972131e-02 3.36992386e-04 2.12363883e+00 6.27936753e+00
2.96389250e-01 8.13477640e+00 4.89867269e-02 2.37575992e-02 2.34028866e-04 2.12755073e+00 6.27533426e+00
3.06609569e-01 8.35664339e+00 5.63409651e-02 1.94765499e-02 3.21054290e-04 2.13085095e+00 6.27213791e+00
3.16829888e-01 8.58477169e+00 6.39872891e-02 2.71576197e-02 3.05180624e-04 2.13387160e+00 6.26872574e+00
3.27050207e-01 8.82177765e+00 7.19864013e-02 2.77446584e-02 2.99604912e-04 2.13629507e+00 6.26677567e+00
3.37270526e-01 9.06732614e+00 8.13933629e-02 3.10593777e-02 2.89329609e-04 2.13815191e+00 6.26342167e+00
3.47490845e-01 9.32442494e+00 9.30588745e-02 2.77121416e-02 2.24670683e-04 2.13962197e+00 6.26161610e+00
3.57711164e-01 9.59766007e+00 1.06379232e-01 2.14804154e-02 3.56433624e-04 2.14033963e+00 6.26042930e+00
3.67931483e-01 9.87732517e+00 1.20781706e-01 4.12915860e-02 2.63464341e-04 2.14065922e+00 6.26000662e+00
3.78151802e-01 1.01623086e+01 1.36315196e-01 2.71265104e-02 2.26049074e-04 2.14029350e+00 6.26080467e+00
3.88372121e-01 1.04488039e+01 1.55476932e-01 4.16737153e-02 3.10510080e-04 2.13932830e+00 6.26035557e+00
3.98592440e-01 1.07377791e+01 1.77153892e-01 4.37517371e-02 3.13075352e-04 2.13782957e+00 6.26144822e+00
4.08812758e-01 1.10331281e+01 2.01164535e-01 4.18688325e-02 2.67112319e-04 2.13565740e+00 6.26318623e+00
4.19033077e-01 1.13323866e+01 2.27021841e-01 5.61303589e-02 2.57082285e-04 2.13288697e+00 6.26567444e+00
4.29253396e-01 1.16338144e+01 2.54373585e-01 5.24671943e-02 2.89470584e-04 2.12955826e+00 6.26909371e+00
4.39473715e-01 1.19361648e+01 2.83632429e-01 6.01006601e-02 3.23541065e-04 2.12552647e+00 6.27207722e+00
4.49694034e-01 1.22378333e+01 3.18836416e-01 7.38020966e-02 2.19949661e-04 2.12097840e+00 6.27638077e+00
4.59914353e-01 1.25407598e+01 3.57009287e-01 6.82451232e-02 2.36103594e-04 2.11580028e+00 6.28078589e+00
4.70134672e-01 1.28454965e+01 4.01196243e-01 8.09484942e-02 3.36901391e-04 2.10999135e+00 6.28609436e+00
4.80354991e-01 1.31495494e+01 4.49759241e-01 8.90100970e-02 2.95673612e-04 2.10369952e+00 6.29245583e+00
4.90575310e-01 1.34519449e+01 4.99712754e-01 8.62336069e-02 2.50387327e-04 2.09671847e+00 6.29862359e+00
5.00795629e-01 1.37501236e+01 5.50389903e-01 1.02632373e-01 2.87190582e-04 2.08928768e+00 6.30562642e+00
5.11015948e-01 1.40449764e+01 6.02431122e-01 1.04088037e-01 3.40042310e-04 2.08126575e+00 6.31271197e+00
5.21236267e-01 1.43419125e+01 6.62936777e-01 1.16690213e-01 2.68291520e-04 2.07270733e+00 6.32087062e+00
5.31456586e-01 1.46498502e+01 7.29034095e-01 1.20747189e-01 3.04364325e-04 2.06368157e+00 6.32969079e+00
5.41676905e-01 1.49507503e+01 7.92382883e-01 1.38655628e-01 3.33572575e-04 2.05414270e+00 6.33837201e+00
5.51897224e-01 1.52442618e+01 8.55111033e-01 1.38043975e-01 3.40448481e-04 2.04412995e+00 6.34792241e+00
5.62117543e-01 1.55289765e+01 9.23555912e-01 1.53955423e-01 3.38110792e-04 2.03369342e+00 6.35753274e+00
5.72337862e-01 1.58165815e+01 9.99422419e-01 1.71526037e-01 3.12575169e-04 2.02278808e+00 6.36781819e+00
5.82558181e-01 1.64222482e+01 1.06906311e+00 1.77617995e-01 3.87133617e-04 2.01151725e+00 6.37854175e+00
5.92778500e-01 1.71065574e+01 1.13459213e+00 1.91397487e-01 3.80918744e-04 1.99985341e+00 6.38948638e+00
6.02998819e-01 1.77916860e+01 1.20630434e+00 2.01363100e-01 3.33965902e-04 1.98778411e+00 6.40105822e+00
6.13219138e-01 1.84835293e+01 1.29314491e+00 2.19202834e-01 4.02083534e-04 1.97545357e+00 6.41238865e+00
6.23439457e-01 1.91879392e+01 1.36581931e+00 2.29585412e-01 4.03969436e-04 1.96273692e+00 6.42432245e+00
6.33659776e-01 1.98807029e+01 1.42906535e+00 2.32175697e-01 3.90054280e-04 1.94977607e+00 6.43667205e+00
6.43880095e-01 2.05870274e+01 1.50622164e+00 2.51582639e-01 3.97752771e-04 1.93652776e+00 6.44911831e+00
6.54100414e-01 2.12905940e+01 1.58169747e+00 2.61772116e-01 4.02175162e-04 1.92303352e+00 6.46189247e+00
6.64320733e-01 2.19760202e+01 1.68905486e+00 2.63107537e-01 4.47463608e-04 1.90934241e+00 6.47452245e+00
6.74541052e-01 2.27024613e+01 1.79711395e+00 2.72639161e-01 4.12245825e-04 1.89543520e+00 6.48764107e+00
6.84761370e-01 2.35671627e+01 1.90773412e+00 2.83842384e-01 4.09642019e-04 1.88135967e+00 6.50084249e+00
6.94981689e-01 2.44226473e+01 2.02273370e+00 2.89630659e-01 4.70198810e-04 1.86715976e+00 6.51405461e+00
7.05202008e-01 2.52665909e+01 2.14215986e+00 2.89901181e-01 4.38360867e-04 1.85280837e+00 6.52759751e+00
7.15422327e-01 2.60939141e+01 2.26615757e+00 2.91408986e-01 4.34581391e-04 1.83836921e+00 6.54095394e+00
7.25642646e-01 2.69116963e+01 2.39313755e+00 2.96705979e-01 4.56558086e-04 1.82386626e+00 6.55443237e+00
7.35862965e-01 2.77389250e+01 2.51414652e+00 2.98894146e-01 4.62039998e-04 1.80927707e+00 6.56789644e+00
7.46083284e-01 2.85447676e+01 2.64027276e+00 3.05628291e-01 4.73431828e-04 1.79469702e+00 6.58145821e+00
7.56303603e-01 2.94114934e+01 2.76303075e+00 3.02965534e-01 4.45496008e-04 1.78006061e+00 6.59510189e+00
7.66523922e-01 3.02571153e+01 2.88302773e+00 2.97379740e-01 4.71660283e-04 1.76546664e+00 6.60840301e+00
7.76744241e-01 3.10775885e+01 3.02376501e+00 3.04022793e-01 4.99145446e-04 1.75089056e+00 6.62176987e+00
7.86964560e-01 3.18726919e+01 3.14476962e+00 3.07827615e-01 4.56740825e-04 1.73634911e+00 6.63507692e+00
7.97184879e-01 3.26394918e+01 3.25523522e+00 3.26576018e-01 4.77036881e-04 1.72189127e+00 6.64827998e+00
8.07405198e-01 3.33773036e+01 3.38088705e+00 3.45211920e-01 4.96786720e-04 1.70750606e+00 6.66138985e+00
8.17625517e-01 3.40833988e+01 3.47537332e+00 3.62164810e-01 4.89393046e-04 1.69321540e+00 6.67425505e+00
8.27845836e-01 3.47555999e+01 3.59800192e+00 3.79458423e-01 4.87661936e-04 1.67904456e+00 6.68705212e+00
8.38066155e-01 3.53953836e+01 3.69118266e+00 4.08753129e-01 4.80673983e-04 1.66499255e+00 6.69956940e+00
8.48286474e-01 3.60982823e+01 3.73655393e+00 4.33256355e-01 5.12279149e-04 1.65108388e+00 6.71193459e+00
8.58506793e-01 3.67645851e+01 3.82579407e+00 4.57485225e-01 5.04558047e-04 1.63733230e+00 6.72421314e+00
8.68727112e-01 3.73911433e+01 3.92922102e+00 4.77192843e-01 4.78598534e-04 1.62371808e+00 6.73618901e+00
8.78947431e-01 3.79748691e+01 3.95691578e+00 5.03900161e-01 5.13792826e-04 1.61030669e+00 6.74789728e+00
8.89167750e-01 3.85157590e+01 4.00186848e+00 5.38493795e-01 5.17255431e-04 1.59704746e+00 6.75931988e+00
8.99388069e-01 3.90113186e+01 4.04752498e+00 5.67011465e-01 4.99317469e-04 1.58398746e+00 6.77062061e+00
9.09608388e-01 3.94598090e+01 4.09365634e+00 5.95036588e-01 5.05818014e-04 1.57111866e+00 6.78167741e+00
9.19828707e-01 3.99016221e+01 4.15119468e+00 6.13760440e-01 5.15147075e-04 1.55844134e+00 6.79238012e+00
9.30049026e-01 4.03532226e+01 4.26025584e+00 6.23474977e-01 5.26937969e-04 1.54597638e+00 6.80285822e+00
9.40269345e-01 4.07475831e+01 4.38312057e+00 6.37534619e-01 5.07255334e-04 1.53370903e+00 6.81302818e+00
9.50489663e-01 4.11324178e+01 4.46451667e+00 6.68293026e-01 5.06024003e-04 1.52165293e+00 6.82294899e+00
9.60709982e-01 4.14766937e+01 4.40895852e+00 6.88994439e-01 5.34121315e-04 1.50981332e+00 6.83259700e+00
9.70930301e-01 4.17585410e+01 4.39337239e+00 6.99410752e-01 5.18275928e-04 1.49818118e+00 6.84199284e+00
9.81150620e-01 4.19739786e+01 4.51605646e+00 7.00961435e-01 5.08391971e-04 1.48676198e+00 6.85111928e+00
9.91370939e-01 4.21205470e+01 4.61417061e+00 6.98573643e-01 5.22869742e-04 1.47556814e+00 6.85984778e+00
1.00159126e+00 4.21955593e+01 4.67692145e+00 7.05712017e-01 5.24273447e-04 1.46457303e+00 6.86835511e+00
1.01181158e+00 4.25639250e+01 4.67777693e+00 7.26307579e-01 5.17114434e-04 1.45381076e+00 6.87664097e+00
1.02203190e+00 4.32818875e+01 4.83567705e+00 7.59204708e-01 5.06268178e-04 1.44324832e+00 6.88464229e+00
1.03225222e+00 4.39855577e+01 4.97571666e+00 7.84560047e-01 5.17913047e-04 1.43290729e+00 6.89233397e+00
1.04247253e+00 4.46897105e+01 5.04817989e+00 8.00505436e-01 5.24333251e-04 1.42277994e+00 6.89969809e+00
1.05269285e+00 4.54088905e+01 5.04914861e+00 8.04294314e-01 4.99394259e-04 1.41285691e+00 6.90686512e+00
1.06291317e+00 4.61543782e+01 4.97423888e+00 8.22189613e-01 5.05039333e-04 1.40315284e+00 6.91374190e+00
1.07313349e+00 4.69378152e+01 4.88669561e+00 8.55371018e-01 5.15535880e-04 1.39365261e+00 6.92034552e+00
1.08335381e+00 4.77691549e+01 5.08447806e+00 8.77755555e-01 5.03528314e-04 1.38436003e+00 6.92672600e+00
1.09357413e+00 4.86557464e+01 5.22056637e+00 8.87754068e-01 5.02726887e-04 1.37527506e+00 6.93278403e+00
1.10379445e+00 4.96181935e+01 5.29468109e+00 9.12350001e-01 5.08199981e-04 1.36639379e+00 6.93857448e+00
1.11401477e+00 5.06291581e+01 5.38684040e+00 9.40715642e-01 5.11931611e-04 1.35771328e+00 6.94410444e+00
1.12423509e+00 5.16832517e+01 5.53524995e+00 9.97391302e-01 5.17483137e-04 1.34924163e+00 6.94943052e+00
1.13445540e+00 5.27695382e+01 5.58047379e+00 1.02962944e+00 5.29541175e-04 1.34096029e+00 6.95451105e+00
1.14467572e+00 5.38707386e+01 5.67090240e+00 1.03398363e+00 5.28732075e-04 1.33289030e+00 6.95925088e+00
1.15489604e+00 5.49654753e+01 5.97533979e+00 1.06244903e+00 5.30345983e-04 1.32501147e+00 6.96376628e+00
1.16511636e+00 5.60253829e+01 6.18741965e+00 1.10930735e+00 5.49900336e-04 1.31733371e+00 6.96805142e+00
1.17533668e+00 5.70161505e+01 6.31086027e+00 1.13577953e+00 5.61172683e-04 1.30985634e+00 6.97209335e+00
1.18555700e+00 5.78997022e+01 6.76938234e+00 1.18798844e+00 5.49599544e-04 1.30257170e+00 6.97588718e+00
1.19577732e+00 5.86329664e+01 7.21062859e+00 1.28972220e+00 5.61890794e-04 1.29549052e+00 6.97941418e+00
1.20599764e+00 5.91695413e+01 7.65688879e+00 1.39645649e+00 5.82594793e-04 1.28860467e+00 6.98271678e+00
1.21621796e+00 5.99839699e+01 8.19794613e+00 1.51175652e+00 5.79325103e-04 1.28191986e+00 6.98574086e+00
1.22643828e+00 6.06408502e+01 8.63438520e+00 1.61605000e+00 5.87492973e-04 1.27543621e+00 6.98854094e+00
1.23665859e+00 6.09462784e+01 9.15293052e+00 1.67940881e+00 5.90307440e-04 1.26915591e+00 6.99114823e+00
1.24687891e+00 6.14610941e+01 9.56345789e+00 1.66886064e+00 6.03880927e-04 1.26307740e+00 6.99348972e+00
1.25709923e+00 6.19977570e+01 9.97149191e+00 1.67023361e+00 6.16049678e-04 1.25720989e+00 6.99557158e+00
1.26731955e+00 6.32897899e+01 1.02190892e+01 1.78582788e+00 6.24003291e-04 1.25154432e+00 6.99740890e+00
1.27753987e+00 6.44990160e+01 1.06366919e+01 1.93755887e+00 6.30190308e-04 1.24609488e+00 6.99905351e+00
1.28776019e+00 6.53079580e+01 1.10915523e+01 2.00106488e+00 6.49412259e-04 1.24085354e+00 7.00047049e+00
1.29798051e+00 6.61202631e+01 1.14942122e+01 1.94932206e+00 6.66186408e-04 1.23582565e+00 7.00162680e+00
1.30820083e+00 6.74697890e+01 1.17006052e+01 2.11240146e+00 6.80003392e-04 1.23101435e+00 7.00257093e+00
1.31842115e+00 6.87007455e+01 1.17387208e+01 2.28642608e+00 6.70424449e-04 1.22641525e+00 7.00328105e+00
1.32864147e+00 6.93364424e+01 1.23780464e+01 2.35400802e+00 6.64968144e-04 1.22203475e+00 7.00376394e+00
1.33886178e+00 6.92150091e+01 1.29230823e+01 2.27755988e+00 6.81763992e-04 1.21786783e+00 7.00402535e+00
1.34908210e+00 6.86548310e+01 1.31022420e+01 2.45639858e+00 6.80608029e-04 1.21391993e+00 7.00408099e+00
1.35930242e+00 6.97856819e+01 1.28815839e+01 2.56727167e+00 6.90264696e-04 1.21018913e+00 7.00391850e+00
1.36952274e+00 7.03918046e+01 1.27816045e+01 2.52662576e+00 6.93608773e-04 1.20667787e+00 7.00349020e+00
1.37974306e+00 7.02214680e+01 1.34951317e+01 2.35766520e+00 7.03247905e-04 1.20338483e+00 7.00284990e+00
1.38996338e+00 6.91402808e+01 1.41035737e+01 2.34525343e+00 7.02350847e-04 1.20031778e+00 7.00199850e+00
1.40018370e+00 6.74165725e+01 1.42378893e+01 2.37620135e+00 7.00599094e-04 1.19747142e+00 7.00090501e+00
1.41040402e+00 6.72736119e+01 1.39180405e+01 2.29752809e+00 7.14133041e-04 1.19485285e+00 6.99955745e+00
1.42062434e+00 6.67202812e+01 1.39324382e+01 2.20328758e+00 7.17496990e-04 1.19246144e+00 6.99795766e+00
1.43084465e+00 6.77003995e+01 1.36670285e+01 2.21435079e+00 7.13461086e-04 1.19029942e+00 6.99613991e+00
1.44106497e+00 6.91167328e+01 1.38019280e+01 2.29214292e+00 7.22316035e-04 1.18836664e+00 6.99406476e+00
1.45128529e+00 7.05806529e+01 1.39879474e+01 2.35849903e+00 7.31748594e-04 1.18665849e+00 6.99175042e+00
1.46150561e+00 7.16678097e+01 1.36581474e+01 2.38565147e+00 7.32354220e-04 1.18517798e+00 6.98922334e+00
1.47172593e+00 7.24956063e+01 1.29431901e+01 2.38194203e+00 7.29182643e-04 1.18391671e+00 6.98645076e+00
1.48194625e+00 7.34820315e+01 1.26278297e+01 2.37955735e+00 7.36427975e-04 1.18287132e+00 6.98344291e+00
1.49216657e+00 7.41297888e+01 1.24726029e+01 2.35140337e+00 7.49311421e-04 1.18203536e+00 6.98019958e+00
1.50238689e+00 7.44015572e+01 1.23540531e+01 2.33020446e+00 7.46315600e-04 1.18140813e+00 6.97675266e+00
1.51260721e+00 7.52165243e+01 1.20811714e+01 2.30223685e+00 7.43990632e-04 1.18098095e+00 6.97308167e+00
1.52282753e+00 7.57462060e+01 1.22580072e+01 2.25945279e+00 7.51079608e-04 1.18075230e+00 6.96915657e+00
1.53304784e+00 7.61287722e+01 1.21231980e+01 2.24235315e+00 7.46704079e-04 1.18071816e+00 6.96502898e+00
1.54326816e+00 7.64100928e+01 1.20671463e+01 2.23161200e+00 7.54742682e-04 1.18087897e+00 6.96069099e+00
1.55348848e+00 7.67503064e+01 1.20145138e+01 2.23384921e+00 7.54198946e-04 1.18123005e+00 6.95614366e+00
1.56370880e+00 7.71328331e+01 1.19956320e+01 2.23432410e+00 7.53500528e-04 1.18177000e+00 6.95139236e+00
1.57392912e+00 7.73247071e+01 1.19041988e+01 2.23434004e+00 7.64465094e-04 1.18250086e+00 6.94644568e+00
1.58414944e+00 7.80897794e+01 1.22859508e+01 2.22960466e+00 7.71765224e-04 1.18341774e+00 6.94131872e+00
1.59436976e+00 7.87465077e+01 1.28572874e+01 2.22421734e+00 7.71704509e-04 1.18451892e+00 6.93597330e+00
1.60459008e+00 7.92260447e+01 1.33187814e+01 2.22427830e+00 7.65066026e-04 1.18580036e+00 6.93043933e+00
1.61481040e+00 7.94291268e+01 1.37178474e+01 2.22581103e+00 7.61207471e-04 1.18726331e+00 6.92473244e+00
1.62503071e+00 7.92320379e+01 1.42129843e+01 2.22471091e+00 7.71930957e-04 1.18890131e+00 6.91882870e+00
1.63525103e+00 7.85044901e+01 1.46527245e+01 2.22587562e+00 7.63916747e-04 1.19071227e+00 6.91273761e+00
1.64547135e+00 7.71317131e+01 1.50105730e+01 2.23150260e+00 7.59087772e-04 1.19269242e+00 6.90646535e+00
1.65569167e+00 7.50430851e+01 1.52870228e+01 2.23547523e+00 7.63361089e-04 1.19483992e+00 6.90003948e+00
1.66591199e+00 7.50846389e+01 1.54822233e+01 2.24430257e+00 7.51036090e-04 1.19714759e+00 6.89343941e+00
1.67613231e+00 7.48063295e+01 1.55965761e+01 2.26299553e+00 7.30547018e-04 1.19961141e+00 6.88665872e+00
1.68635263e+00 7.50594628e+01 1.56308426e+01 2.28237834e+00 7.27550056e-04 1.20222814e+00 6.87973160e+00
1.69657295e+00 7.50331362e+01 1.55855064e+01 2.29602260e+00 7.26336185e-04 1.20499177e+00 6.87264452e+00
1.70679327e+00 7.51759625e+01 1.54618166e+01 2.30465498e+00 7.16291080e-04 1.20789691e+00 6.86540009e+00
1.71701359e+00 7.57850157e+01 1.53942397e+01 2.31212748e+00 7.02687170e-04 1.21093715e+00 6.85800600e+00
1.72723390e+00 7.58328775e+01 1.53116858e+01 2.34311316e+00 7.21171841e-04 1.21410921e+00 6.85048117e+00
1.73745422e+00 7.53811663e+01 1.51413517e+01 2.40590939e+00 7.46891965e-04 1.21740386e+00 6.84282763e+00
1.74767454e+00 7.64639967e+01 1.48737826e+01 2.45102978e+00 7.55400515e-04 1.22081496e+00 6.83502852e+00
1.75789486e+00 7.69419229e+01 1.48341805e+01 2.47367800e+00 7.67246504e-04 1.22433362e+00 6.82712187e+00
1.76811518e+00 7.68039647e+01 1.48473218e+01 2.47618533e+00 7.92994126e-04 1.22795236e+00 6.81911869e+00
1.77833550e+00 7.72356473e+01 1.48491308e+01 2.52037612e+00 8.07208775e-04 1.23165926e+00 6.81101391e+00
1.78855582e+00 7.70116394e+01 1.49942018e+01 2.59609152e+00 8.23376151e-04 1.23544410e+00 6.80281788e+00
1.79877614e+00 7.58538862e+01 1.50701437e+01 2.65758144e+00 8.49931374e-04 1.23929562e+00 6.79454958e+00
1.80899646e+00 7.52483960e+01 1.60158783e+01 2.74769992e+00 8.77518263e-04 1.24320132e+00 6.78623540e+00
1.81921678e+00 7.76258904e+01 1.69931493e+01 2.83010008e+00 8.89877120e-04 1.24714860e+00 6.77786613e+00
1.82943709e+00 8.04079468e+01 1.78237758e+01 2.89803513e+00 8.93754517e-04 1.25112413e+00 6.76946509e+00
1.83965741e+00 8.21752329e+01 1.84842769e+01 2.95540636e+00 9.32507157e-04 1.25511604e+00 6.76106090e+00
1.84987773e+00 8.22950085e+01 1.89753919e+01 2.97779021e+00 9.62382325e-04 1.25911022e+00 6.75264907e+00
1.86009805e+00 8.02744400e+01 1.93271111e+01 2.95920950e+00 9.72950410e-04 1.26309525e+00 6.74424024e+00
1.87031837e+00 8.29421393e+01 1.95947974e+01 2.89416156e+00 9.64500966e-04 1.26705811e+00 6.73584980e+00
1.88053869e+00 8.48438734e+01 1.98493566e+01 2.78669795e+00 9.31974113e-04 1.27098873e+00 6.72750683e+00
1.89075901e+00 8.45866185e+01 2.01602039e+01 2.96830745e+00 8.62108727e-04 1.27487570e+00 6.71921198e+00
1.90097933e+00 8.24584410e+01 2.07550703e+01 3.13578306e+00 8.22138777e-04 1.27870972e+00 6.71096925e+00
1.91119965e+00 8.57109452e+01 2.23029941e+01 3.26340771e+00 9.48579666e-04 1.28247960e+00 6.70281951e+00
1.92141996e+00 8.81915789e+01 2.40085461e+01 3.40745813e+00 1.08923602e-03 1.28617440e+00 6.69477534e+00
1.93164028e+00 8.93869257e+01 2.57848565e+01 3.65047967e+00 1.22333850e-03 1.28978247e+00 6.68684726e+00
1.94186060e+00 9.16910570e+01 2.75217301e+01 3.90836871e+00 1.34901946e-03 1.29328976e+00 6.67904670e+00
1.95208092e+00 9.62793217e+01 2.90540774e+01 4.18251373e+00 1.47547382e-03 1.29668193e+00 6.67138733e+00
1.96230124e+00 9.99627914e+01 3.01927572e+01 4.47557416e+00 1.59577332e-03 1.29994711e+00 6.66387590e+00
1.97252156e+00 1.02023334e+02 3.07952066e+01 4.79604577e+00 1.70155069e-03 1.30308475e+00 6.65650894e+00
1.98274188e+00 1.01319080e+02 3.08955297e+01 5.34788064e+00 1.80145233e-03 1.30611006e+00 6.64934014e+00
1.99296220e+00 1.01263154e+02 3.10151024e+01 6.02158381e+00 1.90238443e-03 1.30906514e+00 6.64244496e+00
2.00318252e+00 1.07762318e+02 3.14716405e+01 6.72798495e+00 1.98499038e-03 1.31202235e+00 6.63591381e+00
2.01340284e+00 1.17987086e+02 3.49734333e+01 7.37717783e+00 2.04428541e-03 1.31508355e+00 6.62988209e+00
2.02362315e+00 1.28780311e+02 3.92386717e+01 9.32211298e+00 2.38571510e-03 1.31833784e+00 6.62449006e+00
2.03384347e+00 1.54259738e+02 4.32246546e+01 1.06944418e+01 2.86346425e-03 1.32175340e+00 6.61980176e+00
2.04406379e+00 1.93728061e+02 4.96393250e+01 1.13785730e+01 3.40550660e-03 1.32510699e+00 6.61583836e+00
2.05428411e+00 2.22827380e+02 6.23042168e+01 1.34142673e+01 4.19616307e-03 1.32826824e+00 6.61297394e+00
2.06450443e+00 2.41258741e+02 7.40106088e+01 1.66653739e+01 4.87657413e-03 1.33173029e+00 6.61217568e+00
2.07472475e+00 2.66923726e+02 8.79569983e+01 2.80299630e+01 7.31119402e-03 1.33708132e+00 6.61574193e+00
2.08494507e+00 3.50098804e+02 1.14581525e+02 5.13210574e+01 1.51834180e-02 1.34904950e+00 6.63148245e+00
2.09516539e+00 4.83196646e+02 1.71997637e+02 7.42500850e+01 2.63321347e-02 1.38336497e+00 6.69174703e+00
2.10538571e+00 1.05038740e+03 3.36926852e+02 1.59063563e+02 1.21093133e-01 1.60310983e+00 7.09399027e+00


==> data/guide_n64_ma0.0224.dat <==
t rU rB rJ divU_single divU_wb1 J_single J_wb1
1.03210232e-02 1.05717273e+00 1.00017076e+00 1.00000540e+00 8.48644817e-02 8.02749439e-02 5.28114607e+00 5.28111756e+00
2.06420463e-02 1.14647795e+00 1.00012083e+00 9.99981510e-01 7.30556112e-02 6.37217763e-02 5.27018843e+00 5.27028588e+00
3.09630695e-02 1.14573616e+00 1.00027972e+00 1.00005153e+00 8.77568442e-02 7.65942870e-02 5.26498303e+00 5.26471173e+00
4.12840927e-02 1.19771744e+00 1.00025254e+00 1.00000215e+00 9.98671561e-02 8.33812322e-02 5.25842664e+00 5.25841533e+00
5.16051158e-02 1.42898813e+00 9.99645036e-01 9.99967293e-01 6.54973376e-02 4.58347668e-02 5.25361200e+00 5.25378383e+00
6.19261390e-02 1.23409769e+00 9.99540684e-01 9.99981423e-01 1.01335741e-01 8.21132246e-02 5.25035542e+00 5.25045296e+00
7.22471622e-02 1.59988626e+00 9.99532635e-01 9.99931719e-01 8.45066450e-02 5.28204079e-02 5.27265393e+00 5.27301398e+00
8.25681854e-02 1.42865662e+00 1.00034048e+00 1.00008161e+00 9.50488355e-02 6.65302175e-02 5.33887806e+00 5.33844241e+00
9.28892085e-02 1.39357707e+00 1.00053340e+00 1.00003949e+00 8.71074513e-02 6.25063754e-02 5.40608358e+00 5.40587013e+00
1.03210232e-01 1.82772399e+00 1.00022644e+00 9.99984654e-01 8.10685483e-02 4.43549183e-02 5.47648462e+00 5.47656866e+00
1.13531255e-01 1.45816786e+00 9.99953740e-01 9.99928153e-01 9.69545240e-02 6.64906466e-02 5.55401314e+00 5.55441221e+00
1.23852278e-01 2.26196485e+00 9.99482344e-01 1.00007792e+00 3.06569686e-02 1.35532471e-02 5.64096441e+00 5.64052490e+00
1.34173301e-01 1.56411550e+00 9.99867541e-01 9.99917181e-01 8.87913494e-02 5.67677702e-02 5.73222855e+00 5.73270333e+00
1.44494324e-01 1.66585690e+00 9.99903640e-01 1.00003935e+00 6.67881989e-02 4.00923987e-02 5.83613100e+00 5.83590135e+00
1.54815348e-01 1.90645567e+00 1.00065313e+00 1.00001727e+00 7.46420899e-02 3.91522820e-02 5.94713125e+00 5.94702855e+00
1.65136371e-01 1.79017209e+00 9.99973295e-01 1.00012413e+00 9.47991155e-02 5.29553086e-02 6.06172218e+00 6.06096985e+00
1.75457394e-01 2.79119259e+00 9.99968056e-01 9.99776506e-01 4.27849031e-02 1.53285385e-02 6.17406104e+00 6.17544122e+00
1.85778417e-01 1.91369941e+00 9.99590542e-01 1.00008273e+00 1.05086879e-01 5.49129495e-02 6.30133381e+00 6.30081256e+00
1.96099440e-01 2.72493710e+00 1.00007437e+00 1.00006098e+00 7.92147998e-02 2.90703223e-02 6.43330489e+00 6.43291259e+00
2.06420463e-01 2.18807380e+00 9.99960538e-01 9.99972577e-01 1.04853646e-01 4.79205256e-02 6.57042537e+00 6.57060555e+00
2.16741487e-01 2.16421806e+00 1.00005554e+00 9.99974371e-01 1.04971979e-01 4.85034205e-02 6.71915444e+00 6.71932665e+00
2.27062510e-01 2.88294101e+00 1.00011291e+00 1.00003539e+00 7.01614304e-02 2.43367555e-02 6.87640001e+00 6.87615667e+00
2.37383533e-01 1.97419913e+00 9.99632627e-01 1.00007043e+00 9.69413240e-02 4.91041266e-02 7.03753174e+00 7.03703614e+00
2.47704556e-01 3.53196903e+00 9.99923809e-01 9.99763701e-01 6.30122019e-02 1.78405307e-02 7.20214401e+00 7.20384627e+00
2.58025579e-01 1.76920492e+00 9.99793012e-01 1.00021336e+00 7.92061586e-02 4.47693525e-02 7.38407537e+00 7.38250023e+00
2.68346602e-01 2.06089516e+00 1.00047332e+00 1.00001344e+00 7.44627252e-02 3.61312534e-02 7.57550449e+00 7.57540268e+00
2.78667626e-01 2.77947703e+00 9.99418976e-01 9.99964464e-01 6.98660384e-02 2.51363971e-02 7.77324603e+00 7.77352227e+00
2.88988649e-01 2.05664345e+00 1.00005317e+00 9.99867709e-01 8.14256302e-02 3.95915151e-02 7.98069464e+00 7.98175055e+00
2.99309672e-01 2.54824275e+00 9.99536241e-01 1.00019974e+00 4.12467901e-02 1.61863661e-02 8.20084933e+00 8.19921166e+00
3.09630695e-01 2.45198299e+00 1.00010441e+00 9.99915462e-01 9.66452668e-02 3.94151458e-02 8.42181965e+00 8.42253168e+00
3.19951718e-01 3.08214989e+00 9.99520362e-01 9.99963422e-01 7.78048337e-02 2.52436891e-02 8.65573095e+00 8.65604757e+00
3.30272741e-01 2.58754045e+00 1.00020504e+00 1.00010942e+00 9.85738347e-02 3.80955725e-02 8.89950540e+00 8.89853171e+00
3.40593765e-01 2.09137433e+00 9.99626642e-01 1.00012111e+00 1.06614090e-01 5.09780047e-02 9.15527026e+00 9.15416157e+00
3.50914788e-01 2.49243767e+00 9.99332815e-01 9.99826842e-01 6.45750743e-02 2.59084009e-02 9.41617737e+00 9.41780814e+00
3.61235811e-01 2.73142693e+00 9.99632301e-01 1.00002326e+00 1.11332979e-01 4.07600064e-02 9.69480395e+00 9.69457843e+00
3.71556834e-01 2.11905703e+00 9.99742216e-01 1.00016485e+00 7.73984689e-02 3.65249580e-02 9.97830262e+00 9.97665796e+00
3.81877857e-01 1.89973591e+00 9.99878372e-01 9.99858648e-01 1.05143675e-01 5.53464693e-02 1.02609737e+01 1.02624243e+01
3.92198880e-01 2.15344918e+00 9.99336799e-01 1.00003393e+00 8.97131838e-02 4.16602280e-02 1.05559079e+01 1.05555498e+01
4.02519904e-01 1.68110746e+00 9.99983149e-01 1.00006438e+00 6.75706698e-02 4.01941408e-02 1.08544372e+01 1.08537384e+01
4.12840927e-01 1.42738629e+00 9.99002144e-01 1.00014324e+00 9.54098616e-02 6.68423555e-02 1.11541422e+01 1.11525447e+01
4.23161950e-01 1.22709151e+00 9.99534935e-01 9.99655094e-01 6.15425150e-02 5.01531586e-02 1.14492313e+01 1.14531815e+01
4.33482973e-01 1.46598860e+00 9.99286150e-01 1.00025488e+00 8.63141361e-02 5.88777678e-02 1.17623276e+01 1.17593304e+01
4.43803996e-01 1.16625321e+00 1.00012157e+00 1.00006806e+00 9.20580118e-02 7.89348412e-02 1.20649979e+01 1.20641768e+01
4.54125019e-01 1.33312873e+00 9.99082861e-01 9.99969843e-01 1.05755744e-01 7.93289812e-02 1.23673142e+01 1.23676872e+01
4.64446043e-01 1.61060849e+00 9.99565381e-01 9.99900920e-01 1.29641770e-01 8.04924172e-02 1.26728160e+01 1.26740718e+01
4.74767066e-01 1.35261501e+00 9.99359187e-01 1.00018970e+00 1.19311540e-01 8.82080553e-02 1.29846841e+01 1.29822214e+01
4.85088089e-01 1.15248388e+00 9.99546227e-01 9.99998741e-01 1.27725501e-01 1.10826281e-01 1.32872270e+01 1.32872438e+01
4.95409112e-01 1.30436807e+00 9.99453320e-01 9.99840405e-01 1.27776019e-01 9.79600943e-02 1.35888629e+01 1.35910320e+01
5.05730135e-01 1.56877041e+00 9.99762452e-01 1.00025861e+00 1.78645447e-01 1.13876094e-01 1.38974878e+01 1.38938947e+01
5.16051158e-01 1.43478493e+00 9.99886230e-01 1.00007155e+00 1.85086239e-01 1.28999291e-01 1.41913105e+01 1.41902951e+01
5.26372182e-01 1.07960029e+00 9.99102145e-01 9.99881796e-01 1.39472157e-01 1.29188699e-01 1.44901897e+01 1.44919027e+01
5.36693205e-01 1.03704127e+00 9.99990810e-01 9.99999664e-01 1.41630981e-01 1.36572174e-01 1.48005479e+01 1.48005529e+01
5.47014228e-01 1.09650476e+00 9.99814345e-01 1.00031941e+00 1.59202934e-01 1.45191284e-01 1.51064035e+01 1.51015799e+01
5.57335251e-01 1.16723258e+00 1.00033621e+00 9.99832366e-01 1.86705916e-01 1.59956054e-01 1.53885474e+01 1.53911275e+01
5.67656274e-01 1.17412447e+00 9.99495379e-01 1.00000908e+00 2.13367495e-01 1.81724767e-01 1.56802383e+01 1.56800960e+01
5.77977297e-01 1.18658862e+00 1.00057038e+00 1.00016052e+00 2.21232799e-01 1.86444397e-01 1.61238881e+01 1.61213004e+01
5.88298321e-01 1.33941616e+00 9.99946040e-01 9.99829075e-01 2.52231947e-01 1.88314845e-01 1.67951759e+01 1.67980471e+01
5.98619344e-01 1.04103984e+00 1.00038180e+00 9.99849162e-01 2.26454595e-01 2.17527309e-01 1.74878918e+01 1.74905300e+01
6.08940367e-01 1.02636528e+00 1.00033337e+00 9.99949546e-01 2.46185242e-01 2.39861234e-01 1.81794727e+01 1.81803900e+01
6.19261390e-01 1.08393257e+00 1.00093605e+00 1.00015934e+00 2.61360266e-01 2.41122257e-01 1.88969148e+01 1.88939042e+01
6.29582413e-01 1.07356184e+00 1.00060230e+00 9.99928993e-01 2.65342363e-01 2.47160763e-01 1.95933577e+01 1.95947491e+01
6.39903436e-01 1.19315775e+00 1.00039788e+00 9.99815495e-01 3.21450338e-01 2.69411431e-01 2.02930596e+01 2.02968044e+01
6.50224460e-01 9.68851520e-01 1.00074482e+00 9.99955451e-01 2.74055262e-01 2.82866112e-01 2.10087475e+01 2.10096835e+01
6.60545483e-01 1.01027374e+00 9.99696207e-01 9.99933085e-01 2.96603711e-01 2.93587470e-01 2.17064416e+01 2.17078942e+01
6.70866506e-01 1.02500499e+00 1.00007226e+00 1.00002609e+00 3.09889610e-01 3.02329854e-01 2.23969647e+01 2.23963803e+01
6.81187529e-01 1.17452684e+00 1.00007581e+00 1.00014646e+00 3.58131237e-01 3.04915328e-01 2.32736101e+01 2.32702018e+01
6.91508552e-01 1.02851172e+00 1.00041160e+00 1.00024592e+00 3.16410941e-01 3.07639606e-01 2.41425043e+01 2.41365687e+01
7.01829576e-01 1.04465075e+00 9.99482844e-01 9.99844750e-01 3.39403438e-01 3.24896563e-01 2.49860437e+01 2.49899234e+01
7.12150599e-01 1.06962687e+00 1.00009469e+00 1.00019330e+00 3.56857385e-01 3.33627918e-01 2.58370616e+01 2.58320683e+01
7.22471622e-01 9.96438596e-01 1.00022265e+00 1.00040283e+00 3.30040633e-01 3.31220242e-01 2.66705531e+01 2.66598137e+01
7.32792645e-01 1.03259919e+00 1.00009589e+00 1.00027206e+00 3.52422869e-01 3.41296866e-01 2.75072604e+01 2.74997788e+01
7.43113668e-01 1.09862314e+00 9.99739856e-01 1.00017711e+00 3.79554041e-01 3.45481566e-01 2.83258538e+01 2.83208379e+01
7.53434691e-01 1.16237646e+00 1.00009017e+00 1.00081975e+00 3.93900468e-01 3.38875125e-01 2.92151561e+01 2.91912265e+01
7.63755715e-01 1.11895720e+00 9.99890870e-01 1.00072019e+00 3.73801312e-01 3.34062208e-01 3.00746538e+01 3.00530100e+01
7.74076738e-01 1.06266858e+00 9.99565517e-01 1.00067389e+00 3.67834966e-01 3.46142694e-01 3.09108339e+01 3.08900174e+01
7.84397761e-01 1.05394464e+00 9.99614323e-01 1.00092052e+00 3.70487618e-01 3.51524742e-01 3.17316881e+01 3.17025053e+01
7.94718784e-01 1.04050697e+00 9.99753237e-01 1.00105612e+00 3.79177123e-01 3.64415747e-01 3.25208542e+01 3.24865443e+01
8.05039807e-01 9.96878696e-01 9.99279368e-01 1.00097540e+00 3.85786055e-01 3.86993980e-01 3.32725427e+01 3.32401203e+01
8.15360830e-01 1.07292353e+00 9.99148301e-01 1.00098395e+00 4.38630237e-01 4.08817801e-01 3.39980817e+01 3.39646622e+01
8.25681854e-01 1.06494907e+00 9.99479896e-01 1.00138419e+00 4.55436642e-01 4.27660489e-01 3.47053356e+01 3.46573632e+01
8.36002877e-01 1.06350097e+00 9.98976080e-01 1.00118284e+00 4.89945642e-01 4.60691299e-01 3.53558209e+01 3.53140501e+01
8.46323900e-01 1.06496678e+00 9.98787640e-01 1.00157606e+00 5.30351260e-01 4.97997939e-01 3.60842930e+01 3.60275114e+01
8.56644923e-01 1.06350621e+00 9.99478159e-01 1.00170583e+00 5.64112673e-01 5.30427248e-01 3.67771182e+01 3.67144894e+01
8.66965946e-01 1.01633290e+00 9.99293794e-01 1.00198295e+00 5.60912659e-01 5.51898555e-01 3.74343361e+01 3.73602526e+01
8.77286969e-01 1.05327177e+00 9.98674405e-01 1.00172599e+00 6.02850214e-01 5.72359604e-01 3.80283305e+01 3.79628069e+01
8.87607993e-01 1.08613509e+00 9.99126204e-01 1.00201163e+00 6.71493255e-01 6.18241009e-01 3.86010930e+01 3.85235976e+01
8.97929016e-01 1.10853765e+00 9.98291765e-01 1.00225796e+00 7.27542549e-01 6.56308378e-01 3.91275727e+01 3.90394232e+01
9.08250039e-01 1.00202465e+00 9.98366199e-01 1.00221096e+00 6.89083397e-01 6.87691066e-01 3.95935957e+01 3.95062490e+01
9.18571062e-01 1.10533972e+00 9.99238656e-01 1.00228906e+00 7.91786966e-01 7.16329065e-01 4.00395404e+01 3.99480966e+01
9.28892085e-01 9.93381128e-01 9.98637664e-01 1.00254798e+00 7.26070850e-01 7.30908640e-01 4.05221799e+01 4.04191925e+01
9.39213108e-01 1.08651763e+00 9.98583752e-01 1.00262282e+00 8.01092235e-01 7.37302562e-01 4.09373222e+01 4.08302320e+01
9.49534132e-01 1.03820376e+00 9.98732561e-01 1.00247350e+00 8.01847580e-01 7.72341241e-01 4.13284893e+01 4.12265153e+01
9.59855155e-01 1.12415234e+00 9.99434272e-01 1.00278001e+00 9.03393476e-01 8.03621936e-01 4.17040370e+01 4.15884209e+01
9.70176178e-01 1.04159267e+00 1.00416593e+00 1.00286654e+00 8.48132011e-01 8.14264573e-01 4.20058186e+01 4.18857514e+01
9.80497201e-01 1.10203340e+00 1.00347127e+00 1.00289274e+00 9.00027838e-01 8.16697423e-01 4.22357908e+01 4.21139661e+01
9.90818224e-01 1.09938770e+00 1.00418969e+00 1.00284688e+00 8.98493142e-01 8.17266870e-01 4.23923511e+01 4.22720077e+01
1.00113925e+00 1.09038427e+00 1.00336355e+00 1.00326900e+00 9.33799294e-01 8.56394690e-01 4.24950760e+01 4.23566120e+01
1.01146027e+00 1.08030009e+00 1.00239276e+00 1.00315451e+00 9.92709191e-01 9.18919844e-01 4.25761365e+01 4.24422520e+01
1.02178129e+00 1.08376687e+00 1.00471347e+00 9.98596938e-01 1.05500974e+00 9.73465571e-01 4.30085791e+01 4.30690075e+01
1.03210232e+00 1.12631104e+00 1.00526131e+00 9.98846658e-01 1.14606622e+00 1.01753973e+00 4.37324428e+01 4.37829395e+01
1.04242334e+00 1.11583622e+00 1.00534682e+00 9.98989873e-01 1.16868337e+00 1.04736102e+00 4.44515973e+01 4.44965444e+01
1.05274436e+00 1.14582626e+00 1.00449547e+00 9.98980690e-01 1.21495613e+00 1.06033190e+00 4.51769609e+01 4.52230572e+01
1.06306539e+00 1.08185062e+00 1.00317542e+00 9.99139832e-01 1.14970102e+00 1.06271697e+00 4.59374736e+01 4.59770216e+01
1.07338641e+00 1.10774056e+00 1.00462783e+00 9.99361521e-01 1.24152399e+00 1.12077145e+00 4.67402729e+01 4.67701347e+01
1.08370743e+00 1.10452384e+00 1.00429071e+00 9.99718659e-01 1.28649507e+00 1.16475084e+00 4.75971871e+01 4.76105820e+01
1.09402846e+00 1.13008754e+00 1.00370947e+00 9.99971188e-01 1.34331071e+00 1.18867846e+00 4.85282210e+01 4.85296193e+01
1.10434948e+00 1.13251440e+00 1.00398839e+00 1.00021493e+00 1.35827912e+00 1.19934821e+00 4.95145324e+01 4.95038926e+01
1.11467050e+00 1.11378696e+00 1.01083363e+00 1.00042982e+00 1.35350524e+00 1.21522813e+00 5.05477211e+01 5.05260040e+01
1.12499153e+00 1.12361298e+00 1.01023910e+00 1.00029620e+00 1.39446434e+00 1.24105397e+00 5.16059671e+01 5.15906857e+01
1.13531255e+00 1.11860783e+00 1.01000653e+00 1.00079809e+00 1.40475467e+00 1.25580622e+00 5.27293002e+01 5.26872510e+01
1.14563357e+00 1.12895758e+00 1.00908265e+00 1.00077360e+00 1.43604360e+00 1.27200847e+00 5.38380319e+01 5.37964150e+01
1.15595459e+00 1.10335656e+00 1.00843390e+00 1.00094153e+00 1.44628543e+00 1.31080512e+00 5.49456279e+01 5.48939434e+01
1.16627562e+00 1.11597964e+00 1.00826066e+00 1.00082750e+00 1.49678890e+00 1.34123315e+00 5.59985215e+01 5.59522209e+01
1.17659664e+00 1.11162823e+00 1.00865191e+00 1.00112179e+00 1.51129812e+00 1.35953558e+00 5.70005051e+01 5.69366342e+01
1.18691766e+00 1.09826866e+00 1.00665864e+00 1.00108320e+00 1.53768603e+00 1.40010008e+00 5.78676656e+01 5.78050513e+01
1.19723869e+00 1.07913858e+00 1.00596542e+00 1.00096779e+00 1.65806957e+00 1.53647512e+00 5.85691690e+01 5.85125413e+01
1.20755971e+00 1.07336414e+00 1.00793200e+00 1.00124402e+00 1.78791399e+00 1.66571056e+00 5.90846854e+01 5.90112741e+01
1.21788073e+00 1.06539418e+00 1.00809289e+00 1.00125846e+00 1.91485083e+00 1.79731677e+00 5.99698523e+01 5.98944775e+01
1.22820176e+00 1.05625405e+00 1.00844191e+00 1.00112607e+00 2.02950700e+00 1.92141938e+00 6.05529310e+01 6.04848209e+01
1.23852278e+00 1.08634284e+00 1.01031438e+00 1.00101104e+00 2.17134092e+00 1.99876212e+00 6.07668881e+01 6.07055125e+01
1.24884380e+00 1.06812119e+00 1.01244323e+00 1.00186950e+00 2.11555382e+00 1.98063088e+00 6.17406624e+01 6.16254535e+01
1.25916483e+00 1.09310617e+00 1.01387056e+00 1.00216538e+00 2.22587612e+00 2.03628540e+00 6.21186616e+01 6.19844416e+01
1.26948585e+00 1.08271328e+00 1.01644276e+00 1.00201497e+00 2.47891142e+00 2.28953635e+00 6.35030827e+01 6.33753835e+01
1.27980687e+00 1.07764110e+00 1.01778326e+00 1.00466089e+00 2.70917102e+00 2.51398264e+00 6.50503505e+01 6.47485643e+01
1.29012790e+00 1.10455594e+00 1.02086370e+00 1.00598140e+00 2.89842381e+00 2.62406248e+00 6.61471833e+01 6.57538832e+01
1.30044892e+00 1.09863757e+00 1.02333614e+00 1.00355014e+00 2.82435595e+00 2.57078042e+00 6.65957049e+01 6.63601173e+01
1.31076994e+00 1.07895425e+00 1.02748608e+00 1.00484042e+00 3.02127802e+00 2.80019104e+00 6.81880848e+01 6.78596159e+01
1.32109097e+00 1.10679308e+00 1.03197475e+00 1.00666232e+00 3.37980802e+00 3.05369456e+00 6.97047538e+01 6.92434322e+01
1.33141199e+00 1.09517205e+00 1.02615673e+00 1.00870681e+00 3.44953726e+00 3.14976744e+00 7.07870526e+01 7.01760434e+01
1.34173301e+00 1.09908027e+00 1.03097143e+00 1.00997648e+00 3.37782245e+00 3.07331736e+00 7.07923028e+01 7.00930213e+01
1.35205404e+00 1.06874571e+00 1.03469798e+00 1.00674917e+00 3.41463636e+00 3.19499422e+00 7.00484534e+01 6.95788539e+01
1.36237506e+00 1.11441672e+00 1.03882198e+00 1.00987272e+00 3.75359977e+00 3.36821918e+00 7.16701170e+01 7.09694554e+01
1.37269608e+00 1.08962154e+00 1.04088937e+00 1.01193548e+00 3.63895268e+00 3.33964826e+00 7.29392179e+01 7.20789210e+01
1.38301710e+00 1.10001354e+00 1.04088885e+00 1.01592627e+00 3.61463577e+00 3.28599208e+00 7.32872394e+01 7.21383445e+01
1.39333813e+00 1.11516546e+00 1.04661657e+00 1.01854411e+00 3.46596255e+00 3.10802539e+00 7.28105070e+01 7.14848836e+01
1.40365915e+00 1.07741114e+00 1.05089221e+00 1.02061012e+00 3.35788766e+00 3.11662607e+00 7.13105340e+01 6.98704949e+01
1.41398017e+00 1.07342028e+00 1.05584446e+00 1.01134093e+00 3.25186022e+00 3.02943803e+00 7.00725610e+01 6.92867844e+01
1.42430120e+00 1.09596656e+00 1.04425204e+00 1.01587696e+00 3.13645789e+00 2.86181897e+00 7.03043012e+01 6.92055280e+01
1.43462222e+00 1.09433672e+00 1.04319060e+00 1.01354085e+00 3.10738757e+00 2.83951687e+00 7.02036134e+01 6.92656972e+01
1.44494324e+00 1.09072049e+00 1.04359660e+00 1.01467922e+00 3.23499856e+00 2.96592811e+00 7.20435714e+01 7.10013276e+01
1.45526427e+00 1.08520729e+00 1.04488580e+00 1.01577674e+00 3.32836662e+00 3.06703306e+00 7.35817961e+01 7.24389459e+01
1.46558529e+00 1.10573282e+00 1.04523304e+00 1.01782932e+00 3.44598162e+00 3.11646861e+00 7.48967056e+01 7.35847399e+01
1.47590631e+00 1.10960049e+00 1.04537082e+00 1.01856832e+00 3.50191204e+00 3.15601162e+00 7.63138087e+01 7.49226218e+01
1.48622734e+00 1.10798654e+00 1.03664955e+00 1.01914305e+00 3.51095707e+00 3.16877232e+00 7.73530602e+01 7.59001010e+01
1.49654836e+00 1.11280537e+00 1.03238110e+00 1.02430661e+00 3.49158383e+00 3.13764107e+00 7.86536452e+01 7.67872083e+01
1.50686938e+00 1.12129254e+00 1.02714377e+00 1.02512441e+00 3.52305756e+00 3.14196110e+00 7.99390247e+01 7.79798276e+01
1.51719041e+00 1.14851081e+00 1.03011832e+00 1.02516406e+00 3.58291016e+00 3.11961378e+00 8.08032154e+01 7.88197892e+01
1.52751143e+00 1.21365547e+00 1.02723140e+00 1.03538213e+00 3.75250729e+00 3.09190489e+00 8.26797399e+01 7.98543236e+01
1.53783245e+00 1.26672206e+00 1.02716839e+00 1.03737701e+00 3.92987064e+00 3.10239377e+00 8.41517573e+01 8.11197437e+01
1.54815348e+00 1.34884649e+00 1.05176429e+00 1.03831070e+00 4.19251139e+00 3.10821982e+00 8.52838965e+01 8.21371639e+01
1.55847450e+00 1.40037163e+00 1.12204916e+00 1.05877646e+00 4.37354877e+00 3.12313436e+00 8.75790201e+01 8.27171964e+01
1.56879552e+00 1.41913291e+00 1.12182663e+00 1.05876204e+00 4.45258728e+00 3.13754072e+00 8.93931426e+01 8.44317600e+01
1.57911654e+00 1.44669387e+00 1.11791712e+00 1.06468407e+00 4.64282678e+00 3.20926692e+00 9.20978275e+01 8.65024937e+01
1.58943757e+00 1.49793458e+00 1.11155371e+00 1.07421524e+00 5.01181047e+00 3.34581399e+00 9.50142854e+01 8.84499515e+01
1.59975859e+00 1.51106027e+00 1.10866415e+00 1.07785832e+00 5.18865940e+00 3.43378719e+00 9.74332948e+01 9.03952711e+01
1.61007961e+00 1.53757446e+00 1.11208704e+00 1.07822667e+00 5.44545585e+00 3.54158839e+00 9.98655876e+01 9.26202168e+01
1.62040064e+00 1.56824641e+00 1.10680293e+00 1.08003263e+00 5.66650948e+00 3.61327750e+00 1.01584775e+02 9.40571350e+01
1.63072166e+00 1.52140898e+00 1.10034746e+00 1.07329766e+00 5.91253447e+00 3.88622294e+00 1.00982788e+02 9.40864704e+01
1.64104268e+00 1.44016128e+00 1.08864173e+00 1.05814989e+00 5.93901276e+00 4.12385255e+00 9.75045525e+01 9.21462574e+01
1.65136371e+00 1.43293284e+00 1.07121438e+00 1.05213946e+00 6.11021760e+00 4.26413397e+00 9.25288408e+01 8.79435135e+01
1.66168473e+00 1.48047266e+00 1.04977063e+00 1.07794290e+00 6.32201048e+00 4.27026492e+00 9.19965758e+01 8.53445721e+01
1.67200575e+00 1.58199092e+00 1.06769172e+00 1.07339938e+00 6.53261251e+00 4.12936157e+00 9.02064504e+01 8.40381060e+01
1.68232678e+00 1.63568351e+00 1.09224660e+00 1.05574892e+00 6.71145560e+00 4.10315050e+00 8.73937638e+01 8.27789280e+01
1.69264780e+00 1.67408106e+00 1.07769586e+00 1.06410382e+00 6.99926824e+00 4.18096136e+00 8.85834944e+01 8.32470412e+01
1.70296882e+00 1.66899123e+00 1.06623049e+00 1.06106368e+00 7.15310840e+00 4.28588736e+00 8.98232446e+01 8.46539624e+01
1.71328985e+00 1.67939520e+00 1.10812723e+00 1.05384222e+00 7.26361235e+00 4.32513584e+00 8.97088673e+01 8.51255205e+01
1.72361087e+00 1.69170341e+00 1.16719031e+00 1.08732127e+00 7.34683525e+00 4.34286248e+00 9.33840611e+01 8.58845164e+01
1.73393189e+00 1.63738011e+00 1.18110877e+00 1.09090936e+00 7.39272746e+00 4.51497328e+00 9.68044613e+01 8.87374011e+01
1.74425292e+00 1.57467812e+00 1.16867957e+00 1.11538845e+00 7.31145440e+00 4.64314218e+00 1.01324772e+02 9.08425873e+01
1.75457394e+00 1.55453772e+00 1.12182965e+00 1.10784897e+00 7.32580979e+00 4.71253267e+00 1.04566137e+02 9.43866355e+01
1.76489496e+00 1.57407698e+00 1.12772450e+00 1.08644698e+00 7.41859796e+00 4.71298293e+00 1.04430025e+02 9.61206819e+01
1.77521599e+00 1.49054514e+00 1.16365979e+00 1.06711990e+00 7.54907016e+00 5.06463706e+00 1.01527700e+02 9.51417928e+01
1.78553701e+00 1.39155081e+00 1.15789969e+00 1.10507955e+00 8.03173249e+00 5.77178530e+00 1.02010716e+02 9.23107445e+01
1.79585803e+00 1.31867555e+00 1.09823138e+00 1.09994647e+00 8.37292278e+00 6.34949421e+00 1.06715630e+02 9.70189309e+01
1.80617905e+00 1.25414439e+00 1.10173596e+00 1.13368035e+00 8.44585953e+00 6.73435975e+00 1.13720588e+02 1.00310980e+02
1.81650008e+00 1.21486467e+00 1.17618582e+00 1.13177364e+00 8.37469314e+00 6.89351938e+00 1.18810235e+02 1.04977030e+02
1.82682110e+00 1.21167606e+00 1.29521694e+00 1.10001026e+00 8.20586271e+00 6.77232387e+00 1.22222078e+02 1.11109944e+02
1.83714212e+00 1.29824933e+00 1.37412471e+00 1.06941198e+00 8.52660364e+00 6.56777051e+00 1.19006009e+02 1.11281725e+02
1.84746315e+00 1.20607245e+00 1.36284994e+00 1.04734960e+00 8.24121966e+00 6.83310498e+00 1.09594023e+02 1.04639390e+02
1.85778417e+00 1.22726420e+00 1.36205498e+00 1.10134247e+00 8.04201343e+00 6.55279720e+00 1.07151769e+02 9.72919615e+01
1.86810519e+00 1.34946447e+00 1.33188857e+00 1.08516855e+00 8.09017084e+00 5.99509731e+00 1.09860594e+02 1.01238277e+02
1.87842622e+00 1.53974105e+00 1.21987861e+00 1.14166547e+00 8.16045628e+00 5.29988876e+00 1.14784865e+02 1.00541593e+02
1.88874724e+00 1.45261490e+00 1.10316847e+00 1.21269857e+00 8.32094598e+00 5.72825320e+00 1.23606302e+02 1.01926649e+02
1.89906826e+00 1.26951908e+00 1.11145137e+00 1.16926308e+00 8.20548483e+00 6.46345921e+00 1.29949454e+02 1.11137910e+02
1.90938929e+00 1.28306647e+00 1.11435035e+00 1.10383889e+00 9.37842507e+00 7.30938365e+00 1.33129247e+02 1.20605686e+02
1.91971031e+00 1.34533284e+00 1.11099701e+00 1.12274356e+00 1.12134065e+01 8.33504262e+00 1.44325422e+02 1.28547095e+02
1.93003133e+00 1.36921900e+00 1.10172122e+00 1.26823844e+00 1.32633334e+01 9.68678740e+00 1.76079946e+02 1.38838204e+02
1.94035236e+00 1.38662246e+00 1.09205722e+00 1.35200477e+00 1.52729308e+01 1.10144839e+01 2.11785854e+02 1.56645789e+02
1.95067338e+00 1.38319793e+00 1.09817766e+00 1.28797907e+00 1.61463247e+01 1.16731845e+01 2.31908807e+02 1.80056348e+02
1.96099440e+00 1.46123832e+00 1.19961029e+00 1.27083218e+00 1.83257458e+01 1.25412436e+01 2.55179865e+02 2.00797454e+02
1.97131543e+00 1.66773654e+00 1.30846838e+00 1.32995455e+00 3.28999604e+01 1.97273128e+01 2.73715467e+02 2.05808136e+02
1.98163645e+00 2.19513912e+00 1.78312549e+00 2.08854003e+00 6.97328599e+01 3.17669433e+01 5.59486826e+02 2.67884177e+02
1.99195747e+00 1.21986426e+01 3.18498198e+00 2.73265300e+00 6.99659650e+02 5.73555331e+01 1.36313765e+03 4.98833057e+02


==> data/guide_n64_ma0.0224_single.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.28416795e+00 7.73152803e-15 2.47408897e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.03210232e-02 5.28114607e+00 5.94520351e-04 8.48644817e-02 7.58358086e-04 1.99407748e+00 6.41706046e+00
2.06420463e-02 5.27018843e+00 1.14523543e-03 7.30556112e-02 8.85180202e-04 2.00002853e+00 6.41216886e+00
3.09630695e-02 5.26498303e+00 1.69255570e-03 8.77568442e-02 7.66408834e-04 1.99683011e+00 6.40836451e+00
4.12840927e-02 5.25842664e+00 2.21213330e-03 9.98671561e-02 3.92133615e-04 2.00328543e+00 6.40727635e+00
5.16051158e-02 5.25361200e+00 2.61345661e-03 6.54973376e-02 8.08659758e-04 2.00100344e+00 6.40651355e+00
6.19261390e-02 5.25035542e+00 2.84651102e-03 1.01335741e-01 5.70487404e-04 2.00822168e+00 6.40433702e+00
7.22471622e-02 5.27265393e+00 3.05957904e-03 8.45066450e-02 6.94572473e-04 2.00820960e+00 6.40067045e+00
8.25681854e-02 5.33887806e+00 3.54673416e-03 9.50488355e-02 8.37035288e-04 2.01497632e+00 6.39666584e+00
9.28892085e-02 5.40608358e+00 4.47149655e-03 8.71074513e-02 6.37154434e-04 2.01644516e+00 6.39288504e+00
1.03210232e-01 5.47648462e+00 5.68099439e-03 8.10685483e-02 3.55383759e-04 2.02392794e+00 6.38779362e+00
1.13531255e-01 5.55401314e+00 6.81813333e-03 9.69545240e-02 5.67919554e-04 2.02673767e+00 6.38088054e+00
1.23852278e-01 5.64096441e+00 7.60775013e-03 3.06569686e-02 1.01405683e-03 2.03363246e+00 6.37312472e+00
1.34173301e-01 5.73222855e+00 8.06505928e-03 8.87913494e-02 5.41622804e-04 2.03799142e+00 6.36702470e+00
1.44494324e-01 5.83613100e+00 8.42837376e-03 6.67881989e-02 4.36372190e-04 2.04555918e+00 6.36243503e+00
1.54815348e-01 5.94713125e+00 9.05071809e-03 7.46420899e-02 6.00631477e-04 2.04964939e+00 6.35823121e+00
1.65136371e-01 6.06172218e+00 1.01549531e-02 9.47991155e-02 8.02439786e-04 2.05760207e+00 6.35220397e+00
1.75457394e-01 6.17406104e+00 1.18599381e-02 4.27849031e-02 7.44308725e-04 2.06259885e+00 6.34485887e+00
1.85778417e-01 6.30133381e+00 1.39590990e-02 1.05086879e-01 6.93473140e-04 2.07021980e+00 6.33687490e+00
1.96099440e-01 6.43330489e+00 1.60998132e-02 7.92147998e-02 6.62675849e-04 2.07497793e+00 6.32980174e+00
2.06420463e-01 6.57042537e+00 1.79401639e-02 1.04853646e-01 3.84190787e-04 2.08281299e+00 6.32325342e+00
2.16741487e-01 6.71915444e+00 1.95333468e-02 1.04971979e-01 6.13085519e-04 2.08799496e+00 6.31691659e+00
2.27062510e-01 6.87640001e+00 2.12434813e-02 7.01614304e-02 8.06254633e-04 2.09437056e+00 6.31074801e+00
2.37383533e-01 7.03753174e+00 2.35321902e-02 9.69413240e-02 6.15586941e-04 2.09985256e+00 6.30484130e+00
2.47704556e-01 7.20214401e+00 2.67209945e-02 6.30122019e-02 3.37568085e-04 2.10608133e+00 6.29953755e+00
2.58025579e-01 7.38407537e+00 3.07558873e-02 7.92061586e-02 7.90293452e-04 2.11057739e+00 6.29412629e+00
2.68346602e-01 7.57550449e+00 3.54209522e-02 7.44627252e-02 6.88545972e-04 2.11602766e+00 6.28881449e+00
2.78667626e-01 7.77324603e+00 4.02996913e-02 6.98660384e-02 7.18941853e-04 2.12034857e+00 6.28325638e+00
2.88988649e-01 7.98069464e+00 4.53849053e-02 8.14256302e-02 4.25223289e-04 2.12514278e+00 6.27826698e+00
2.99309672e-01 8.20084933e+00 5.10328917e-02 4.12467901e-02 7.93195851e-04 2.12784685e+00 6.27380537e+00
3.09630695e-01 8.42181965e+00 5.75708541e-02 9.66452668e-02 4.45242536e-04 2.13224535e+00 6.27030402e+00
3.19951718e-01 8.65573095e+00 6.52527434e-02 7.78048337e-02 7.42630204e-04 2.13450982e+00 6.26758308e+00
3.30272741e-01 8.89950540e+00 7.45776215e-02 9.85738347e-02 6.90331531e-04 2.13702318e+00 6.26555098e+00
3.40593765e-01 9.15527026e+00 8.55038026e-02 1.06614090e-01 5.95837219e-04 2.13852809e+00 6.26351557e+00
3.50914788e-01 9.41617737e+00 9.79667404e-02 6.45750743e-02 4.10501331e-04 2.14021286e+00 6.26153326e+00
3.61235811e-01 9.69480395e+00 1.11619641e-01 1.11332979e-01 4.96208737e-04 2.14052186e+00 6.26003046e+00
3.71556834e-01 9.97830262e+00 1.26298666e-01 7.73984689e-02 8.73587257e-04 2.14049815e+00 6.25945895e+00
3.81877857e-01 1.02609737e+01 1.43333667e-01 1.05143675e-01 5.87774198e-04 2.14007941e+00 6.25979779e+00
3.92198880e-01 1.05559079e+01 1.63568966e-01 8.97131838e-02 3.82342690e-04 2.13921049e+00 6.26074711e+00
4.02519904e-01 1.08544372e+01 1.86258466e-01 6.75706698e-02 6.23366697e-04 2.13664210e+00 6.26213664e+00
4.12840927e-01 1.11541422e+01 2.10895464e-01 9.54098616e-02 6.65287164e-04 2.13498942e+00 6.26381968e+00
4.23161950e-01 1.14492313e+01 2.37937145e-01 6.15425150e-02 8.25610254e-04 2.13152899e+00 6.26658048e+00
4.33482973e-01 1.17623276e+01 2.66908893e-01 8.63141361e-02 7.39439705e-04 2.12822274e+00 6.27025475e+00
4.43803996e-01 1.20649979e+01 2.99464106e-01 9.20580118e-02 5.83362241e-04 2.12339232e+00 6.27426368e+00
4.54125019e-01 1.23673142e+01 3.36787244e-01 1.05755744e-01 4.48965880e-04 2.11916941e+00 6.27805490e+00
4.64446043e-01 1.26728160e+01 3.75679089e-01 1.29641770e-01 6.59323693e-04 2.11342849e+00 6.28256187e+00
4.74767066e-01 1.29846841e+01 4.23917687e-01 1.19311540e-01 9.27055585e-04 2.10713047e+00 6.28824814e+00
4.85088089e-01 1.32872270e+01 4.74229641e-01 1.27725501e-01 5.68864861e-04 2.10074290e+00 6.29490129e+00
4.95409112e-01 1.35888629e+01 5.25377943e-01 1.27776019e-01 5.55085618e-04 2.09355974e+00 6.30201344e+00
5.05730135e-01 1.38974878e+01 5.78814440e-01 1.78645447e-01 6.44585401e-04 2.08543900e+00 6.30920585e+00
5.16051158e-01 1.41913105e+01 6.33925830e-01 1.85086239e-01 6.58134853e-04 2.07731875e+00 6.31654509e+00
5.26372182e-01 1.44901897e+01 7.00349227e-01 1.39472157e-01 8.22812779e-04 2.06838010e+00 6.32464255e+00
5.36693205e-01 1.48005479e+01 7.66756959e-01 1.41630981e-01 6.10245057e-04 2.05920564e+00 6.33390412e+00
5.47014228e-01 1.51064035e+01 8.30639495e-01 1.59202934e-01 7.11493381e-04 2.04873766e+00 6.34341396e+00
5.57335251e-01 1.53885474e+01 8.94434046e-01 1.86705916e-01 8.04962332e-04 2.03903760e+00 6.35273829e+00
5.67656274e-01 1.56802383e+01 9.71065845e-01 2.13367495e-01 7.51749379e-04 2.02805537e+00 6.36251779e+00
5.77977297e-01 1.61238881e+01 1.04759393e+00 2.21232799e-01 6.71732148e-04 2.01668015e+00 6.37335993e+00
5.88298321e-01 1.67951759e+01 1.11731975e+00 2.52231947e-01 5.89919786e-04 2.00525629e+00 6.38464567e+00
5.98619344e-01 1.74878918e+01 1.18577987e+00 2.26454595e-01 8.88472897e-04 1.99329507e+00 6.39605540e+00
6.08940367e-01 1.81794727e+01 1.26924609e+00 2.46185242e-01 6.63287490e-04 1.98094938e+00 6.40752276e+00
6.19261390e-01 1.88969148e+01 1.35211039e+00 2.61360266e-01 7.65394366e-04 1.96812343e+00 6.41911298e+00
6.29582413e-01 1.95933577e+01 1.41957684e+00 2.65342363e-01 9.44641891e-04 1.95540018e+00 6.43114393e+00
6.39903436e-01 2.02930596e+01 1.48593741e+00 3.21450338e-01 7.57640177e-04 1.94224156e+00 6.44399754e+00
6.50224460e-01 2.10087475e+01 1.56625689e+00 2.74055262e-01 6.22534595e-04 1.92818485e+00 6.45702786e+00
6.60545483e-01 2.17064416e+01 1.66212653e+00 2.96603711e-01 8.31087327e-04 1.91506020e+00 6.46961950e+00
6.70866506e-01 2.23969647e+01 1.77175961e+00 3.09889610e-01 1.21072620e-03 1.90078168e+00 6.48243915e+00
6.81187529e-01 2.32736101e+01 1.88105408e+00 3.58131237e-01 7.49778576e-04 1.88679845e+00 6.49595566e+00
6.91508552e-01 2.41425043e+01 1.99261910e+00 3.16410941e-01 6.82852165e-04 1.87227567e+00 6.50957336e+00
7.01829576e-01 2.49860437e+01 2.11237108e+00 3.39403438e-01 9.13098008e-04 1.85817020e+00 6.52286583e+00
7.12150599e-01 2.58370616e+01 2.23550999e+00 3.56857385e-01 9.74307796e-04 1.84358292e+00 6.53629998e+00
7.22471622e-01 2.66705531e+01 2.36517272e+00 3.30040633e-01 9.70454995e-04 1.82872203e+00 6.54984174e+00
7.32792645e-01 2.75072604e+01 2.48833766e+00 3.52422869e-01 1.02645357e-03 1.81439666e+00 6.56347719e+00
7.43113668e-01 2.83258538e+01 2.61121874e+00 3.79554041e-01 8.79612599e-04 1.79967842e+00 6.57734419e+00
7.53434691e-01 2.92151561e+01 2.73732157e+00 3.93900468e-01 7.08264213e-04 1.78469904e+00 6.59119472e+00
7.63755715e-01 3.00746538e+01 2.85135517e+00 3.73801312e-01 8.77848866e-04 1.77029412e+00 6.60450111e+00
7.74076738e-01 3.09108339e+01 2.99765609e+00 3.67834966e-01 1.21309788e-03 1.75547649e+00 6.61778951e+00
7.84397761e-01 3.17316881e+01 3.12380112e+00 3.70487618e-01 8.16675165e-04 1.74100293e+00 6.63154165e+00
7.94718784e-01 3.25208542e+01 3.22605931e+00 3.79177123e-01 7.61651874e-04 1.72602062e+00 6.64506262e+00
8.05039807e-01 3.32725427e+01 3.35777923e+00 3.85786055e-01 1.10447273e-03 1.71196676e+00 6.65798937e+00
8.15360830e-01 3.39980817e+01 3.45801767e+00 4.38630237e-01 1.01992319e-03 1.69748179e+00 6.67093830e+00
8.25681854e-01 3.47053356e+01 3.56762467e+00 4.55436642e-01 8.65846868e-04 1.68290670e+00 6.68408337e+00
8.36002877e-01 3.53558209e+01 3.66372863e+00 4.89945642e-01 1.00854154e-03 1.66910748e+00 6.69689355e+00
8.46323900e-01 3.60842930e+01 3.72302425e+00 5.30351260e-01 1.19893944e-03 1.65492959e+00 6.70946205e+00
8.56644923e-01 3.67771182e+01 3.79648474e+00 5.64112673e-01 1.00339549e-03 1.64114565e+00 6.72186025e+00
8.66965946e-01 3.74343361e+01 3.90685099e+00 5.60912659e-01 9.88957928e-04 1.62734536e+00 6.73381435e+00
8.77286969e-01 3.80283305e+01 3.93990359e+00 6.02850214e-01 1.13798121e-03 1.61404561e+00 6.74554069e+00
8.87607993e-01 3.86010930e+01 3.97705406e+00 6.71493255e-01 9.57500828e-04 1.60077734e+00 6.75751215e+00
8.97929016e-01 3.91275727e+01 3.99123512e+00 7.27542549e-01 9.85365434e-04 1.58725133e+00 6.76910144e+00
9.08250039e-01 3.95935957e+01 4.04711210e+00 6.89083397e-01 1.03318382e-03 1.57481879e+00 6.77994057e+00
9.18571062e-01 4.00395404e+01 4.12686578e+00 7.91786966e-01 1.25968360e-03 1.56188858e+00 6.79068184e+00
9.28892085e-01 4.05221799e+01 4.21756172e+00 7.26070850e-01 1.02649432e-03 1.54935390e+00 6.80163735e+00
9.39213108e-01 4.09373222e+01 4.33755360e+00 8.01092235e-01 9.42097714e-04 1.53707074e+00 6.81210392e+00
9.49534132e-01 4.13284893e+01 4.42651264e+00 8.01847580e-01 1.07019030e-03 1.52506252e+00 6.82197513e+00
9.59855155e-01 4.17040370e+01 4.37927640e+00 9.03393476e-01 1.03120074e-03 1.51321969e+00 6.83171784e+00
9.70176178e-01 4.20058186e+01 4.45658307e+00 8.48132011e-01 1.07511201e-03 1.50131296e+00 6.84117470e+00
9.80497201e-01 4.22357908e+01 4.60187216e+00 9.00027838e-01 1.27536042e-03 1.49022861e+00 6.85035703e+00
9.90818224e-01 4.23923511e+01 4.71425350e+00 8.98493142e-01 1.01655281e-03 1.47900647e+00 6.85950883e+00
1.00113925e+00 4.24950760e+01 4.76712802e+00 9.33799294e-01 9.25587931e-04 1.46774688e+00 6.86834354e+00
1.01146027e+00 4.25761365e+01 4.76514204e+00 9.92709191e-01 1.12221233e-03 1.45738335e+00 6.87638510e+00
1.02178129e+00 4.30085791e+01 4.95850702e+00 1.05500974e+00 1.41141537e-03 1.44666899e+00 6.88430282e+00
1.03210232e+00 4.37324428e+01 5.10865955e+00 1.14606622e+00 1.13040189e-03 1.43651812e+00 6.89245368e+00
1.04242334e+00 4.44515973e+01 5.19037492e+00 1.16868337e+00 9.86251239e-04 1.42620600e+00 6.90013953e+00
1.05274436e+00 4.51769609e+01 5.19247179e+00 1.21495613e+00 1.12730776e-03 1.41664604e+00 6.90711457e+00
1.06306539e+00 4.59374736e+01 5.11402319e+00 1.14970102e+00 1.02385887e-03 1.40697498e+00 6.91400973e+00
1.07338641e+00 4.67402729e+01 5.00948790e+00 1.24152399e+00 1.11215426e-03 1.39723289e+00 6.92085727e+00
1.08370743e+00 4.75971871e+01 5.21756110e+00 1.28649507e+00 1.12497136e-03 1.38841082e+00 6.92732643e+00
1.09402846e+00 4.85282210e+01 5.36443736e+00 1.34331071e+00 1.31069953e-03 1.37920639e+00 6.93359055e+00
1.10434948e+00 4.95145324e+01 5.44406789e+00 1.35827912e+00 1.18285834e-03 1.37042986e+00 6.93960151e+00
1.11467050e+00 5.05477211e+01 5.61002584e+00 1.35350524e+00 1.13912185e-03 1.36181623e+00 6.94504601e+00
1.12499153e+00 5.16059671e+01 5.74691296e+00 1.39446434e+00 1.25843491e-03 1.35354019e+00 6.95025654e+00
1.13531255e+00 5.27293002e+01 5.77254167e+00 1.40475467e+00 1.10327613e-03 1.34541149e+00 6.95572956e+00
1.14563357e+00 5.38380319e+01 5.95555802e+00 1.43604360e+00 1.14452377e-03 1.33714759e+00 6.96075170e+00
1.15595459e+00 5.49456279e+01 6.25963272e+00 1.44628543e+00 1.22002925e-03 1.32977339e+00 6.96510237e+00
1.16627562e+00 5.59985215e+01 6.46552194e+00 1.49678890e+00 1.26106873e-03 1.32210026e+00 6.96935097e+00
1.17659664e+00 5.70005051e+01 6.57704242e+00 1.51129812e+00 1.10917232e-03 1.31460765e+00 6.97375418e+00
1.18691766e+00 5.78676656e+01 6.84006931e+00 1.53768603e+00 1.20677968e-03 1.30765686e+00 6.97769085e+00
1.19723869e+00 5.85691690e+01 7.29260044e+00 1.65806957e+00 1.42000171e-03 1.30060672e+00 6.98124084e+00
1.20755971e+00 5.90846854e+01 7.78333815e+00 1.78791399e+00 1.17250853e-03 1.29393165e+00 6.98466385e+00
1.21788073e+00 5.99698523e+01 8.35211801e+00 1.91485083e+00 1.20501503e-03 1.28716813e+00 6.98771919e+00
1.22820176e+00 6.05529310e+01 8.81270191e+00 2.02950700e+00 1.33642954e-03 1.28105907e+00 6.99055189e+00
1.23852278e+00 6.07668881e+01 9.41391501e+00 2.17134092e+00 1.38030982e-03 1.27489411e+00 6.99346210e+00
1.24884380e+00 6.17406624e+01 9.92057579e+00 2.11555382e+00 1.26394433e-03 1.26867776e+00 6.99607743e+00
1.25916483e+00 6.21186616e+01 1.03892829e+01 2.22587612e+00 1.34856964e-03 1.26330598e+00 6.99797790e+00
1.26948585e+00 6.35030827e+01 1.07668894e+01 2.47891142e+00 1.51425775e-03 1.25756139e+00 6.99983350e+00
1.27980687e+00 6.50503505e+01 1.12500920e+01 2.70917102e+00 1.43473600e-03 1.25238537e+00 7.00188717e+00
1.29012790e+00 6.61471833e+01 1.18245921e+01 2.89842381e+00 1.34081082e-03 1.24720075e+00 7.00353443e+00
1.30044892e+00 6.65957049e+01 1.24024634e+01 2.82435595e+00 1.67078093e-03 1.24248411e+00 7.00461837e+00
1.31076994e+00 6.81880848e+01 1.28368249e+01 3.02127802e+00 1.33403118e-03 1.23787443e+00 7.00568927e+00
1.32109097e+00 6.97047538e+01 1.30336927e+01 3.37980802e+00 1.33962487e-03 1.23320506e+00 7.00659391e+00
1.33141199e+00 7.07870526e+01 1.37981794e+01 3.44953726e+00 1.42442226e-03 1.22934061e+00 7.00722755e+00
1.34173301e+00 7.07923028e+01 1.45175239e+01 3.37782245e+00 1.60015114e-03 1.22520965e+00 7.00777863e+00
1.35205404e+00 7.00484534e+01 1.49005445e+01 3.41463636e+00 1.51244866e-03 1.22143663e+00 7.00812415e+00
1.36237506e+00 7.16701170e+01 1.47195396e+01 3.75359977e+00 1.47732218e-03 1.21799113e+00 7.00789637e+00
1.37269608e+00 7.29392179e+01 1.46088736e+01 3.63895268e+00 1.77621713e-03 1.21461939e+00 7.00753864e+00
1.38301710e+00 7.32872394e+01 1.58711483e+01 3.61463577e+00 1.48392987e-03 1.21165912e+00 7.00742003e+00
1.39333813e+00 7.28105070e+01 1.67598062e+01 3.46596255e+00 1.56752310e-03 1.20862112e+00 7.00685308e+00
1.40365915e+00 7.13105340e+01 1.71125240e+01 3.35788766e+00 1.72097871e-03 1.20624927e+00 7.00569137e+00
1.41398017e+00 7.00725610e+01 1.67983251e+01 3.25186022e+00 1.68560245e-03 1.20383725e+00 7.00444712e+00
1.42430120e+00 7.03043012e+01 1.61068423e+01 3.13645789e+00 1.55470016e-03 1.20160142e+00 7.00323142e+00
1.43462222e+00 7.02036134e+01 1.57193522e+01 3.10738757e+00 1.63769500e-03 1.19999342e+00 7.00158169e+00
1.44494324e+00 7.20435714e+01 1.64982027e+01 3.23499856e+00 2.04828385e-03 1.19819620e+00 6.99964852e+00
1.45526427e+00 7.35817961e+01 1.66464469e+01 3.32836662e+00 1.55003259e-03 1.19699122e+00 6.99753171e+00
1.46558529e+00 7.48967056e+01 1.61154526e+01 3.44598162e+00 1.61954797e-03 1.19572932e+00 6.99499003e+00
1.47590631e+00 7.63138087e+01 1.49994309e+01 3.50191204e+00 1.86409644e-03 1.19495352e+00 6.99224799e+00
1.48622734e+00 7.73530602e+01 1.42251264e+01 3.51095707e+00 1.82922843e-03 1.19434946e+00 6.98961062e+00
1.49654836e+00 7.86536452e+01 1.37375297e+01 3.49158383e+00 1.80769052e-03 1.19369334e+00 6.98659769e+00
1.50686938e+00 7.99390247e+01 1.33249483e+01 3.52305756e+00 1.87449654e-03 1.19370784e+00 6.98296303e+00
1.51719041e+00 8.08032154e+01 1.30538798e+01 3.58291016e+00 2.11445712e-03 1.19346829e+00 6.97930843e+00
1.52751143e+00 8.26797399e+01 1.32893649e+01 3.75250729e+00 1.65440313e-03 1.19374105e+00 6.97579949e+00
1.53783245e+00 8.41517573e+01 1.31072445e+01 3.92987064e+00 2.18845153e-03 1.19410687e+00 6.97189851e+00
1.54815348e+00 8.52838965e+01 1.34037268e+01 4.19251139e+00 2.31253550e-03 1.19463165e+00 6.96756925e+00
1.55847450e+00 8.75790201e+01 1.47904648e+01 4.37354877e+00 2.11603622e-03 1.19548746e+00 6.96319852e+00
1.56879552e+00 8.93931426e+01 1.60735657e+01 4.45258728e+00 1.83386097e-03 1.19624237e+00 6.95866232e+00
1.57911654e+00 9.20978275e+01 1.71480069e+01 4.64282678e+00 2.48550322e-03 1.19759870e+00 6.95398270e+00
1.58943757e+00 9.50142854e+01 1.79761865e+01 5.01181047e+00 2.48091619e-03 1.19884908e+00 6.94931488e+00
1.59975859e+00 9.74332948e+01 1.86239052e+01 5.18865940e+00 2.23347276e-03 1.20033657e+00 6.94439854e+00
1.61007961e+00 9.98655876e+01 1.96186903e+01 5.44545585e+00 2.32048903e-03 1.20214638e+00 6.93897638e+00
1.62040064e+00 1.01584775e+02 2.03884279e+01 5.66650948e+00 2.58706982e-03 1.20385399e+00 6.93357889e+00
1.63072166e+00 1.00982788e+02 2.09094894e+01 5.91253447e+00 2.39221643e-03 1.20611138e+00 6.92842340e+00
1.64104268e+00 9.75045525e+01 2.10810046e+01 5.93901276e+00 2.43417172e-03 1.20821413e+00 6.92293469e+00
1.65136371e+00 9.25288408e+01 2.08835385e+01 6.11021760e+00 2.87238898e-03 1.21074000e+00 6.91697388e+00
1.66168473e+00 9.19965758e+01 2.03618137e+01 6.32201048e+00 2.41868200e-03 1.21337115e+00 6.91101453e+00
1.67200575e+00 9.02064504e+01 2.03746958e+01 6.53261251e+00 2.39011389e-03 1.21605211e+00 6.90510305e+00
1.68232678e+00 8.73937638e+01 2.02966640e+01 6.71145560e+00 2.65112515e-03 1.21925325e+00 6.89900169e+00
1.69264780e+00 8.85834944e+01 1.99452118e+01 6.99926824e+00 3.07898896e-03 1.22224564e+00 6.89278890e+00
1.70296882e+00 8.98232446e+01 1.95407308e+01 7.15310840e+00 2.39395462e-03 1.22574831e+00 6.88639428e+00
1.71328985e+00 8.97088673e+01 2.03319811e+01 7.26361235e+00 2.53700637e-03 1.22920188e+00 6.87969376e+00
1.72361087e+00 9.33840611e+01 2.13958339e+01 7.34683525e+00 2.73081637e-03 1.23288622e+00 6.87301128e+00
1.73393189e+00 9.68044613e+01 2.21087730e+01 7.39272746e+00 2.69346257e-03 1.23684973e+00 6.86655223e+00
1.74425292e+00 1.01324772e+02 2.23196229e+01 7.31145440e+00 2.50703871e-03 1.24066578e+00 6.85982281e+00
1.75457394e+00 1.04566137e+02 2.19639484e+01 7.32580979e+00 2.87677316e-03 1.24494214e+00 6.85265998e+00
1.76489496e+00 1.04430025e+02 2.25336991e+01 7.41859796e+00 2.72060437e-03 1.24901106e+00 6.84562671e+00
1.77521599e+00 1.01527700e+02 2.35823921e+01 7.54907016e+00 2.44228105e-03 1.25337128e+00 6.83883851e+00
1.78553701e+00 1.02010716e+02 2.49993406e+01 8.03173249e+00 3.05857849e-03 1.25777912e+00 6.83191894e+00
1.79585803e+00 1.06715630e+02 2.58943585e+01 8.37292278e+00 2.98954386e-03 1.26205997e+00 6.82481354e+00
1.80617905e+00 1.13720588e+02 2.72747348e+01 8.44585953e+00 2.67196112e-03 1.26669138e+00 6.81771711e+00
1.81650008e+00 1.18810235e+02 2.94026880e+01 8.37469314e+00 2.85305664e-03 1.27105224e+00 6.81064601e+00
1.82682110e+00 1.22222078e+02 3.17997344e+01 8.20586271e+00 3.10728104e-03 1.27574000e+00 6.80370734e+00
1.83714212e+00 1.19006009e+02 3.39799516e+01 8.52660364e+00 3.09964373e-03 1.28034799e+00 6.79697793e+00
1.84746315e+00 1.09594023e+02 3.54299608e+01 8.24121966e+00 3.00330832e-03 1.28491836e+00 6.79011063e+00
1.85778417e+00 1.07151769e+02 3.65912347e+01 8.04201343e+00 2.55142126e-03 1.28964004e+00 6.78301632e+00
1.86810519e+00 1.09860594e+02 3.59702622e+01 8.09017084e+00 2.85321597e-03 1.29404508e+00 6.77631703e+00
1.87842622e+00 1.14784865e+02 3.31725331e+01 8.16045628e+00 2.87172101e-03 1.29878222e+00 6.77013083e+00
1.88874724e+00 1.23606302e+02 3.42224563e+01 8.32094598e+00 3.06612542e-03 1.30325950e+00 6.76410866e+00
1.89906826e+00 1.29949454e+02 3.96640481e+01 8.20548483e+00 3.23390985e-03 1.30793538e+00 6.75825855e+00
1.90938929e+00 1.33129247e+02 4.58935878e+01 9.37842507e+00 3.38384467e-03 1.31279990e+00 6.75320016e+00
1.91971031e+00 1.44325422e+02 5.24801064e+01 1.12134065e+01 3.79624669e-03 1.31766053e+00 6.74924739e+00
1.93003133e+00 1.76079946e+02 5.85971632e+01 1.32633334e+01 4.87519622e-03 1.32308745e+00 6.74649706e+00
1.94035236e+00 2.11785854e+02 6.35694915e+01 1.52729308e+01 6.32870865e-03 1.32858851e+00 6.74540871e+00
1.95067338e+00 2.31908807e+02 6.80617930e+01 1.61463247e+01 6.91933738e-03 1.33498216e+00 6.74675094e+00
1.96099440e+00 2.55179865e+02 7.81497572e+01 1.83257458e+01 7.44567042e-03 1.34319818e+00 6.75353527e+00
1.97131543e+00 2.73715467e+02 9.02774197e+01 3.28999604e+01 1.17892780e-02 1.35924752e+00 6.77607193e+00
1.98163645e+00 5.59486826e+02 1.35159791e+02 6.97328599e+01 5.36236522e-02 1.41385491e+00 6.86504551e+00
1.99195747e+00 1.36313765e+03 3.96798700e+02 6.99659650e+02 4.62677184e-01 1.99284220e+00 7.84724755e+00


==> data/guide_n64_ma0.0224_wb1.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.28416795e+00 7.73152803e-15 2.47408897e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.03210232e-02 5.28111756e+00 5.94418848e-04 8.02749439e-02 7.44806973e-04 1.99407083e+00 6.41706927e+00
2.06420463e-02 5.27028588e+00 1.14509707e-03 6.37217763e-02 8.74561919e-04 2.00002258e+00 6.41217058e+00
3.09630695e-02 5.26471173e+00 1.69208239e-03 7.65942870e-02 7.40578258e-04 1.99679702e+00 6.40838779e+00
4.12840927e-02 5.25841533e+00 2.21157480e-03 8.33812322e-02 4.01722600e-04 2.00321208e+00 6.40725632e+00
5.16051158e-02 5.25378383e+00 2.61438462e-03 4.58347668e-02 7.25246325e-04 2.00102530e+00 6.40649876e+00
6.19261390e-02 5.25045296e+00 2.84781907e-03 8.21132246e-02 5.82288972e-04 2.00811131e+00 6.40433012e+00
7.22471622e-02 5.27301398e+00 3.06100965e-03 5.28204079e-02 6.61138959e-04 2.00816177e+00 6.40068395e+00
8.25681854e-02 5.33844241e+00 3.54552698e-03 6.65302175e-02 7.74100772e-04 2.01487692e+00 6.39670466e+00
9.28892085e-02 5.40587013e+00 4.46911272e-03 6.25063754e-02 6.08562382e-04 2.01643364e+00 6.39285589e+00
1.03210232e-01 5.47656866e+00 5.67970828e-03 4.43549183e-02 3.44407295e-04 2.02378696e+00 6.38777594e+00
1.13531255e-01 5.55441221e+00 6.81844875e-03 6.64906466e-02 5.72182531e-04 2.02667020e+00 6.38085886e+00
1.23852278e-01 5.64052490e+00 7.61169036e-03 1.35532471e-02 8.73141500e-04 2.03362572e+00 6.37320134e+00
1.34173301e-01 5.73270333e+00 8.06612771e-03 5.67677702e-02 5.58802116e-04 2.03791603e+00 6.36699984e+00
1.44494324e-01 5.83590135e+00 8.42918600e-03 4.00923987e-02 4.05096139e-04 2.04537684e+00 6.36242878e+00
1.54815348e-01 5.94702855e+00 9.04481070e-03 3.91522820e-02 5.88070524e-04 2.04972081e+00 6.35815662e+00
1.65136371e-01 6.06096985e+00 1.01552243e-02 5.29553086e-02 6.90271379e-04 2.05741273e+00 6.35228226e+00
1.75457394e-01 6.17544122e+00 1.18603169e-02 1.53285385e-02 6.21908420e-04 2.06257477e+00 6.34486963e+00
1.85778417e-01 6.30081256e+00 1.39648170e-02 5.49129495e-02 6.11173703e-04 2.06996742e+00 6.33690981e+00
1.96099440e-01 6.43291259e+00 1.60986159e-02 2.90703223e-02 6.04164738e-04 2.07507137e+00 6.32971627e+00
2.06420463e-01 6.57060555e+00 1.79408719e-02 4.79205256e-02 4.01595364e-04 2.08251551e+00 6.32322028e+00
2.16741487e-01 6.71932665e+00 1.95322619e-02 4.85034205e-02 5.46504706e-04 2.08786828e+00 6.31697688e+00
2.27062510e-01 6.87615667e+00 2.12410831e-02 2.43367555e-02 7.18707718e-04 2.09430906e+00 6.31079612e+00
2.37383533e-01 7.03703614e+00 2.35408385e-02 4.91041266e-02 5.42637125e-04 2.09973394e+00 6.30486546e+00
2.47704556e-01 7.20384627e+00 2.67230305e-02 1.78405307e-02 3.01405881e-04 2.10586015e+00 6.29941037e+00
2.58025579e-01 7.38250023e+00 3.07622547e-02 4.47693525e-02 5.97895199e-04 2.11055131e+00 6.29413782e+00
2.68346602e-01 7.57540268e+00 3.54041948e-02 3.61312534e-02 6.31014376e-04 2.11591370e+00 6.28883807e+00
2.78667626e-01 7.77352227e+00 4.03231200e-02 2.51363971e-02 5.55531301e-04 2.12026437e+00 6.28337633e+00
2.88988649e-01 7.98175055e+00 4.53824921e-02 3.95915151e-02 4.38158890e-04 2.12484432e+00 6.27820011e+00
2.99309672e-01 8.19921166e+00 5.10565696e-02 1.61863661e-02 5.94490556e-04 2.12803010e+00 6.27372891e+00
3.09630695e-01 8.42253168e+00 5.75648440e-02 3.94151458e-02 4.37499353e-04 2.13191035e+00 6.27027414e+00
3.19951718e-01 8.65604757e+00 6.52840561e-02 2.52436891e-02 5.68080343e-04 2.13441438e+00 6.26770201e+00
3.30272741e-01 8.89853171e+00 7.45623332e-02 3.80955725e-02 5.98456753e-04 2.13686334e+00 6.26558403e+00
3.40593765e-01 9.15416157e+00 8.55357380e-02 5.09780047e-02 5.11959555e-04 2.13845147e+00 6.26346275e+00
3.50914788e-01 9.41780814e+00 9.80321461e-02 2.59084009e-02 3.21054254e-04 2.13993649e+00 6.26145113e+00
3.61235811e-01 9.69457843e+00 1.11660699e-01 4.07600064e-02 4.92772645e-04 2.14036831e+00 6.26003781e+00
3.71556834e-01 9.97665796e+00 1.26331232e-01 3.65249580e-02 6.64236679e-04 2.14043741e+00 6.25954435e+00
3.81877857e-01 1.02624243e+01 1.43351103e-01 5.53464693e-02 4.71395974e-04 2.13991412e+00 6.25985240e+00
3.92198880e-01 1.05555498e+01 1.63677517e-01 4.16602280e-02 3.78340407e-04 2.13886345e+00 6.26070258e+00
4.02519904e-01 1.08537384e+01 1.86261605e-01 4.01941408e-02 5.08959855e-04 2.13680288e+00 6.26198851e+00
4.12840927e-01 1.11525447e+01 2.11106117e-01 6.68423555e-02 5.11092303e-04 2.13465274e+00 6.26388161e+00
4.23161950e-01 1.14531815e+01 2.38047852e-01 5.01531586e-02 5.53105721e-04 2.13150748e+00 6.26670123e+00
4.33482973e-01 1.17593304e+01 2.67099562e-01 5.88777678e-02 5.09989170e-04 2.12793576e+00 6.27028569e+00
4.43803996e-01 1.20641768e+01 2.99427706e-01 7.89348412e-02 4.70393357e-04 2.12349486e+00 6.27411111e+00
4.54125019e-01 1.23676872e+01 3.37096409e-01 7.93289812e-02 4.18404746e-04 2.11882208e+00 6.27803594e+00
4.64446043e-01 1.26740718e+01 3.75842438e-01 8.04924172e-02 4.98942209e-04 2.11323963e+00 6.28262503e+00
4.74767066e-01 1.29822214e+01 4.24189513e-01 8.82080553e-02 6.30418845e-04 2.10710213e+00 6.28831281e+00
4.85088089e-01 1.32872438e+01 4.74444931e-01 1.10826281e-01 4.83367796e-04 2.10049814e+00 6.29491652e+00
4.95409112e-01 1.35910320e+01 5.25665314e-01 9.79600943e-02 4.65199777e-04 2.09328107e+00 6.30194545e+00
5.05730135e-01 1.38938947e+01 5.78951968e-01 1.13876094e-01 4.59962283e-04 2.08537902e+00 6.30911299e+00
5.16051158e-01 1.41902951e+01 6.33997960e-01 1.28999291e-01 5.58394494e-04 2.07709559e+00 6.31659390e+00
5.26372182e-01 1.44919027e+01 7.00978605e-01 1.29188699e-01 6.47234025e-04 2.06822734e+00 6.32482123e+00
5.36693205e-01 1.48005529e+01 7.66764005e-01 1.36572174e-01 5.29341911e-04 2.05887676e+00 6.33386096e+00
5.47014228e-01 1.51015799e+01 8.30793736e-01 1.45191284e-01 4.50791388e-04 2.04886939e+00 6.34324663e+00
5.57335251e-01 1.53911275e+01 8.94133427e-01 1.59956054e-01 6.04533961e-04 2.03869611e+00 6.35273838e+00
5.67656274e-01 1.56800960e+01 9.71556112e-01 1.81724767e-01 6.80975423e-04 2.02785752e+00 6.36268142e+00
5.77977297e-01 1.61213004e+01 1.04699675e+00 1.86444397e-01 5.97207864e-04 2.01662395e+00 6.37337005e+00
5.88298321e-01 1.67980471e+01 1.11738005e+00 1.88314845e-01 5.92207251e-04 2.00503314e+00 6.38459503e+00
5.98619344e-01 1.74905300e+01 1.18532731e+00 2.17527309e-01 6.50989496e-04 1.99307864e+00 6.39601569e+00
6.08940367e-01 1.81803900e+01 1.26882310e+00 2.39861234e-01 6.32748550e-04 1.98071440e+00 6.40749864e+00
6.19261390e-01 1.88939042e+01 1.35084593e+00 2.41122257e-01 6.80979073e-04 1.96802381e+00 6.41916496e+00
6.29582413e-01 1.95947491e+01 1.41872235e+00 2.47160763e-01 7.55992935e-04 1.95510425e+00 6.43128998e+00
6.39903436e-01 2.02968044e+01 1.48534642e+00 2.69411431e-01 6.77893724e-04 1.94184535e+00 6.44395601e+00
6.50224460e-01 2.10096835e+01 1.56509119e+00 2.82866112e-01 6.20002716e-04 1.92824991e+00 6.45683760e+00
6.60545483e-01 2.17078942e+01 1.66263163e+00 2.93587470e-01 7.39721156e-04 1.91461085e+00 6.46967408e+00
6.70866506e-01 2.23963803e+01 1.77163159e+00 3.02329854e-01 8.22527677e-04 1.90063008e+00 6.48264692e+00
6.81187529e-01 2.32702018e+01 1.88091148e+00 3.04915328e-01 7.23223956e-04 1.88650512e+00 6.49594958e+00
6.91508552e-01 2.41365687e+01 1.99179927e+00 3.07639606e-01 6.96679504e-04 1.87218192e+00 6.50942702e+00
7.01829576e-01 2.49899234e+01 2.11346407e+00 3.24896563e-01 7.77356681e-04 1.85782530e+00 6.52288832e+00
7.12150599e-01 2.58320683e+01 2.23529833e+00 3.33627918e-01 7.92596969e-04 1.84328270e+00 6.53634916e+00
7.22471622e-01 2.66598137e+01 2.36464623e+00 3.31220242e-01 7.79525093e-04 1.82863992e+00 6.54988163e+00
7.32792645e-01 2.74997788e+01 2.48809909e+00 3.41296866e-01 8.18353638e-04 1.81402145e+00 6.56354324e+00
7.43113668e-01 2.83208379e+01 2.61189821e+00 3.45481566e-01 7.90897176e-04 1.79929945e+00 6.57731923e+00
7.53434691e-01 2.91912265e+01 2.73707477e+00 3.38875125e-01 7.49674468e-04 1.78454236e+00 6.59103352e+00
7.63755715e-01 3.00530100e+01 2.85166637e+00 3.34062208e-01 8.29523350e-04 1.76986113e+00 6.60455416e+00
7.74076738e-01 3.08900174e+01 2.99895909e+00 3.46142694e-01 8.94936746e-04 1.75516755e+00 6.61800601e+00
7.84397761e-01 3.17025053e+01 3.12500636e+00 3.51524742e-01 8.06006417e-04 1.74052553e+00 6.63148793e+00
7.94718784e-01 3.24865443e+01 3.22685558e+00 3.64415747e-01 7.70878427e-04 1.72589035e+00 6.64485438e+00
8.05039807e-01 3.32401203e+01 3.36020070e+00 3.86993980e-01 8.53434357e-04 1.71145730e+00 6.65801149e+00
8.15360830e-01 3.39646622e+01 3.46096537e+00 4.08817801e-01 8.85483203e-04 1.69703062e+00 6.67106189e+00
8.25681854e-01 3.46573632e+01 3.56948117e+00 4.27660489e-01 8.54626783e-04 1.68272514e+00 6.68403822e+00
8.36002877e-01 3.53140501e+01 3.66748384e+00 4.60691299e-01 8.44713395e-04 1.66858928e+00 6.69684031e+00
8.46323900e-01 3.60275114e+01 3.72754337e+00 4.97997939e-01 8.56300184e-04 1.65457186e+00 6.70941147e+00
8.56644923e-01 3.67144894e+01 3.79846693e+00 5.30427248e-01 8.43233402e-04 1.64070254e+00 6.72173082e+00
8.66965946e-01 3.73602526e+01 3.90961198e+00 5.51898555e-01 8.87426084e-04 1.62700225e+00 6.73378939e+00
8.77286969e-01 3.79628069e+01 3.94513324e+00 5.72359604e-01 9.21610170e-04 1.61350737e+00 6.74565989e+00
8.87607993e-01 3.85235976e+01 3.98053223e+00 6.18241009e-01 8.60721100e-04 1.60016767e+00 6.75737177e+00
8.97929016e-01 3.90394232e+01 3.99806475e+00 6.56308378e-01 8.27080142e-04 1.58698913e+00 6.76880129e+00
9.08250039e-01 3.95062490e+01 4.05373510e+00 6.87691066e-01 9.00417349e-04 1.57409807e+00 6.77989391e+00
9.18571062e-01 3.99480966e+01 4.13001014e+00 7.16329065e-01 9.39392621e-04 1.56133969e+00 6.79076795e+00
9.28892085e-01 4.04191925e+01 4.22331529e+00 7.30908640e-01 8.88678313e-04 1.54881240e+00 6.80145748e+00
9.39213108e-01 4.08302320e+01 4.34370537e+00 7.37302562e-01 8.68769714e-04 1.53649277e+00 6.81183313e+00
9.49534132e-01 4.12265153e+01 4.43213009e+00 7.72341241e-01 8.95103974e-04 1.52441645e+00 6.82183742e+00
9.59855155e-01 4.15884209e+01 4.38175528e+00 8.03621936e-01 9.04634921e-04 1.51253131e+00 6.83153890e+00
9.70176178e-01 4.18857514e+01 4.43809430e+00 8.14264573e-01 9.16998597e-04 1.50085898e+00 6.84099794e+00
9.80497201e-01 4.21139661e+01 4.58595307e+00 8.16697423e-01 9.24810086e-04 1.48945424e+00 6.85023889e+00
9.90818224e-01 4.22720077e+01 4.69458464e+00 8.17266870e-01 8.88086151e-04 1.47823212e+00 6.85923250e+00
1.00113925e+00 4.23566120e+01 4.75114728e+00 8.56394690e-01 8.72907056e-04 1.46722734e+00 6.86788099e+00
1.01146027e+00 4.24422520e+01 4.75376743e+00 9.18919844e-01 9.18055686e-04 1.45648380e+00 6.87616714e+00
1.02178129e+00 4.30690075e+01 4.93524490e+00 9.73465571e-01 9.45452674e-04 1.44593299e+00 6.88421430e+00
1.03210232e+00 4.37829395e+01 5.08192201e+00 1.01753973e+00 8.90088223e-04 1.43561264e+00 6.89206409e+00
1.04242334e+00 4.44965444e+01 5.16277051e+00 1.04736102e+00 8.65123029e-04 1.42548887e+00 6.89959976e+00
1.05274436e+00 4.52230572e+01 5.16923368e+00 1.06033190e+00 9.02905919e-04 1.41563298e+00 6.90677444e+00
1.06306539e+00 4.59770216e+01 5.09783543e+00 1.06271697e+00 9.13969365e-04 1.40594942e+00 6.91368495e+00
1.07338641e+00 4.67701347e+01 4.98641162e+00 1.12077145e+00 8.93013630e-04 1.39648501e+00 6.92039544e+00
1.08370743e+00 4.76105820e+01 5.19526972e+00 1.16475084e+00 8.86428927e-04 1.38726116e+00 6.92687557e+00
1.09402846e+00 4.85296193e+01 5.34461171e+00 1.18867846e+00 8.89935246e-04 1.37822438e+00 6.93307160e+00
1.10434948e+00 4.95038926e+01 5.42244105e+00 1.19934821e+00 9.00586217e-04 1.36939915e+00 6.93894003e+00
1.11467050e+00 5.05260040e+01 5.54990029e+00 1.21522813e+00 9.09967167e-04 1.36078556e+00 6.94449897e+00
1.12499153e+00 5.15906857e+01 5.68866617e+00 1.24105397e+00 9.07300657e-04 1.35238735e+00 6.94984205e+00
1.13531255e+00 5.26872510e+01 5.71535084e+00 1.25580622e+00 9.35258512e-04 1.34418271e+00 6.95499727e+00
1.14563357e+00 5.37964150e+01 5.90195263e+00 1.27200847e+00 9.57055581e-04 1.33616765e+00 6.95987113e+00
1.15595459e+00 5.48939434e+01 6.20728111e+00 1.31080512e+00 9.64194013e-04 1.32839628e+00 6.96442341e+00
1.16627562e+00 5.59522209e+01 6.41255008e+00 1.34123315e+00 9.51995648e-04 1.32078756e+00 6.96873653e+00
1.17659664e+00 5.69366342e+01 6.52062652e+00 1.35953558e+00 9.61583114e-04 1.31339317e+00 6.97285855e+00
1.18691766e+00 5.78050513e+01 6.79482503e+00 1.40010008e+00 1.01743552e-03 1.30620184e+00 6.97673987e+00
1.19723869e+00 5.85125413e+01 7.24935502e+00 1.53647512e+00 1.04817538e-03 1.29921267e+00 6.98033528e+00
1.20755971e+00 5.90112741e+01 7.72208654e+00 1.66571056e+00 1.01904435e-03 1.29241854e+00 6.98364829e+00
1.21788073e+00 5.98944775e+01 8.28506788e+00 1.79731677e+00 1.01098577e-03 1.28582112e+00 6.98671283e+00
1.22820176e+00 6.04848209e+01 8.73892863e+00 1.92141938e+00 1.05593543e-03 1.27945034e+00 6.98957958e+00
1.23852278e+00 6.07055125e+01 9.31780763e+00 1.99876212e+00 1.08971621e-03 1.27326380e+00 6.99225103e+00
1.24884380e+00 6.16254535e+01 9.79864891e+00 1.98063088e+00 1.08815240e-03 1.26728541e+00 6.99465868e+00
1.25916483e+00 6.19844416e+01 1.02471493e+01 2.03628540e+00 1.08260980e-03 1.26153413e+00 6.99677893e+00
1.26948585e+00 6.33753835e+01 1.05927159e+01 2.28953635e+00 1.10891423e-03 1.25597693e+00 6.99868077e+00
1.27980687e+00 6.47485643e+01 1.10535243e+01 2.51398264e+00 1.10019157e-03 1.25064469e+00 7.00039803e+00
1.29012790e+00 6.57538832e+01 1.15829294e+01 2.62406248e+00 1.13863875e-03 1.24551915e+00 7.00187835e+00
1.30044892e+00 6.63601173e+01 1.21196378e+01 2.57078042e+00 1.16166242e-03 1.24062789e+00 7.00309194e+00
1.31076994e+00 6.78596159e+01 1.24934294e+01 2.80019104e+00 1.16446980e-03 1.23593985e+00 7.00407282e+00
1.32109097e+00 6.92434322e+01 1.26298562e+01 3.05369456e+00 1.17388937e-03 1.23147274e+00 7.00485392e+00
1.33141199e+00 7.01760434e+01 1.34464639e+01 3.14976744e+00 1.18992933e-03 1.22724273e+00 7.00544056e+00
1.34173301e+00 7.00930213e+01 1.40814028e+01 3.07331736e+00 1.22396389e-03 1.22321795e+00 7.00581458e+00
1.35205404e+00 6.95788539e+01 1.44008636e+01 3.19499422e+00 1.21980612e-03 1.21942287e+00 7.00594128e+00
1.36237506e+00 7.09694554e+01 1.41694534e+01 3.36821918e+00 1.23284977e-03 1.21584984e+00 7.00582018e+00
1.37269608e+00 7.20789210e+01 1.40349917e+01 3.33964826e+00 1.25271511e-03 1.21250576e+00 7.00549756e+00
1.38301710e+00 7.21383445e+01 1.52476878e+01 3.28599208e+00 1.25706236e-03 1.20939050e+00 7.00497976e+00
1.39333813e+00 7.14848836e+01 1.60133202e+01 3.10802539e+00 1.27636568e-03 1.20649882e+00 7.00420945e+00
1.40365915e+00 6.98704949e+01 1.62838052e+01 3.11662607e+00 1.27209022e-03 1.20385528e+00 7.00316289e+00
1.41398017e+00 6.92867844e+01 1.59098482e+01 3.02943803e+00 1.29103099e-03 1.20143238e+00 7.00187834e+00
1.42430120e+00 6.92055280e+01 1.54242862e+01 2.86181897e+00 1.29029087e-03 1.19925821e+00 7.00037458e+00
1.43462222e+00 6.92656972e+01 1.50685332e+01 2.83951687e+00 1.32240996e-03 1.19732837e+00 6.99862464e+00
1.44494324e+00 7.10013276e+01 1.58089848e+01 2.96592811e+00 1.34667734e-03 1.19563407e+00 6.99660364e+00
1.45526427e+00 7.24389459e+01 1.59313552e+01 3.06703306e+00 1.33128390e-03 1.19418185e+00 6.99431205e+00
1.46558529e+00 7.35847399e+01 1.54180474e+01 3.11646861e+00 1.33607323e-03 1.19295745e+00 6.99177459e+00
1.47590631e+00 7.49226218e+01 1.43484309e+01 3.15601162e+00 1.36715344e-03 1.19197499e+00 6.98902411e+00
1.48622734e+00 7.59001010e+01 1.37222135e+01 3.16877232e+00 1.40475624e-03 1.19120717e+00 6.98605616e+00
1.49654836e+00 7.67872083e+01 1.33066459e+01 3.13764107e+00 1.41792604e-03 1.19065458e+00 6.98283202e+00
1.50686938e+00 7.79798276e+01 1.29728172e+01 3.14196110e+00 1.44218977e-03 1.19031425e+00 6.97935243e+00
1.51719041e+00 7.88197892e+01 1.26722141e+01 3.11961378e+00 1.46278201e-03 1.19016885e+00 6.97566644e+00
1.52751143e+00 7.98543236e+01 1.29370703e+01 3.09190489e+00 1.49395082e-03 1.19023114e+00 6.97179107e+00
1.53783245e+00 8.11197437e+01 1.27605606e+01 3.10239377e+00 1.53658214e-03 1.19048187e+00 6.96769393e+00
1.54815348e+00 8.21371639e+01 1.27440405e+01 3.10821982e+00 1.56220674e-03 1.19092626e+00 6.96336174e+00
1.55847450e+00 8.27171964e+01 1.31816548e+01 3.12313436e+00 1.54958949e-03 1.19155707e+00 6.95882696e+00
1.56879552e+00 8.44317600e+01 1.43280301e+01 3.13754072e+00 1.55884438e-03 1.19237478e+00 6.95412921e+00
1.57911654e+00 8.65024937e+01 1.53392471e+01 3.20926692e+00 1.61934781e-03 1.19338970e+00 6.94928000e+00
1.58943757e+00 8.84499515e+01 1.61721258e+01 3.34581399e+00 1.65783723e-03 1.19458030e+00 6.94425409e+00
1.59975859e+00 9.03952711e+01 1.67985094e+01 3.43378719e+00 1.65630855e-03 1.19595821e+00 6.93901882e+00
1.61007961e+00 9.26202168e+01 1.76413262e+01 3.54158839e+00 1.66143495e-03 1.19751303e+00 6.93358644e+00
1.62040064e+00 9.40571350e+01 1.84210100e+01 3.61327750e+00 1.67119900e-03 1.19925028e+00 6.92800512e+00
1.63072166e+00 9.40864704e+01 1.90026242e+01 3.88622294e+00 1.67773875e-03 1.20117071e+00 6.92228634e+00
1.64104268e+00 9.21462574e+01 1.93645018e+01 4.12385255e+00 1.70500741e-03 1.20326292e+00 6.91639287e+00
1.65136371e+00 8.79435135e+01 1.94952000e+01 4.26413397e+00 1.71452016e-03 1.20553508e+00 6.91030842e+00
1.66168473e+00 8.53445721e+01 1.93964406e+01 4.27026492e+00 1.69873367e-03 1.20797572e+00 6.90406502e+00
1.67200575e+00 8.40381060e+01 1.90829388e+01 4.12936157e+00 1.70388399e-03 1.21059329e+00 6.89769417e+00
1.68232678e+00 8.27789280e+01 1.85824922e+01 4.10315050e+00 1.72116444e-03 1.21338256e+00 6.89119042e+00
1.69264780e+00 8.32470412e+01 1.85072733e+01 4.18096136e+00 1.70665871e-03 1.21633202e+00 6.88452703e+00
1.70296882e+00 8.46539624e+01 1.83269292e+01 4.28588736e+00 1.64822992e-03 1.21944575e+00 6.87769288e+00
1.71328985e+00 8.51255205e+01 1.83480565e+01 4.32513584e+00 1.63294411e-03 1.22270918e+00 6.87071453e+00
1.72361087e+00 8.58845164e+01 1.83310585e+01 4.34286248e+00 1.64403901e-03 1.22612946e+00 6.86363111e+00
1.73393189e+00 8.87374011e+01 1.87186596e+01 4.51497328e+00 1.64311969e-03 1.22969112e+00 6.85644438e+00
1.74425292e+00 9.08425873e+01 1.90981544e+01 4.64314218e+00 1.72314800e-03 1.23338671e+00 6.84912512e+00
1.75457394e+00 9.43866355e+01 1.95786842e+01 4.71253267e+00 1.80999227e-03 1.23720758e+00 6.84167490e+00
1.76489496e+00 9.61206819e+01 1.99815637e+01 4.71298293e+00 1.85061519e-03 1.24113457e+00 6.83414021e+00
1.77521599e+00 9.51417928e+01 2.02657102e+01 5.06463706e+00 1.87297980e-03 1.24516124e+00 6.82655730e+00
1.78553701e+00 9.23107445e+01 2.15902473e+01 5.77178530e+00 2.10186054e-03 1.24926176e+00 6.81892036e+00
1.79585803e+00 9.70189309e+01 2.35782360e+01 6.34949421e+00 2.26657010e-03 1.25342229e+00 6.81121348e+00
1.80617905e+00 1.00310980e+02 2.47561448e+01 6.73435975e+00 2.19627711e-03 1.25762548e+00 6.80345321e+00
1.81650008e+00 1.04977030e+02 2.49983357e+01 6.89351938e+00 2.10648663e-03 1.26185449e+00 6.79569080e+00
1.82682110e+00 1.11109944e+02 2.45516665e+01 6.77232387e+00 2.01389639e-03 1.26610941e+00 6.78796821e+00
1.83714212e+00 1.11281725e+02 2.47284336e+01 6.56777051e+00 2.32280091e-03 1.27037360e+00 6.78027447e+00
1.84746315e+00 1.04639390e+02 2.59969639e+01 6.83310498e+00 2.27500428e-03 1.27464120e+00 6.77257424e+00
1.85778417e+00 9.72919615e+01 2.68647265e+01 6.55279720e+00 2.02050641e-03 1.27889164e+00 6.76489107e+00
1.86810519e+00 1.01238277e+02 2.70069607e+01 5.99509731e+00 2.41288014e-03 1.28311867e+00 6.75731934e+00
1.87842622e+00 1.00541593e+02 2.71933067e+01 5.29988876e+00 2.57007856e-03 1.28732798e+00 6.74993973e+00
1.88874724e+00 1.01926649e+02 3.10219673e+01 5.72825320e+00 2.51176002e-03 1.29152640e+00 6.74279036e+00
1.89906826e+00 1.11137910e+02 3.56867148e+01 6.46345921e+00 2.50354377e-03 1.29574734e+00 6.73594984e+00
1.90938929e+00 1.20605686e+02 4.11841644e+01 7.30938365e+00 2.89868627e-03 1.30002315e+00 6.72957871e+00
1.91971031e+00 1.28547095e+02 4.72369468e+01 8.33504262e+00 3.29520708e-03 1.30439210e+00 6.72384639e+00
1.93003133e+00 1.38838204e+02 5.31869242e+01 9.68678740e+00 3.66529064e-03 1.30887383e+00 6.71885456e+00
1.94035236e+00 1.56645789e+02 5.82107698e+01 1.10144839e+01 4.35364009e-03 1.31346705e+00 6.71467672e+00
1.95067338e+00 1.80056348e+02 6.19770328e+01 1.16731845e+01 5.04104203e-03 1.31823876e+00 6.71160130e+00
1.96099440e+00 2.00797454e+02 6.51459542e+01 1.25412436e+01 5.97056578e-03 1.32359151e+00 6.71061252e+00
1.97131543e+00 2.05808136e+02 6.89947277e+01 1.97273128e+01 7.70125216e-03 1.33109084e+00 6.71431596e+00
1.98163645e+00 2.67884177e+02 7.57993711e+01 3.17669433e+01 1.17409077e-02 1.34639151e+00 6.73024329e+00
1.99195747e+00 4.98833057e+02 1.24584284e+02 5.73555331e+01 4.04071489e-02 1.38764123e+00 6.78762978e+00
2.00227849e+00 1.02750546e+03 2.90005080e+02 2.52715422e+02 2.09852072e-01 1.60709001e+00 7.17102955e+00


==> data/guide_n64_single.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.28416795e+00 7.63797654e-15 1.49577041e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.28289299e+00 3.50308441e-04 1.45874531e-01 1.15916573e-03 1.99428256e+00 6.41621558e+00
2.04406379e-02 5.27442486e+00 5.91318379e-04 1.15868523e-01 2.00832497e-03 2.00010849e+00 6.41220801e+00
3.06609569e-02 5.26535494e+00 1.19937392e-03 1.10622172e-01 2.05722823e-03 1.99564091e+00 6.41103938e+00
4.08812758e-02 5.25877860e+00 2.03228609e-03 1.82189608e-01 1.63004048e-03 2.00322935e+00 6.40698045e+00
5.11015948e-02 5.25563084e+00 2.70951248e-03 1.06003139e-01 1.65194972e-03 2.00140635e+00 6.40214065e+00
6.13219138e-02 5.24733196e+00 3.39613776e-03 1.49244853e-01 9.42825114e-04 2.00864949e+00 6.40173340e+00
7.15422327e-02 5.26869230e+00 4.05867085e-03 1.57227218e-01 1.12563464e-03 2.00703561e+00 6.40039920e+00
8.17625517e-02 5.33600458e+00 4.37169757e-03 9.52570264e-02 1.99321890e-03 2.01413795e+00 6.39529866e+00
9.19828706e-02 5.40236201e+00 4.56267576e-03 1.67731356e-01 1.45943257e-03 2.01605073e+00 6.39183670e+00
1.02203190e-01 5.47296360e+00 4.96755523e-03 1.23879856e-01 1.39544709e-03 2.02400296e+00 6.38876498e+00
1.12423509e-01 5.55222510e+00 5.39351054e-03 1.16655992e-01 1.70660674e-03 2.02579406e+00 6.38185933e+00
1.22643828e-01 5.64222129e+00 6.07766366e-03 1.34350820e-01 1.88508019e-03 2.03367476e+00 6.37487123e+00
1.32864146e-01 5.73275800e+00 7.21067562e-03 1.05224168e-01 1.59468983e-03 2.03605245e+00 6.37044015e+00
1.43084465e-01 5.82773010e+00 8.57069832e-03 1.55259903e-01 1.39786208e-03 2.04475425e+00 6.36385340e+00
1.53304784e-01 5.92563149e+00 9.93633444e-03 9.69798374e-02 9.22753882e-04 2.04875014e+00 6.35575168e+00
1.63525103e-01 6.03365305e+00 1.14685733e-02 1.35957655e-01 9.25307582e-04 2.05736535e+00 6.34987075e+00
1.73745422e-01 6.15407598e+00 1.28788600e-02 1.60279363e-01 1.42393774e-03 2.06136803e+00 6.34382752e+00
1.83965741e-01 6.28322787e+00 1.40420482e-02 8.81268502e-02 2.30515072e-03 2.06842989e+00 6.33603698e+00
1.94186060e-01 6.41431235e+00 1.52606706e-02 1.59340381e-01 1.81904498e-03 2.07331918e+00 6.33026392e+00
2.04406379e-01 6.54937381e+00 1.65850416e-02 1.31134782e-01 1.20020229e-03 2.08205492e+00 6.32596360e+00
2.14626698e-01 6.69595693e+00 1.81218907e-02 1.23775961e-01 9.69705284e-04 2.08664759e+00 6.31949486e+00
2.24847017e-01 6.84805574e+00 2.01665605e-02 1.57318266e-01 1.03697331e-03 2.09373393e+00 6.31270973e+00
2.35067336e-01 7.00698205e+00 2.29527199e-02 1.17027111e-01 1.38947738e-03 2.09744404e+00 6.30705107e+00
2.45287655e-01 7.17141999e+00 2.61977990e-02 1.43911969e-01 1.77726033e-03 2.10467915e+00 6.30007874e+00
2.55507974e-01 7.33498434e+00 3.00477190e-02 1.34107289e-01 1.58494010e-03 2.10925330e+00 6.29250804e+00
2.65728293e-01 7.51586725e+00 3.44457278e-02 8.19785827e-02 1.75929260e-03 2.11531379e+00 6.28749722e+00
2.75948612e-01 7.71867183e+00 3.91719271e-02 1.53129577e-01 1.22436912e-03 2.11912990e+00 6.28351509e+00
2.86168931e-01 7.93421985e+00 4.41109743e-02 1.19702204e-01 1.83372349e-03 2.12392907e+00 6.27892420e+00
2.96389250e-01 8.14672229e+00 4.97304816e-02 1.06210332e-01 1.60584003e-03 2.12621093e+00 6.27552717e+00
3.06609569e-01 8.36060378e+00 5.61095629e-02 1.35243343e-01 1.07235489e-03 2.13119289e+00 6.27278740e+00
3.16829888e-01 8.58794239e+00 6.32405609e-02 1.10553655e-01 1.13560751e-03 2.13384868e+00 6.26868054e+00
3.27050207e-01 8.82298730e+00 7.15948900e-02 1.33409976e-01 1.34740505e-03 2.13715496e+00 6.26476779e+00
3.37270526e-01 9.06870991e+00 8.14118801e-02 1.20160198e-01 1.54029874e-03 2.13735365e+00 6.26273646e+00
3.47490845e-01 9.33432768e+00 9.27952924e-02 1.21080171e-01 1.87621198e-03 2.13929647e+00 6.26100992e+00
3.57711164e-01 9.60581290e+00 1.05892746e-01 1.37290961e-01 1.67080996e-03 2.14019316e+00 6.25940601e+00
3.67931483e-01 9.87177301e+00 1.20610952e-01 1.27409860e-01 9.67327633e-04 2.14128072e+00 6.25938179e+00
3.78151801e-01 1.01541817e+01 1.36847312e-01 1.19651143e-01 1.01571459e-03 2.14003850e+00 6.25998819e+00
3.88372120e-01 1.04542151e+01 1.56956013e-01 1.30132679e-01 1.42589415e-03 2.13985140e+00 6.25999345e+00
3.98592439e-01 1.07463081e+01 1.79068954e-01 1.26677882e-01 1.61355299e-03 2.13712002e+00 6.26070008e+00
4.08812758e-01 1.10346703e+01 2.02829812e-01 1.53100052e-01 1.54305663e-03 2.13565753e+00 6.26258242e+00
4.19033077e-01 1.13296584e+01 2.27621077e-01 1.48447749e-01 1.83687427e-03 2.13285961e+00 6.26460977e+00
4.29253396e-01 1.16288238e+01 2.55330792e-01 1.29911589e-01 1.34964287e-03 2.13036748e+00 6.26748768e+00
4.39473715e-01 1.19321077e+01 2.85300222e-01 1.27230230e-01 1.15306832e-03 2.12555413e+00 6.27194675e+00
4.49694034e-01 1.22472948e+01 3.20833540e-01 1.22414896e-01 1.56002085e-03 2.12070459e+00 6.27657018e+00
4.59914353e-01 1.25492584e+01 3.59387444e-01 1.56516130e-01 1.49670237e-03 2.11522748e+00 6.28066299e+00
4.70134672e-01 1.28376406e+01 4.03687339e-01 1.50731758e-01 1.41136820e-03 2.11076673e+00 6.28535308e+00
4.80354991e-01 1.31340801e+01 4.52945514e-01 1.48640665e-01 1.84494938e-03 2.10389278e+00 6.29090389e+00
4.90575310e-01 1.34435138e+01 5.04380838e-01 1.22734423e-01 1.80718877e-03 2.09724585e+00 6.29704088e+00
5.00795629e-01 1.37484318e+01 5.58039844e-01 2.20091925e-01 1.52312210e-03 2.08896672e+00 6.30436348e+00
5.11015948e-01 1.40460351e+01 6.11589851e-01 2.30305115e-01 1.47915035e-03 2.08131656e+00 6.31268525e+00
5.21236267e-01 1.43371168e+01 6.70731615e-01 2.40008323e-01 1.10721882e-03 2.07288879e+00 6.32085853e+00
5.31456586e-01 1.46314030e+01 7.38397809e-01 1.63446786e-01 1.52936951e-03 2.06419589e+00 6.32903409e+00
5.41676905e-01 1.49282446e+01 8.04891246e-01 2.14163654e-01 1.77911722e-03 2.05446660e+00 6.33790635e+00
5.51897224e-01 1.52349860e+01 8.68902870e-01 1.87380500e-01 1.56762943e-03 2.04470551e+00 6.34710356e+00
5.62117543e-01 1.55210044e+01 9.35114841e-01 2.08606323e-01 2.02997026e-03 2.03317545e+00 6.35645560e+00
5.72337862e-01 1.57959010e+01 1.01560031e+00 2.28191254e-01 1.82174339e-03 2.02322816e+00 6.36653467e+00
5.82558181e-01 1.64000335e+01 1.08831092e+00 3.06862279e-01 1.98684404e-03 2.01218199e+00 6.37741789e+00
5.92778500e-01 1.70709934e+01 1.15765471e+00 2.82451742e-01 1.77335579e-03 2.00073592e+00 6.38877369e+00
6.02998819e-01 1.77629601e+01 1.22998422e+00 3.27720799e-01 1.23135166e-03 1.98786964e+00 6.40053047e+00
6.13219138e-01 1.84608649e+01 1.32044001e+00 2.84142852e-01 1.46983947e-03 1.97548843e+00 6.41234801e+00
6.23439457e-01 1.91554112e+01 1.39677466e+00 3.17909588e-01 1.67150503e-03 1.96328896e+00 6.42374719e+00
6.33659775e-01 1.98472096e+01 1.46203408e+00 3.38029778e-01 2.21171519e-03 1.95078887e+00 6.43520769e+00
6.43880094e-01 2.05548873e+01 1.52947985e+00 3.12635335e-01 2.72488089e-03 1.93690782e+00 6.44757463e+00
6.54100413e-01 2.12455650e+01 1.60997253e+00 3.68030004e-01 1.65733410e-03 1.92419324e+00 6.46078087e+00
6.64320732e-01 2.19186396e+01 1.72198991e+00 3.67214018e-01 1.64802490e-03 1.90966186e+00 6.47416181e+00
6.74541051e-01 2.27211574e+01 1.83295091e+00 3.43991314e-01 1.46347356e-03 1.89585601e+00 6.48734755e+00
6.84761370e-01 2.35640772e+01 1.93673128e+00 3.61095675e-01 1.88109972e-03 1.88221800e+00 6.50023395e+00
6.94981689e-01 2.44113242e+01 2.04525387e+00 4.28553396e-01 2.27544958e-03 1.86851949e+00 6.51302544e+00
7.05202008e-01 2.52689761e+01 2.16731878e+00 4.61718300e-01 2.25892723e-03 1.85395605e+00 6.52618888e+00
7.15422327e-01 2.61146941e+01 2.29336934e+00 3.93880275e-01 1.97042390e-03 1.83900255e+00 6.53979868e+00
7.25642646e-01 2.69486555e+01 2.41836514e+00 4.29738166e-01 2.07153480e-03 1.82452084e+00 6.55345492e+00
7.35862965e-01 2.77712450e+01 2.53679578e+00 4.25602188e-01 2.05994036e-03 1.81103265e+00 6.56699225e+00
7.46083284e-01 2.85976957e+01 2.65978381e+00 4.51285130e-01 2.65910906e-03 1.79586885e+00 6.58069251e+00
7.56303603e-01 2.94719041e+01 2.77811519e+00 4.29855537e-01 1.97494477e-03 1.78157165e+00 6.59447732e+00
7.66523922e-01 3.03410491e+01 2.90996002e+00 4.99138174e-01 1.79912170e-03 1.76677157e+00 6.60801170e+00
7.76744241e-01 3.11837783e+01 3.04972047e+00 4.25584505e-01 1.78980720e-03 1.75214583e+00 6.62108147e+00
7.86964560e-01 3.19757208e+01 3.16247341e+00 4.97168745e-01 2.22456877e-03 1.73802870e+00 6.63384263e+00
7.97184879e-01 3.27402644e+01 3.27303182e+00 5.00546798e-01 2.51616185e-03 1.72380089e+00 6.64672243e+00
8.07405198e-01 3.35018074e+01 3.39283539e+00 5.17979511e-01 2.68509500e-03 1.70962798e+00 6.66013059e+00
8.17625517e-01 3.42317632e+01 3.47911523e+00 6.06511901e-01 1.86420102e-03 1.69538965e+00 6.67380201e+00
8.27845836e-01 3.49242019e+01 3.58610208e+00 5.68650282e-01 2.11635187e-03 1.68042570e+00 6.68696243e+00
8.38066155e-01 3.56139419e+01 3.66655503e+00 5.81077251e-01 1.95689226e-03 1.66732299e+00 6.69928742e+00
8.48286474e-01 3.63329967e+01 3.73711240e+00 6.38695536e-01 2.75893134e-03 1.65373098e+00 6.71111115e+00
8.58506793e-01 3.70141997e+01 3.81647881e+00 7.77354957e-01 2.55641788e-03 1.64020100e+00 6.72303732e+00
8.68727112e-01 3.76866636e+01 3.90636623e+00 7.37902033e-01 2.32677947e-03 1.62636281e+00 6.73520959e+00
8.78947430e-01 3.83190233e+01 3.92111759e+00 7.20373421e-01 2.07879645e-03 1.61279533e+00 6.74739502e+00
8.89167749e-01 3.88789764e+01 3.96828750e+00 8.35630402e-01 2.39726887e-03 1.60019964e+00 6.75911300e+00
8.99388068e-01 3.93915475e+01 3.96238530e+00 8.22954546e-01 2.33335560e-03 1.58749801e+00 6.77034175e+00
9.09608387e-01 3.98862063e+01 4.01381204e+00 9.10359258e-01 2.82678165e-03 1.57443643e+00 6.78130219e+00
9.19828706e-01 4.03304303e+01 4.12619385e+00 9.70583976e-01 2.25746352e-03 1.56257561e+00 6.79215294e+00
9.30049025e-01 4.08118556e+01 4.19227832e+00 1.04561698e+00 2.72492769e-03 1.54966641e+00 6.80268159e+00
9.40269344e-01 4.12547972e+01 4.33436756e+00 9.23196064e-01 2.27707355e-03 1.53754719e+00 6.81272443e+00
9.50489663e-01 4.16347444e+01 4.40520748e+00 1.02270723e+00 2.89612006e-03 1.52612746e+00 6.82247274e+00
9.60709982e-01 4.19967548e+01 4.39107961e+00 1.12878331e+00 2.61861793e-03 1.51488034e+00 6.83229557e+00
9.70930301e-01 4.23233712e+01 4.55320609e+00 1.13610086e+00 2.42380067e-03 1.50339594e+00 6.84227627e+00
9.81150620e-01 4.26002327e+01 4.68769787e+00 1.26127053e+00 2.10430714e-03 1.49150590e+00 6.85187804e+00
9.91370939e-01 4.27748777e+01 4.78967463e+00 1.35817216e+00 2.55460572e-03 1.48076768e+00 6.86070089e+00
1.00159126e+00 4.28698823e+01 4.82551252e+00 1.37112856e+00 2.72195307e-03 1.47083982e+00 6.86873485e+00
1.01181158e+00 4.29756235e+01 4.86272416e+00 1.41204322e+00 3.27888776e-03 1.45990987e+00 6.87660865e+00
1.02203190e+00 4.30156287e+01 5.06805023e+00 1.57016654e+00 3.02747708e-03 1.44981640e+00 6.88472366e+00
1.03225221e+00 4.36288897e+01 5.22684110e+00 1.69100890e+00 2.67754868e-03 1.43976345e+00 6.89311728e+00
1.04247253e+00 4.43663847e+01 5.31118457e+00 1.73998483e+00 2.59117283e-03 1.42966965e+00 6.90112462e+00
1.05269285e+00 4.50922035e+01 5.32006941e+00 1.88326851e+00 2.37168651e-03 1.42023720e+00 6.90838152e+00
1.06291317e+00 4.58287516e+01 5.24783576e+00 1.90733964e+00 2.52436786e-03 1.41112704e+00 6.91511081e+00
1.07313349e+00 4.66382326e+01 5.29845808e+00 1.94376578e+00 2.63979111e-03 1.40225781e+00 6.92174460e+00
1.08335381e+00 4.75350447e+01 5.57517348e+00 1.95092335e+00 2.58326293e-03 1.39305472e+00 6.92833487e+00
1.09357413e+00 4.84502511e+01 5.84280040e+00 2.13197274e+00 2.63239867e-03 1.38369782e+00 6.93463509e+00
1.10379445e+00 4.94182274e+01 6.11058549e+00 2.18415547e+00 2.87899573e-03 1.37585521e+00 6.94063634e+00
1.11401477e+00 5.04506423e+01 6.37303394e+00 2.28780663e+00 2.93143307e-03 1.36780705e+00 6.94636720e+00
1.12423509e+00 5.14919092e+01 6.61336835e+00 2.35259571e+00 3.02651844e-03 1.35962177e+00 6.95209419e+00
1.13445540e+00 5.25755859e+01 6.82553151e+00 2.35427938e+00 2.74179397e-03 1.35158665e+00 6.95771217e+00
1.14467572e+00 5.37032318e+01 7.01672667e+00 2.39432978e+00 2.75108171e-03 1.34375232e+00 6.96296560e+00
1.15489604e+00 5.47920180e+01 7.25269005e+00 2.51248402e+00 2.87244208e-03 1.33650106e+00 6.96744653e+00
1.16511636e+00 5.58047721e+01 7.54394167e+00 2.55961028e+00 2.96574874e-03 1.32942964e+00 6.97156325e+00
1.17533668e+00 5.67812216e+01 7.81931438e+00 2.54819362e+00 3.15474612e-03 1.32225148e+00 6.97583760e+00
1.18555700e+00 5.76741569e+01 8.08500376e+00 2.67130858e+00 3.10775532e-03 1.31575453e+00 6.98045286e+00
1.19577732e+00 5.83912291e+01 8.31378967e+00 2.73347472e+00 3.30350009e-03 1.30869845e+00 6.98492027e+00
1.20599764e+00 5.89474852e+01 8.50621020e+00 2.78807528e+00 3.35239633e-03 1.30199560e+00 6.98877474e+00
1.21621796e+00 5.98352949e+01 8.65682848e+00 2.86133449e+00 3.53279553e-03 1.29625106e+00 6.99194741e+00
1.22643828e+00 6.04203373e+01 8.89350089e+00 3.02515756e+00 3.57051013e-03 1.29046742e+00 6.99477219e+00
1.23665859e+00 6.08719108e+01 9.55732624e+00 2.93783421e+00 3.49137816e-03 1.28451278e+00 6.99778275e+00
1.24687891e+00 6.21638861e+01 1.01509012e+01 3.01938718e+00 3.16579003e-03 1.27844968e+00 7.00091449e+00
1.25709923e+00 6.28172917e+01 1.08397237e+01 3.09014255e+00 3.44835509e-03 1.27309492e+00 7.00384329e+00
1.26731955e+00 6.36351253e+01 1.14381718e+01 3.49705733e+00 3.82710267e-03 1.26850316e+00 7.00630520e+00
1.27753987e+00 6.59971921e+01 1.19032155e+01 3.92411929e+00 4.08089132e-03 1.26322723e+00 7.00860240e+00
1.28776019e+00 6.78686190e+01 1.26526203e+01 4.24780126e+00 4.52690544e-03 1.25842335e+00 7.01078078e+00
1.29798051e+00 6.90389929e+01 1.35155256e+01 4.34983230e+00 4.14259326e-03 1.25423466e+00 7.01285955e+00
1.30820083e+00 6.94392309e+01 1.43277035e+01 4.29130334e+00 3.98970348e-03 1.24954341e+00 7.01455722e+00
1.31842115e+00 7.07000453e+01 1.50770940e+01 5.06918401e+00 3.72288435e-03 1.24548720e+00 7.01585821e+00
1.32864146e+00 7.31316726e+01 1.56122725e+01 5.60496028e+00 4.23033725e-03 1.24201987e+00 7.01704170e+00
1.33886178e+00 7.55433988e+01 1.66517086e+01 5.69444760e+00 4.35980216e-03 1.23857457e+00 7.01857910e+00
1.34908210e+00 7.70301137e+01 1.76957924e+01 5.67046851e+00 4.52595987e-03 1.23517157e+00 7.02028818e+00
1.35930242e+00 7.75140707e+01 1.81298584e+01 5.79802609e+00 4.65233653e-03 1.23153245e+00 7.02159021e+00
1.36952274e+00 7.71748088e+01 1.87652115e+01 6.26326836e+00 4.77562414e-03 1.22923312e+00 7.02229155e+00
1.37974306e+00 8.01359537e+01 1.93120534e+01 6.87072922e+00 4.93933460e-03 1.22702764e+00 7.02258171e+00
1.38996338e+00 8.26391663e+01 2.09017055e+01 7.31601301e+00 5.38683352e-03 1.22431150e+00 7.02294814e+00
1.40018370e+00 8.37779499e+01 2.23585079e+01 7.88815277e+00 5.16257183e-03 1.22254987e+00 7.02361566e+00
1.41040402e+00 8.30659319e+01 2.29636266e+01 8.64684523e+00 4.99671685e-03 1.22096556e+00 7.02449074e+00
1.42062434e+00 8.07156801e+01 2.27261164e+01 9.44079170e+00 5.72246818e-03 1.21962914e+00 7.02495292e+00
1.43084465e+00 8.12669133e+01 2.18737106e+01 1.02595582e+01 6.39237363e-03 1.21892977e+00 7.02499468e+00
1.44106497e+00 8.37868392e+01 2.06422509e+01 1.11334067e+01 7.01894482e-03 1.21824808e+00 7.02490146e+00
1.45128529e+00 8.50361575e+01 2.03318755e+01 1.21523976e+01 7.25718619e-03 1.21858893e+00 7.02497076e+00
1.46150561e+00 8.39335477e+01 2.19209760e+01 1.32198723e+01 6.93640798e-03 1.21864890e+00 7.02502427e+00
1.47172593e+00 8.22153499e+01 2.44662497e+01 1.47983913e+01 7.08330221e-03 1.21902249e+00 7.02507361e+00
1.48194625e+00 8.48712788e+01 2.74033342e+01 1.68893766e+01 8.71852401e-03 1.22097261e+00 7.02534717e+00
1.49216657e+00 8.79656939e+01 3.07742505e+01 1.91750697e+01 1.04104958e-02 1.22278016e+00 7.02633363e+00
1.50238689e+00 9.18658607e+01 3.46955844e+01 2.19023146e+01 1.12335576e-02 1.22536545e+00 7.02855390e+00
1.51260721e+00 9.63207057e+01 3.99307026e+01 2.59346206e+01 1.30292388e-02 1.22907926e+00 7.03238204e+00
1.52282752e+00 1.10291387e+02 4.67945740e+01 3.28318334e+01 1.64453289e-02 1.23460807e+00 7.03875668e+00
1.53304784e+00 1.52726652e+02 6.06129397e+01 4.37525734e+01 2.40523864e-02 1.24434077e+00 7.05039405e+00
1.54326816e+00 2.47216702e+02 8.77449845e+01 6.45653571e+01 4.33019395e-02 1.26369876e+00 7.07668328e+00
1.55348848e+00 4.13271412e+02 1.23790646e+02 1.15636126e+02 1.02443247e-01 1.33127186e+00 7.15804179e+00


==> data/guide_n64_wb1.dat <==
t J divB divU drho Ek Em
0.00000000e+00 5.28416795e+00 7.63797654e-15 1.49577041e-13 6.66133815e-16 2.00000000e+00 6.42000000e+00
1.02203190e-02 5.28276443e+00 3.50033519e-04 1.42260716e-01 1.13175148e-03 1.99426620e+00 6.41622857e+00
2.04406379e-02 5.27445816e+00 5.91135536e-04 1.10101745e-01 1.97523608e-03 2.00009315e+00 6.41222882e+00
3.06609569e-02 5.26553190e+00 1.19847468e-03 9.68880189e-02 2.02653329e-03 1.99564191e+00 6.41104619e+00
4.08812758e-02 5.25901647e+00 2.03337800e-03 1.57775542e-01 1.65902261e-03 2.00313350e+00 6.40698465e+00
5.11015948e-02 5.25496901e+00 2.70904418e-03 8.76950736e-02 1.59368177e-03 2.00133609e+00 6.40218933e+00
6.13219138e-02 5.24730621e+00 3.39504329e-03 1.23941656e-01 9.72211048e-04 2.00847650e+00 6.40169518e+00
7.15422327e-02 5.26899055e+00 4.06071988e-03 1.20467881e-01 1.15772703e-03 2.00701834e+00 6.40031354e+00
8.17625517e-02 5.33506871e+00 4.36896133e-03 6.44768865e-02 1.83584193e-03 2.01411843e+00 6.39531930e+00
9.19828706e-02 5.40228714e+00 4.56632536e-03 1.31225724e-01 1.42199930e-03 2.01590631e+00 6.39184464e+00
1.02203190e-01 5.47363576e+00 4.96174722e-03 9.09265860e-02 1.36770020e-03 2.02379760e+00 6.38875325e+00
1.12423509e-01 5.55302772e+00 5.40162165e-03 8.18950160e-02 1.58243687e-03 2.02569712e+00 6.38191591e+00
1.22643828e-01 5.64104063e+00 6.07099977e-03 9.81851333e-02 1.71544718e-03 2.03344810e+00 6.37499330e+00
1.32864146e-01 5.73287012e+00 7.21513352e-03 7.29463031e-02 1.59242224e-03 2.03614270e+00 6.37036984e+00
1.43084465e-01 5.82725864e+00 8.56516357e-03 1.04714406e-01 1.32959990e-03 2.04450266e+00 6.36379119e+00
1.53304784e-01 5.92592100e+00 9.94685341e-03 6.75492893e-02 9.19849783e-04 2.04865978e+00 6.35570788e+00
1.63525103e-01 6.03449966e+00 1.14632658e-02 7.64438751e-02 9.03362590e-04 2.05698999e+00 6.34979034e+00
1.73745422e-01 6.15450286e+00 1.28758013e-02 1.07151722e-01 1.32443862e-03 2.06119744e+00 6.34382422e+00
1.83965741e-01 6.28148217e+00 1.40510977e-02 4.68668655e-02 1.96615204e-03 2.06836779e+00 6.33620520e+00
1.94186060e-01 6.41386833e+00 1.52521586e-02 9.03509224e-02 1.66934635e-03 2.07331736e+00 6.33036439e+00
2.04406379e-01 6.55073328e+00 1.65873638e-02 8.47968240e-02 1.17870013e-03 2.08162640e+00 6.32591905e+00
2.14626698e-01 6.69621057e+00 1.81232293e-02 6.68989404e-02 8.79659502e-04 2.08644886e+00 6.31948902e+00
2.24847017e-01 6.84821318e+00 2.01850992e-02 8.46446143e-02 1.01141128e-03 2.09332264e+00 6.31259791e+00
2.35067336e-01 7.00657041e+00 2.29265395e-02 6.03134318e-02 1.32650395e-03 2.09758371e+00 6.30689077e+00
2.45287655e-01 7.17002108e+00 2.62080438e-02 7.52404695e-02 1.57948556e-03 2.10439618e+00 6.30009019e+00
2.55507974e-01 7.33378326e+00 3.00617996e-02 7.13900149e-02 1.39558536e-03 2.10905134e+00 6.29269457e+00
2.65728293e-01 7.51912875e+00 3.44530063e-02 2.66968796e-02 1.43238795e-03 2.11492863e+00 6.28757712e+00
2.75948612e-01 7.71989039e+00 3.91606779e-02 7.57523924e-02 1.15000736e-03 2.11887205e+00 6.28355603e+00
2.86168931e-01 7.93132052e+00 4.41485686e-02 6.62454526e-02 1.49059790e-03 2.12358839e+00 6.27896424e+00
2.96389250e-01 8.14471328e+00 4.97138998e-02 4.95246534e-02 1.38134071e-03 2.12637816e+00 6.27535808e+00
3.06609569e-01 8.36251273e+00 5.60954160e-02 7.20904013e-02 9.71551491e-04 2.13082216e+00 6.27257895e+00
3.16829888e-01 8.58802756e+00 6.32953881e-02 6.06018206e-02 8.43888210e-04 2.13355899e+00 6.26870930e+00
3.27050207e-01 8.82350295e+00 7.16653429e-02 6.86446213e-02 1.11212369e-03 2.13650924e+00 6.26491315e+00
3.37270526e-01 9.07008962e+00 8.13691587e-02 5.33202792e-02 1.48692915e-03 2.13742017e+00 6.26279746e+00
3.47490845e-01 9.33210917e+00 9.28370265e-02 5.02095930e-02 1.57171487e-03 2.13914228e+00 6.26110835e+00
3.57711164e-01 9.60223605e+00 1.05991338e-01 7.10559657e-02 1.28714151e-03 2.13996371e+00 6.25947669e+00
3.67931483e-01 9.87508061e+00 1.20643627e-01 6.07595075e-02 7.32023600e-04 2.14071680e+00 6.25925962e+00
3.78151801e-01 1.01581406e+01 1.36935323e-01 3.76473112e-02 7.26886053e-04 2.13989051e+00 6.25981337e+00
3.88372120e-01 1.04500993e+01 1.57115570e-01 6.99769014e-02 1.11750233e-03 2.13928791e+00 6.25993524e+00
3.98592439e-01 1.07430710e+01 1.79158078e-01 6.65729481e-02 1.38353990e-03 2.13719757e+00 6.26068223e+00
4.08812758e-01 1.10356782e+01 2.02770297e-01 9.12966231e-02 1.46712257e-03 2.13538540e+00 6.26265340e+00
4.19033077e-01 1.13307250e+01 2.28111372e-01 8.84372001e-02 1.40786776e-03 2.13260644e+00 6.26486214e+00
4.29253396e-01 1.16300417e+01 2.55602647e-01 6.79560144e-02 1.17767902e-03 2.12968637e+00 6.26764802e+00
4.39473715e-01 1.19350864e+01 2.85482498e-01 8.00978755e-02 9.04049365e-04 2.12531089e+00 6.27182326e+00
4.49694034e-01 1.22421841e+01 3.21047268e-01 7.50764881e-02 1.19703513e-03 2.12054922e+00 6.27632269e+00
4.59914353e-01 1.25437166e+01 3.59910593e-01 9.60624436e-02 1.17349090e-03 2.11527715e+00 6.28048081e+00
4.70134672e-01 1.28402919e+01 4.03797093e-01 1.20134500e-01 1.11658423e-03 2.11009742e+00 6.28534110e+00
4.80354991e-01 1.31393528e+01 4.53570003e-01 1.12879070e-01 1.43077073e-03 2.10357857e+00 6.29111772e+00
4.90575310e-01 1.34426342e+01 5.05447718e-01 1.14112686e-01 1.39905808e-03 2.09669078e+00 6.29729508e+00
5.00795629e-01 1.37454584e+01 5.58302748e-01 1.24328551e-01 1.36168192e-03 2.08891930e+00 6.30439965e+00
5.11015948e-01 1.40431072e+01 6.11817289e-01 1.60323943e-01 1.17269556e-03 2.08109138e+00 6.31254388e+00
5.21236267e-01 1.43338523e+01 6.71593115e-01 1.81925919e-01 1.05271716e-03 2.07254743e+00 6.32074294e+00
5.31456586e-01 1.46341674e+01 7.39615362e-01 1.50050656e-01 1.28526843e-03 2.06368522e+00 6.32896595e+00
5.41676905e-01 1.49338665e+01 8.05051254e-01 1.79014016e-01 1.36132425e-03 2.05414518e+00 6.33785982e+00
5.51897224e-01 1.52287852e+01 8.70038415e-01 1.89090415e-01 1.25849683e-03 2.04413163e+00 6.34712587e+00
5.62117543e-01 1.55151405e+01 9.35984574e-01 1.85439261e-01 1.51636433e-03 2.03336951e+00 6.35653465e+00
5.72337862e-01 1.57975640e+01 1.01595369e+00 2.19695155e-01 1.52501285e-03 2.02280611e+00 6.36666971e+00
5.82558181e-01 1.64015421e+01 1.08901357e+00 2.30386816e-01 1.63409324e-03 2.01168230e+00 6.37758589e+00
5.92778500e-01 1.70809550e+01 1.15952781e+00 2.36477558e-01 1.50982224e-03 2.00005808e+00 6.38878597e+00
6.02998819e-01 1.77636635e+01 1.22971745e+00 2.68756935e-01 1.28211398e-03 1.98772061e+00 6.40026990e+00
6.13219138e-01 1.84588214e+01 1.31963625e+00 2.72605934e-01 1.21959931e-03 1.97540410e+00 6.41204214e+00
6.23439457e-01 1.91588449e+01 1.39758671e+00 2.80616059e-01 1.46761408e-03 1.96290327e+00 6.42372589e+00
6.33659775e-01 1.98480435e+01 1.46244943e+00 2.99367937e-01 1.85502759e-03 1.95008057e+00 6.43548801e+00
6.43880094e-01 2.05537668e+01 1.52939823e+00 3.18009551e-01 1.97426728e-03 1.93676783e+00 6.44790877e+00
6.54100413e-01 2.12481862e+01 1.61191339e+00 3.32245399e-01 1.67952034e-03 1.92340843e+00 6.46088722e+00
6.64320732e-01 2.19232901e+01 1.72305471e+00 3.37551603e-01 1.44565575e-03 1.90954684e+00 6.47394547e+00
6.74541051e-01 2.27074402e+01 1.83213117e+00 3.37787146e-01 1.46523118e-03 1.89568336e+00 6.48703016e+00
6.84761370e-01 2.35652509e+01 1.93815365e+00 3.59095819e-01 1.69787164e-03 1.88176510e+00 6.50014702e+00
6.94981689e-01 2.44172268e+01 2.04736550e+00 3.87831844e-01 1.88767408e-03 1.86779923e+00 6.51316909e+00
7.05202008e-01 2.52639397e+01 2.16798428e+00 4.01345712e-01 1.89200028e-03 1.85339315e+00 6.52632066e+00
7.15422327e-01 2.60965628e+01 2.29283954e+00 3.89184186e-01 1.78148278e-03 1.83884184e+00 6.53983651e+00
7.25642646e-01 2.69324757e+01 2.41906727e+00 4.02065398e-01 1.74232514e-03 1.82440829e+00 6.55346029e+00
7.35862965e-01 2.77570716e+01 2.53780677e+00 4.12618569e-01 1.86468617e-03 1.81013721e+00 6.56702637e+00
7.46083284e-01 2.85800825e+01 2.66164114e+00 4.19647884e-01 1.93786117e-03 1.79552548e+00 6.58070212e+00
7.56303603e-01 2.94536658e+01 2.78161136e+00 4.23479427e-01 1.82806815e-03 1.78094688e+00 6.59436815e+00
7.66523922e-01 3.03088938e+01 2.91133247e+00 4.18423752e-01 1.70478815e-03 1.76636343e+00 6.60773762e+00
7.76744241e-01 3.11382738e+01 3.05083997e+00 4.02326955e-01 1.79539848e-03 1.75190289e+00 6.62088697e+00
7.86964560e-01 3.19374897e+01 3.16546484e+00 4.17595364e-01 2.01631276e-03 1.73746589e+00 6.63398741e+00
7.97184879e-01 3.27094272e+01 3.27641436e+00 4.43767010e-01 2.17957017e-03 1.72318636e+00 6.64707645e+00
8.07405198e-01 3.34567823e+01 3.39685343e+00 4.69396267e-01 2.08997306e-03 1.70894089e+00 6.66026675e+00
8.17625517e-01 3.41766909e+01 3.48323480e+00 4.96171741e-01 1.83472361e-03 1.69468093e+00 6.67352406e+00
8.27845836e-01 3.48647455e+01 3.58954227e+00 5.34495148e-01 1.75205577e-03 1.68044851e+00 6.68648575e+00
8.38066155e-01 3.55396718e+01 3.66963967e+00 5.71543799e-01 1.86532163e-03 1.66667069e+00 6.69896081e+00
8.48286474e-01 3.62584263e+01 3.74476951e+00 6.21843981e-01 2.10559957e-03 1.65301843e+00 6.71115190e+00
8.58506793e-01 3.69432615e+01 3.82087868e+00 6.69517750e-01 2.19419679e-03 1.63938610e+00 6.72324261e+00
8.68727112e-01 3.75936588e+01 3.91117938e+00 7.01700426e-01 2.10432816e-03 1.62580114e+00 6.73523828e+00
8.78947430e-01 3.82030928e+01 3.92513851e+00 7.20968646e-01 2.01151492e-03 1.61253408e+00 6.74711359e+00
8.89167749e-01 3.87661658e+01 3.97257377e+00 7.58575258e-01 1.96561124e-03 1.59951067e+00 6.75877833e+00
8.99388068e-01 3.92841573e+01 3.96773781e+00 8.10681834e-01 2.02577490e-03 1.58665097e+00 6.77009911e+00
9.09608387e-01 3.97599179e+01 4.01808961e+00 8.63343754e-01 2.09129180e-03 1.57394562e+00 6.78108773e+00
9.19828706e-01 4.01943427e+01 4.12470251e+00 9.05796326e-01 2.03853055e-03 1.56152693e+00 6.79183100e+00
9.30049025e-01 4.06753398e+01 4.19683927e+00 9.27045764e-01 2.02529948e-03 1.54916804e+00 6.80228878e+00
9.40269344e-01 4.10962143e+01 4.33530762e+00 9.29257801e-01 2.11605553e-03 1.53708620e+00 6.81242425e+00
9.50489663e-01 4.14876932e+01 4.40449924e+00 9.44550953e-01 2.22766368e-03 1.52534229e+00 6.82236391e+00
9.60709982e-01 4.18589636e+01 4.38380593e+00 9.95117090e-01 2.21873786e-03 1.51383815e+00 6.83219170e+00
9.70930301e-01 4.21702111e+01 4.53716198e+00 1.06470694e+00 2.06998418e-03 1.50237030e+00 6.84179891e+00
9.81150620e-01 4.24166546e+01 4.67751205e+00 1.13055294e+00 2.04697788e-03 1.49110054e+00 6.85104773e+00
9.91370939e-01 4.25902251e+01 4.77615281e+00 1.18631271e+00 2.08341685e-03 1.48019321e+00 6.85986684e+00
1.00159126e+00 4.26860540e+01 4.82096453e+00 1.22640539e+00 2.14276849e-03 1.46960560e+00 6.86825870e+00
1.01181158e+00 4.27920823e+01 4.84383814e+00 1.30234610e+00 2.32370034e-03 1.45908543e+00 6.87638573e+00
1.02203190e+00 4.29183824e+01 5.05487791e+00 1.40655494e+00 2.28679032e-03 1.44880366e+00 6.88444580e+00
1.03225221e+00 4.36343432e+01 5.20808843e+00 1.50085489e+00 2.10252552e-03 1.43874881e+00 6.89240197e+00
1.04247253e+00 4.43492049e+01 5.29520888e+00 1.57959383e+00 2.08142746e-03 1.42891021e+00 6.90006724e+00
1.05269285e+00 4.50737522e+01 5.30723012e+00 1.63802754e+00 2.06100756e-03 1.41929426e+00 6.90736451e+00
1.06291317e+00 4.58215770e+01 5.24013716e+00 1.67543823e+00 2.13858915e-03 1.40998118e+00 6.91431611e+00
1.07313349e+00 4.66057589e+01 5.11587431e+00 1.69099048e+00 2.18443495e-03 1.40085777e+00 6.92095924e+00
1.08335381e+00 4.74600916e+01 5.28332585e+00 1.75882921e+00 2.14888260e-03 1.39184600e+00 6.92736165e+00
1.09357413e+00 4.83748905e+01 5.43910293e+00 1.85301400e+00 2.20361233e-03 1.38301131e+00 6.93356119e+00
1.10379445e+00 4.93352613e+01 5.64646373e+00 1.92873704e+00 2.22049983e-03 1.37456526e+00 6.93952976e+00
1.11401477e+00 5.03409977e+01 5.84079466e+00 1.97610063e+00 2.20678621e-03 1.36631738e+00 6.94527366e+00
1.12423509e+00 5.13876924e+01 6.01398293e+00 2.00106445e+00 2.33773053e-03 1.35817487e+00 6.95082664e+00
1.13445540e+00 5.24654515e+01 6.16054344e+00 2.02700373e+00 2.34034218e-03 1.35020411e+00 6.95613011e+00
1.14467572e+00 5.35560526e+01 6.39734394e+00 2.08156107e+00 2.28191036e-03 1.34251178e+00 6.96108577e+00
1.15489604e+00 5.46346237e+01 6.64070551e+00 2.11876148e+00 2.29438509e-03 1.33503131e+00 6.96570709e+00
1.16511636e+00 5.56747013e+01 6.86094986e+00 2.14414789e+00 2.33323276e-03 1.32773503e+00 6.97010338e+00
1.17533668e+00 5.66468951e+01 7.05696905e+00 2.17212258e+00 2.42518727e-03 1.32064124e+00 6.97436507e+00
1.18555700e+00 5.75133815e+01 7.22630396e+00 2.26457949e+00 2.48739252e-03 1.31376990e+00 6.97850967e+00
1.19577732e+00 5.82277564e+01 7.36424992e+00 2.33863909e+00 2.54176999e-03 1.30700187e+00 6.98245912e+00
1.20599764e+00 5.87414347e+01 7.64971845e+00 2.39416352e+00 2.63211561e-03 1.30046213e+00 6.98608100e+00
1.21621796e+00 5.96322988e+01 8.26744974e+00 2.43352552e+00 2.72647123e-03 1.29421636e+00 6.98933786e+00
1.22643828e+00 6.02351882e+01 8.79660563e+00 2.45683061e+00 2.74993280e-03 1.28816750e+00 6.99233842e+00
1.23665859e+00 6.06750414e+01 9.42154631e+00 2.57297015e+00 2.69760459e-03 1.28221427e+00 6.99518811e+00
1.24687891e+00 6.19235192e+01 9.97782215e+00 2.58023641e+00 2.69570048e-03 1.27646176e+00 6.99789455e+00
1.25709923e+00 6.25558742e+01 1.06231919e+01 2.68557044e+00 2.76718568e-03 1.27099630e+00 7.00043107e+00
1.26731955e+00 6.32579607e+01 1.11675412e+01 3.12156732e+00 2.88815325e-03 1.26576742e+00 7.00277051e+00
1.27753987e+00 6.54814504e+01 1.15885912e+01 3.55923453e+00 3.04838395e-03 1.26067660e+00 7.00487822e+00
1.28776019e+00 6.72650841e+01 1.22890820e+01 3.88781303e+00 3.08317771e-03 1.25582502e+00 7.00674838e+00
1.29798051e+00 6.83435420e+01 1.30573531e+01 4.02051381e+00 3.05638297e-03 1.25120624e+00 7.00839149e+00
1.30820083e+00 6.86489114e+01 1.37784952e+01 3.92463994e+00 3.04032713e-03 1.24677448e+00 7.00979603e+00
1.31842115e+00 6.98197773e+01 1.44188119e+01 4.53511081e+00 3.09780361e-03 1.24256860e+00 7.01098972e+00
1.32864146e+00 7.18107635e+01 1.48285057e+01 4.97791919e+00 3.22155263e-03 1.23864850e+00 7.01206456e+00
1.33886178e+00 7.38341798e+01 1.59824143e+01 5.17458882e+00 3.35721945e-03 1.23494621e+00 7.01305889e+00
1.34908210e+00 7.49800789e+01 1.68881017e+01 5.10745518e+00 3.46496860e-03 1.23140844e+00 7.01390265e+00
1.35930242e+00 7.51655203e+01 1.72245073e+01 4.91783527e+00 3.53994644e-03 1.22809839e+00 7.01450803e+00
1.36952274e+00 7.50510441e+01 1.73947902e+01 5.42624364e+00 3.59473557e-03 1.22511254e+00 7.01483920e+00
1.37974306e+00 7.71241334e+01 1.78621564e+01 5.76431726e+00 3.63721250e-03 1.22235412e+00 7.01492414e+00
1.38996338e+00 7.90069914e+01 1.95136650e+01 5.79666973e+00 3.67033027e-03 1.21978621e+00 7.01484714e+00
1.40018370e+00 7.97326462e+01 2.07246610e+01 5.52369897e+00 3.71290998e-03 1.21749138e+00 7.01466875e+00
1.41040402e+00 7.88209386e+01 2.11401422e+01 4.99523918e+00 3.80598104e-03 1.21550300e+00 7.01434329e+00
1.42062434e+00 7.64386488e+01 2.07492731e+01 5.15406456e+00 3.99000728e-03 1.21377113e+00 7.01377833e+00
1.43084465e+00 7.73321897e+01 1.96919410e+01 5.47870338e+00 4.18666090e-03 1.21230383e+00 7.01294021e+00
1.44106497e+00 7.83789236e+01 1.82740885e+01 5.81241953e+00 4.31848394e-03 1.21114839e+00 7.01184480e+00
1.45128529e+00 7.87417910e+01 1.91216897e+01 6.16411840e+00 4.36496981e-03 1.21028938e+00 7.01050448e+00
1.46150561e+00 7.74517667e+01 1.92567425e+01 6.61124569e+00 4.39089530e-03 1.20965362e+00 7.00893076e+00
1.47172593e+00 7.95253752e+01 1.86699133e+01 7.15182880e+00 4.48539863e-03 1.20929534e+00 7.00714951e+00
1.48194625e+00 8.15015940e+01 1.71481353e+01 7.73869786e+00 4.67954890e-03 1.20925525e+00 7.00520636e+00
1.49216657e+00 8.41130128e+01 1.69962892e+01 8.37569691e+00 5.00587494e-03 1.20945651e+00 7.00316495e+00
1.50238689e+00 8.64743361e+01 1.70077436e+01 9.06473454e+00 5.27593254e-03 1.20985670e+00 7.00105913e+00
1.51260721e+00 9.01897004e+01 1.76047767e+01 9.81553268e+00 5.48166480e-03 1.21051972e+00 6.99885914e+00
1.52282752e+00 9.36583740e+01 1.84989151e+01 1.06003507e+01 5.66772736e-03 1.21148945e+00 6.99654625e+00
1.53304784e+00 9.85523781e+01 1.99826751e+01 1.14445924e+01 5.88854390e-03 1.21273605e+00 6.99419527e+00
1.54326816e+00 1.03544435e+02 2.17099755e+01 1.26907294e+01 6.16985005e-03 1.21425517e+00 6.99193700e+00
1.55348848e+00 1.07982866e+02 2.34647029e+01 1.41783895e+01 6.59424183e-03 1.21612037e+00 6.98989172e+00
1.56370880e+00 1.13669520e+02 2.62654463e+01 1.58774956e+01 7.09688707e-03 1.21833716e+00 6.98816940e+00
1.57392912e+00 1.17350627e+02 2.94933543e+01 1.78368244e+01 7.71091416e-03 1.22090427e+00 6.98688316e+00
1.58414944e+00 1.23060016e+02 3.36010258e+01 2.01826878e+01 8.54066591e-03 1.22396711e+00 6.98617959e+00
1.59436976e+00 1.30761471e+02 3.84747728e+01 2.31127170e+01 9.72061466e-03 1.22775489e+00 6.98633220e+00
1.60459008e+00 1.36445733e+02 4.42704703e+01 2.65639480e+01 1.12145793e-02 1.23254944e+00 6.98783275e+00
1.61481040e+00 1.38650595e+02 5.13993637e+01 3.04926832e+01 1.35216112e-02 1.23890765e+00 6.99150273e+00
1.62503071e+00 1.49513335e+02 6.12746406e+01 3.84343402e+01 1.81114134e-02 1.24822489e+00 6.99900397e+00
1.63525103e+00 2.14706037e+02 7.84501349e+01 5.09703066e+01 2.85379465e-02 1.26516100e+00 7.01550004e+00
1.64547135e+00 4.34414356e+02 1.14005295e+02 9.35205699e+01 8.09908613e-02 1.31340665e+00 7.06630467e+00


==> data/hist3d_N128.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.30098391e+00
4.97388856e-02 9.93147272e-01 1.89504148e+00 5.25072620e+00
5.38270132e-02 9.92599421e-01 1.89324759e+00 5.24506907e+00
5.79151408e-02 9.92060065e-01 1.89153216e+00 5.23822733e+00
6.23439457e-02 9.91397508e-01 1.88967468e+00 5.23052465e+00
6.71134278e-02 9.90540992e-01 1.88763002e+00 5.22188634e+00
7.22235873e-02 9.89579876e-01 1.88534720e+00 5.24006798e+00
7.80151014e-02 9.88533051e-01 1.88261809e+00 5.27187152e+00
8.38066155e-02 9.87689836e-01 1.87995042e+00 5.30516087e+00
9.02794841e-02 9.87026298e-01 1.87734980e+00 5.33936424e+00
9.74337074e-02 9.86094136e-01 1.87467804e+00 5.37792548e+00
1.04928608e-01 9.84869693e-01 1.87168519e+00 5.42453596e+00
1.13104863e-01 9.83488621e-01 1.86822088e+00 5.48278851e+00
1.21621796e-01 9.81873687e-01 1.86469941e+00 5.55093324e+00
1.31160760e-01 9.79828870e-01 1.86128558e+00 5.62561821e+00
1.41381079e-01 9.78113987e-01 1.85750109e+00 5.70993713e+00
1.52282752e-01 9.76237694e-01 1.85356393e+00 5.80292779e+00
1.63865781e-01 9.73936222e-01 1.84984790e+00 5.90898929e+00
1.76470841e-01 9.70997376e-01 1.84566838e+00 6.03902580e+00
1.90097933e-01 9.67518200e-01 1.84152727e+00 6.18282173e+00
2.04747056e-01 9.64414948e-01 1.83768832e+00 6.33605485e+00
2.20758890e-01 9.60195177e-01 1.83348987e+00 6.52122369e+00
2.37792754e-01 9.54888711e-01 1.82987909e+00 6.72888361e+00
2.56189329e-01 9.49746013e-01 1.82621776e+00 6.95412652e+00
2.75948612e-01 9.43270424e-01 1.82327967e+00 7.20317263e+00
2.97070604e-01 9.35299242e-01 1.82076040e+00 7.48492232e+00
3.19895983e-01 9.26952214e-01 1.81870341e+00 7.78142671e+00
3.44765426e-01 9.16138128e-01 1.81780665e+00 8.11606709e+00
3.71338256e-01 9.04605552e-01 1.81757834e+00 8.45234704e+00
3.99955149e-01 8.90460426e-01 1.81840275e+00 8.82861586e+00
4.30616105e-01 8.75133496e-01 1.81998785e+00 9.18793170e+00
4.64002481e-01 8.56764039e-01 1.82277269e+00 9.58200923e+00
4.99773597e-01 8.36120902e-01 1.82621771e+00 1.01586603e+01
5.38270132e-01 8.13234056e-01 1.82986611e+00 1.07748954e+01
5.79832762e-01 7.87573138e-01 1.83368658e+00 1.14190375e+01
6.24461488e-01 7.59294790e-01 1.83706068e+00 1.20771239e+01
6.72837665e-01 7.28366548e-01 1.83910064e+00 1.27245259e+01
7.24620614e-01 6.95683138e-01 1.83872587e+00 1.33499047e+01
7.80491691e-01 6.61370775e-01 1.83463458e+00 1.39589864e+01
8.40791573e-01 6.26140843e-01 1.82478848e+00 1.45310143e+01
9.05520260e-01 5.90808263e-01 1.80675928e+00 1.49842267e+01
9.75359106e-01 5.56556792e-01 1.77803305e+00 1.62709443e+01
1.05030811e+00 5.24584987e-01 1.73561072e+00 1.91316807e+01
1.13138931e+00 4.95815585e-01 1.67759386e+00 2.05107456e+01
1.21860270e+00 4.70653713e-01 1.60521945e+00 2.02447813e+01
1.31262963e+00 4.48684311e-01 1.52114176e+00 1.86324583e+01
1.41381079e+00 4.29321665e-01 1.42915800e+00 1.64387130e+01
1.52282752e+00 4.11217366e-01 1.33386076e+00 1.43806310e+01
1.64036119e+00 3.93255463e-01 1.23884970e+00 1.24437601e+01
1.76675247e+00 3.74223143e-01 1.14687782e+00 1.07629325e+01
1.90302339e+00 3.53649315e-01 1.05921364e+00 9.29097033e+00
2.04985531e+00 3.31381355e-01 9.75882832e-01 8.32669665e+00
2.20792957e+00 3.07768735e-01 8.96986614e-01 7.54555750e+00
2.37826822e+00 2.83416439e-01 8.21914477e-01 6.82506406e+00
2.56155261e+00 2.59572445e-01 7.49697249e-01 6.11233502e+00
2.75914544e+00 2.36769128e-01 6.80040160e-01 5.85554908e+00
2.97172808e+00 2.15141980e-01 6.13629031e-01 5.40154340e+00
3.20100390e+00 1.94360687e-01 5.51664595e-01 4.74465868e+00
3.44765426e+00 1.74256127e-01 4.94829254e-01 4.53189824e+00
3.71338256e+00 1.55125888e-01 4.42004912e-01 4.27532678e+00
3.99989216e+00 1.37627044e-01 3.91488514e-01 3.97544234e+00


==> data/hist3d_N16.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 4.95757819e+00
4.90575310e-02 9.75808602e-01 1.87110369e+00 4.87919476e+00
5.17829494e-02 9.60003960e-01 1.76868748e+00 4.70075192e+00
5.72337862e-02 9.60172672e-01 1.80720491e+00 4.77829320e+00
5.99592046e-02 9.72539677e-01 1.80000171e+00 4.74002528e+00
6.54100413e-02 9.70935684e-01 1.78131795e+00 4.71035964e+00
7.08608781e-02 9.69260641e-01 1.80641328e+00 4.77602454e+00
7.63117149e-02 9.67671238e-01 1.82241507e+00 4.81504517e+00
8.17625517e-02 9.66276690e-01 1.79950512e+00 4.77981279e+00
8.99388068e-02 9.58516835e-01 1.82374273e+00 4.87227893e+00
9.53896436e-02 9.58261706e-01 1.78755144e+00 4.82736065e+00
1.03565899e-01 9.61946653e-01 1.82812308e+00 4.93741863e+00
1.11742154e-01 9.56434144e-01 1.80871630e+00 4.96879495e+00
1.19918409e-01 9.58413758e-01 1.77875932e+00 4.96510154e+00
1.30820083e-01 9.55811658e-01 1.78651483e+00 5.06787828e+00
1.38996338e-01 9.51947904e-01 1.79825845e+00 5.14654972e+00
1.49898011e-01 9.50439835e-01 1.75624536e+00 5.13456701e+00
1.63525103e-01 9.49264117e-01 1.76079736e+00 5.24092477e+00
1.74426777e-01 9.46694187e-01 1.77024392e+00 5.38314953e+00
1.88053869e-01 9.42180232e-01 1.77428790e+00 5.50821500e+00
2.04406379e-01 9.38817955e-01 1.74554086e+00 5.58249349e+00
2.20758890e-01 9.34664843e-01 1.76183309e+00 5.77011969e+00
2.37111400e-01 9.29734945e-01 1.75589880e+00 5.92923965e+00
2.56189329e-01 9.24698330e-01 1.75513881e+00 6.11380651e+00
2.75267257e-01 9.18247117e-01 1.74506592e+00 6.26533031e+00
2.97070604e-01 9.10231973e-01 1.73870365e+00 6.49619466e+00
3.18873952e-01 9.02489544e-01 1.74149252e+00 6.71247085e+00
3.43402717e-01 8.92335327e-01 1.73474480e+00 6.93808188e+00
3.70656901e-01 8.80758489e-01 1.73214011e+00 7.21054044e+00
3.97911085e-01 8.67628561e-01 1.73551001e+00 7.48875380e+00
4.30616105e-01 8.51480392e-01 1.73573614e+00 7.79256529e+00
4.63321126e-01 8.33725948e-01 1.73943113e+00 8.07706534e+00
4.98751565e-01 8.14029095e-01 1.74184507e+00 8.35590842e+00
5.36907423e-01 7.91755639e-01 1.74615229e+00 8.61392409e+00
5.77788698e-01 7.67053458e-01 1.75008220e+00 8.85748506e+00
6.24120811e-01 7.38240343e-01 1.75548836e+00 9.07413100e+00
6.70452924e-01 7.09526402e-01 1.75809752e+00 9.22797462e+00
7.22235873e-01 6.77581874e-01 1.75966518e+00 9.33487363e+00
7.79469659e-01 6.43097308e-01 1.75714357e+00 9.39720981e+00
8.39428864e-01 6.08608940e-01 1.74978465e+00 9.41418803e+00
9.04838905e-01 5.73641634e-01 1.73457486e+00 9.42280487e+00
9.72974365e-01 5.40307357e-01 1.71033845e+00 9.51008942e+00
1.04928608e+00 5.07380764e-01 1.67335105e+00 9.50701627e+00
1.13104863e+00 4.77767048e-01 1.62207197e+00 9.69489270e+00
1.21826202e+00 4.51544764e-01 1.55815163e+00 9.68734373e+00
1.31092625e+00 4.28978984e-01 1.48291448e+00 9.38731455e+00
1.41176673e+00 4.08757377e-01 1.39799972e+00 8.88646661e+00
1.52078346e+00 3.89917447e-01 1.30810935e+00 8.27236265e+00
1.63797645e+00 3.71320598e-01 1.21773029e+00 7.60470343e+00
1.76607112e+00 3.51857818e-01 1.12805061e+00 6.89659141e+00
1.90234204e+00 3.31193148e-01 1.04344919e+00 6.36244601e+00
2.04951463e+00 3.09097315e-01 9.62602376e-01 5.79575378e+00
2.20758890e+00 2.86248032e-01 8.85945659e-01 5.18416568e+00
2.37656484e+00 2.63541042e-01 8.13093354e-01 4.66431230e+00
2.55916787e+00 2.41327483e-01 7.42802895e-01 4.42245460e+00
2.75812341e+00 2.19959995e-01 6.74528543e-01 4.13540041e+00
2.97070604e+00 1.99479074e-01 6.10630823e-01 3.82429185e+00
3.19964119e+00 1.79550260e-01 5.51543872e-01 3.51840093e+00
3.44765426e+00 1.60027657e-01 4.97211389e-01 3.29553712e+00
3.71201985e+00 1.41729245e-01 4.47585595e-01 3.09743285e+00
3.99818878e+00 1.25029176e-01 4.00189756e-01 2.83407758e+00


==> data/hist3d_N32.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.21737219e+00
4.90575310e-02 9.88778335e-01 1.88269744e+00 5.14819263e+00
5.31456586e-02 9.85293404e-01 1.87224986e+00 5.12802929e+00
5.72337862e-02 9.87367140e-01 1.87484365e+00 5.12875027e+00
6.13219138e-02 9.84460454e-01 1.87450829e+00 5.12692919e+00
6.67727505e-02 9.83666571e-01 1.87195277e+00 5.11659183e+00
7.22235873e-02 9.82779270e-01 1.86746176e+00 5.11457554e+00
7.76744241e-02 9.81906931e-01 1.86464867e+00 5.14227042e+00
8.31252609e-02 9.81190542e-01 1.86343538e+00 5.17620863e+00
8.99388068e-02 9.81533567e-01 1.85895881e+00 5.20794467e+00
9.67523528e-02 9.79808083e-01 1.85636541e+00 5.24345224e+00
1.04928608e-01 9.78564510e-01 1.85326088e+00 5.29189406e+00
1.13104863e-01 9.77261568e-01 1.85104271e+00 5.35015283e+00
1.21281118e-01 9.75771146e-01 1.84709335e+00 5.41060058e+00
1.30820083e-01 9.74103998e-01 1.84349485e+00 5.48307171e+00
1.40359047e-01 9.72172278e-01 1.84018383e+00 5.55763278e+00
1.51260721e-01 9.70397963e-01 1.83561405e+00 5.64480946e+00
1.63525103e-01 9.68138744e-01 1.83170069e+00 5.75163934e+00
1.75789486e-01 9.65221848e-01 1.82772248e+00 5.87039886e+00
1.89416578e-01 9.61720667e-01 1.82345819e+00 6.00864524e+00
2.04406379e-01 9.58633620e-01 1.81941166e+00 6.15705412e+00
2.20758890e-01 9.54370543e-01 1.81488834e+00 6.33540301e+00
2.37111400e-01 9.49310165e-01 1.81129417e+00 6.52326058e+00
2.56189329e-01 9.43977082e-01 1.80732186e+00 6.74463614e+00
2.75267257e-01 9.37773869e-01 1.80434545e+00 6.96919932e+00
2.97070604e-01 9.29658390e-01 1.80147125e+00 7.24495300e+00
3.18873952e-01 9.21802652e-01 1.79936033e+00 7.50964070e+00
3.44765426e-01 9.10656276e-01 1.79819246e+00 7.83588543e+00
3.70656901e-01 8.99577700e-01 1.79773204e+00 8.14412728e+00
3.99273794e-01 8.85588566e-01 1.79834639e+00 8.49747398e+00
4.30616105e-01 8.70022943e-01 1.79983353e+00 8.84000053e+00
4.63321126e-01 8.52124944e-01 1.80247304e+00 9.18644536e+00
4.98751565e-01 8.32018500e-01 1.80579868e+00 9.53776076e+00
5.38270132e-01 8.08685461e-01 1.80960270e+00 1.00816812e+01
5.79151408e-01 7.83626318e-01 1.81349872e+00 1.06138733e+01
6.24120811e-01 7.55401429e-01 1.81706912e+00 1.11459837e+01
6.71815633e-01 7.25204897e-01 1.81932761e+00 1.16226993e+01
7.23598582e-01 6.92804288e-01 1.81929023e+00 1.20508808e+01
7.79469659e-01 6.58759355e-01 1.81561049e+00 1.24382623e+01
8.40791573e-01 6.23291561e-01 1.80605183e+00 1.27317883e+01
9.04838905e-01 5.88661085e-01 1.78878898e+00 1.30633318e+01
9.74337074e-01 5.54776315e-01 1.76105244e+00 1.33482325e+01
1.04928608e+00 5.22780896e-01 1.72007867e+00 1.51042420e+01
1.13104863e+00 4.93829064e-01 1.66306890e+00 1.58926379e+01
1.21826202e+00 4.68593389e-01 1.59249710e+00 1.56385810e+01
1.31228895e+00 4.46514893e-01 1.50998300e+00 1.45469047e+01
1.41312943e+00 4.27249274e-01 1.41965562e+00 1.29922042e+01
1.52214617e+00 4.09140452e-01 1.32556683e+00 1.14258146e+01
1.63933916e+00 3.91191856e-01 1.23196109e+00 1.01674960e+01
1.76607112e+00 3.72135834e-01 1.14072364e+00 8.80880829e+00
1.90234204e+00 3.51560936e-01 1.05421321e+00 7.98030363e+00
2.04951463e+00 3.29441756e-01 9.71616441e-01 7.25398676e+00
2.20758890e+00 3.05947619e-01 8.93580636e-01 6.60927965e+00
2.37792754e+00 2.81743066e-01 8.19276931e-01 5.90885225e+00
2.56053058e+00 2.58154511e-01 7.48097936e-01 5.26483263e+00
2.75812341e+00 2.35309422e-01 6.79248913e-01 5.06748235e+00
2.97070604e+00 2.13702656e-01 6.13580106e-01 4.54764012e+00
3.20100390e+00 1.92972143e-01 5.51903186e-01 4.20891818e+00
3.44765426e+00 1.72921486e-01 4.95483559e-01 4.02187932e+00
3.71338256e+00 1.53915125e-01 4.43049939e-01 3.84727886e+00
3.99955149e+00 1.36523460e-01 3.93058922e-01 3.55101208e+00


==> data/hist3d_N64.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.28416795e+00
4.97388856e-02 9.91919681e-01 1.89153536e+00 5.22815538e+00
5.38270132e-02 9.91379727e-01 1.88975030e+00 5.22267811e+00
5.79151408e-02 9.90845553e-01 1.88804520e+00 5.21597301e+00
6.20032684e-02 9.90245043e-01 1.88633440e+00 5.20897884e+00
6.67727505e-02 9.89412303e-01 1.88428380e+00 5.20053599e+00
7.22235873e-02 9.88386298e-01 1.88185252e+00 5.21525569e+00
7.76744241e-02 9.87395016e-01 1.87928591e+00 5.24475763e+00
8.38066155e-02 9.86490295e-01 1.87644862e+00 5.27970529e+00
8.99388068e-02 9.85862689e-01 1.87396288e+00 5.31201261e+00
9.74337074e-02 9.84897252e-01 1.87115925e+00 5.35190435e+00
1.04928608e-01 9.83673989e-01 1.86816009e+00 5.39810668e+00
1.13104863e-01 9.82295904e-01 1.86468947e+00 5.45578422e+00
1.21281118e-01 9.80750552e-01 1.86128606e+00 5.52057425e+00
1.30820083e-01 9.78713584e-01 1.85784420e+00 5.59472212e+00
1.41040402e-01 9.76971476e-01 1.85406042e+00 5.67798605e+00
1.51942075e-01 9.75115346e-01 1.85009482e+00 5.76995669e+00
1.63525103e-01 9.72826139e-01 1.84634088e+00 5.87484414e+00
1.76470841e-01 9.69820423e-01 1.84204769e+00 6.00655383e+00
1.90097933e-01 9.66339790e-01 1.83787484e+00 6.14905543e+00
2.04406379e-01 9.63323506e-01 1.83410521e+00 6.29707410e+00
2.20758890e-01 9.59032234e-01 1.82978005e+00 6.48389694e+00
2.37792754e-01 9.53733610e-01 1.82614109e+00 6.68921360e+00
2.56189329e-01 9.48597287e-01 1.82244040e+00 6.91208767e+00
2.75948612e-01 9.42132895e-01 1.81947462e+00 7.15801082e+00
2.97070604e-01 9.34178372e-01 1.81690597e+00 7.43685723e+00
3.19555306e-01 9.25986096e-01 1.81484434e+00 7.72518276e+00
3.44765426e-01 9.15050759e-01 1.81388306e+00 8.06003897e+00
3.71338256e-01 9.03547409e-01 1.81360977e+00 8.39254898e+00
3.99955149e-01 8.89431926e-01 1.81439370e+00 8.76439512e+00
4.30616105e-01 8.74130913e-01 1.81594974e+00 9.11937934e+00
4.64002481e-01 8.55793414e-01 1.81871227e+00 9.49169766e+00
4.99432920e-01 8.35418777e-01 1.82210115e+00 1.00307869e+01
5.38270132e-01 8.12364830e-01 1.82578756e+00 1.06354965e+01
5.79832762e-01 7.86754850e-01 1.82962208e+00 1.12583937e+01
6.24120811e-01 7.58751275e-01 1.83300051e+00 1.18808962e+01
6.72496988e-01 7.27905085e-01 1.83508163e+00 1.25016275e+01
7.24279937e-01 6.95294557e-01 1.83476455e+00 1.30840083e+01
7.80151014e-01 6.61048505e-01 1.83075288e+00 1.36001638e+01
8.40791573e-01 6.25721382e-01 1.82093419e+00 1.41446371e+01
9.05520260e-01 5.90481160e-01 1.80299610e+00 1.46236280e+01
9.75018429e-01 5.56470909e-01 1.77456527e+00 1.55736771e+01
1.04996743e+00 5.24496568e-01 1.73243798e+00 1.81200067e+01
1.13104863e+00 4.95766997e-01 1.67470323e+00 1.93081446e+01
1.21826202e+00 4.70609254e-01 1.60269488e+00 1.90212671e+01
1.31228895e+00 4.48644802e-01 1.51891189e+00 1.75350700e+01
1.41381079e+00 4.29256999e-01 1.42687069e+00 1.55008547e+01
1.52282752e+00 4.11169620e-01 1.33181600e+00 1.35843606e+01
1.64002052e+00 3.93272749e-01 1.23731387e+00 1.18481302e+01
1.76675247e+00 3.74199992e-01 1.14529420e+00 1.02367991e+01
1.90302339e+00 3.53623720e-01 1.05788063e+00 9.03219987e+00
2.04951463e+00 3.31427644e-01 9.74933728e-01 8.11128930e+00
2.20758890e+00 3.07829415e-01 8.96211268e-01 7.28130699e+00
2.37792754e+00 2.83458326e-01 8.21323325e-01 6.57244486e+00
2.56121193e+00 2.59598802e-01 7.49306256e-01 5.85144839e+00
2.75880476e+00 2.36730987e-01 6.79866553e-01 5.68202875e+00
2.97138740e+00 2.15075451e-01 6.13634918e-01 5.22393235e+00
3.20100390e+00 1.94264074e-01 5.51700827e-01 4.59886662e+00
3.44765426e+00 1.74152687e-01 4.94944240e-01 4.41728867e+00
3.71338256e+00 1.55036841e-01 4.42183282e-01 4.17848573e+00
3.99955149e+00 1.37577531e-01 3.91796306e-01 3.89525340e+00


==> data/iso3d_stats.txt <==
{'rr_max_t0.5': 12.8475, 'rr_smoothed_max_t0.5': 12.0128, 'sp_smoothed_max_t0.5': 12.0206, 'level_t0.5': 5.0, 'rr_max_t1': 42.5819, 'rr_smoothed_max_t1': 29.1852, 'sp_smoothed_max_t1': 29.6596, 'level_t1': 12.0}


==> data/iso3dgpu_stats.txt <==
{'re1000_m256_cm_wbomega_f2': {'max_raw': 45.875797271728516, 'max_smoothed': 29.5463, 'level': 11.8}, 're1000_m256_cm_wbomega_f4': {'max_raw': 113.53070068359375, 'max_smoothed': 50.2582, 'level': 20.1}, 're3000_m512_cm_wb1_f2': {'max_raw': 82.55569458007812, 'max_smoothed': 40.5434, 'level': 16.2}, 're3000_m512_cm_wb1_f4': {'max_raw': 248.46502685546875, 'max_smoothed': 72.8456, 'level': 29.1}}


==> data/lorentz_fields_n64.dat <==
t dj dw du db
1.00022855e+00 8.16864226e-04 3.25720329e-03 7.96514391e-04 2.67229621e-04
2.00045710e+00 8.22549285e-04 1.79348745e-03 8.80753959e-04 4.65386775e-04
3.00068565e+00 7.11797951e-04 1.19499305e-03 8.91021466e-04 5.99953674e-04


==> data/lorentz_pairs.dat <==
N vfrac dEk dEm dJ dW
3.20000000e+01 1.00000000e+00 1.83174844e-03 1.22599812e-03 3.72628555e-03 1.61151744e-02
6.40000000e+01 1.00000000e+00 3.50994577e-04 1.68537348e-04 1.05933315e-03 2.86815456e-03
1.28000000e+02 1.00000000e+00 1.08567536e-04 3.63375187e-05 2.36610381e-04 8.84759419e-04
3.20000000e+01 5.00000000e-01 1.36499734e-03 9.44645334e-04 3.30929563e-03 1.40543502e-02
6.40000000e+01 5.00000000e-01 2.34437441e-04 1.22583394e-04 8.24157559e-04 1.88951064e-03


==> data/lsa_band.dat <==
quantity value
width_b0.004 5.375000e-03
centre_b0.004 2.579438e+00
growth_step_b0.004 1.404457e-04
width_rms 5.062500e-02
centre_rms 2.578562e+00
growth_step_rms 5.617334e-03
width_peak 9.731250e-02
centre_peak 2.576250e+00
growth_step_peak 1.244611e-02
box_m52 1.408447e-02
box_m53 1.226074e-02
box_any 1.226074e-02
box_any_offaxis 0.000000e+00
gtime_n128_v2 3.683996e+01
width_n128_v2 1.945000e-01
gtime_n128_v1 3.653342e+01
width_n128_v1 9.731250e-02
gtime_n128_v0.5 3.645564e+01
width_n128_v0.5 4.862500e-02
gtime_n64_v2 2.007294e+01
width_n64_v2 1.961250e-01
gtime_n64_v1 1.991601e+01
width_n64_v1 9.812500e-02
gtime_n64_v0.5 1.987619e+01
width_n64_v0.5 4.900000e-02
fit_slope_n64 5.801784e-01
fit_damp_n64 7.853631e+00
fit_dev_n64 3.770474e-04
nu_n64 1.480580e-04
growth_peak_n64 1.356987e-02
fit_slope_n128 5.792935e-01
fit_damp_n128 7.644240e+00
fit_dev_n128 5.279897e-04
nu_n128 2.961161e-04
growth_peak_n128 1.244611e-02
fit_slope_n256 5.759300e-01
fit_damp_n256 7.427932e+00
fit_dev_n256 1.203491e-03
nu_n256 5.922322e-04
growth_peak_n256 1.022319e-02
fit_slope_n512 5.703864e-01
fit_damp_n512 7.264265e+00
fit_dev_n512 1.101304e-03
nu_n512 1.184464e-03
growth_peak_n512 5.874176e-03
axis_growth_max 1.244611e-02
offaxis_growth_max 9.406655e-05
offaxis_kdx 1.141310e+00


==> data/lsa_classes.dat <==
N Re rate flow B_compressive B_other
128 3000 omega 0 3.747559e-03 2.133789e-02
128 3000 1.5 0 2.700195e-02 2.153320e-02
128 3000 1.0 0 3.789063e-02 2.197266e-02
64 3000 1.0 1 3.750000e-02 1.401367e-02
128 3000 1.0 1 3.740234e-02 2.255859e-02
256 3000 1.0 1 5.068359e-02 3.769531e-02
512 3000 1.0 1 7.187500e-02 6.416016e-02
256 10000 1.0 1 3.750000e-02 1.579590e-02
512 10000 1.0 1 3.925781e-02 2.573242e-02


==> data/lsa_compressive_wb1.dat <==
N B
64 3.750000e-02
128 3.740234e-02
256 5.068359e-02
512 7.187500e-02


==> data/lsa_controls.dat <==
collision omega_b B_noflow B_flow
bgk omega 2.178955e-03 2.460937e-03
bgk 1 2.753906e-03 3.376465e-03
pr omega 3.750000e-03 3.610840e-03
pr 1 2.197266e-02 2.302734e-02
rr omega 3.750000e-03 3.610840e-03
rr 1 2.197266e-02 2.255859e-02


==> data/lsa_drift.dat <==
U0 BGK2 RR2 BGK6 RR6
0.000000e+00 -9.513505e-06 -9.513483e-06 -9.513505e-06 -9.513483e-06
5.000000e-02 -9.404439e-06 -9.404439e-06 -9.404439e-06 -9.404439e-06
1.000000e-01 -9.063063e-06 1.554158e-03 -9.063063e-06 -9.063063e-06
1.500000e-01 -8.470699e-06 2.087357e-02 -8.470699e-06 -8.470699e-06
2.000000e-01 -7.608590e-06 4.664532e-02 -7.608590e-06 -7.608590e-06


==> data/lsa_drift_threshold.dat <==
U0_threshold kdx_u0.1 kdx_u0.2
9.462891e-02 2.118128e+00 2.265772e+00


==> data/lsa_growth_classes.dat <==
B0 gc_omega go_omega g_omega gc_1.9 go_1.9 g_1.9 gc_1.8 go_1.8 g_1.8 gc_1.5 go_1.5 g_1.5 gc_1.0 go_1.0 g_1.0 gc_bgk go_bgk g_bgk
2.000000e-03 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
3.000000e-03 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.471242e-04 2.262683e-04 9.471242e-04
4.000000e-03 1.404457e-04 nan 1.404457e-04 nan nan nan nan nan nan nan nan nan nan nan nan 2.106258e-03 1.195669e-03 2.106258e-03
5.000000e-03 6.983068e-04 nan 6.983068e-04 nan nan nan nan nan nan nan nan nan nan nan nan 3.270111e-03 2.167581e-03 3.270111e-03
6.000000e-03 1.262537e-03 nan 1.262537e-03 nan nan nan nan nan nan nan nan nan nan nan nan 4.436340e-03 3.140711e-03 4.436340e-03
7.000000e-03 1.830547e-03 nan 1.830547e-03 nan nan nan nan nan nan nan nan nan nan nan nan 5.603927e-03 4.114462e-03 5.603927e-03
8.000000e-03 2.401000e-03 nan 2.401000e-03 nan nan nan nan nan nan nan nan nan nan nan nan 6.772358e-03 5.088510e-03 6.772358e-03
9.000000e-03 2.973143e-03 nan 2.973143e-03 nan nan nan nan nan nan nan nan nan nan nan nan 7.941346e-03 6.062657e-03 7.941346e-03
1.000000e-02 3.546519e-03 nan 3.546519e-03 nan nan nan nan nan nan nan nan nan nan nan nan 9.110716e-03 7.036769e-03 9.110716e-03
1.100000e-02 4.120844e-03 nan 4.120844e-03 nan nan nan nan nan nan nan nan nan nan nan nan 1.028036e-02 8.010751e-03 1.028036e-02
1.200000e-02 4.695927e-03 nan 4.695927e-03 nan nan nan nan nan nan nan nan nan nan nan nan 1.145019e-02 8.984526e-03 1.145019e-02
1.300000e-02 5.271642e-03 nan 5.271642e-03 4.112505e-04 nan 4.112505e-04 nan nan nan nan nan nan nan nan nan 1.262018e-02 9.958034e-03 1.262018e-02
1.400000e-02 5.847901e-03 nan 5.847901e-03 8.511542e-04 nan 8.511542e-04 nan nan nan nan nan nan nan nan nan 1.379026e-02 1.093122e-02 1.379026e-02
1.500000e-02 6.424645e-03 nan 6.424645e-03 1.304214e-03 nan 1.304214e-03 nan nan nan nan nan nan nan nan nan 1.496042e-02 1.190404e-02 1.496042e-02
1.600000e-02 7.001830e-03 nan 7.001830e-03 1.768908e-03 nan 1.768908e-03 nan nan nan nan nan nan nan nan nan 1.613064e-02 1.287645e-02 1.613064e-02
1.700000e-02 7.579427e-03 nan 7.579427e-03 2.243918e-03 nan 2.243918e-03 2.378135e-05 nan 2.378135e-05 nan nan nan nan nan nan 1.730089e-02 1.384842e-02 1.730089e-02
1.800000e-02 8.157417e-03 nan 8.157417e-03 2.728102e-03 nan 2.728102e-03 3.537135e-04 nan 3.537135e-04 nan nan nan nan nan nan 1.847116e-02 1.481989e-02 1.847116e-02
1.900000e-02 8.735786e-03 nan 8.735786e-03 3.220470e-03 nan 3.220470e-03 6.963254e-04 nan 6.963254e-04 nan nan nan nan nan nan 1.964145e-02 1.579085e-02 1.964145e-02
2.000000e-02 9.314526e-03 nan 9.314526e-03 3.720166e-03 nan 3.720166e-03 1.050959e-03 nan 1.050959e-03 nan nan nan nan nan nan 2.081173e-02 1.676125e-02 2.081173e-02
2.100000e-02 9.893634e-03 nan 9.893634e-03 4.226444e-03 nan 4.226444e-03 1.416984e-03 nan 1.416984e-03 nan nan nan nan nan nan 2.198201e-02 1.773106e-02 2.198201e-02
2.200000e-02 1.047311e-02 1.304862e-05 1.047311e-02 4.738658e-03 1.232516e-05 4.738658e-03 1.793797e-03 1.151250e-05 1.793797e-03 nan 8.600378e-06 8.600378e-06 nan 1.267143e-06 1.267143e-06 2.315228e-02 1.870024e-02 2.315228e-02
2.300000e-02 1.105295e-02 3.393302e-05 1.105295e-02 5.256244e-03 3.303659e-05 5.256244e-03 2.180826e-03 3.202854e-05 2.180826e-03 nan 2.840601e-05 2.840601e-05 nan 1.919865e-05 1.919865e-05 2.432252e-02 1.966878e-02 2.432252e-02
2.400000e-02 1.163317e-02 5.732184e-05 1.163317e-02 5.778710e-03 5.624812e-05 5.778710e-03 2.577526e-03 5.503986e-05 2.577526e-03 nan 5.069027e-05 5.069027e-05 nan 3.957170e-05 3.957170e-05 2.549274e-02 2.063663e-02 2.549274e-02
2.500000e-02 1.221377e-02 8.310363e-05 1.221377e-02 6.305625e-03 8.184816e-05 6.305625e-03 2.983381e-03 8.043477e-05 2.983381e-03 nan 7.534076e-05 7.534076e-05 nan 6.227024e-05 6.227024e-05 2.666293e-02 2.160377e-02 2.666293e-02
2.600000e-02 1.279474e-02 1.111926e-04 1.279474e-02 6.836612e-03 1.097511e-04 6.836612e-03 3.397907e-03 1.081278e-04 3.397907e-03 nan 1.022727e-04 1.022727e-04 nan 8.721065e-05 8.721065e-05 2.783308e-02 2.257016e-02 2.783308e-02
2.700000e-02 1.337611e-02 1.415184e-04 1.337611e-02 7.371338e-03 1.398870e-04 7.371338e-03 3.820644e-03 1.380494e-04 3.820644e-03 6.993198e-06 1.314178e-04 1.314178e-04 nan 1.143275e-04 1.143275e-04 2.900319e-02 2.353578e-02 2.900319e-02
2.800000e-02 1.395788e-02 1.740213e-04 1.395788e-02 7.909511e-03 1.721963e-04 7.909511e-03 4.251161e-03 1.701404e-04 4.251161e-03 2.285588e-04 1.627181e-04 2.285588e-04 nan 1.435666e-04 1.435666e-04 3.017326e-02 2.450059e-02 3.017326e-02
2.900000e-02 1.454006e-02 2.086484e-04 1.454006e-02 8.450874e-03 2.066266e-04 8.450874e-03 4.689052e-03 2.043488e-04 4.689052e-03 4.572862e-04 1.961231e-04 4.572862e-04 nan 1.748813e-04 1.748813e-04 3.134328e-02 2.546457e-02 3.134328e-02
3.000000e-02 1.512265e-02 2.453524e-04 1.512265e-02 8.995198e-03 2.431308e-04 8.995198e-03 5.133938e-03 2.406277e-04 5.133938e-03 6.930870e-04 2.315875e-04 6.930870e-04 nan 2.082301e-04 2.082301e-04 3.251325e-02 2.642769e-02 3.251325e-02
3.100000e-02 1.570567e-02 2.840897e-04 1.570567e-02 9.542281e-03 2.816658e-04 9.542281e-03 5.585461e-03 2.789346e-04 5.585461e-03 9.358724e-04 2.690699e-04 9.358724e-04 nan 2.435753e-04 2.435753e-04 3.368317e-02 2.738992e-02 3.368317e-02
3.200000e-02 1.628913e-02 3.248203e-04 1.628913e-02 1.009194e-02 3.221916e-04 1.009194e-02 6.043288e-03 3.192299e-04 6.043288e-03 1.185553e-03 3.085320e-04 1.185553e-03 nan 2.808820e-04 2.808820e-04 3.485303e-02 2.835123e-02 3.485303e-02
3.300000e-02 1.687303e-02 3.675064e-04 1.687303e-02 1.064403e-02 3.646710e-04 1.064403e-02 6.507105e-03 3.614764e-04 6.507105e-03 1.442041e-03 3.499380e-04 1.442041e-03 nan 3.201176e-04 3.201176e-04 3.602283e-02 2.931159e-02 3.602283e-02
3.400000e-02 1.745740e-02 4.121127e-04 1.745740e-02 1.119839e-02 4.090689e-04 1.119839e-02 6.976621e-03 4.056395e-04 6.976621e-03 1.705245e-03 3.932541e-04 1.705245e-03 nan 3.612512e-04 3.612512e-04 3.719256e-02 3.027099e-02 3.719256e-02
3.500000e-02 1.804223e-02 4.586055e-04 1.804223e-02 1.175490e-02 4.553517e-04 1.175490e-02 7.451561e-03 4.516859e-04 7.451561e-03 1.975077e-03 4.384482e-04 1.975077e-03 nan 4.042535e-04 4.042535e-04 3.836223e-02 3.122938e-02 3.836223e-02
3.600000e-02 1.862754e-02 5.069530e-04 1.862754e-02 1.231345e-02 5.034879e-04 1.231345e-02 7.931670e-03 4.995843e-04 7.931670e-03 2.251447e-03 4.854897e-04 2.251447e-03 nan 4.490962e-04 4.490962e-04 3.953183e-02 3.218674e-02 3.953183e-02
3.700000e-02 1.921334e-02 5.571245e-04 1.921334e-02 1.287393e-02 5.534470e-04 1.287393e-02 8.416707e-03 5.493044e-04 8.416707e-03 2.534266e-03 5.343494e-04 2.534266e-03 nan 4.957523e-04 4.957523e-04 4.070136e-02 3.314305e-02 4.070136e-02
3.800000e-02 1.979964e-02 6.090909e-04 1.979964e-02 1.343627e-02 6.052001e-04 1.343627e-02 8.906451e-03 6.008175e-04 8.906451e-03 2.823445e-03 5.849991e-04 2.823445e-03 7.225645e-05 5.441957e-04 5.441957e-04 4.187081e-02 3.409828e-02 4.187081e-02
3.900000e-02 2.038646e-02 6.628239e-04 2.038646e-02 1.400036e-02 6.587190e-04 1.400036e-02 9.400692e-03 6.540956e-04 9.400692e-03 3.118896e-03 6.374117e-04 3.118896e-03 3.876276e-04 5.944010e-04 5.944010e-04 4.304019e-02 3.505240e-02 4.304019e-02
4.000000e-02 2.097380e-02 7.321315e-04 2.097380e-02 1.456615e-02 7.139769e-04 1.456615e-02 9.899234e-03 7.091122e-04 9.899234e-03 3.420530e-03 6.915611e-04 3.420530e-03 5.862143e-04 6.463437e-04 6.463437e-04 4.420948e-02 3.600539e-02 4.420948e-02
4.100000e-02 2.156167e-02 8.800743e-04 2.156167e-02 1.513356e-02 8.419192e-04 1.513356e-02 1.040190e-02 7.996662e-04 1.040190e-02 3.728260e-03 7.474220e-04 3.728260e-03 7.763665e-04 7.167633e-04 7.763665e-04 4.537870e-02 3.695722e-02 4.537870e-02
4.200000e-02 2.215009e-02 1.032601e-03 2.215009e-02 1.570254e-02 9.923117e-04 1.570254e-02 1.090851e-02 9.476843e-04 1.090851e-02 4.041998e-03 8.049700e-04 4.041998e-03 9.710446e-04 8.335349e-04 9.710446e-04 4.654783e-02 3.790787e-02 4.654783e-02
4.300000e-02 2.273908e-02 1.189634e-03 2.273908e-02 1.627304e-02 1.147180e-03 1.627304e-02 1.141890e-02 1.100145e-03 1.141890e-02 4.361658e-03 9.370673e-04 4.361658e-03 1.170231e-03 9.194374e-04 1.170231e-03 4.771687e-02 3.885731e-02 4.771687e-02
4.400000e-02 2.332863e-02 1.351105e-03 2.332863e-02 1.684500e-02 1.306453e-03 1.684500e-02 1.193294e-02 1.256976e-03 1.193294e-02 4.687154e-03 1.085358e-03 4.687154e-03 1.373907e-03 1.049671e-03 1.373907e-03 4.888582e-02 3.980551e-02 4.888582e-02
4.500000e-02 2.391876e-02 1.516952e-03 2.391876e-02 1.741838e-02 1.470070e-03 1.741838e-02 1.245049e-02 1.418114e-03 1.245049e-02 5.018401e-03 1.237834e-03 5.018401e-03 1.582055e-03 1.087251e-03 1.582055e-03 5.005468e-02 4.075245e-02 5.005468e-02
4.600000e-02 2.450948e-02 1.687124e-03 2.450948e-02 1.799315e-02 1.637976e-03 1.799315e-02 1.297140e-02 1.583504e-03 1.297140e-02 5.355315e-03 1.394434e-03 5.355315e-03 1.794659e-03 1.193502e-03 1.794659e-03 5.122345e-02 4.169811e-02 5.122345e-02


==> data/lsa_growth_vs_grid.dat <==
N nu g_step g_time
6.40000000e+01 1.48058047e-04 8.11789655e-03 1.19143491e+01
1.28000000e+02 2.96116093e-04 7.00182999e-03 2.05526756e+01
2.56000000e+02 5.92232187e-04 4.80815990e-03 2.82270637e+01
5.12000000e+02 1.18446437e-03 5.69203019e-04 6.68319282e+00


==> data/lsa_growth_vs_k.dat <==
kdx g_omega g_1.9 g_1.5 g_1.0
6.54498469e-02 -1.26781738e-06 -1.26805987e-06 -1.26805987e-06 -1.26805987e-06
7.32354737e-02 -1.58738546e-06 -1.58786784e-06 -1.58786784e-06 -1.58786784e-06
8.10211004e-02 -1.94283382e-06 -1.94366763e-06 -1.94366763e-06 -1.94366762e-06
8.88067271e-02 -2.33416243e-06 -2.33548623e-06 -2.33548622e-06 -2.33548622e-06
9.65923538e-02 -2.76137124e-06 -2.76335335e-06 -2.76335335e-06 -2.76335335e-06
1.04377980e-01 -3.22446019e-06 -3.22730148e-06 -3.22730148e-06 -3.22730148e-06
1.12163607e-01 -3.72342921e-06 -3.72736582e-06 -3.72736582e-06 -3.72736581e-06
1.19949234e-01 -4.25827821e-06 -4.26358433e-06 -4.26358432e-06 -4.26358432e-06
1.27734861e-01 -4.82900708e-06 -4.83599771e-06 -4.83599771e-06 -4.83599770e-06
1.35520487e-01 -5.43561568e-06 -5.44464943e-06 -5.44464943e-06 -5.44464942e-06
1.43306114e-01 -6.07810386e-06 -6.08958574e-06 -6.08958573e-06 -6.08958572e-06
1.51091741e-01 -6.75647143e-06 -6.77085560e-06 -6.77085560e-06 -6.77085559e-06
1.58877367e-01 -7.47071814e-06 -7.48851080e-06 -7.48851080e-06 -7.48851078e-06
1.66662994e-01 -8.22084375e-06 -8.24260590e-06 -8.24260589e-06 -8.24260587e-06
1.74448621e-01 -9.00684794e-06 -9.03319820e-06 -9.03319820e-06 -9.03319818e-06
1.82234247e-01 -9.82873037e-06 -9.86034786e-06 -9.86034785e-06 -9.86034782e-06
1.90019874e-01 -1.06864906e-05 -1.07241178e-05 -1.07241178e-05 -1.07241177e-05
1.97805501e-01 -1.15801283e-05 -1.16238313e-05 -1.16238313e-05 -1.16238313e-05
2.05591128e-01 -1.25096428e-05 -1.25601379e-05 -1.25601336e-05 -1.25601402e-05
2.13376754e-01 -1.34750336e-05 -1.35331027e-05 -1.35331052e-05 -1.35331066e-05
2.21162381e-01 -1.44763000e-05 -1.45427894e-05 -1.45427894e-05 -1.45427892e-05
2.28948008e-01 -1.55134414e-05 -1.55892494e-05 -1.55892446e-05 -1.55892494e-05
2.36733634e-01 -1.65864568e-05 -1.66725492e-05 -1.66725484e-05 -1.66725499e-05
2.44519261e-01 -1.76953455e-05 -1.77927546e-05 -1.77927563e-05 -1.77927563e-05
2.52304888e-01 -1.88401064e-05 -1.89499362e-05 -1.89499362e-05 -1.89499327e-05
2.60090515e-01 -2.00207384e-05 -2.01441596e-05 -2.01441596e-05 -2.01441596e-05
2.67876141e-01 -2.12372404e-05 -2.13754985e-05 -2.13754936e-05 -2.13754983e-05
2.75661768e-01 -2.24896111e-05 -2.26440272e-05 -2.26440255e-05 -2.26440272e-05
2.83447395e-01 -2.37778489e-05 -2.39498210e-05 -2.39498206e-05 -2.39498224e-05
2.91233021e-01 -2.51019525e-05 -2.52929630e-05 -2.52929630e-05 -2.52929630e-05
2.99018648e-01 -2.64619201e-05 -2.66735300e-05 -2.66735300e-05 -2.66735284e-05
3.06804275e-01 -2.78577498e-05 -2.80916064e-05 -2.80916050e-05 -2.80916067e-05
3.14589901e-01 -2.92894398e-05 -2.95472788e-05 -2.95472788e-05 -2.95472775e-05
3.22375528e-01 -3.07569878e-05 -3.10406341e-05 -3.10406341e-05 -3.10406341e-05
3.30161155e-01 -3.22603917e-05 -3.25717629e-05 -3.25717629e-05 -3.25717627e-05
3.37946782e-01 -3.37996488e-05 -3.41407560e-05 -3.41407575e-05 -3.41407575e-05
3.45732408e-01 -3.53747567e-05 -3.57477126e-05 -3.57477121e-05 -3.57477118e-05
3.53518035e-01 -3.69857124e-05 -3.73927243e-05 -3.73927251e-05 -3.73927248e-05
3.61303662e-01 -3.86325129e-05 -3.90758934e-05 -3.90758945e-05 -3.90758945e-05
3.69089288e-01 -4.03151549e-05 -4.07973222e-05 -4.07973222e-05 -4.07973222e-05
3.76874915e-01 -4.20336351e-05 -4.25571121e-05 -4.25571117e-05 -4.25571121e-05
3.84660542e-01 -4.37879496e-05 -4.43553704e-05 -4.43553703e-05 -4.43553697e-05
3.92446168e-01 -4.55780946e-05 -4.61922052e-05 -4.61922056e-05 -4.61922048e-05
4.00231795e-01 -4.74040659e-05 -4.80677277e-05 -4.80677284e-05 -4.80677284e-05
4.08017422e-01 -4.92658591e-05 -4.99820508e-05 -4.99820520e-05 -4.99820520e-05
4.15803049e-01 -5.11634693e-05 -5.19352912e-05 -5.19352918e-05 -5.19352914e-05
4.23588675e-01 -5.30968917e-05 -5.39275656e-05 -5.39275655e-05 -5.39275656e-05
4.31374302e-01 -5.50661210e-05 -5.59589934e-05 -5.59589936e-05 -5.59589936e-05
4.39159929e-01 -5.70711515e-05 -5.80296982e-05 -5.80296981e-05 -5.80296980e-05
4.46945555e-01 -5.91119774e-05 -6.01398041e-05 -6.01398041e-05 -6.01398041e-05
4.54731182e-01 -6.11885924e-05 -6.22894385e-05 -6.22894386e-05 -6.22894386e-05
4.62516809e-01 -6.33009900e-05 -6.44787312e-05 -6.44787312e-05 -6.44787312e-05
4.70302435e-01 -6.54491633e-05 -6.67078135e-05 -6.67078137e-05 -6.67078131e-05
4.78088062e-01 -6.76331050e-05 -6.89768206e-05 -6.89768203e-05 -6.89768206e-05
4.85873689e-01 -6.98528073e-05 -7.12858883e-05 -7.12858883e-05 -7.12858883e-05
4.93659316e-01 -7.21082624e-05 -7.36351559e-05 -7.36351559e-05 -7.36351558e-05
5.01444942e-01 -7.43994616e-05 -7.60247647e-05 -7.60247649e-05 -7.60247648e-05
5.09230569e-01 -7.67263962e-05 -7.84548587e-05 -7.84548590e-05 -7.84548586e-05
5.17016196e-01 -7.90890569e-05 -8.09255845e-05 -8.09255842e-05 -8.09255844e-05
5.24801822e-01 -8.14874339e-05 -8.34370900e-05 -8.34370900e-05 -8.34370897e-05
5.32587449e-01 -8.39215171e-05 -8.59895265e-05 -8.59895265e-05 -8.59895265e-05
5.40373076e-01 -8.63912957e-05 -8.85830475e-05 -8.85830475e-05 -8.85830474e-05
5.48158703e-01 -8.88967586e-05 -9.12178088e-05 -9.12178088e-05 -9.12178090e-05
5.55944329e-01 -9.14378941e-05 -9.38939684e-05 -9.38939688e-05 -9.38939691e-05
5.63729956e-01 -9.40146902e-05 -9.66116883e-05 -9.66116886e-05 -9.66116885e-05
5.71515583e-01 -9.66271339e-05 -9.93711306e-05 -9.93711305e-05 -9.93711309e-05
5.79301209e-01 -9.92752122e-05 -1.02172461e-04 -1.02172461e-04 -1.02172461e-04
5.87086836e-01 -1.01958911e-04 -1.05015848e-04 -1.05015848e-04 -1.05015848e-04
5.94872463e-01 -1.04678216e-04 -1.07901462e-04 -1.07901462e-04 -1.07901462e-04
6.02658089e-01 -1.07433113e-04 -1.10829476e-04 -1.10829476e-04 -1.10829476e-04
6.10443716e-01 -1.10223585e-04 -1.13800066e-04 -1.13800065e-04 -1.13800066e-04
6.18229343e-01 -1.13049617e-04 -1.16813409e-04 -1.16813409e-04 -1.16813409e-04
6.26014970e-01 -1.15911191e-04 -1.19869686e-04 -1.19869686e-04 -1.19869686e-04
6.33800596e-01 -1.18808290e-04 -1.22969079e-04 -1.22969080e-04 -1.22969080e-04
6.41586223e-01 -1.21740895e-04 -1.26111776e-04 -1.26111776e-04 -1.26111776e-04
6.49371850e-01 -1.24708989e-04 -1.29297962e-04 -1.29297962e-04 -1.29297962e-04
6.57157476e-01 -1.27712550e-04 -1.32527830e-04 -1.32527830e-04 -1.32527830e-04
6.64943103e-01 -1.30751559e-04 -1.35801571e-04 -1.35801571e-04 -1.35801571e-04
6.72728730e-01 -1.33825995e-04 -1.39119381e-04 -1.39119381e-04 -1.39119381e-04
6.80514356e-01 -1.36935835e-04 -1.42481458e-04 -1.42481458e-04 -1.42481458e-04
6.88299983e-01 -1.40081057e-04 -1.45888003e-04 -1.45888003e-04 -1.45888004e-04
6.96085610e-01 -1.43261637e-04 -1.49339219e-04 -1.49339219e-04 -1.49339219e-04
7.03871237e-01 -1.46477551e-04 -1.52835311e-04 -1.52835311e-04 -1.52835312e-04
7.11656863e-01 -1.49728774e-04 -1.56376488e-04 -1.56376488e-04 -1.56376488e-04
7.19442490e-01 -1.53015279e-04 -1.59962960e-04 -1.59962960e-04 -1.59962960e-04
7.27228117e-01 -1.56337040e-04 -1.63594939e-04 -1.63594939e-04 -1.63594939e-04
7.35013743e-01 -1.59694028e-04 -1.67272643e-04 -1.67272643e-04 -1.67272643e-04
7.42799370e-01 -1.63086214e-04 -1.70996289e-04 -1.70996289e-04 -1.70996289e-04
7.50584997e-01 -1.66513570e-04 -1.74766098e-04 -1.74766098e-04 -1.74766098e-04
7.58370623e-01 -1.69976063e-04 -1.78582294e-04 -1.78582294e-04 -1.78582294e-04
7.66156250e-01 -1.73473662e-04 -1.82445102e-04 -1.82445102e-04 -1.82445102e-04
7.73941877e-01 -1.77006335e-04 -1.86354750e-04 -1.86354750e-04 -1.86354750e-04
7.81727504e-01 -1.80574046e-04 -1.90311471e-04 -1.90311471e-04 -1.90311471e-04
7.89513130e-01 -1.84176762e-04 -1.94315497e-04 -1.94315497e-04 -1.94315497e-04
7.97298757e-01 -1.87814446e-04 -1.98367065e-04 -1.98367065e-04 -1.98367065e-04
8.05084384e-01 -1.91487061e-04 -2.02466413e-04 -2.02466413e-04 -2.02466413e-04
8.12870010e-01 -1.95194569e-04 -2.06613783e-04 -2.06613783e-04 -2.06613783e-04
8.20655637e-01 -1.98936930e-04 -2.10809419e-04 -2.10809419e-04 -2.10809419e-04
8.28441264e-01 -2.02714103e-04 -2.15053567e-04 -2.15053567e-04 -2.15053566e-04
8.36226890e-01 -2.06526046e-04 -2.19346475e-04 -2.19346475e-04 -2.19346475e-04
8.44012517e-01 -2.10372716e-04 -2.23688396e-04 -2.23688396e-04 -2.23688396e-04
8.51798144e-01 -2.14254069e-04 -2.28079584e-04 -2.28079584e-04 -2.28079584e-04
8.59583771e-01 -2.18170059e-04 -2.32520295e-04 -2.32520295e-04 -2.32520295e-04
8.67369397e-01 -2.22120639e-04 -2.37010789e-04 -2.37010789e-04 -2.37010789e-04
8.75155024e-01 -2.26105760e-04 -2.41551327e-04 -2.41551327e-04 -2.41551327e-04
8.82940651e-01 -2.30125373e-04 -2.46142173e-04 -2.46142173e-04 -2.46142173e-04
8.90726277e-01 -2.34179426e-04 -2.50783595e-04 -2.50783595e-04 -2.50783595e-04
8.98511904e-01 -2.38267867e-04 -2.55475862e-04 -2.55475861e-04 -2.55475862e-04
9.06297531e-01 -2.42390642e-04 -2.60219245e-04 -2.60219245e-04 -2.60219245e-04
9.14083158e-01 -2.46547694e-04 -2.65014020e-04 -2.65014020e-04 -2.65014020e-04
9.21868784e-01 -2.50738968e-04 -2.69860462e-04 -2.69860462e-04 -2.69860462e-04
9.29654411e-01 -2.54964404e-04 -2.74758853e-04 -2.74758853e-04 -2.74758853e-04
9.37440038e-01 -2.59223943e-04 -2.79709473e-04 -2.79709472e-04 -2.79709472e-04
9.45225664e-01 -2.63517522e-04 -2.84712606e-04 -2.84712607e-04 -2.84712607e-04
9.53011291e-01 -2.67845078e-04 -2.89768542e-04 -2.89768542e-04 -2.89768542e-04
9.60796918e-01 -2.72206546e-04 -2.94877567e-04 -2.94877567e-04 -2.94877567e-04
9.68582544e-01 -2.76601859e-04 -3.00039975e-04 -3.00039975e-04 -3.00039975e-04
9.76368171e-01 -2.81030949e-04 -3.05256060e-04 -3.05256060e-04 -3.05256060e-04
9.84153798e-01 -2.85493745e-04 -3.10526118e-04 -3.10526118e-04 -3.10526118e-04
9.91939425e-01 -2.89990176e-04 -3.15850449e-04 -3.15850449e-04 -3.15850449e-04
9.99725051e-01 -2.94520168e-04 -3.21229355e-04 -3.21229355e-04 -3.21229355e-04
1.00751068e+00 -2.99083646e-04 -3.26663139e-04 -3.26663139e-04 -3.26663139e-04
1.01529630e+00 -3.03680531e-04 -3.32152107e-04 -3.32152107e-04 -3.32152107e-04
1.02308193e+00 -3.08310744e-04 -3.37696570e-04 -3.37696570e-04 -3.37696570e-04
1.03086756e+00 -3.12974204e-04 -3.43296838e-04 -3.43296838e-04 -3.43296838e-04
1.03865318e+00 -3.17670829e-04 -3.48953223e-04 -3.48953223e-04 -3.48953223e-04
1.04643881e+00 -3.22400531e-04 -3.54666043e-04 -3.54666043e-04 -3.54666043e-04
1.05422444e+00 -3.27163225e-04 -3.60435615e-04 -3.60435615e-04 -3.60435615e-04
1.06201006e+00 -3.31958821e-04 -3.66262260e-04 -3.66262260e-04 -3.66262260e-04
1.06979569e+00 -3.36787228e-04 -3.72146299e-04 -3.72146299e-04 -3.72146299e-04
1.07758132e+00 -3.41648351e-04 -3.78088058e-04 -3.78088059e-04 -3.78088059e-04
1.08536694e+00 -3.46542096e-04 -3.84087865e-04 -3.84087865e-04 -3.84087865e-04
1.09315257e+00 -3.51468363e-04 -3.90146047e-04 -3.90146047e-04 -3.90146047e-04
1.10093820e+00 -3.56427054e-04 -3.96262936e-04 -3.96262936e-04 -3.96262936e-04
1.10872383e+00 -3.61418066e-04 -4.02438866e-04 -4.02438866e-04 -4.02438866e-04
1.11650945e+00 -3.66441294e-04 -4.08674172e-04 -4.08674172e-04 -4.08674172e-04
1.12429508e+00 -3.71496631e-04 -4.14969192e-04 -4.14969192e-04 -4.14969192e-04
1.13208071e+00 -3.76583967e-04 -4.21324264e-04 -4.21324264e-04 -4.21324264e-04
1.13986633e+00 -3.81703191e-04 -4.27739731e-04 -4.27739731e-04 -4.27739731e-04
1.14765196e+00 -3.86854189e-04 -4.34215936e-04 -4.34215936e-04 -4.34215936e-04
1.15543759e+00 -3.92036844e-04 -4.40753224e-04 -4.40753224e-04 -4.40753224e-04
1.16322321e+00 -3.97251037e-04 -4.47351942e-04 -4.47351942e-04 -4.47351942e-04
1.17100884e+00 -4.02496645e-04 -4.54012440e-04 -4.54012440e-04 -4.54012440e-04
1.17879447e+00 -4.07773546e-04 -4.60735067e-04 -4.60735067e-04 -4.60735067e-04
1.18658009e+00 -4.13081611e-04 -4.67520177e-04 -4.67520177e-04 -4.67520177e-04
1.19436572e+00 -4.18420711e-04 -4.74368123e-04 -4.74368123e-04 -4.74368123e-04
1.20215135e+00 -4.23790714e-04 -4.81279261e-04 -4.81279261e-04 -4.81279261e-04
1.20993697e+00 -4.29191485e-04 -4.88253949e-04 -4.88253949e-04 -4.88253949e-04
1.21772260e+00 -4.34622887e-04 -4.95292544e-04 -4.95292544e-04 -4.95292544e-04
1.22550823e+00 -4.40084777e-04 -5.02395408e-04 -5.02395408e-04 -5.02395408e-04
1.23329385e+00 -4.45577014e-04 -5.09562902e-04 -5.09562902e-04 -5.09562902e-04
1.24107948e+00 -4.51099451e-04 -5.16795389e-04 -5.16795389e-04 -5.16795389e-04
1.24886511e+00 -4.56651939e-04 -5.24093233e-04 -5.24093233e-04 -5.24093233e-04
1.25665073e+00 -4.62234326e-04 -5.31456799e-04 -5.31456799e-04 -5.31456799e-04
1.26443636e+00 -4.67846456e-04 -5.38886455e-04 -5.38886455e-04 -5.38886455e-04
1.27222199e+00 -4.73488171e-04 -5.46382567e-04 -5.46382567e-04 -5.46382567e-04
1.28000761e+00 -4.79159311e-04 -5.53945505e-04 -5.53945505e-04 -5.53945505e-04
1.28779324e+00 -4.84859711e-04 -5.61575637e-04 -5.61575637e-04 -5.61575637e-04
1.29557887e+00 -4.90589203e-04 -5.69273335e-04 -5.69273335e-04 -5.69273335e-04
1.30336449e+00 -4.96347617e-04 -5.77038969e-04 -5.77038969e-04 -5.77038969e-04
1.31115012e+00 -5.02134779e-04 -5.84872911e-04 -5.84872911e-04 -5.84872911e-04
1.31893575e+00 -5.07950512e-04 -5.92775534e-04 -5.92775534e-04 -5.92775534e-04
1.32672137e+00 -5.13794635e-04 -6.00747210e-04 -6.00747210e-04 -6.00747210e-04
1.33450700e+00 -5.19666965e-04 -6.08788313e-04 -6.08788313e-04 -6.08788313e-04
1.34229263e+00 -5.25567315e-04 -6.16899216e-04 -6.16899216e-04 -6.16899216e-04
1.35007825e+00 -5.31495495e-04 -6.25080293e-04 -6.25080293e-04 -6.25080293e-04
1.35786388e+00 -5.37451309e-04 -6.33331918e-04 -6.33331918e-04 -6.33331918e-04
1.36564951e+00 -5.43434562e-04 -6.41654465e-04 -6.41654465e-04 -6.41654465e-04
1.37343513e+00 -5.49445051e-04 -6.50048308e-04 -6.50048308e-04 -6.50048308e-04
1.38122076e+00 -5.55482573e-04 -6.58513819e-04 -6.58513819e-04 -6.58513819e-04
1.38900639e+00 -5.61546919e-04 -6.67051373e-04 -6.67051373e-04 -6.67051373e-04
1.39679201e+00 -5.67637877e-04 -6.75661342e-04 -6.75661342e-04 -6.75661342e-04
1.40457764e+00 -5.73755232e-04 -6.84344099e-04 -6.84344099e-04 -6.84344099e-04
1.41236327e+00 -5.79898765e-04 -6.93100013e-04 -6.93100013e-04 -6.93100013e-04
1.42014889e+00 -5.86068253e-04 -7.01929458e-04 -7.01929458e-04 -7.01929458e-04
1.42793452e+00 -5.92263469e-04 -7.10832800e-04 -7.10832800e-04 -7.10832800e-04
1.43572015e+00 -5.98484182e-04 -7.19810410e-04 -7.19810411e-04 -7.19810411e-04
1.44350577e+00 -6.04730158e-04 -7.28862655e-04 -7.28862655e-04 -7.28862655e-04
1.45129140e+00 -6.11001159e-04 -7.37989900e-04 -7.37989900e-04 -7.37989900e-04
1.45907703e+00 -6.17296941e-04 -7.47192509e-04 -7.47192509e-04 -7.47192509e-04
1.46686265e+00 -6.23617260e-04 -7.56470845e-04 -7.56470845e-04 -7.56470845e-04
1.47464828e+00 -6.29961864e-04 -7.65825268e-04 -7.65825268e-04 -7.65825268e-04
1.48243391e+00 -6.36330498e-04 -7.75256137e-04 -7.75256137e-04 -7.75256137e-04
1.49021953e+00 -6.42722906e-04 -7.84763808e-04 -7.84763808e-04 -7.84763808e-04
1.49800516e+00 -6.49138822e-04 -7.94348635e-04 -7.94348635e-04 -7.94348635e-04
1.50579079e+00 -6.55577981e-04 -8.04010969e-04 -8.04010969e-04 -8.04010969e-04
1.51357641e+00 -6.62040112e-04 -8.13751159e-04 -8.13751159e-04 -8.13751159e-04
1.52136204e+00 -6.68524939e-04 -8.23569549e-04 -8.23569549e-04 -8.23569549e-04
1.52914767e+00 -6.75032182e-04 -8.33466483e-04 -8.33466483e-04 -8.33466483e-04
1.53693329e+00 -6.81561558e-04 -8.43442299e-04 -8.43442299e-04 -8.43442299e-04
1.54471892e+00 -6.88112777e-04 -8.53497333e-04 -8.53497333e-04 -8.53497333e-04
1.55250455e+00 -6.94685548e-04 -8.63631915e-04 -8.63631915e-04 -8.63631915e-04
1.56029017e+00 -7.01279572e-04 -8.73846373e-04 -8.73846373e-04 -8.73846373e-04
1.56807580e+00 -7.07894548e-04 -8.84141031e-04 -8.84141031e-04 -8.84141031e-04
1.57586143e+00 -7.14530169e-04 -8.94516208e-04 -8.94516208e-04 -8.94516208e-04
1.58364705e+00 -7.21186125e-04 -9.04972216e-04 -9.04972216e-04 -9.04972216e-04
1.59143268e+00 -7.27862100e-04 -9.15509366e-04 -9.15509366e-04 -9.15509366e-04
1.59921831e+00 -7.34557774e-04 -9.26127960e-04 -9.26127960e-04 -9.26127960e-04
1.60700393e+00 -7.41272822e-04 -9.36828297e-04 -9.36828297e-04 -9.36828297e-04
1.61478956e+00 -7.48006915e-04 -9.47610670e-04 -9.47610670e-04 -9.47610670e-04
1.62257519e+00 -7.54759718e-04 -9.58475365e-04 -9.58475365e-04 -9.58475365e-04
1.63036081e+00 -7.61530892e-04 -9.69422662e-04 -9.69422662e-04 -9.69422662e-04
1.63814644e+00 -7.68320094e-04 -9.80452835e-04 -9.80452835e-04 -9.80452835e-04
1.64593207e+00 -7.75126974e-04 -9.91566150e-04 -9.91566150e-04 -9.91566150e-04
1.65371769e+00 -7.81951179e-04 -1.00276287e-03 -1.00276287e-03 -1.00276287e-03
1.66150332e+00 -7.88792351e-04 -1.01404324e-03 -1.01404324e-03 -1.01404324e-03
1.66928895e+00 -7.95650125e-04 -1.02540751e-03 -1.02540751e-03 -1.02540751e-03
1.67707457e+00 -8.02524134e-04 -1.03685591e-03 -1.03685591e-03 -1.03685591e-03
1.68486020e+00 -8.09414003e-04 -1.04838867e-03 -1.04838867e-03 -1.04838867e-03
1.69264583e+00 -8.16319355e-04 -1.06000602e-03 -1.06000602e-03 -1.06000602e-03
1.70043145e+00 -8.23239805e-04 -1.07170815e-03 -1.07170815e-03 -1.07170815e-03
1.70821708e+00 -8.30174964e-04 -1.08349527e-03 -1.08349527e-03 -1.08349527e-03
1.71600271e+00 -8.37124438e-04 -1.09536758e-03 -1.09536758e-03 -1.09536758e-03
1.72378833e+00 -8.44087829e-04 -1.10732524e-03 -1.10732524e-03 -1.10732524e-03
1.73157396e+00 -8.51064731e-04 -1.11936843e-03 -1.11936843e-03 -1.11936843e-03
1.73935959e+00 -8.58054735e-04 -1.13149731e-03 -1.13149731e-03 -1.13149731e-03
1.74714521e+00 -8.65057425e-04 -1.14371203e-03 -1.14371203e-03 -1.14371203e-03
1.75493084e+00 -8.72072381e-04 -1.15601271e-03 -1.15601271e-03 -1.15601271e-03
1.76271647e+00 -8.79099177e-04 -1.16839949e-03 -1.16839949e-03 -1.16839949e-03
1.77050209e+00 -8.86137382e-04 -1.18087247e-03 -1.18087247e-03 -1.18087247e-03
1.77828772e+00 -8.93186559e-04 -1.19343176e-03 -1.19343176e-03 -1.19343176e-03
1.78607335e+00 -9.00246264e-04 -1.20607742e-03 -1.20607742e-03 -1.20607742e-03
1.79385897e+00 -9.07316052e-04 -1.21880954e-03 -1.21880954e-03 -1.21880954e-03
1.80164460e+00 -9.14395467e-04 -1.23162817e-03 -1.23162817e-03 -1.23162817e-03
1.80943023e+00 -9.21484050e-04 -1.24453335e-03 -1.24453335e-03 -1.24453335e-03
1.81721585e+00 -9.28581338e-04 -1.25752510e-03 -1.25752510e-03 -1.25752510e-03
1.82500148e+00 -9.35686858e-04 -1.27060344e-03 -1.27060344e-03 -1.27060344e-03
1.83278711e+00 -9.42800135e-04 -1.28376836e-03 -1.28376836e-03 -1.28376836e-03
1.84057274e+00 -9.49920686e-04 -1.29701983e-03 -1.29701983e-03 -1.29701983e-03
1.84835836e+00 -9.57048022e-04 -1.31035781e-03 -1.31035781e-03 -1.31035781e-03
1.85614399e+00 -9.64181651e-04 -1.32378225e-03 -1.32378225e-03 -1.32378225e-03
1.86392962e+00 -9.71321072e-04 -1.33729306e-03 -1.33729306e-03 -1.33729306e-03
1.87171524e+00 -9.78465777e-04 -1.35089016e-03 -1.35089016e-03 -1.35089016e-03
1.87950087e+00 -9.85615256e-04 -1.36457342e-03 -1.36457342e-03 -1.36457342e-03
1.88728650e+00 -9.92768988e-04 -1.37834270e-03 -1.37834270e-03 -1.37834270e-03
1.89507212e+00 -9.99926450e-04 -1.39219787e-03 -1.39219787e-03 -1.39219787e-03
1.90285775e+00 -1.00708711e-03 -1.40613872e-03 -1.40613872e-03 -1.40613872e-03
1.91064338e+00 -1.01425043e-03 -1.42016507e-03 -1.42016507e-03 -1.42016507e-03
1.91842900e+00 -1.02141587e-03 -1.43427670e-03 -1.43427670e-03 -1.43427670e-03
1.92621463e+00 -1.02858287e-03 -1.44847336e-03 -1.44847336e-03 -1.44847336e-03
1.93400026e+00 -1.03575087e-03 -1.46275478e-03 -1.46275478e-03 -1.46275478e-03
1.94178588e+00 -1.04291932e-03 -1.47712068e-03 -1.47712068e-03 -1.47712068e-03
1.94957151e+00 -1.05008764e-03 -1.49157072e-03 -1.49157072e-03 -1.49157072e-03
1.95735714e+00 -1.05725525e-03 -1.50610458e-03 -1.50610458e-03 -1.50610458e-03
1.96514276e+00 -1.06442157e-03 -1.52072189e-03 -1.52072189e-03 -1.52072189e-03
1.97292839e+00 -1.07158600e-03 -1.53542224e-03 -1.53542224e-03 -1.53542224e-03
1.98071402e+00 -1.07874793e-03 -1.55020522e-03 -1.55020522e-03 -1.55020522e-03
1.98849964e+00 -1.08590677e-03 -1.56507038e-03 -1.56507038e-03 -1.56507038e-03
1.99628527e+00 -1.09306190e-03 -1.58001724e-03 -1.58001724e-03 -1.58001724e-03
2.00407090e+00 -1.10021268e-03 -1.59504529e-03 -1.59504529e-03 -1.59504529e-03
2.01185652e+00 -1.10735848e-03 -1.61015399e-03 -1.61015399e-03 -1.61015399e-03
2.01964215e+00 -1.11449866e-03 -1.62534278e-03 -1.62534278e-03 -1.62534278e-03
2.02742778e+00 -1.12163258e-03 -1.64061104e-03 -1.64061104e-03 -1.64061104e-03
2.03521340e+00 -1.12875956e-03 -1.65595816e-03 -1.65595816e-03 -1.65595816e-03
2.04299903e+00 -1.13587893e-03 -1.67138347e-03 -1.67138347e-03 -1.67138347e-03
2.05078466e+00 -1.14299001e-03 -1.68688627e-03 -1.68688627e-03 -1.68688627e-03
2.05857028e+00 -1.15009212e-03 -1.70246582e-03 -1.70246582e-03 -1.70246582e-03
2.06635591e+00 -1.15718453e-03 -1.71812135e-03 -1.71812135e-03 -1.71812135e-03
2.07414154e+00 -1.16426655e-03 -1.73385208e-03 -1.73385208e-03 -1.73385208e-03
2.08192716e+00 -1.17133743e-03 -1.74965714e-03 -1.74965714e-03 -1.74965714e-03
2.08971279e+00 -1.17839644e-03 -1.76553568e-03 -1.76553568e-03 -1.76553568e-03
2.09749842e+00 -1.17921107e-03 -1.78148677e-03 -1.78148677e-03 -1.78148677e-03
2.10528404e+00 -1.16502957e-03 -1.79750945e-03 -1.79750945e-03 -1.79750945e-03
2.11306967e+00 -1.15087106e-03 -1.81360275e-03 -1.81360275e-03 -1.81360275e-03
2.12085530e+00 -1.13673679e-03 -1.82976562e-03 -1.82976562e-03 -1.82976562e-03
2.12864092e+00 -1.12262804e-03 -1.84599699e-03 -1.84599699e-03 -1.84599699e-03
2.13642655e+00 -1.10854607e-03 -1.86229575e-03 -1.86229575e-03 -1.86229575e-03
2.14421218e+00 -1.09449216e-03 -1.87866074e-03 -1.87866074e-03 -1.87866074e-03
2.15199780e+00 -1.08046761e-03 -1.89509076e-03 -1.89509076e-03 -1.89509076e-03
2.15978343e+00 -1.06647371e-03 -1.91158457e-03 -1.91158457e-03 -1.91158457e-03
2.16756906e+00 -1.05251175e-03 -1.92814088e-03 -1.92814088e-03 -1.92814088e-03
2.17535468e+00 -1.03858306e-03 -1.94475835e-03 -1.94475835e-03 -1.94475835e-03
2.18314031e+00 -1.02468894e-03 -1.96143562e-03 -1.96143562e-03 -1.96143562e-03
2.19092594e+00 -1.01083071e-03 -1.97817124e-03 -1.97817124e-03 -1.97817124e-03
2.19871156e+00 -9.97009699e-04 -1.99496376e-03 -1.99496376e-03 -1.99496376e-03
2.20649719e+00 -9.83227246e-04 -2.01181164e-03 -2.01181164e-03 -2.01181164e-03
2.21428282e+00 -9.69484688e-04 -2.02871333e-03 -2.02871333e-03 -2.02871333e-03
2.22206844e+00 -9.55783369e-04 -2.04566721e-03 -2.04566721e-03 -2.04566721e-03
2.22985407e+00 -9.42124639e-04 -2.06267160e-03 -2.06267160e-03 -2.06267160e-03
2.23763970e+00 -9.28509854e-04 -2.07972479e-03 -2.07972479e-03 -2.07972479e-03
2.24542532e+00 -9.14940375e-04 -2.09682501e-03 -2.09682501e-03 -2.09682501e-03
2.25321095e+00 -9.01417567e-04 -2.11397045e-03 -2.11397045e-03 -2.11397045e-03
2.26099658e+00 -8.87942800e-04 -2.13115922e-03 -2.13115922e-03 -2.13115922e-03
2.26878220e+00 -8.74517449e-04 -2.14838941e-03 -2.14838941e-03 -2.14838941e-03
2.27656783e+00 -8.61142892e-04 -2.16565903e-03 -2.16565903e-03 -2.16565903e-03
2.28435346e+00 -8.47820513e-04 -2.18296605e-03 -2.18296605e-03 -2.18296605e-03
2.29213908e+00 -8.34551698e-04 -2.20030838e-03 -2.20030838e-03 -2.20030838e-03
2.29992471e+00 -8.21337836e-04 -2.21768389e-03 -2.21768389e-03 -2.21768389e-03
2.30771034e+00 -8.08180322e-04 -2.23509038e-03 -2.23509038e-03 -2.23509038e-03
2.31549596e+00 -7.95080551e-04 -2.25252559e-03 -2.25252559e-03 -2.25252559e-03
2.32328159e+00 -7.82039923e-04 -2.26998722e-03 -2.26998722e-03 -2.26998722e-03
2.33106722e+00 -7.69059840e-04 -2.28747290e-03 -2.28747290e-03 -2.28747290e-03
2.33885284e+00 -7.56141705e-04 -2.30498020e-03 -2.30498020e-03 -2.30498020e-03
2.34663847e+00 -7.43286925e-04 -2.32250666e-03 -2.32250666e-03 -2.32250666e-03
2.35442410e+00 -7.30496908e-04 -2.34004974e-03 -2.34004974e-03 -2.34004974e-03
2.36220972e+00 -7.17773063e-04 -2.35760683e-03 -2.35760683e-03 -2.35760683e-03
2.36999535e+00 -7.05116801e-04 -2.37517529e-03 -2.37517529e-03 -2.37517529e-03
2.37778098e+00 -6.92529534e-04 -2.39275242e-03 -2.39275242e-03 -2.39275242e-03
2.38556660e+00 -6.80012674e-04 -2.41033544e-03 -2.41033544e-03 -2.41033544e-03
2.39335223e+00 -6.67567634e-04 -2.42792153e-03 -2.42792153e-03 -2.42792153e-03
2.40113786e+00 -6.55195827e-04 -2.44550780e-03 -2.44550780e-03 -2.44550780e-03
2.40892348e+00 -6.42898667e-04 -2.46309131e-03 -2.46309131e-03 -2.46309131e-03
2.41670911e+00 -6.30677565e-04 -2.48066907e-03 -2.48066907e-03 -2.48066907e-03
2.42449474e+00 -6.18533933e-04 -2.49823802e-03 -2.49823802e-03 -2.49823802e-03
2.43228036e+00 -6.06469183e-04 -2.51579504e-03 -2.51579504e-03 -2.51579504e-03
2.44006599e+00 -5.94484723e-04 -2.53333696e-03 -2.49405941e-03 -2.53333696e-03
2.44785162e+00 -5.82581962e-04 -2.55086054e-03 -2.44153229e-03 -2.55086054e-03
2.45563724e+00 -5.70762306e-04 -2.56836251e-03 -2.38806442e-03 -2.56836251e-03
2.46342287e+00 -5.59027158e-04 -2.58583953e-03 -2.33410852e-03 -2.56360229e-03
2.47120850e+00 -5.47377920e-04 -2.60328818e-03 -2.28023869e-03 -2.55876696e-03
2.47899412e+00 -5.35815990e-04 -2.62070502e-03 -2.22715406e-03 -2.55494034e-03
2.48677975e+00 -5.24342763e-04 -2.63808654e-03 -2.17567321e-03 -2.55204294e-03
2.49456538e+00 -5.12959631e-04 -2.64539984e-03 -2.12671627e-03 -2.54998991e-03
2.50235100e+00 -5.01667982e-04 -2.53421948e-03 -2.08127280e-03 -2.54869277e-03
2.51013663e+00 -4.90469199e-04 -2.38795743e-03 -2.04035507e-03 -2.54806116e-03
2.51792226e+00 -4.79364662e-04 -2.18859508e-03 -2.00493877e-03 -2.54800440e-03
2.52570788e+00 -4.68355746e-04 -1.90701518e-03 -1.97589581e-03 -2.54843294e-03
2.53349351e+00 -4.57443819e-04 -1.49892012e-03 -1.95392643e-03 -2.54925970e-03
2.54127914e+00 -4.46630246e-04 -9.13519559e-04 -1.93949908e-03 -2.55040112e-03
2.54906477e+00 2.55794810e-04 -1.48537269e-04 -1.93280680e-03 -2.55177806e-03
2.55685039e+00 4.08237162e-03 6.68126335e-04 -1.93374656e-03 -2.55331656e-03
2.56463602e+00 5.95387772e-03 1.33241770e-03 -1.94192520e-03 -2.55494827e-03
2.57242165e+00 6.82169656e-03 1.70643353e-03 -1.95669097e-03 -2.55661088e-03
2.58020727e+00 6.98100541e-03 1.74177881e-03 -1.97718633e-03 -2.55824820e-03
2.58799290e+00 6.49154204e-03 1.44195827e-03 -2.00241417e-03 -2.55981027e-03
2.59577853e+00 5.25702188e-03 8.52237904e-04 -2.03130890e-03 -2.56125324e-03
2.60356415e+00 2.83951793e-03 8.34800141e-05 -2.06280369e-03 -2.56253920e-03
2.61134978e+00 -3.53955926e-04 -6.83357154e-04 -2.09588759e-03 -2.56363594e-03
2.61913541e+00 -3.44199465e-04 -1.29556652e-03 -2.12964821e-03 -2.56451660e-03
2.62692103e+00 -3.34555905e-04 -1.72218554e-03 -2.16329896e-03 -2.56515933e-03
2.63470666e+00 -3.25026518e-04 -2.00620855e-03 -2.19619161e-03 -2.56554696e-03
2.64249229e+00 -3.15612564e-04 -2.19595033e-03 -2.22781675e-03 -2.56566651e-03
2.65027791e+00 -3.06315297e-04 -2.32520793e-03 -2.25779531e-03 -2.56550889e-03
2.65806354e+00 -2.97135957e-04 -2.41511566e-03 -2.28586442e-03 -2.56506845e-03
2.66584917e+00 -2.88075775e-04 -2.47871569e-03 -2.31186032e-03 -2.56434265e-03
2.67363479e+00 -2.79135970e-04 -2.52420655e-03 -2.33570057e-03 -2.56333165e-03
2.68142042e+00 -2.70317749e-04 -2.55688679e-03 -2.35736709e-03 -2.56203805e-03
2.68920605e+00 -2.61622309e-04 -2.58028137e-03 -2.37689087e-03 -2.56046648e-03
2.69699167e+00 -2.53050831e-04 -2.50248018e-03 -2.39433883e-03 -2.55862340e-03
2.70477730e+00 -2.44604487e-04 -2.41933707e-03 -2.40980290e-03 -2.55651680e-03
2.71256293e+00 -2.36284434e-04 -2.33740933e-03 -2.42339135e-03 -2.55415593e-03
2.72034855e+00 -2.28091817e-04 -2.25670969e-03 -2.43522191e-03 -2.55155116e-03
2.72813418e+00 -2.20027766e-04 -2.17725071e-03 -2.44541659e-03 -2.54871371e-03
2.73591981e+00 -2.12093398e-04 -2.09904481e-03 -2.45409787e-03 -2.54565552e-03
2.74370543e+00 -2.04289815e-04 -2.02210423e-03 -2.46138595e-03 -2.54238911e-03
2.75149106e+00 -1.96618106e-04 -1.94644104e-03 -2.46739688e-03 -2.53892740e-03
2.75927669e+00 -1.89079343e-04 -1.87206714e-03 -2.47224131e-03 -2.53528363e-03
2.76706231e+00 -1.81674583e-04 -1.79899426e-03 -2.47602379e-03 -2.53147127e-03
2.77484794e+00 -1.74404868e-04 -1.72723395e-03 -2.47884241e-03 -2.52750387e-03
2.78263357e+00 -1.67271226e-04 -1.65679756e-03 -2.48078868e-03 -2.52339507e-03
2.79041919e+00 -1.60274664e-04 -1.58769629e-03 -2.48194763e-03 -2.51915845e-03
2.79820482e+00 -1.53416178e-04 -1.51994112e-03 -2.48239803e-03 -2.51480754e-03
2.80599045e+00 -1.46696742e-04 -1.45354287e-03 -2.48221270e-03 -2.51035574e-03
2.81377607e+00 -1.40117317e-04 -1.38851212e-03 -2.48145881e-03 -2.50581629e-03
2.82156170e+00 -1.33678844e-04 -1.32485930e-03 -2.48019831e-03 -2.50120224e-03
2.82934733e+00 -1.27382248e-04 -1.26259462e-03 -2.47848824e-03 -2.49652639e-03
2.83713295e+00 -1.21228435e-04 -1.20172809e-03 -2.47638113e-03 -2.49180133e-03
2.84491858e+00 -1.15218292e-04 -1.14226950e-03 -2.47392538e-03 -2.48703937e-03
2.85270421e+00 -1.09352688e-04 -1.08422845e-03 -2.47116555e-03 -2.48225254e-03
2.86048983e+00 -1.03632475e-04 -1.02761432e-03 -2.46814272e-03 -2.47745257e-03
2.86827546e+00 -9.80584833e-05 -9.72436285e-04 -2.46489476e-03 -2.47265091e-03
2.87606109e+00 -9.26315247e-05 -9.18703290e-04 -2.46145660e-03 -2.46785868e-03
2.88384671e+00 -8.73523916e-05 -8.66424066e-04 -2.45786052e-03 -2.46308669e-03
2.89163234e+00 -8.22218561e-05 -8.15607125e-04 -2.45413633e-03 -2.45834546e-03
2.89941797e+00 -7.72406705e-05 -7.66260750e-04 -2.45031161e-03 -2.45364515e-03
2.90720359e+00 -7.24095663e-05 -7.18392998e-04 -2.44641187e-03 -2.44899562e-03
2.91498922e+00 -6.77292547e-05 -6.72011699e-04 -2.44246077e-03 -2.44440640e-03
2.92277485e+00 -6.32004259e-05 -6.27124447e-04 -2.43848023e-03 -2.43988670e-03
2.93056047e+00 -5.88237489e-05 -5.83738606e-04 -2.43449059e-03 -2.43544540e-03
2.93834610e+00 -5.45998714e-05 -5.41861300e-04 -2.39912870e-03 -2.43109107e-03
2.94613173e+00 -5.05294197e-05 -5.01499416e-04 -2.22112146e-03 -2.42683194e-03
2.95391735e+00 -4.66129982e-05 -4.62659602e-04 -2.04971954e-03 -2.42267593e-03
2.96170298e+00 -4.28511895e-05 -4.25348260e-04 -1.88496394e-03 -2.41863065e-03
2.96948861e+00 -3.92445538e-05 -3.89571550e-04 -1.72689406e-03 -2.41470336e-03
2.97727423e+00 -3.57936294e-05 -3.55335384e-04 -1.57554775e-03 -2.41090104e-03
2.98505986e+00 -3.24989316e-05 -3.22645426e-04 -1.43096122e-03 -2.40723033e-03
2.99284549e+00 -2.93609534e-05 -2.91507090e-04 -1.29316909e-03 -2.37911516e-03
3.00063111e+00 -2.63801648e-05 -2.61925538e-04 -1.16220435e-03 -2.13876943e-03
3.00841674e+00 -2.35570128e-05 -2.33905679e-04 -1.03809836e-03 -1.91088564e-03
3.01620237e+00 -2.08919212e-05 -2.07452166e-04 -9.20880861e-04 -1.69553892e-03
3.02398799e+00 -1.83852907e-05 -1.82569398e-04 -8.10579924e-04 -1.49280028e-03
3.03177362e+00 -1.60374983e-05 -1.59261513e-04 -7.07221982e-04 -1.30273655e-03
3.03955925e+00 -1.38488977e-05 -1.37532392e-04 -6.10831805e-04 -1.12541038e-03
3.04734487e+00 -1.18198188e-05 -1.17385655e-04 -5.21432496e-04 -9.60880220e-04


==> data/lsa_guide.dat <==
N vfrac rate B_peak B_compressive B_other gc_step go_step g_time g_time_std
64 1.0000 omega 3.860000e-02 1.803589e-03 1.362305e-02 2.235206e-02 1.606215e-03 3.280533e+01 2.094095e+01
64 1.0000 1.0 3.860000e-02 3.750000e-02 1.401367e-02 2.135449e-03 2.170962e-03 3.186244e+00 4.318296e-01
64 0.6586 omega 2.542196e-02 1.214600e-03 9.790039e-03 1.442529e-02 4.507722e-04 3.214620e+01 2.055073e+01
64 0.6586 1.0 2.542196e-02 3.769531e-02 1.008301e-02 1.000000e-09 5.446962e-04 1.213834e+00 2.546435e-01
64 0.5000 omega 1.930000e-02 9.307861e-04 7.885742e-03 1.085423e-02 2.542679e-04 3.186074e+01 2.037737e+01
64 0.5000 1.0 1.930000e-02 3.769531e-02 8.129883e-03 1.000000e-09 2.273050e-04 6.672150e-01 1.752641e-01
128 1.0000 omega 3.860000e-02 3.607178e-03 2.192383e-02 2.120751e-02 6.340709e-04 6.225101e+01 3.853921e+01
128 1.0000 1.0 3.860000e-02 3.740234e-02 2.255859e-02 5.329400e-04 5.669802e-04 1.664274e+00 1.792761e-01
128 0.6586 omega 2.542196e-02 2.429199e-03 1.586914e-02 1.367591e-02 2.493956e-04 6.095246e+01 3.777597e+01
128 0.6586 1.0 2.542196e-02 3.759766e-02 1.635742e-02 1.000000e-09 2.163784e-04 9.643816e-01 2.515435e-02
128 0.5000 omega 1.930000e-02 1.852417e-03 1.281738e-02 1.028674e-02 1.305491e-04 6.038992e+01 3.743678e+01
128 0.5000 1.0 1.930000e-02 3.769531e-02 1.320801e-02 1.000000e-09 1.106877e-04 6.498096e-01 -3.317638e-03


==> data/lsa_halfv0.dat <==
N v0 U B_omega B_1.0
1.280000e+02 6.940221e-03 2.000000e-02 3.613281e-03 2.253906e-02
1.280000e+02 3.470110e-03 1.000000e-02 1.855469e-03 1.320313e-02
2.560000e+02 3.470110e-03 1.000000e-02 3.681641e-03 2.210938e-02


==> data/lsa_halfv0_classes.dat <==
N rate B_compressive B_other
128 omega 1.852417e-03 1.281738e-02
128 1.0 3.769531e-02 1.320801e-02
256 omega 3.680420e-03 2.148438e-02
256 1.0 3.769531e-02 2.211914e-02


==> data/lsa_modes.dat <==
rate threshold growth kdx angle rho jlong jtrans b ghost kx ky kz bx by bz
bgk 2.178955e-03 1.278938e-04 2.506205e+00 9.000000e+01 4.977308e-07 7.957493e-02 3.403684e-26 1.167803e-01 8.036443e-01 7.071068e-01 -7.071068e-01 0.000000e+00 7.071068e-01 7.071068e-01 0.000000e+00
omega 3.747559e-03 1.044761e-04 2.579440e+00 9.000000e+01 4.712736e-01 5.238083e-02 2.198180e-31 2.157609e-02 4.547695e-01 1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 1.000000e+00
1.9 1.203613e-02 2.555540e-04 2.577678e+00 9.000000e+01 3.166643e-01 3.547989e-02 3.628208e-31 1.369331e-01 5.109227e-01 0.000000e+00 0.000000e+00 1.000000e+00 7.071068e-01 7.071068e-01 0.000000e+00
1.8 1.694336e-02 2.835297e-04 2.573159e+00 9.000000e+01 2.314781e-01 2.648212e-02 7.280540e-32 1.990370e-01 5.430028e-01 0.000000e+00 1.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 1.000000e+00
1.5 2.153320e-02 2.037664e-05 1.014965e+00 9.000000e+01 1.864047e-03 2.086518e-06 5.021091e-01 4.122201e-01 8.380462e-02 8.944272e-01 4.472136e-01 0.000000e+00 0.000000e+00 0.000000e+00 1.000000e+00
1.0 2.197266e-02 2.057191e-05 1.003243e+00 9.000000e+01 1.809869e-03 1.888998e-06 5.009483e-01 4.153158e-01 8.192409e-02 8.944272e-01 4.472136e-01 0.000000e+00 0.000000e+00 0.000000e+00 1.000000e+00


==> data/lsa_modes_controls.dat <==
case threshold growth kdx angle rho jlong jtrans b ghost kx ky kz bx by bz
pr_omega 3.750000e-03 1.058921e-04 2.579440e+00 9.000000e+01 4.712640e-01 5.237976e-02 1.309530e-31 2.158383e-02 4.547725e-01 0.000000e+00 0.000000e+00 1.000000e+00 7.071068e-01 7.071068e-01 0.000000e+00
pr_1 2.197266e-02 2.057191e-05 1.003240e+00 9.000000e+01 1.809864e-03 1.888963e-06 5.009501e-01 4.153145e-01 8.192368e-02 8.944272e-01 4.472136e-01 0.000000e+00 0.000000e+00 0.000000e+00 1.000000e+00
bgk_1 2.753906e-03 1.214450e-04 2.950146e+00 5.484062e+00 2.327476e-07 4.437316e-12 8.634414e-02 1.570372e-01 7.566184e-01 5.773503e-01 -5.773503e-01 5.773503e-01 6.439495e-01 -5.089278e-01 5.712455e-01
bgk_1_mode_at_omega 2.753906e-03 1.214450e-04 2.950146e+00 5.484062e+00 2.359822e-07 4.493450e-12 8.634414e-02 1.570372e-01 7.566184e-01 5.773503e-01 -5.773503e-01 5.773503e-01 6.439495e-01 -5.089278e-01 5.712455e-01


==> data/lsa_re10000.dat <==
N vfrac rate B_peak B_compressive B_other g_step g_time
256 1.0 omega 2.540000e-02 2.166748e-03 1.535645e-02 1.403975e-02 8.242256e+01
256 1.0 1.0 2.540000e-02 3.750000e-02 1.579590e-02 2.396433e-04 1.406864e+00
256 0.5 omega 1.270000e-02 1.116943e-03 8.935547e-03 6.828735e-03 8.017834e+01
256 0.5 1.0 1.270000e-02 3.769531e-02 9.204102e-03 4.373077e-05 5.134568e-01
512 1.0 omega 2.540000e-02 4.333496e-03 2.504883e-02 1.267639e-02 1.488375e+02
512 1.0 1.0 2.540000e-02 3.925781e-02 2.573242e-02 -1.382324e-06 -1.623030e-02
512 0.5 omega 1.270000e-02 2.221680e-03 1.464844e-02 6.152040e-03 1.444661e+02
512 0.5 1.0 1.270000e-02 3.759766e-02 1.508789e-02 -6.919569e-07 -1.624897e-02


==> data/lsa_runs.dat <==
kind wb Re N g_step g_time t_out diverged
0.000000e+00 0.000000e+00 1.000000e+03 6.400000e+01 2.232200e-02 3.276121e+01 7.400000e-01 1.000000e+00
0.000000e+00 0.000000e+00 1.000000e+03 1.280000e+02 1.839200e-02 5.398656e+01 7.000000e-01 1.000000e+00
0.000000e+00 0.000000e+00 3.000000e+03 2.560000e+02 2.100931e-02 1.233385e+02 3.500000e-01 1.000000e+00
0.000000e+00 0.000000e+00 3.000000e+03 5.120000e+02 1.578525e-02 1.853396e+02 2.500000e-01 1.000000e+00
0.000000e+00 0.000000e+00 1.000000e+04 5.120000e+02 2.311092e-02 2.713526e+02 1.500000e-01 1.000000e+00
1.000000e+00 0.000000e+00 1.000000e+03 6.400000e+01 1.175625e-02 1.725423e+01 2.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 1.000000e+03 1.280000e+02 8.420653e-03 2.471739e+01 3.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 1.000000e+03 2.560000e+02 1.980682e-03 1.162791e+01 3.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 3.000000e+03 6.400000e+01 1.402437e-02 2.058307e+01 1.650000e+00 1.000000e+00
1.000000e+00 0.000000e+00 3.000000e+03 1.280000e+02 1.288583e-02 3.782417e+01 1.780000e+00 1.000000e+00
1.000000e+00 0.000000e+00 3.000000e+03 2.560000e+02 1.063556e-02 6.243776e+01 8.500000e-01 1.000000e+00
1.000000e+00 0.000000e+00 3.000000e+03 5.120000e+02 6.240461e-03 7.327122e+01 6.500000e-01 1.000000e+00
1.000000e+00 0.000000e+00 1.000000e+04 2.560000e+02 1.379595e-02 8.099129e+01 6.500000e-01 1.000000e+00
1.000000e+00 0.000000e+00 1.000000e+04 5.120000e+02 1.243293e-02 1.459789e+02 3.500000e-01 1.000000e+00
2.000000e+00 1.900000e+00 3.000000e+03 1.280000e+02 6.923931e-03 2.032402e+01 1.800000e+00 1.000000e+00
2.000000e+00 1.800000e+00 3.000000e+03 1.280000e+02 3.445168e-03 1.011270e+01 1.830000e+00 1.000000e+00
2.000000e+00 1.500000e+00 3.000000e+03 1.280000e+02 6.392177e-05 1.876314e-01 2.000000e+00 0.000000e+00
2.000000e+00 1.000000e+00 3.000000e+03 1.280000e+02 5.136279e-05 1.507667e-01 2.000000e+00 0.000000e+00
2.000000e+00 1.000000e+00 1.000000e+03 2.560000e+02 -7.465943e-06 -4.383000e-02 3.000000e+00 0.000000e+00
2.000000e+00 1.000000e+00 3.000000e+03 2.560000e+02 -2.398242e-06 -1.407926e-02 3.000000e+00 0.000000e+00
2.000000e+00 1.000000e+00 3.000000e+03 5.120000e+02 -4.932123e-06 -5.790962e-02 3.000000e+00 0.000000e+00
2.000000e+00 1.000000e+00 1.000000e+04 5.120000e+02 -1.384672e-06 -1.625788e-02 9.000000e-01 1.000000e+00


==> data/lsa_runs_halfv0.dat <==
N wb1 g_step g_time
1.280000e+02 0.000000e+00 6.376931e-03 3.743678e+01
1.280000e+02 1.000000e+00 -5.651219e-07 -3.317638e-03
2.560000e+02 0.000000e+00 5.259193e-03 6.174984e+01
2.560000e+02 1.000000e+00 -1.199297e-06 -1.408133e-02


==> data/lsa_sampling.dat <==
quantity sampling value
growth_time_n128_rr_omega A1 3.782417e+01
growth_time_n128_rr_omega K4 3.782417e+01
growth_time_n128_rr_omega KX 3.782417e+01
growth_time_n128_rr_omega ref 3.782417e+01
growth_time_n128_rr_omega_halfv0 A1 3.743678e+01
growth_time_n128_rr_omega_halfv0 K4 3.743678e+01
growth_time_n128_rr_omega_halfv0 KX 3.743678e+01
growth_time_n128_rr_omega_halfv0 ref 3.743678e+01
growth_time_n256_rr_omega K4 6.243776e+01
growth_time_n256_rr_omega KX 6.243776e+01
growth_time_n256_rr_omega ref 6.243776e+01
growth_time_n256_rr_omega_halfv0 K4 6.174984e+01
growth_time_n256_rr_omega_halfv0 KX 6.174984e+01
growth_time_n256_rr_omega_halfv0 ref 6.174984e+01
growth_time_n512_rr_omega K4 7.327122e+01
growth_time_n512_rr_omega KX 7.327122e+01
growth_time_n512_rr_omega ref 7.327122e+01
n128_bgk_omega_noflow C48 2.753462e-03
n128_bgk_omega_noflow ref 2.177044e-03
n128_pr_omega_noflow A0 3.757865e-03
n128_pr_omega_noflow ref 3.746625e-03
n128_rr_1.0_flow A1 2.206580e-02
n128_rr_1.0_flow ref 2.255640e-02
n128_rr_1.0_flow_compr A1 3.748593e-02
n128_rr_1.0_flow_compr K4 3.733176e-02
n128_rr_1.0_flow_compr KX 3.737030e-02
n128_rr_1.0_flow_compr ref 3.737381e-02
n128_rr_1.0_noflow A0 2.199613e-02
n128_rr_1.0_noflow K4 2.195090e-02
n128_rr_1.0_noflow KX 2.195090e-02
n128_rr_1.0_noflow ref 2.193034e-02
n128_rr_1.0_noflow_compr A0 3.796924e-02
n128_rr_1.0_noflow_compr K4 3.785213e-02
n128_rr_1.0_noflow_compr KX 3.785213e-02
n128_rr_1.0_noflow_compr ref 3.785568e-02
n128_rr_1.5_noflow_compr A0 2.707155e-02
n128_rr_1.5_noflow_compr ref 2.699058e-02
n128_rr_1.8_noflow C48 1.922453e-02
n128_rr_1.8_noflow ref 1.692828e-02
n128_rr_1.9_noflow A0 1.207211e-02
n128_rr_1.9_noflow C48 1.571454e-02
n128_rr_1.9_noflow K4 1.203487e-02
n128_rr_1.9_noflow KX 1.203487e-02
n128_rr_1.9_noflow ref 1.203600e-02
n128_rr_omega_flow A1 3.618009e-03
n128_rr_omega_flow C48 4.552857e-03
n128_rr_omega_flow K4 3.606849e-03
n128_rr_omega_flow KX 3.606849e-03
n128_rr_omega_flow ref 3.607188e-03
n128_rr_omega_noflow A0 3.757865e-03
n128_rr_omega_noflow C48 1.308610e-02
n128_rr_omega_noflow K4 3.746274e-03
n128_rr_omega_noflow KX 3.746274e-03
n128_rr_omega_noflow ref 3.746625e-03
nofield_u0.05_rr_1.0 A1 -1.255974e-06
nofield_u0.05_rr_1.0 K4 -1.256333e-06
nofield_u0.05_rr_1.0 KX -1.256333e-06
nofield_u0.05_rr_1.0 ref -1.256333e-06
nofield_u0.05_rr_omega A1 -1.253925e-06
nofield_u0.05_rr_omega K4 -1.253925e-06
nofield_u0.05_rr_omega KX -3.202294e-07
nofield_u0.05_rr_omega ref -1.253925e-06


==> data/lsa_threshold_n128.dat <==
rate threshold
bgk 2.178955e-03
omega 3.747559e-03
1.9 1.203613e-02
1.8 1.694336e-02
1.5 2.153320e-02
1.0 2.197266e-02


==> data/lsa_thresholds_flow.dat <==
Re N B_omega B_1.9 B_1.8 B_1.5 B_1.0
3.000000e+03 6.400000e+01 1.806641e-03 8.066406e-03 1.144531e-02 1.375000e-02 1.402344e-02
3.000000e+03 1.280000e+02 3.613281e-03 1.160156e-02 1.632812e-02 2.214844e-02 2.253906e-02
3.000000e+03 2.560000e+02 7.226562e-03 1.691406e-02 2.343750e-02 3.710938e-02 3.773438e-02
3.000000e+03 5.120000e+02 1.441406e-02 2.531250e-02 3.414063e-02 5.296875e-02 6.421875e-02
1.000000e+04 2.560000e+02 2.163086e-03 8.867188e-03 1.255859e-02 1.550781e-02 1.578125e-02
1.000000e+04 5.120000e+02 4.326172e-03 1.277344e-02 1.792969e-02 2.531250e-02 2.574219e-02


==> data/maps3d.tex.inc <==
Current density $|\mathbf j|$ of the three-dimensional Orszag--Tang vortex at $\mathrm{Re}=1000$, computed with RR on $N=128$, on the planes $z=0$ (top) and $y=0$ (bottom) at $t=0.5$ and $t=1$. Thick black contours: RR; thin blue contours, drawn on top: pseudo-spectral solution ($N_s=128$) evaluated with the same central differences on the same nodes; levels 2.5, 5, 7.5, 10 at $t=0.5$ and 10, 20, 30 at $t=1$.
%%SPLIT%%
Figures~\ref{fig:iso3d} and~\ref{fig:maps3d} show the current density at $\mathrm{Re}=1000$ computed with RR on $N=128$. At $t=0.5$ the current sheets are still mostly aligned with $z$; by $t=1$ they have folded, thinned and multiplied into fully three-dimensional structures (Fig.~\ref{fig:iso3d}). With the same truncation and smoothing applied to both fields their isosurfaces are indistinguishable; the comparison that follows uses neither. Figure~\ref{fig:maps3d} compares the two quantitatively on the planes $z=0$ and $y=0$, which contain the peak current at $t=0.5$. The contours of RR and of the spectral solution nearly coincide at every level. At $t=1$ the thinnest sheets are only a few nodes wide, and the central-difference current shows the same node-to-node ripples in both solutions. Over the whole box, the relative $L^2$ difference of $|\mathbf j|$ is $0.31\%$ at $t=0.5$ and $3.64\%$ at $t=1$, and the peak current differs by $-1.24\%$ and $-3.02\%$. At $t=1$ the reference is itself marginally resolved: its energies agree with those of $N_s=256$ to $2\times10^{-4}$, but its peak current is $4\%$ lower. We first quantify the convergence at $\mathrm{Re}=100$, where the spectral solution is resolved at all times, and return to $\mathrm{Re}=1000$ at the end of this section.


==> data/maps3d_stats.txt <==
{0.5: {'l2': 0.003085093971903751, 'mlb': 12.44031047821045, 'msp': 12.595965385437012, 'loc': (64, 0, 0), 'levels': [2.5, 5.0, 7.5, 10.0]}, 1.0: {'l2': 0.03644820601600466, 'mlb': 38.6021614074707, 'msp': 39.80253601074219, 'loc': (32, 110, 57), 'levels': [10, 20, 30]}}


==> data/mech_n128_halfv0.dat <==
t J W divB divU trA fmin
0.00000000e+00 5.30098391e+00 3.99839381e+00 1.52759992e-14 7.02855086e-13 1.04502859e-15 9.58785507e-01
1.02202881e-02 5.29877184e+00 4.00063300e+00 7.69088233e-05 4.71787125e-02 7.52134446e-06 9.58053187e-01
2.04405763e-02 5.29559150e+00 4.00832459e+00 2.49915604e-04 9.19001498e-02 1.60503988e-05 9.57677333e-01
3.06608644e-02 5.29345720e+00 4.02431279e+00 4.02540063e-04 6.69122275e-02 1.69464499e-05 9.57061026e-01
4.08811525e-02 5.29041643e+00 4.04451839e+00 5.08834640e-04 4.82177988e-02 1.99437838e-05 9.56596673e-01
5.11014406e-02 5.28751574e+00 4.07579870e+00 5.74992534e-04 3.57839121e-02 2.28836094e-05 9.56091841e-01
6.13217288e-02 5.28183261e+00 4.11137360e+00 6.79248903e-04 6.81643541e-02 2.06475097e-05 9.55561757e-01
7.15420169e-02 5.29805757e+00 4.15449104e+00 8.78784858e-04 7.85983670e-02 2.64398191e-05 9.55110125e-01
8.17623050e-02 5.35918737e+00 4.20524122e+00 1.07982781e-03 4.78095570e-02 2.22397414e-05 9.54601328e-01
9.19825931e-02 5.43089034e+00 4.25824329e+00 1.22624098e-03 4.93367082e-02 2.22202080e-05 9.54113754e-01
1.02202881e-01 5.50567387e+00 4.31946045e+00 1.33823851e-03 5.48765753e-02 2.28531439e-05 9.53563663e-01
1.12423169e-01 5.58853427e+00 4.38320722e+00 1.47469600e-03 7.95096257e-02 1.87662179e-05 9.53108209e-01
1.22643458e-01 5.67831769e+00 4.44879306e+00 1.69581814e-03 5.46245137e-02 2.10861065e-05 9.52510701e-01
1.32863746e-01 5.77074976e+00 4.51851764e+00 1.96177804e-03 3.40885878e-02 1.78309654e-05 9.52173012e-01
1.43084034e-01 5.87496911e+00 4.58738404e+00 2.21229356e-03 4.53045665e-02 1.48046439e-05 9.51619182e-01
1.53304322e-01 5.98076311e+00 4.65878749e+00 2.44384453e-03 7.89650521e-02 1.68657690e-05 9.51298104e-01
1.63524610e-01 6.09426097e+00 4.72923623e+00 2.69249413e-03 6.35550772e-02 1.34073339e-05 9.50852692e-01
1.73744898e-01 6.21449872e+00 4.79861348e+00 3.01184695e-03 5.44628297e-02 1.38805685e-05 9.50465404e-01
1.83965186e-01 6.33653236e+00 4.86993915e+00 3.40553486e-03 4.97394447e-02 1.35467160e-05 9.50044696e-01
1.94185474e-01 6.46822387e+00 4.93777453e+00 3.83801819e-03 5.12711992e-02 8.83680755e-06 9.49691925e-01
2.04405763e-01 6.60252665e+00 5.00281029e+00 4.29840043e-03 6.42771825e-02 1.35735039e-05 9.49264786e-01
2.14626051e-01 6.74160790e+00 5.06980146e+00 4.80129078e-03 4.52378780e-02 9.75384791e-06 9.48894775e-01
2.24846339e-01 6.88781739e+00 5.13202835e+00 5.39070166e-03 6.94398546e-02 1.02678689e-05 9.48547454e-01
2.35066627e-01 7.03517490e+00 5.19316976e+00 6.09227330e-03 5.89703825e-02 1.01333977e-05 9.48147757e-01
2.45286915e-01 7.18877033e+00 5.25376403e+00 6.89898429e-03 5.53872666e-02 5.93387744e-06 9.47951194e-01
2.55507203e-01 7.34732178e+00 5.31009243e+00 7.81998109e-03 3.91354435e-02 8.74323642e-06 9.47539555e-01
2.65727491e-01 7.50595826e+00 5.36440517e+00 8.85721044e-03 5.19004712e-02 7.22609156e-06 9.47340681e-01
2.75947779e-01 7.67309852e+00 5.41568948e+00 1.00590354e-02 6.51727466e-02 5.67733803e-06 9.46993483e-01
2.86168068e-01 7.83902508e+00 5.46619516e+00 1.14640411e-02 8.11671720e-02 6.85994309e-06 9.46786237e-01
2.96388356e-01 8.00956815e+00 5.51449441e+00 1.30865549e-02 4.90498863e-02 4.46132643e-06 9.46464010e-01
3.06608644e-01 8.18393408e+00 5.56121863e+00 1.49799104e-02 4.96677119e-02 5.03315054e-06 9.46251276e-01
3.16828932e-01 8.35703042e+00 5.60714107e+00 1.71462771e-02 6.46841952e-02 6.56607995e-06 9.45871698e-01
3.27049220e-01 8.53534448e+00 5.64818975e+00 1.96562002e-02 6.49216522e-02 3.76416177e-06 9.45699911e-01
3.37269508e-01 8.71307422e+00 5.68764617e+00 2.25805007e-02 5.40209221e-02 5.52452826e-06 9.45354713e-01
3.47489796e-01 8.89145739e+00 5.73028519e+00 2.59407868e-02 2.97042127e-02 3.56093941e-06 9.45068128e-01
3.57710084e-01 9.07239255e+00 5.76662938e+00 2.98710256e-02 6.79780375e-02 4.08391548e-06 9.44836315e-01
3.67930373e-01 9.25194324e+00 5.80229975e+00 3.43893386e-02 7.20439158e-02 5.81588801e-06 9.44439152e-01
3.78150661e-01 9.43107769e+00 5.84012580e+00 3.96023923e-02 5.79607949e-02 3.62708605e-06 9.44331702e-01
3.88370949e-01 9.61264242e+00 5.87565776e+00 4.56723871e-02 2.39415373e-02 2.86337206e-06 9.43939054e-01
3.98591237e-01 9.78860172e+00 5.91024872e+00 5.25967303e-02 5.51087637e-02 3.70053137e-06 9.43774124e-01
4.08811525e-01 9.96773593e+00 5.94118288e+00 6.06499394e-02 7.38125706e-02 4.50209328e-06 9.43490239e-01
4.19031813e-01 1.01541032e+01 5.97367685e+00 6.98754408e-02 9.75669973e-02 5.55521389e-06 9.43190569e-01
4.29252101e-01 1.03865747e+01 6.01187823e+00 8.04110325e-02 4.78092496e-02 3.00700612e-06 9.42876799e-01
4.39472389e-01 1.06493229e+01 6.04661189e+00 9.25906717e-02 4.22096401e-02 2.20166880e-06 9.42666382e-01
4.49692678e-01 1.09147554e+01 6.08126402e+00 1.06341136e-01 6.03794503e-02 4.23059402e-06 9.42192929e-01
4.59912966e-01 1.11835002e+01 6.11576628e+00 1.22111010e-01 6.86628845e-02 3.99398402e-06 9.42012253e-01
4.70133254e-01 1.16725256e+01 6.15108463e+00 1.40012416e-01 6.44832987e-02 4.55717340e-06 9.41580933e-01
4.80353542e-01 1.22684794e+01 6.23978684e+00 1.60116291e-01 5.87873154e-02 2.72736977e-06 9.41294380e-01
4.90573830e-01 1.28943902e+01 6.35778851e+00 1.83031819e-01 5.44003586e-02 3.26766131e-06 9.41134621e-01
5.00794118e-01 1.35374733e+01 6.49804996e+00 2.08526624e-01 7.48431158e-02 4.63661903e-06 9.40693719e-01
5.11014406e-01 1.42037298e+01 6.77918108e+00 2.37145339e-01 6.38889728e-02 3.85411299e-06 9.40585857e-01
5.21234694e-01 1.48965544e+01 7.07398884e+00 2.69167157e-01 6.27242861e-02 3.14808205e-06 9.40151076e-01
5.31454983e-01 1.56001355e+01 7.37023605e+00 3.04299916e-01 7.55617280e-02 3.10682311e-06 9.39956369e-01
5.41675271e-01 1.63330939e+01 7.67807538e+00 3.43524343e-01 8.59991189e-02 3.95119910e-06 9.39682583e-01
5.51895559e-01 1.70771494e+01 7.98922729e+00 3.86242147e-01 1.01076867e-01 5.84929113e-06 9.39333210e-01
5.62115847e-01 1.78362029e+01 8.30638456e+00 4.32873494e-01 1.06346851e-01 3.93193317e-06 9.39059214e-01
5.72336135e-01 1.86156530e+01 8.63381416e+00 4.83860102e-01 1.22191315e-01 4.17517608e-06 9.38802065e-01
5.82556423e-01 1.93951759e+01 8.96164074e+00 5.38209376e-01 1.56839285e-01 5.95755783e-06 9.38471484e-01
5.92776711e-01 2.01920694e+01 9.29870587e+00 5.97111634e-01 1.10819885e-01 4.27245415e-06 9.38273734e-01
6.02996999e-01 2.09896755e+01 9.64001969e+00 6.59574164e-01 1.38574481e-01 5.23514914e-06 9.37908444e-01
6.13217288e-01 2.17866272e+01 9.98562493e+00 7.25481601e-01 1.70810888e-01 6.29605158e-06 9.37738629e-01
6.23437576e-01 2.25882154e+01 1.03381548e+01 7.95508509e-01 1.50273981e-01 5.12401029e-06 9.37593573e-01
6.33657864e-01 2.33775107e+01 1.06869026e+01 8.67812891e-01 1.90257518e-01 7.68297863e-06 9.37238647e-01
6.43878152e-01 2.41590280e+01 1.10344840e+01 9.43478862e-01 1.65052827e-01 5.99031039e-06 9.37241534e-01
6.54098440e-01 2.49302050e+01 1.13871488e+01 1.02137975e+00 1.79051990e-01 7.27555697e-06 9.36919993e-01
6.64318728e-01 2.59772067e+01 1.17294114e+01 1.10048483e+00 2.01123177e-01 8.77970990e-06 9.36910896e-01
6.74539016e-01 2.70793335e+01 1.20709025e+01 1.18177098e+00 2.16973986e-01 8.69547170e-06 9.36632089e-01
6.84759304e-01 2.82304113e+01 1.24056544e+01 1.26266980e+00 2.20655222e-01 1.01949292e-05 9.36508150e-01
6.94979593e-01 2.94295210e+01 1.27396314e+01 1.34397622e+00 2.29010765e-01 1.08607001e-05 9.36478860e-01
7.05199881e-01 3.06408366e+01 1.30596211e+01 1.42467287e+00 2.49587405e-01 1.04894612e-05 9.36234903e-01
7.15420169e-01 3.18140336e+01 1.33783642e+01 1.50523641e+00 2.71103143e-01 1.36508602e-05 9.35812937e-01
7.25640457e-01 3.30859547e+01 1.36789090e+01 1.59486139e+00 2.60191306e-01 1.13245359e-05 9.35731212e-01
7.35860745e-01 3.43104084e+01 1.39728809e+01 1.68098900e+00 2.56904876e-01 1.31116699e-05 9.35293321e-01
7.46081033e-01 3.55749116e+01 1.42582239e+01 1.77001569e+00 2.67387025e-01 1.41317694e-05 9.34821986e-01
7.56301321e-01 3.68053997e+01 1.45398221e+01 1.86083438e+00 3.00489600e-01 1.43773498e-05 9.34703300e-01
7.66521609e-01 3.80130791e+01 1.47971255e+01 1.95221639e+00 2.84749553e-01 1.62243377e-05 9.34139839e-01
7.76741898e-01 3.93191018e+01 1.50415616e+01 2.03503530e+00 3.07048480e-01 1.55664777e-05 9.34007605e-01
7.86962186e-01 4.05711182e+01 1.53003551e+01 2.12120164e+00 3.14264923e-01 1.67169568e-05 9.33572932e-01
7.97182474e-01 4.18623463e+01 1.55314215e+01 2.20854452e+00 3.02015921e-01 1.79551872e-05 9.33242418e-01
8.07402762e-01 4.30773746e+01 1.57415638e+01 2.30145565e+00 3.48143259e-01 1.94456116e-05 9.33027730e-01
8.17623050e-01 4.43272678e+01 1.60491483e+01 2.39231044e+00 3.22738064e-01 1.84677576e-05 9.32737395e-01
8.27843338e-01 4.55126207e+01 1.65268838e+01 2.47768370e+00 3.52432020e-01 1.94170375e-05 9.32313784e-01
8.38063626e-01 4.66148922e+01 1.71856981e+01 2.53844440e+00 3.75890787e-01 2.17197370e-05 9.32199954e-01
8.48283914e-01 4.76752517e+01 1.80047536e+01 2.60017534e+00 3.87056229e-01 2.07535179e-05 9.31683592e-01
8.58504203e-01 4.87551867e+01 1.88364055e+01 2.68158187e+00 4.23181001e-01 2.32109692e-05 9.31641068e-01
8.68724491e-01 4.97491503e+01 1.96608278e+01 2.75652440e+00 4.36122987e-01 2.31390403e-05 9.31294964e-01
8.78944779e-01 5.06904359e+01 2.04652328e+01 2.79220406e+00 4.55479172e-01 2.43133905e-05 9.30879300e-01
8.89165067e-01 5.16564411e+01 2.12457057e+01 2.84147193e+00 4.87733185e-01 2.65113128e-05 9.30785281e-01
8.99385355e-01 5.25266848e+01 2.19948005e+01 2.95362746e+00 4.98948228e-01 2.52779924e-05 9.30283548e-01
9.09605643e-01 5.32903743e+01 2.26925894e+01 3.09534922e+00 5.29711152e-01 2.86306863e-05 9.30227940e-01
9.19825931e-01 5.40213210e+01 2.33455114e+01 3.22994402e+00 5.48909621e-01 2.88594806e-05 9.29889036e-01
9.30046219e-01 5.46929411e+01 2.39272225e+01 3.37962372e+00 5.51606203e-01 2.84673383e-05 9.29601828e-01
9.40266508e-01 5.52310555e+01 2.44350098e+01 3.51370647e+00 5.88507284e-01 3.17686775e-05 9.29346479e-01
9.50486796e-01 5.56437187e+01 2.48634614e+01 3.65520738e+00 5.72676074e-01 2.98614943e-05 9.29159133e-01
9.60707084e-01 5.60582629e+01 2.51872268e+01 3.77270366e+00 6.13263730e-01 3.09597047e-05 9.28897789e-01
9.70927372e-01 5.64992690e+01 2.54163075e+01 3.88125330e+00 6.12998576e-01 3.26708431e-05 9.28874406e-01
9.81147660e-01 5.68190213e+01 2.55286120e+01 4.08663872e+00 6.29414534e-01 3.29572444e-05 9.28463010e-01
9.91367948e-01 5.69759078e+01 2.55201038e+01 4.35065423e+00 6.56477899e-01 3.36000065e-05 9.28264626e-01
1.00158824e+00 5.71246148e+01 2.53935152e+01 4.63763768e+00 6.53842708e-01 3.33603537e-05 9.27977007e-01
1.01180852e+00 5.72469819e+01 2.51323308e+01 4.91468239e+00 6.76893640e-01 3.40658126e-05 9.27581345e-01
1.02202881e+00 5.72208520e+01 2.47433157e+01 5.18731646e+00 6.69085945e-01 3.46716459e-05 9.27526530e-01
1.03224910e+00 5.70375031e+01 2.49684066e+01 5.44999989e+00 6.64447336e-01 3.68074097e-05 9.27123639e-01
1.04246939e+00 5.69778362e+01 2.54733120e+01 5.69339547e+00 6.68812814e-01 3.42418776e-05 9.26885308e-01
1.05268968e+00 5.68379674e+01 2.59436185e+01 5.95004922e+00 6.59632087e-01 3.56562048e-05 9.26498759e-01
1.06290997e+00 5.65377576e+01 2.63970143e+01 6.19579789e+00 6.58371181e-01 3.62853782e-05 9.26173981e-01
1.07313025e+00 5.67789214e+01 2.69045526e+01 6.41519665e+00 6.69959321e-01 3.53715321e-05 9.25890456e-01
1.08335054e+00 5.77831584e+01 2.73734397e+01 6.60927812e+00 6.48797068e-01 3.82071096e-05 9.25710850e-01
1.09357083e+00 5.90084039e+01 2.79124810e+01 6.77554360e+00 6.81604194e-01 3.85182860e-05 9.25470907e-01
1.10379112e+00 6.01488380e+01 2.85565424e+01 6.91516409e+00 6.52547064e-01 3.76951735e-05 9.25172099e-01
1.11401141e+00 6.10335269e+01 2.91378772e+01 7.02699242e+00 6.62230619e-01 4.16981258e-05 9.24644295e-01
1.12423169e+00 6.20562684e+01 2.96474228e+01 7.10348780e+00 6.56496512e-01 3.94597910e-05 9.24345517e-01
1.13445198e+00 6.33034803e+01 3.02661567e+01 7.16126509e+00 6.26574018e-01 4.08782099e-05 9.24084824e-01
1.14467227e+00 6.51881812e+01 3.08010767e+01 7.25282931e+00 6.44885767e-01 4.19110472e-05 9.23681961e-01
1.15489256e+00 6.68666318e+01 3.13218717e+01 7.37647405e+00 6.42327540e-01 4.66757920e-05 9.23538065e-01
1.16511285e+00 6.82384678e+01 3.19259415e+01 7.45248825e+00 6.17880477e-01 4.61360394e-05 9.23043525e-01
1.17533313e+00 6.93222614e+01 3.25547106e+01 7.47208915e+00 6.19004078e-01 5.24451964e-05 9.22884167e-01
1.18555342e+00 7.13620942e+01 3.30814992e+01 7.48829280e+00 6.31977417e-01 5.35398565e-05 9.22599154e-01
1.19577371e+00 7.32103569e+01 3.35960384e+01 7.56889536e+00 6.19766521e-01 5.55250730e-05 9.22428768e-01
1.20599400e+00 7.53791090e+01 3.41465767e+01 7.63241406e+00 6.62532969e-01 5.78584064e-05 9.22159085e-01
1.21621429e+00 7.80907613e+01 3.45876495e+01 7.62907338e+00 6.38354235e-01 5.85222457e-05 9.21866231e-01
1.22643458e+00 8.05191801e+01 3.50437187e+01 7.59782924e+00 6.30618764e-01 5.82395511e-05 9.21558237e-01
1.23665486e+00 8.27632293e+01 3.55573593e+01 7.54635961e+00 7.00219146e-01 6.10824647e-05 9.21253525e-01
1.24687515e+00 8.47451224e+01 3.60032755e+01 7.65016500e+00 6.56519146e-01 5.89793979e-05 9.20821426e-01
1.25709544e+00 8.64892957e+01 3.63595687e+01 7.61541178e+00 6.87080930e-01 6.07739590e-05 9.20499021e-01
1.26731573e+00 8.80311220e+01 3.65861645e+01 8.02194168e+00 6.84363664e-01 6.16307543e-05 9.20270281e-01
1.27753602e+00 8.93156166e+01 3.67445775e+01 8.40948462e+00 7.10452641e-01 5.90336744e-05 9.19848191e-01
1.28775630e+00 9.03988615e+01 3.71152959e+01 8.64826274e+00 7.29771259e-01 6.27318163e-05 9.19719313e-01
1.29797659e+00 9.12833759e+01 3.74203340e+01 8.88138752e+00 7.85869476e-01 5.85206358e-05 9.19451207e-01
1.30819688e+00 9.19304403e+01 3.76010846e+01 9.09179945e+00 8.28381132e-01 5.95485775e-05 9.19398567e-01
1.31841717e+00 9.24302205e+01 3.76687017e+01 9.34440417e+00 8.61169753e-01 5.80583894e-05 9.19209748e-01
1.32863746e+00 9.27182515e+01 3.76756975e+01 9.62640474e+00 8.84728548e-01 5.58099158e-05 9.19182748e-01
1.33885774e+00 9.28356593e+01 3.76016348e+01 9.71951235e+00 9.20337618e-01 5.56145873e-05 9.19115868e-01
1.34907803e+00 9.28255869e+01 3.75260078e+01 9.85303784e+00 9.54323505e-01 5.45888476e-05 9.19159548e-01
1.35929832e+00 9.26136178e+01 3.75544575e+01 1.01136240e+01 9.77961019e-01 5.27599123e-05 9.19235416e-01
1.36951861e+00 9.23145338e+01 3.75786095e+01 1.02121961e+01 9.61718343e-01 5.46718489e-05 9.19212968e-01
1.37973890e+00 9.18562866e+01 3.75035660e+01 1.01215626e+01 1.02068651e+00 5.11246267e-05 9.19448876e-01
1.38995919e+00 9.12812654e+01 3.73306145e+01 1.00773468e+01 1.01860455e+00 5.07273622e-05 9.19495551e-01
1.40017947e+00 9.06191626e+01 3.70632147e+01 1.01861079e+01 9.95579420e-01 5.13565414e-05 9.19837705e-01
1.41039976e+00 8.98296553e+01 3.66917100e+01 1.02300746e+01 1.09326864e+00 4.86449068e-05 9.20118743e-01
1.42062005e+00 8.90823190e+01 3.62348847e+01 1.00889971e+01 1.03592434e+00 5.23144370e-05 9.20546425e-01
1.43084034e+00 8.85006776e+01 3.56865705e+01 1.00617195e+01 1.07537774e+00 4.83284060e-05 9.21066183e-01
1.44106063e+00 8.76374775e+01 3.50761705e+01 1.00513391e+01 1.05168843e+00 4.86246661e-05 9.21558019e-01
1.45128091e+00 8.68187877e+01 3.45479030e+01 1.00395090e+01 1.01908558e+00 4.79960776e-05 9.21718086e-01
1.46150120e+00 8.57045379e+01 3.39737722e+01 9.89893358e+00 1.08975121e+00 4.49954458e-05 9.22037883e-01
1.47172149e+00 8.43425434e+01 3.37670339e+01 9.56177249e+00 1.05819619e+00 4.52905432e-05 9.22331511e-01
1.48194178e+00 8.38098840e+01 3.37077819e+01 9.46974231e+00 1.11668398e+00 4.40735851e-05 9.22864520e-01
1.49216207e+00 8.31943631e+01 3.35553866e+01 9.64744909e+00 1.09880034e+00 4.19193026e-05 9.23510900e-01
1.50238235e+00 8.22018811e+01 3.35911582e+01 9.80235491e+00 1.15521795e+00 4.27310654e-05 9.24151795e-01
1.51260264e+00 8.08828191e+01 3.35099151e+01 9.93030049e+00 1.17445848e+00 3.95788275e-05 9.24944685e-01
1.52282293e+00 8.13784749e+01 3.42861582e+01 1.00318542e+01 1.19442450e+00 4.37874021e-05 9.25542181e-01
1.53304322e+00 8.29973518e+01 3.44037975e+01 1.01019457e+01 1.22925268e+00 4.28186027e-05 9.25642288e-01
1.54326351e+00 8.45150253e+01 3.41973427e+01 1.01497307e+01 1.22520435e+00 4.48019903e-05 9.25225185e-01
1.55348380e+00 8.59603006e+01 3.46622519e+01 1.01486316e+01 1.29414867e+00 4.66858331e-05 9.25301613e-01
1.56370408e+00 8.74150196e+01 3.45788207e+01 1.01151767e+01 1.30639410e+00 4.70175808e-05 9.24987352e-01
1.57392437e+00 8.88035258e+01 3.45711148e+01 1.00612058e+01 1.31767842e+00 4.97044379e-05 9.24821825e-01
1.58414466e+00 9.02212811e+01 3.46595584e+01 9.96614130e+00 1.34198007e+00 4.86285870e-05 9.24918898e-01
1.59436495e+00 9.15511316e+01 3.50533724e+01 9.84295887e+00 1.30505141e+00 5.18903376e-05 9.24553381e-01
1.60458524e+00 9.27696373e+01 3.51100217e+01 9.69436665e+00 1.37737068e+00 5.24913545e-05 9.24737063e-01
1.61480552e+00 9.39477256e+01 3.56466172e+01 9.56818173e+00 1.42676621e+00 5.23559969e-05 9.24616376e-01
1.62502581e+00 9.49562782e+01 3.53169617e+01 9.91891152e+00 1.35552370e+00 5.71142280e-05 9.24584746e-01
1.63524610e+00 9.60993036e+01 3.57860126e+01 1.02354756e+01 1.42667701e+00 5.74048290e-05 9.24723036e-01
1.64546639e+00 9.71476889e+01 3.60924152e+01 1.05602913e+01 1.40131286e+00 5.89860996e-05 9.24598799e-01
1.65568668e+00 9.80416922e+01 3.59200602e+01 1.15311731e+01 1.46624800e+00 6.51969099e-05 9.24709995e-01
1.66590696e+00 9.88351249e+01 3.62147421e+01 1.26109540e+01 1.46205633e+00 6.40463611e-05 9.24625589e-01
1.67612725e+00 9.93935694e+01 3.58070194e+01 1.30043774e+01 1.41691352e+00 6.48678603e-05 9.24481554e-01
1.68634754e+00 1.00147267e+02 3.60069823e+01 1.39035122e+01 1.38277682e+00 7.01203595e-05 9.24574062e-01
1.69656783e+00 1.00825166e+02 3.65674295e+01 1.44332922e+01 1.38902585e+00 6.99984417e-05 9.24513434e-01
1.70678812e+00 1.01219707e+02 3.61894999e+01 1.51244515e+01 1.41440865e+00 6.70508738e-05 9.24541336e-01
1.71700841e+00 1.01377709e+02 3.65057826e+01 1.54903324e+01 1.45244663e+00 7.06846326e-05 9.24714858e-01
1.72722869e+00 1.01928459e+02 3.69613743e+01 1.53799953e+01 1.34847902e+00 6.68283478e-05 9.24632851e-01
1.73744898e+00 1.02018154e+02 3.66316161e+01 1.58656209e+01 1.34710859e+00 7.09365998e-05 9.24976168e-01
1.74766927e+00 1.02657189e+02 3.71524168e+01 1.54213348e+01 1.35138556e+00 6.78773717e-05 9.24913609e-01
1.75788956e+00 1.02738078e+02 3.82129153e+01 1.64723781e+01 1.43797254e+00 6.75388439e-05 9.25143441e-01
1.76810985e+00 1.02572044e+02 3.77514818e+01 1.64954094e+01 1.46221574e+00 6.89265027e-05 9.25350862e-01
1.77833013e+00 1.02701642e+02 3.74412323e+01 1.71328986e+01 1.51453551e+00 6.25952848e-05 9.25408504e-01
1.78855042e+00 1.02098468e+02 3.90443419e+01 1.69027849e+01 1.54562390e+00 6.76649641e-05 9.25774967e-01
1.79877071e+00 1.01678479e+02 3.88728067e+01 1.63682585e+01 1.53147691e+00 6.28866459e-05 9.25836908e-01
1.80899100e+00 1.01483700e+02 3.83853107e+01 1.63790939e+01 1.52330812e+00 6.20988758e-05 9.26272334e-01
1.81921129e+00 1.00840880e+02 3.94005509e+01 1.74731910e+01 1.62145934e+00 6.08805546e-05 9.26468192e-01
1.82943157e+00 1.00318466e+02 3.94740117e+01 1.77870135e+01 1.58718437e+00 6.33334042e-05 9.26781992e-01
1.83965186e+00 9.93731133e+01 3.92530234e+01 1.74236377e+01 1.61938342e+00 6.16568134e-05 9.27197177e-01
1.84987215e+00 9.86353390e+01 3.89213781e+01 1.63864247e+01 1.66426479e+00 6.41976803e-05 9.27324337e-01
1.86009244e+00 9.77466659e+01 3.97104025e+01 1.69553288e+01 1.69222738e+00 6.97024287e-05 9.27611884e-01
1.87031273e+00 9.76533571e+01 3.92105985e+01 1.75580298e+01 1.65061990e+00 7.36540411e-05 9.28008705e-01
1.88053302e+00 1.00549068e+02 3.96951390e+01 1.67623782e+01 1.63129801e+00 6.93453496e-05 9.28092614e-01
1.89075330e+00 1.01038332e+02 3.93020794e+01 1.57057483e+01 1.71795473e+00 7.14411394e-05 9.28610917e-01
1.90097359e+00 1.04013221e+02 4.04064882e+01 1.67374836e+01 1.64533090e+00 6.43660972e-05 9.28774760e-01
1.91119388e+00 1.02796111e+02 4.05359033e+01 1.59268170e+01 1.68605831e+00 6.52033569e-05 9.28958379e-01
1.92141417e+00 1.03515449e+02 4.01857179e+01 1.58017304e+01 1.66436740e+00 7.38181802e-05 9.29228823e-01
1.93163446e+00 1.02142145e+02 4.08389994e+01 1.52721359e+01 1.74942684e+00 6.75405173e-05 9.28531479e-01
1.94185474e+00 1.01930349e+02 4.05390693e+01 1.53847756e+01 1.78810836e+00 7.71637533e-05 9.28764729e-01
1.95207503e+00 1.02540362e+02 4.06092348e+01 1.53258978e+01 1.84897866e+00 6.87375248e-05 9.29043858e-01
1.96229532e+00 1.02035769e+02 4.05885236e+01 1.63049838e+01 1.75879919e+00 7.19473529e-05 9.28644955e-01
1.97251561e+00 1.05288791e+02 3.98580628e+01 1.55376014e+01 1.79642925e+00 7.02489400e-05 9.29061610e-01
1.98273590e+00 1.01415719e+02 4.00956567e+01 1.68003454e+01 1.70248724e+00 6.89010512e-05 9.29316514e-01
1.99295618e+00 1.04858394e+02 3.97094122e+01 1.53028845e+01 1.72318541e+00 7.99465044e-05 9.29610285e-01
1.99994005e+00 1.02770893e+02 3.99319373e+01 1.63859416e+01 1.70560952e+00 7.58585722e-05 9.29837954e-01


==> data/mech_n128_wb1.0.dat <==
t J W divB divU trA fmin
0.00000000e+00 5.30098391e+00 3.99839381e+00 1.52759531e-14 3.56438905e-13 1.02701051e-15 9.18336667e-01
1.02203190e-02 5.30014682e+00 4.00217227e+00 1.48804366e-04 1.36960754e-01 3.14221326e-05 9.17017544e-01
2.04406379e-02 5.29809427e+00 4.00743913e+00 1.66758035e-04 9.11263095e-02 2.01707031e-05 9.15641624e-01
3.06609569e-02 5.29186726e+00 4.02068034e+00 4.00964040e-04 1.03750393e-01 2.35234175e-05 9.15010964e-01
4.08812758e-02 5.28979189e+00 4.04339069e+00 5.00233346e-04 1.70797709e-01 3.87666406e-05 9.14259700e-01
5.11015948e-02 5.29250694e+00 4.07512597e+00 5.68077088e-04 5.93055806e-02 1.35568657e-05 9.13200648e-01
6.13219138e-02 5.28255445e+00 4.11162875e+00 8.00857774e-04 1.20149900e-01 2.69886974e-05 9.12041375e-01
7.15422327e-02 5.30281652e+00 4.15177092e+00 8.14146935e-04 1.38031246e-01 3.18569736e-05 9.11337040e-01
8.17625517e-02 5.36979792e+00 4.20036258e+00 1.05869507e-03 7.62679304e-02 1.76109106e-05 9.10470105e-01
9.19828706e-02 5.43598229e+00 4.25707171e+00 1.19506025e-03 1.27492580e-01 2.86412437e-05 9.09227392e-01
1.02203190e-01 5.50767831e+00 4.31909646e+00 1.31665539e-03 6.00255510e-02 1.44016344e-05 9.08760155e-01
1.12423509e-01 5.59040421e+00 4.38237669e+00 1.57801743e-03 9.57089944e-02 2.20941257e-05 9.08107653e-01
1.22643828e-01 5.68516600e+00 4.44645159e+00 1.67216285e-03 1.13099938e-01 2.53043975e-05 9.07073048e-01
1.32864146e-01 5.78023006e+00 4.51446088e+00 1.96897063e-03 4.00983043e-02 9.65180184e-06 9.05795893e-01
1.43084465e-01 5.88028159e+00 4.58445754e+00 2.17087007e-03 1.22484122e-01 2.80269723e-05 9.05328716e-01
1.53304784e-01 5.98505122e+00 4.65790193e+00 2.41162827e-03 8.04852773e-02 1.80706469e-05 9.04583677e-01
1.63525103e-01 6.09608047e+00 4.72823110e+00 2.75472777e-03 6.97703963e-02 1.55709689e-05 9.03740808e-01
1.73745422e-01 6.21856928e+00 4.79698998e+00 3.00825697e-03 1.15192824e-01 2.58445491e-05 9.02821855e-01
1.83965741e-01 6.34737031e+00 4.86567449e+00 3.43081112e-03 6.00327042e-02 1.40897181e-05 9.02085816e-01
1.94186060e-01 6.47486611e+00 4.93407562e+00 3.81030803e-03 1.17026739e-01 2.65032293e-05 9.01303408e-01
2.04406379e-01 6.60543049e+00 5.00169427e+00 4.27767663e-03 8.72539181e-02 2.01841587e-05 9.00582627e-01
2.14626698e-01 6.74506476e+00 5.06892012e+00 4.82472225e-03 5.12379554e-02 1.14086169e-05 8.99996896e-01
2.24847017e-01 6.89151040e+00 5.13053059e+00 5.38992229e-03 1.12605318e-01 2.51987859e-05 8.99391746e-01
2.35067336e-01 7.04333709e+00 5.18857637e+00 6.13221328e-03 6.47183478e-02 1.52160385e-05 8.98803179e-01
2.45287655e-01 7.19879715e+00 5.24981970e+00 6.89195490e-03 7.64890597e-02 1.71201443e-05 8.97786982e-01
2.55507974e-01 7.35247392e+00 5.30869071e+00 7.80919067e-03 8.53258592e-02 1.82313427e-05 8.97253415e-01
2.65728293e-01 7.50723851e+00 5.36260301e+00 8.87114170e-03 3.97535813e-02 1.02773176e-05 8.97044332e-01
2.75948612e-01 7.67519835e+00 5.41393180e+00 1.00685620e-02 9.31752267e-02 2.31938584e-05 8.96541313e-01
2.86168931e-01 7.84996495e+00 5.46366837e+00 1.14919581e-02 6.57510173e-02 1.51922680e-05 8.95626380e-01
2.96389250e-01 8.01898657e+00 5.50923948e+00 1.31073256e-02 6.46479309e-02 1.41614894e-05 8.95093854e-01
3.06609569e-01 8.18656689e+00 5.55886667e+00 1.49963050e-02 9.80082751e-02 2.22506346e-05 8.94720465e-01
3.16829888e-01 8.36079776e+00 5.60652881e+00 1.71499903e-02 5.78676613e-02 1.40466677e-05 8.94106450e-01
3.27050207e-01 8.53798057e+00 5.64750121e+00 1.96678965e-02 8.67073620e-02 1.90666301e-05 8.93708020e-01
3.37270526e-01 8.71802021e+00 5.68449653e+00 2.26295462e-02 7.51778506e-02 1.71781759e-05 8.93337546e-01
3.47490845e-01 8.90194538e+00 5.72482804e+00 2.59967606e-02 4.88411920e-02 1.28678496e-05 8.92628237e-01
3.57711164e-01 9.08056748e+00 5.76491260e+00 2.99065260e-02 8.28637622e-02 1.98244432e-05 8.91815264e-01
3.67931483e-01 9.25258944e+00 5.80112118e+00 3.44426439e-02 6.42334456e-02 1.60429196e-05 8.91511706e-01
3.78151801e-01 9.43143316e+00 5.83884453e+00 3.96668659e-02 5.73703896e-02 1.52292630e-05 8.91321263e-01
3.88372120e-01 9.61882532e+00 5.87371204e+00 4.57255802e-02 6.84713736e-02 1.95640521e-05 8.90721249e-01
3.98592439e-01 9.80020399e+00 5.90592321e+00 5.27566721e-02 4.54307283e-02 1.05264746e-05 8.89863948e-01
4.08812758e-01 9.97294428e+00 5.93772971e+00 6.08115256e-02 8.37214856e-02 1.76768192e-05 8.89318648e-01
4.19033077e-01 1.01551715e+01 5.97273673e+00 6.99629247e-02 7.28699241e-02 1.70573493e-05 8.88914467e-01
4.29253396e-01 1.03866983e+01 6.01141907e+00 8.05800934e-02 5.39245698e-02 1.16708794e-05 8.88463853e-01
4.39473715e-01 1.06496911e+01 6.04591241e+00 9.28152160e-02 7.08045437e-02 1.65151692e-05 8.87920368e-01
4.49694034e-01 1.09224012e+01 6.07682400e+00 1.06701094e-01 5.71458502e-02 1.56462885e-05 8.87267261e-01
4.59914353e-01 1.11907615e+01 6.11151872e+00 1.22511302e-01 7.63329060e-02 1.85481229e-05 8.86601850e-01
4.70134672e-01 1.16771577e+01 6.15105687e+00 1.40497118e-01 8.02329259e-02 2.01834003e-05 8.86004578e-01
4.80354991e-01 1.22729724e+01 6.23868388e+00 1.60743632e-01 7.32693018e-02 1.47847338e-05 8.85574306e-01
4.90575310e-01 1.28955257e+01 6.35570431e+00 1.83672394e-01 7.05720285e-02 1.60015114e-05 8.85178618e-01
5.00795629e-01 1.35493861e+01 6.49845405e+00 2.09734404e-01 9.44830789e-02 1.64234077e-05 8.84575839e-01
5.11015948e-01 1.42196140e+01 6.78533292e+00 2.38717113e-01 9.30310327e-02 1.58409148e-05 8.83778673e-01
5.21236267e-01 1.49021291e+01 7.07431785e+00 2.70690862e-01 1.32699315e-01 2.30513972e-05 8.83160658e-01
5.31456586e-01 1.56099915e+01 7.37214616e+00 3.06385538e-01 6.83774483e-02 1.62785239e-05 8.82891562e-01
5.41676905e-01 1.63443277e+01 7.68145299e+00 3.46076537e-01 9.65206842e-02 1.92219630e-05 8.82436726e-01
5.51897224e-01 1.70938533e+01 7.99751410e+00 3.89525534e-01 8.62662923e-02 2.23054971e-05 8.81625230e-01
5.62117543e-01 1.78582520e+01 8.31902842e+00 4.37097800e-01 1.09442209e-01 1.76029531e-05 8.81032375e-01
5.72337862e-01 1.86346320e+01 8.64633972e+00 4.88736135e-01 1.43168912e-01 2.39886020e-05 8.80708171e-01
5.82558181e-01 1.94170539e+01 8.97918143e+00 5.44030634e-01 1.60038626e-01 2.57435026e-05 8.80240717e-01
5.92778500e-01 2.02113993e+01 9.32475293e+00 6.03647914e-01 1.25473946e-01 2.17950968e-05 8.79617408e-01
6.02998819e-01 2.10203778e+01 9.68300670e+00 6.68102362e-01 1.58479021e-01 2.48194870e-05 8.79241170e-01
6.13219138e-01 2.18287814e+01 1.00439806e+01 7.36101584e-01 1.61549697e-01 2.70655592e-05 8.78842336e-01
6.23439457e-01 2.26262880e+01 1.04043364e+01 8.06894163e-01 2.22713220e-01 3.78714460e-05 8.78307974e-01
6.33659775e-01 2.34175291e+01 1.07676066e+01 8.81225312e-01 2.25542246e-01 3.99432180e-05 8.77917824e-01
6.43880094e-01 2.42031084e+01 1.11336995e+01 9.58716526e-01 1.98758701e-01 3.55980142e-05 8.77690841e-01
6.54100413e-01 2.49787208e+01 1.15021065e+01 1.03858855e+00 2.13425479e-01 3.53807581e-05 8.77286129e-01
6.64320732e-01 2.59566814e+01 1.18758523e+01 1.12091142e+00 2.23483200e-01 4.29843293e-05 8.76829697e-01
6.74541051e-01 2.70558243e+01 1.22407116e+01 1.20436346e+00 2.91938819e-01 5.50450829e-05 8.76678383e-01
6.84761370e-01 2.81971359e+01 1.25921234e+01 1.28707086e+00 3.11350209e-01 5.88662204e-05 8.76560655e-01
6.94981689e-01 2.93939139e+01 1.29529440e+01 1.37012144e+00 2.72402148e-01 5.58735680e-05 8.76286179e-01
7.05202008e-01 3.06035049e+01 1.33199751e+01 1.45407248e+00 2.84369684e-01 5.75524446e-05 8.75970600e-01
7.15422327e-01 3.17958545e+01 1.36762645e+01 1.53933718e+00 3.01201516e-01 6.40697554e-05 8.75578079e-01
7.25642646e-01 3.30510430e+01 1.40103725e+01 1.63112944e+00 3.35041648e-01 7.25983969e-05 8.74920154e-01
7.35862965e-01 3.42633190e+01 1.43537943e+01 1.71840653e+00 3.58911275e-01 8.00449853e-05 8.74041343e-01
7.46083284e-01 3.55339320e+01 1.46880799e+01 1.80973872e+00 3.59506943e-01 8.18891744e-05 8.73353883e-01
7.56303603e-01 3.67538316e+01 1.50031027e+01 1.90619951e+00 3.47468051e-01 7.98557917e-05 8.73039193e-01
7.66523922e-01 3.79876039e+01 1.52968218e+01 1.99619465e+00 3.65293184e-01 8.38368810e-05 8.72635698e-01
7.76744241e-01 3.92888017e+01 1.55667170e+01 2.08485532e+00 3.81015348e-01 9.48002509e-05 8.71723982e-01
7.86964560e-01 4.05498073e+01 1.58631604e+01 2.17513331e+00 4.03195265e-01 1.02442604e-04 8.70901656e-01
7.97184879e-01 4.18305111e+01 1.61235300e+01 2.27398842e+00 3.86043942e-01 1.01132774e-04 8.70529050e-01
8.07405198e-01 4.30445854e+01 1.63521849e+01 2.36766206e+00 3.91425610e-01 1.03260037e-04 8.70155856e-01
8.17625517e-01 4.43085393e+01 1.66321996e+01 2.45421818e+00 4.24550248e-01 1.09205413e-04 8.69593429e-01
8.27845836e-01 4.54946029e+01 1.69361224e+01 2.54108843e+00 4.61318442e-01 1.15474190e-04 8.68886364e-01
8.38066155e-01 4.65883457e+01 1.73157834e+01 2.60289321e+00 4.90968001e-01 1.20293404e-04 8.68252635e-01
8.48286474e-01 4.76595709e+01 1.78380267e+01 2.68348032e+00 5.22865897e-01 1.24715843e-04 8.67644744e-01
8.58506793e-01 4.87340341e+01 1.85044690e+01 2.76252579e+00 5.64400723e-01 1.31493290e-04 8.67252597e-01
8.68727112e-01 4.97334822e+01 1.93576964e+01 2.82414958e+00 6.03885982e-01 1.38319719e-04 8.66911604e-01
8.78947430e-01 5.07208607e+01 2.02132469e+01 2.86496973e+00 6.31873017e-01 1.41662402e-04 8.66327316e-01
8.89167749e-01 5.16812376e+01 2.10430932e+01 2.90641665e+00 6.66107212e-01 1.45919716e-04 8.65546939e-01
8.99388068e-01 5.25437639e+01 2.18424182e+01 3.00999369e+00 7.07106519e-01 1.52331970e-04 8.65012356e-01
9.09608387e-01 5.33165103e+01 2.26129656e+01 3.15877510e+00 7.37761366e-01 1.57992927e-04 8.64803519e-01
9.19828706e-01 5.41128722e+01 2.33455584e+01 3.29175065e+00 7.63099342e-01 1.68089962e-04 8.64442054e-01
9.30049025e-01 5.48023398e+01 2.40227002e+01 3.44847781e+00 7.98574577e-01 1.72294161e-04 8.63790570e-01
9.40269344e-01 5.53605423e+01 2.46280221e+01 3.60109546e+00 8.25314303e-01 1.72539698e-04 8.63184345e-01
9.50489663e-01 5.57659515e+01 2.51509053e+01 3.75080425e+00 8.44226820e-01 1.79016456e-04 8.62738793e-01
9.60709982e-01 5.61331416e+01 2.55888270e+01 3.87361795e+00 8.73213558e-01 1.86287031e-04 8.62429171e-01
9.70930301e-01 5.65951659e+01 2.59382040e+01 3.97897446e+00 8.99478531e-01 1.96024438e-04 8.62174020e-01
9.81150620e-01 5.69374648e+01 2.61842808e+01 4.20304599e+00 9.17190716e-01 1.98499862e-04 8.61665125e-01
9.91370939e-01 5.71273958e+01 2.63105902e+01 4.48221225e+00 9.31630824e-01 2.10380438e-04 8.60990667e-01
1.00159126e+00 5.72318658e+01 2.63112440e+01 4.77408341e+00 9.45774251e-01 2.19876441e-04 8.60279944e-01
1.01181158e+00 5.73826463e+01 2.61865483e+01 5.05985987e+00 9.56556818e-01 2.22965117e-04 8.59821862e-01
1.02203190e+00 5.73889717e+01 2.59372002e+01 5.33973949e+00 9.62615290e-01 2.22771032e-04 8.59587801e-01
1.03225221e+00 5.72419327e+01 2.57469941e+01 5.61073603e+00 9.76637100e-01 2.26832828e-04 8.59074045e-01
1.04247253e+00 5.71398356e+01 2.62889283e+01 5.86557147e+00 9.82349367e-01 2.37645389e-04 8.58187960e-01
1.05269285e+00 5.70262317e+01 2.68031174e+01 6.13592202e+00 9.73448850e-01 2.47665934e-04 8.57370599e-01
1.06291317e+00 5.67544429e+01 2.73629792e+01 6.38519081e+00 9.71353116e-01 2.45108560e-04 8.56850424e-01
1.07313349e+00 5.65157009e+01 2.78843464e+01 6.60659573e+00 9.77366546e-01 2.41284132e-04 8.56499570e-01
1.08335381e+00 5.73611238e+01 2.83600727e+01 6.80224353e+00 9.72732784e-01 2.44767892e-04 8.56013493e-01
1.09357413e+00 5.87118018e+01 2.87758075e+01 6.97118423e+00 9.61887089e-01 2.51294427e-04 8.55283980e-01
1.10379445e+00 5.98587965e+01 2.94213766e+01 7.10937909e+00 9.47919954e-01 2.57194043e-04 8.54553317e-01
1.11401477e+00 6.08431731e+01 3.00015408e+01 7.21536991e+00 9.47866893e-01 2.60739656e-04 8.53765616e-01
1.12423509e+00 6.17487774e+01 3.05622683e+01 7.29287931e+00 9.35048094e-01 2.58626569e-04 8.53155673e-01
1.13445540e+00 6.31201045e+01 3.12312364e+01 7.42093367e+00 9.35637355e-01 2.56586528e-04 8.52582461e-01
1.14467572e+00 6.51206785e+01 3.18172315e+01 7.51449294e+00 9.51810686e-01 2.60722892e-04 8.52026283e-01
1.15489604e+00 6.68229069e+01 3.23026558e+01 7.59123004e+00 9.65715011e-01 2.72305151e-04 8.51596065e-01
1.16511636e+00 6.81938912e+01 3.28967002e+01 7.66876181e+00 9.91137173e-01 2.88662349e-04 8.51016995e-01
1.17533668e+00 6.94824712e+01 3.34281591e+01 7.68912152e+00 1.03547549e+00 3.13535632e-04 8.50524781e-01
1.18555700e+00 7.15369287e+01 3.39167312e+01 7.71035610e+00 1.08016326e+00 3.33577211e-04 8.50203758e-01
1.19577732e+00 7.34291972e+01 3.46429728e+01 7.78479730e+00 1.09149470e+00 3.43522809e-04 8.49600302e-01
1.20599764e+00 7.60933028e+01 3.52823704e+01 7.78844242e+00 1.08966029e+00 3.49162769e-04 8.48931182e-01
1.21621796e+00 7.88688996e+01 3.57916551e+01 7.86094457e+00 1.10977357e+00 3.56379089e-04 8.48513804e-01
1.22643828e+00 8.14210397e+01 3.61604320e+01 7.81116127e+00 1.14715596e+00 3.66769548e-04 8.48020294e-01
1.23665859e+00 8.37583223e+01 3.65443906e+01 7.72311632e+00 1.17228296e+00 3.77179983e-04 8.47421530e-01
1.24687891e+00 8.58749561e+01 3.70451062e+01 7.78941198e+00 1.17965699e+00 3.80900204e-04 8.46795712e-01
1.25709923e+00 8.77489879e+01 3.74460201e+01 7.79289261e+00 1.16323500e+00 3.76474599e-04 8.46192305e-01
1.26731955e+00 8.93720324e+01 3.78470701e+01 8.16819277e+00 1.15845863e+00 3.71029929e-04 8.45707210e-01
1.27753987e+00 9.07629890e+01 3.82283459e+01 8.57122313e+00 1.18990370e+00 3.71038987e-04 8.45295778e-01
1.28776019e+00 9.19466924e+01 3.85291016e+01 8.84942339e+00 1.24651713e+00 3.73973728e-04 8.44945382e-01
1.29798051e+00 9.29292726e+01 3.87022258e+01 9.11153340e+00 1.28309291e+00 3.70858306e-04 8.44700611e-01
1.30820083e+00 9.36971302e+01 3.87827984e+01 9.30896130e+00 1.36930041e+00 3.58618115e-04 8.44507394e-01
1.31842115e+00 9.42443434e+01 3.89561887e+01 9.60285875e+00 1.39902095e+00 3.47109826e-04 8.44307290e-01
1.32864146e+00 9.45954518e+01 3.91186969e+01 9.84477122e+00 1.50408035e+00 3.44909521e-04 8.44210054e-01
1.33886178e+00 9.47837126e+01 3.92321949e+01 9.96496832e+00 1.51499102e+00 3.42804665e-04 8.44172291e-01
1.34908210e+00 9.48170007e+01 3.92271754e+01 1.00722522e+01 1.58341374e+00 3.41833343e-04 8.44252871e-01
1.35930242e+00 9.46870975e+01 3.91113358e+01 1.03941552e+01 1.61228128e+00 3.36532299e-04 8.44439106e-01
1.36952274e+00 9.43969575e+01 3.89019137e+01 1.05154603e+01 1.68369752e+00 3.27079342e-04 8.44625517e-01
1.37974306e+00 9.39623074e+01 3.89177651e+01 1.03992769e+01 1.73633203e+00 3.18088495e-04 8.44845877e-01
1.38996338e+00 9.34055150e+01 3.88284548e+01 1.02997763e+01 1.77715951e+00 3.10716052e-04 8.45160227e-01
1.40018370e+00 9.27486341e+01 3.86370856e+01 1.05122960e+01 1.74549681e+00 3.15487416e-04 8.45625049e-01
1.41040402e+00 9.19932498e+01 3.83489114e+01 1.04687427e+01 1.84017489e+00 3.13833653e-04 8.46231716e-01
1.42062434e+00 9.11735706e+01 3.79653770e+01 1.03183645e+01 1.83799102e+00 3.05111061e-04 8.46989066e-01
1.43084465e+00 9.05139898e+01 3.74880344e+01 1.02977124e+01 1.89431942e+00 2.97802361e-04 8.47919184e-01
1.44106497e+00 8.97409117e+01 3.69244627e+01 1.02990038e+01 1.78820731e+00 2.93462400e-04 8.48979884e-01
1.45128529e+00 8.88737289e+01 3.62852157e+01 1.02642604e+01 1.80821178e+00 2.88829498e-04 8.49762355e-01
1.46150561e+00 8.77199781e+01 3.56348651e+01 1.01343845e+01 1.84411630e+00 2.81965974e-04 8.50074603e-01
1.47172593e+00 8.63928208e+01 3.50091827e+01 9.77620297e+00 1.81033670e+00 2.71940196e-04 8.50626475e-01
1.48194625e+00 8.57279879e+01 3.48688236e+01 9.61204594e+00 1.84274777e+00 2.66027020e-04 8.51337999e-01
1.49216657e+00 8.50713096e+01 3.56401224e+01 9.77935383e+00 1.92953794e+00 2.60593024e-04 8.52223640e-01
1.50238689e+00 8.39416492e+01 3.55598196e+01 9.92209879e+00 2.09701089e+00 2.73178650e-04 8.53468681e-01
1.51260721e+00 8.26324710e+01 3.57500629e+01 1.00392363e+01 2.28440739e+00 2.94992078e-04 8.54869296e-01
1.52282752e+00 8.23756187e+01 3.62730342e+01 1.01294912e+01 2.49316023e+00 3.21798123e-04 8.55906849e-01
1.53304784e+00 8.39673209e+01 3.61460699e+01 1.01946354e+01 2.73901505e+00 3.47930925e-04 8.55388152e-01
1.54326816e+00 8.54885398e+01 3.64102203e+01 1.02379346e+01 2.96937629e+00 3.72363992e-04 8.55089818e-01
1.55348848e+00 8.69581774e+01 3.66160496e+01 1.02484970e+01 3.19664793e+00 3.94893667e-04 8.54981616e-01
1.56370880e+00 8.83779589e+01 3.70316685e+01 1.02179437e+01 3.43341334e+00 4.19137562e-04 8.54777286e-01
1.57392912e+00 8.97811192e+01 3.76956089e+01 1.02029281e+01 3.67882264e+00 4.46632323e-04 8.54508654e-01
1.58414944e+00 9.12172068e+01 3.75739020e+01 1.01833421e+01 3.96216529e+00 4.73734775e-04 8.54265517e-01
1.59436976e+00 9.25787342e+01 3.83463073e+01 1.09454672e+01 4.22873764e+00 5.01945914e-04 8.54092918e-01
1.60459008e+00 9.38707084e+01 3.84114544e+01 1.16398251e+01 4.47091947e+00 5.31821877e-04 8.54083982e-01
1.61481040e+00 9.50816046e+01 3.86175126e+01 1.22405768e+01 4.70437136e+00 5.58098911e-04 8.54168869e-01
1.62503071e+00 9.61853958e+01 3.82745471e+01 1.28947171e+01 4.93656382e+00 5.83598402e-04 8.53888608e-01
1.63525103e+00 9.72318664e+01 3.89584094e+01 1.36299033e+01 5.16615408e+00 6.06519246e-04 8.53552656e-01
1.64547135e+00 9.83276920e+01 3.89916003e+01 1.42384383e+01 5.40208138e+00 6.29775986e-04 8.53377530e-01
1.65569167e+00 9.93049791e+01 3.87250358e+01 1.46975374e+01 5.60160646e+00 6.53309157e-04 8.53369952e-01
1.66591199e+00 1.00147162e+02 3.86875332e+01 1.51287774e+01 5.76524563e+00 6.72587298e-04 8.53315745e-01
1.67613231e+00 1.00806526e+02 3.80227488e+01 1.56701541e+01 5.97667871e+00 6.93052905e-04 8.53287817e-01
1.68635263e+00 1.01506995e+02 3.83648650e+01 1.60077705e+01 6.23526302e+00 7.18074349e-04 8.53243839e-01
1.69657295e+00 1.02221377e+02 3.89017814e+01 1.64250821e+01 6.45380745e+00 7.36148908e-04 8.53272910e-01
1.70679327e+00 1.02695079e+02 3.82613535e+01 1.69041763e+01 6.62264041e+00 7.43932477e-04 8.53380761e-01
1.71701359e+00 1.02879191e+02 3.85089185e+01 1.71719906e+01 6.82164897e+00 7.60803753e-04 8.53515506e-01
1.72723390e+00 1.03310327e+02 3.89849787e+01 1.77187405e+01 6.99195599e+00 7.71826222e-04 8.53709978e-01
1.73745422e+00 1.03642013e+02 3.83152666e+01 1.80375029e+01 7.11746959e+00 7.75581385e-04 8.53949865e-01
1.74767454e+00 1.04141878e+02 3.88228134e+01 1.82511025e+01 7.18289928e+00 7.74582488e-04 8.54159957e-01
1.75789486e+00 1.04377036e+02 4.00656226e+01 1.85012998e+01 7.18376482e+00 7.74752981e-04 8.54463531e-01
1.76811518e+00 1.04347721e+02 3.93190270e+01 1.88391565e+01 7.13630763e+00 7.71513559e-04 8.54870949e-01
1.77833550e+00 1.04557666e+02 3.94016851e+01 1.90455820e+01 7.09759687e+00 7.84787774e-04 8.55275935e-01
1.78855582e+00 1.04019252e+02 4.09660780e+01 1.89976103e+01 7.17772689e+00 7.90533834e-04 8.55692720e-01
1.79877614e+00 1.03850494e+02 4.07771419e+01 1.91934355e+01 7.22746610e+00 7.91961161e-04 8.56207336e-01
1.80899646e+00 1.03402560e+02 4.06438441e+01 1.94766023e+01 7.22229407e+00 7.94134491e-04 8.56632653e-01
1.81921677e+00 1.03101449e+02 4.15922205e+01 1.95146887e+01 7.17221106e+00 7.95389083e-04 8.56964005e-01
1.82943709e+00 1.02585030e+02 4.21623478e+01 1.92742296e+01 7.14715300e+00 7.90403838e-04 8.57338317e-01
1.83965741e+00 1.02034717e+02 4.16490177e+01 1.93899435e+01 7.10111992e+00 7.82090726e-04 8.57747473e-01
1.84987773e+00 1.01219160e+02 4.19447089e+01 1.92456255e+01 7.06789995e+00 7.70971332e-04 8.58248371e-01
1.86009805e+00 1.01590979e+02 4.24806446e+01 1.89567281e+01 7.01390888e+00 7.58528014e-04 8.58771935e-01
1.87031837e+00 1.00094707e+02 4.24837612e+01 1.88776128e+01 6.93292957e+00 7.45334476e-04 8.59347626e-01
1.88053869e+00 1.02109608e+02 4.27580947e+01 1.85380963e+01 6.81007816e+00 7.28495802e-04 8.59892426e-01
1.89075901e+00 1.04224100e+02 4.23197800e+01 1.85854907e+01 6.67350230e+00 7.04912746e-04 8.60235763e-01
1.90097933e+00 1.06055846e+02 4.37747514e+01 1.82873972e+01 6.50781848e+00 6.93629567e-04 8.60684017e-01
1.91119965e+00 1.06696383e+02 4.35242419e+01 1.76528210e+01 6.31264297e+00 6.87754660e-04 8.61214900e-01
1.92141996e+00 1.05695002e+02 4.36164636e+01 1.66921229e+01 6.16505684e+00 6.81558588e-04 8.60647617e-01
1.93164028e+00 1.07002945e+02 4.40842287e+01 1.62819011e+01 6.08500282e+00 6.72077589e-04 8.59503194e-01
1.94186060e+00 1.03940802e+02 4.30297081e+01 1.63430965e+01 6.01376012e+00 6.56054970e-04 8.58820989e-01
1.95208092e+00 1.05067699e+02 4.40082256e+01 1.70653164e+01 5.88344566e+00 6.50032476e-04 8.59226416e-01
1.96230124e+00 1.02971701e+02 4.33358793e+01 1.75854892e+01 5.76230636e+00 6.43953714e-04 8.59336967e-01
1.97252156e+00 1.08057901e+02 4.31603780e+01 1.77802436e+01 5.83421128e+00 6.26472590e-04 8.58937656e-01
1.98274188e+00 1.02513168e+02 4.30924730e+01 1.83635540e+01 5.82839777e+00 6.18377673e-04 8.58975148e-01
1.99296220e+00 1.07487518e+02 4.47766703e+01 1.78586722e+01 5.75107417e+00 6.13823854e-04 8.59744056e-01
1.99977574e+00 1.03718043e+02 4.67413494e+01 1.87346328e+01 5.74939726e+00 6.04479346e-04 8.60194653e-01


==> data/mech_n128_wb1.5.dat <==
t J W divB divU trA fmin
0.00000000e+00 5.30098391e+00 3.99839381e+00 1.52759531e-14 3.56438905e-13 1.02701051e-15 9.18336667e-01
1.02203190e-02 5.30019163e+00 4.00219714e+00 1.48832744e-04 1.38079463e-01 2.02323621e-05 9.17023981e-01
2.04406379e-02 5.29808085e+00 4.00742209e+00 1.66751521e-04 9.34643457e-02 1.38050595e-05 9.15630468e-01
3.06609569e-02 5.29181136e+00 4.02069986e+00 4.01013386e-04 1.08570891e-01 1.70198573e-05 9.15015154e-01
4.08812758e-02 5.28971696e+00 4.04337465e+00 5.00139663e-04 1.79588243e-01 2.73525121e-05 9.14260060e-01
5.11015948e-02 5.29273658e+00 4.07516582e+00 5.68105444e-04 6.57811900e-02 9.79869713e-06 9.13208138e-01
6.13219138e-02 5.28255835e+00 4.11170219e+00 8.00968537e-04 1.28462016e-01 1.93478521e-05 9.12017002e-01
7.15422327e-02 5.30269141e+00 4.15171700e+00 8.13958795e-04 1.51397775e-01 2.32323912e-05 9.11343656e-01
8.17625517e-02 5.37014173e+00 4.20022621e+00 1.05894471e-03 8.76864543e-02 1.35151837e-05 9.10491860e-01
9.19828706e-02 5.43598175e+00 4.25711392e+00 1.19469078e-03 1.37174414e-01 2.06581861e-05 9.09184772e-01
1.02203190e-01 5.50746729e+00 4.31921016e+00 1.31723894e-03 7.08335473e-02 1.11442869e-05 9.08782701e-01
1.12423509e-01 5.59010928e+00 4.38244870e+00 1.57721624e-03 1.07616137e-01 1.65004178e-05 9.08107967e-01
1.22643828e-01 5.68561589e+00 4.44636207e+00 1.67284218e-03 1.25475532e-01 1.86161354e-05 9.07113236e-01
1.32864146e-01 5.78015094e+00 4.51441650e+00 1.96862343e-03 5.12183938e-02 8.13306389e-06 9.05697814e-01
1.43084465e-01 5.88045324e+00 4.58433167e+00 2.17134906e-03 1.41684397e-01 2.18123446e-05 9.05387618e-01
1.53304784e-01 5.98494636e+00 4.65803501e+00 2.41080532e-03 9.22452775e-02 1.39152085e-05 9.04548218e-01
1.63525103e-01 6.09576675e+00 4.72835569e+00 2.75514399e-03 8.84523468e-02 1.36045980e-05 9.03782394e-01
1.73745422e-01 6.21841851e+00 4.79702510e+00 3.00868171e-03 1.28996086e-01 1.96664738e-05 9.02780562e-01
1.83965741e-01 6.34800492e+00 4.86548553e+00 3.42977116e-03 7.61303742e-02 1.15733804e-05 9.02110348e-01
1.94186060e-01 6.47503479e+00 4.93395419e+00 3.81141544e-03 1.43808087e-01 2.18724801e-05 9.01294657e-01
2.04406379e-01 6.60491821e+00 5.00173772e+00 4.27725438e-03 9.72100364e-02 1.48876629e-05 9.00549340e-01
2.14626698e-01 6.74504537e+00 5.06923312e+00 4.82483501e-03 6.39354858e-02 9.86597765e-06 9.00036305e-01
2.24847017e-01 6.89137771e+00 5.13062006e+00 5.38806488e-03 1.40193296e-01 2.10350716e-05 8.99341547e-01
2.35067336e-01 7.04341450e+00 5.18817890e+00 6.13510278e-03 8.48425415e-02 1.30159066e-05 8.98915349e-01
2.45287655e-01 7.19932648e+00 5.24976560e+00 6.89109472e-03 9.87817983e-02 1.47553462e-05 8.97670558e-01
2.55507974e-01 7.35299094e+00 5.30883591e+00 7.80816815e-03 9.98944755e-02 1.51987705e-05 8.97258345e-01
2.65728293e-01 7.50589019e+00 5.36275384e+00 8.87097656e-03 5.77618619e-02 9.31197815e-06 8.97037110e-01
2.75948612e-01 7.67477337e+00 5.41389174e+00 1.00701240e-02 1.20218122e-01 1.96477396e-05 8.96651684e-01
2.86168931e-01 7.85120946e+00 5.46388625e+00 1.14886398e-02 8.02180467e-02 1.23298455e-05 8.95546274e-01
2.96389250e-01 8.01954442e+00 5.50875639e+00 1.31098491e-02 8.81949576e-02 1.29384281e-05 8.95056849e-01
3.06609569e-01 8.18563491e+00 5.55871863e+00 1.49985513e-02 1.23655468e-01 1.88241682e-05 8.94791664e-01
3.16829888e-01 8.36090178e+00 5.60691914e+00 1.71455275e-02 7.44263329e-02 1.16113050e-05 8.94051976e-01
3.27050207e-01 8.53786436e+00 5.64806424e+00 1.96627092e-02 1.08625332e-01 1.63543344e-05 8.93723955e-01
3.37270526e-01 8.71742087e+00 5.68401943e+00 2.26367904e-02 1.01483635e-01 1.52951128e-05 8.93337354e-01
3.47490845e-01 8.90284406e+00 5.72438774e+00 2.59961873e-02 8.15161484e-02 1.32065863e-05 8.92717294e-01
3.57711164e-01 9.08193949e+00 5.76508186e+00 2.98985500e-02 9.65220840e-02 1.52740641e-05 8.91668627e-01
3.67931483e-01 9.25137279e+00 5.80135704e+00 3.44471140e-02 8.47044151e-02 1.42175827e-05 8.91520924e-01
3.78151801e-01 9.42957528e+00 5.83907512e+00 3.96592221e-02 8.82054250e-02 1.37683026e-05 8.91372142e-01
3.88372120e-01 9.62016858e+00 5.87361897e+00 4.57130990e-02 9.53106237e-02 1.72566031e-05 8.90785710e-01
3.98592439e-01 9.80145162e+00 5.90579707e+00 5.27554536e-02 6.82398738e-02 1.03711260e-05 8.89769705e-01
4.08812758e-01 9.97278828e+00 5.93725653e+00 6.08328785e-02 1.07843832e-01 1.55466399e-05 8.89292091e-01
4.19033077e-01 1.01547960e+01 5.97293127e+00 6.99147546e-02 1.00343408e-01 1.54491268e-05 8.88936420e-01
4.29253396e-01 1.03863005e+01 6.01202177e+00 8.05593312e-02 7.53825014e-02 1.08537185e-05 8.88473393e-01
4.39473715e-01 1.06485006e+01 6.04623968e+00 9.28106129e-02 9.02198274e-02 1.40198950e-05 8.87948601e-01
4.49694034e-01 1.09238781e+01 6.07608240e+00 1.06680942e-01 9.17502326e-02 1.45346835e-05 8.87249255e-01
4.59914353e-01 1.11924851e+01 6.11084862e+00 1.22449213e-01 1.13350290e-01 1.81162691e-05 8.86625329e-01
4.70134672e-01 1.16782823e+01 6.15158049e+00 1.40486563e-01 1.00809004e-01 1.65033016e-05 8.85932994e-01
4.80354991e-01 1.22719884e+01 6.23897623e+00 1.60665462e-01 8.89676715e-02 1.33510981e-05 8.85613512e-01
4.90575310e-01 1.28924241e+01 6.35569474e+00 1.83498825e-01 9.18257590e-02 1.36840518e-05 8.85164959e-01
5.00795629e-01 1.35508780e+01 6.49928761e+00 2.09697329e-01 1.35232995e-01 1.76044886e-05 8.84655929e-01
5.11015948e-01 1.42213104e+01 6.78662716e+00 2.38649430e-01 1.16108639e-01 1.34743700e-05 8.83722536e-01
5.21236267e-01 1.49001510e+01 7.07358667e+00 2.70463341e-01 1.60746532e-01 1.96910655e-05 8.83086831e-01
5.31456586e-01 1.56065801e+01 7.37059571e+00 3.06059613e-01 7.71520878e-02 1.43738425e-05 8.82905987e-01
5.41676905e-01 1.63454914e+01 7.68164283e+00 3.45929089e-01 1.10415389e-01 1.57301648e-05 8.82547381e-01
5.51897224e-01 1.70924266e+01 7.99750439e+00 3.89120056e-01 1.06375816e-01 1.97273450e-05 8.81575917e-01
5.62117543e-01 1.78574821e+01 8.31877192e+00 4.36713407e-01 1.10850787e-01 1.36210199e-05 8.80934985e-01
5.72337862e-01 1.86351875e+01 8.64644910e+00 4.88416393e-01 1.38427298e-01 2.00498073e-05 8.80818406e-01
5.82558181e-01 1.94152269e+01 8.97806315e+00 5.43426640e-01 1.84329450e-01 2.04738732e-05 8.80221970e-01
5.92778500e-01 2.02069125e+01 9.32148627e+00 6.02699117e-01 1.37257657e-01 1.69601297e-05 8.79580512e-01
6.02998819e-01 2.10201107e+01 9.68139590e+00 6.67507044e-01 1.78069394e-01 1.95584420e-05 8.79234078e-01
6.13219138e-01 2.18310170e+01 1.00433439e+01 7.35566507e-01 1.57652876e-01 1.89075722e-05 8.78976445e-01
6.23439457e-01 2.26245376e+01 1.04015742e+01 8.05732106e-01 2.46099055e-01 2.88875607e-05 8.78195419e-01
6.33659775e-01 2.34155327e+01 1.07634714e+01 8.80114155e-01 2.28320427e-01 2.96153224e-05 8.77891066e-01
6.43880094e-01 2.42013088e+01 1.11292406e+01 9.57661059e-01 1.99899493e-01 2.46750459e-05 8.77812790e-01
6.54100413e-01 2.49774284e+01 1.14974982e+01 1.03713867e+00 2.24181442e-01 2.57882914e-05 8.77301020e-01
6.64320732e-01 2.59539893e+01 1.18723548e+01 1.11949330e+00 2.25060690e-01 2.95695580e-05 8.76731665e-01
6.74541051e-01 2.70570372e+01 1.22381181e+01 1.20363775e+00 3.09245534e-01 4.20593870e-05 8.76687311e-01
6.84761370e-01 2.81917005e+01 1.25861621e+01 1.28534785e+00 3.37841430e-01 4.41690312e-05 8.76725309e-01
6.94981689e-01 2.93829980e+01 1.29461610e+01 1.36791720e+00 2.67250624e-01 3.97694990e-05 8.76186792e-01
7.05202008e-01 3.05991748e+01 1.33120362e+01 1.45269366e+00 3.02698309e-01 4.10448984e-05 8.75919402e-01
7.15422327e-01 3.17944471e+01 1.36707303e+01 1.53841657e+00 3.11580229e-01 4.71087073e-05 8.75599516e-01
7.25642646e-01 3.30458297e+01 1.40050632e+01 1.62949887e+00 3.38535706e-01 5.30406456e-05 8.74976504e-01
7.35862965e-01 3.42559004e+01 1.43477220e+01 1.71730534e+00 3.67112323e-01 5.94464638e-05 8.74028254e-01
7.46083284e-01 3.55254123e+01 1.46837038e+01 1.80861329e+00 3.80715966e-01 6.20837847e-05 8.73178175e-01
7.56303603e-01 3.67408160e+01 1.50001396e+01 1.90450666e+00 3.59752380e-01 5.70628999e-05 8.73106525e-01
7.66523922e-01 3.79833575e+01 1.53013860e+01 1.99482375e+00 3.97523087e-01 6.08437844e-05 8.72815142e-01
7.76744241e-01 3.92910321e+01 1.55695845e+01 2.08461277e+00 3.89161011e-01 7.05641981e-05 8.71714685e-01
7.86964560e-01 4.05442750e+01 1.58673465e+01 2.17567804e+00 4.39049918e-01 7.90210934e-05 8.70703572e-01
7.97184879e-01 4.18177853e+01 1.61300632e+01 2.27439028e+00 3.87664095e-01 7.43223041e-05 8.70540612e-01
8.07405198e-01 4.30369888e+01 1.63715964e+01 2.36870615e+00 4.04783687e-01 7.70592904e-05 8.70290099e-01
8.17625517e-01 4.43086246e+01 1.66453573e+01 2.45637094e+00 4.29707224e-01 8.15988014e-05 8.69547770e-01
8.27845836e-01 4.54913931e+01 1.69614408e+01 2.54160552e+00 4.72290548e-01 8.72559256e-05 8.68878467e-01
8.38066155e-01 4.65898001e+01 1.73362088e+01 2.60437291e+00 5.01605802e-01 9.07300283e-05 8.68301391e-01
8.48286474e-01 4.76599315e+01 1.78628870e+01 2.68768541e+00 5.25114544e-01 9.34952953e-05 8.67609634e-01
8.58506793e-01 4.87281290e+01 1.85234192e+01 2.76671562e+00 5.74591205e-01 9.90985517e-05 8.67122085e-01
8.68727112e-01 4.97359020e+01 1.93767862e+01 2.82669171e+00 6.23648860e-01 1.06953620e-04 8.67031322e-01
8.78947430e-01 5.07369913e+01 2.02387515e+01 2.86972388e+00 6.35044711e-01 1.06627170e-04 8.66486488e-01
8.89167749e-01 5.16894278e+01 2.10661928e+01 2.91389245e+00 6.73088343e-01 1.10626559e-04 8.65448412e-01
8.99388068e-01 5.25484117e+01 2.18599155e+01 3.00966629e+00 7.24204202e-01 1.17131211e-04 8.64856116e-01
9.09608387e-01 5.33316178e+01 2.26314599e+01 3.15849432e+00 7.54635956e-01 1.20365572e-04 8.64899691e-01
9.19828706e-01 5.41319762e+01 2.33686603e+01 3.29144208e+00 7.69413634e-01 1.24662710e-04 8.64545964e-01
9.30049025e-01 5.48254882e+01 2.40482992e+01 3.44895381e+00 8.20825228e-01 1.27853303e-04 8.63780350e-01
9.40269344e-01 5.53967017e+01 2.46561015e+01 3.60413324e+00 8.54128785e-01 1.30164198e-04 8.63133987e-01
9.50489663e-01 5.58009682e+01 2.51766348e+01 3.75358395e+00 8.52137919e-01 1.38260780e-04 8.62721427e-01
9.60709982e-01 5.61548121e+01 2.56124679e+01 3.87610418e+00 8.88232473e-01 1.39108805e-04 8.62427093e-01
9.70930301e-01 5.66285490e+01 2.59665252e+01 3.98028392e+00 9.29885982e-01 1.49671402e-04 8.62159183e-01
9.81150620e-01 5.69865998e+01 2.62198941e+01 4.21419711e+00 9.41249629e-01 1.50119685e-04 8.61727721e-01
9.91370939e-01 5.71771967e+01 2.63469342e+01 4.49193264e+00 9.43581877e-01 1.61987040e-04 8.61058224e-01
1.00159126e+00 5.72627239e+01 2.63471681e+01 4.78277094e+00 9.73336749e-01 1.69782968e-04 8.60195366e-01
1.01181158e+00 5.74257327e+01 2.62232365e+01 5.06910339e+00 9.87616459e-01 1.71681593e-04 8.59672654e-01
1.02203190e+00 5.74356774e+01 2.59746359e+01 5.34986981e+00 9.86750083e-01 1.72572396e-04 8.59678955e-01
1.03225221e+00 5.72960175e+01 2.57511571e+01 5.62269460e+00 9.98313898e-01 1.72668906e-04 8.59243737e-01
1.04247253e+00 5.71863687e+01 2.62899683e+01 5.88076992e+00 1.01807344e+00 1.84162513e-04 8.58165055e-01
1.05269285e+00 5.70788117e+01 2.68016827e+01 6.14412733e+00 9.96449854e-01 1.94752823e-04 8.57240184e-01
1.06291317e+00 5.67975680e+01 2.73556263e+01 6.39392061e+00 9.96811227e-01 1.90529318e-04 8.56887140e-01
1.07313349e+00 5.65610728e+01 2.78706356e+01 6.61410206e+00 1.00798585e+00 1.82659695e-04 8.56560625e-01
1.08335381e+00 5.74107775e+01 2.83445833e+01 6.81025555e+00 1.00479686e+00 1.86763097e-04 8.56022863e-01
1.09357413e+00 5.87666724e+01 2.87909016e+01 6.97974366e+00 9.85481332e-01 1.93278476e-04 8.55356460e-01
1.10379445e+00 5.99229148e+01 2.94454501e+01 7.11648019e+00 9.78836990e-01 1.95097425e-04 8.54561121e-01
1.11401477e+00 6.09185981e+01 3.00172839e+01 7.21924200e+00 9.78488492e-01 2.00708333e-04 8.53729076e-01
1.12423509e+00 6.18300133e+01 3.05880976e+01 7.29328928e+00 9.60720400e-01 1.99324789e-04 8.53146148e-01
1.13445540e+00 6.32130687e+01 3.12519796e+01 7.43328958e+00 9.79617219e-01 1.92706550e-04 8.52697904e-01
1.14467572e+00 6.52326442e+01 3.18339485e+01 7.53053308e+00 9.82366910e-01 1.95728040e-04 8.52128771e-01
1.15489604e+00 6.69402216e+01 3.23115729e+01 7.59748715e+00 9.98625891e-01 2.12384835e-04 8.51584397e-01
1.16511636e+00 6.83017824e+01 3.29483700e+01 7.67271284e+00 1.01313610e+00 2.15203321e-04 8.50973494e-01
1.17533668e+00 6.95186215e+01 3.34681734e+01 7.68972295e+00 1.06529847e+00 2.37396986e-04 8.50618877e-01
1.18555700e+00 7.15801454e+01 3.39718119e+01 7.71746008e+00 1.14318971e+00 2.55528764e-04 8.50325010e-01
1.19577732e+00 7.34523869e+01 3.47149170e+01 7.78978729e+00 1.15438041e+00 2.60907974e-04 8.49643250e-01
1.20599764e+00 7.59828592e+01 3.53496160e+01 7.79713450e+00 1.10808125e+00 2.65373437e-04 8.48931896e-01
1.21621796e+00 7.87651472e+01 3.58504939e+01 7.86919761e+00 1.13470685e+00 2.72021875e-04 8.48583328e-01
1.22643828e+00 8.13217447e+01 3.62282347e+01 7.81096234e+00 1.20426923e+00 2.80945085e-04 8.48080340e-01
1.23665859e+00 8.36748631e+01 3.66013115e+01 7.72790382e+00 1.22329177e+00 2.92990626e-04 8.47441972e-01
1.24687891e+00 8.58282444e+01 3.70937509e+01 7.79260642e+00 1.23697251e+00 2.97703820e-04 8.46922985e-01
1.25709923e+00 8.77318484e+01 3.75081338e+01 7.82006299e+00 1.22746504e+00 2.92552975e-04 8.46334585e-01
1.26731955e+00 8.93650091e+01 3.79619207e+01 8.17257036e+00 1.19063293e+00 2.85928072e-04 8.45719133e-01
1.27753987e+00 9.07660870e+01 3.83466989e+01 8.58276918e+00 1.22763986e+00 2.87796643e-04 8.45325995e-01
1.28776019e+00 9.19730356e+01 3.86617327e+01 8.86571225e+00 1.30211652e+00 2.93991707e-04 8.45072644e-01
1.29798051e+00 9.29946858e+01 3.88243853e+01 9.12757408e+00 1.34613128e+00 2.94535109e-04 8.44798445e-01
1.30820083e+00 9.38000731e+01 3.88478350e+01 9.32743219e+00 1.42219745e+00 2.81328253e-04 8.44542749e-01
1.31842115e+00 9.43597111e+01 3.90342862e+01 9.62915428e+00 1.44893491e+00 2.67798128e-04 8.44388478e-01
1.32864146e+00 9.47097318e+01 3.92711807e+01 9.85429700e+00 1.55959805e+00 2.68129368e-04 8.44334793e-01
1.33886178e+00 9.49229621e+01 3.93774801e+01 9.97119825e+00 1.57352050e+00 2.70269837e-04 8.44233703e-01
1.34908210e+00 9.49930849e+01 3.93718238e+01 1.00802731e+01 1.62011153e+00 2.68300204e-04 8.44228372e-01
1.35930242e+00 9.48824316e+01 3.92539113e+01 1.04157495e+01 1.66158128e+00 2.62298966e-04 8.44517413e-01
1.36952274e+00 9.46030760e+01 3.90280955e+01 1.05302678e+01 1.72510625e+00 2.54532421e-04 8.44769288e-01
1.37974306e+00 9.41787512e+01 3.90096884e+01 1.04065125e+01 1.78296219e+00 2.45257621e-04 8.44909268e-01
1.38996338e+00 9.36210551e+01 3.89210596e+01 1.03258749e+01 1.82047787e+00 2.40235424e-04 8.45170284e-01
1.40018370e+00 9.29749395e+01 3.87276838e+01 1.05399635e+01 1.76678807e+00 2.50199834e-04 8.45696324e-01
1.41040402e+00 9.22535715e+01 3.84425291e+01 1.04898253e+01 1.85591082e+00 2.48653796e-04 8.46306785e-01
1.42062434e+00 9.13968580e+01 3.80648900e+01 1.03005002e+01 1.89084561e+00 2.36349026e-04 8.47025343e-01
1.43084465e+00 9.06999901e+01 3.75905167e+01 1.02879756e+01 2.12421366e+00 2.29632780e-04 8.48020232e-01
1.44106497e+00 8.99248529e+01 3.70322386e+01 1.03202895e+01 2.31112450e+00 2.39583961e-04 8.49110067e-01
1.45128529e+00 8.90737448e+01 3.64023409e+01 1.02811428e+01 2.55442325e+00 2.70030204e-04 8.49710287e-01
1.46150561e+00 8.79268607e+01 3.57068209e+01 1.01458306e+01 2.89313302e+00 2.93302131e-04 8.49970697e-01
1.47172593e+00 8.66068567e+01 3.50882810e+01 9.79843536e+00 3.21792684e+00 3.25261661e-04 8.50700288e-01
1.48194625e+00 8.59064296e+01 3.49299335e+01 9.67674548e+00 3.56744790e+00 3.60125466e-04 8.51485513e-01
1.49216657e+00 8.52296301e+01 3.57111037e+01 1.07299539e+01 3.93973216e+00 4.00481908e-04 8.52219566e-01
1.50238689e+00 8.40746557e+01 3.56183335e+01 1.18092511e+01 4.27691809e+00 4.35664056e-04 8.53396964e-01
1.51260721e+00 8.27893913e+01 3.58011018e+01 1.28711855e+01 4.68352088e+00 4.72123741e-04 8.54973703e-01
1.52282752e+00 8.22830098e+01 3.63306513e+01 1.38924115e+01 5.23051622e+00 5.22076129e-04 8.56023982e-01
1.53304784e+00 8.38673993e+01 3.61973165e+01 1.51537613e+01 5.82168313e+00 5.70333126e-04 8.55217792e-01
1.54326816e+00 8.53623380e+01 3.64784593e+01 1.64364228e+01 6.36804271e+00 6.12650881e-04 8.54928132e-01
1.55348848e+00 8.68165189e+01 3.66806862e+01 1.76935929e+01 6.93825925e+00 6.56893441e-04 8.55108203e-01
1.56370880e+00 8.82571818e+01 3.70726756e+01 1.92957952e+01 7.55382734e+00 7.06098616e-04 8.54902211e-01
1.57392912e+00 8.96525705e+01 3.77585731e+01 2.08419494e+01 8.16924104e+00 7.54738321e-04 8.54510757e-01
1.58414944e+00 9.10693093e+01 3.76165498e+01 2.25569519e+01 8.90306203e+00 8.04724836e-04 8.54244230e-01
1.59436976e+00 9.24159726e+01 3.83999750e+01 2.45038154e+01 9.64066934e+00 8.52226840e-04 8.53994928e-01
1.60459008e+00 9.37133822e+01 3.84563408e+01 2.63674867e+01 1.03182395e+01 9.12534107e-04 8.53979645e-01
1.61481040e+00 9.49315020e+01 3.86897733e+01 2.80763542e+01 1.09905045e+01 9.68580182e-04 8.54334823e-01
1.62503071e+00 9.60477221e+01 3.83787371e+01 2.98241505e+01 1.16948775e+01 1.01158637e-03 8.53996442e-01
1.63525103e+00 9.71055651e+01 3.90025509e+01 3.19339001e+01 1.23582933e+01 1.06322640e-03 8.53400772e-01
1.64547135e+00 9.81954509e+01 3.90683420e+01 3.39779357e+01 1.30971585e+01 1.11660003e-03 8.53262168e-01
1.65569167e+00 9.91592794e+01 3.87805472e+01 3.62224224e+01 1.38001115e+01 1.16256229e-03 8.53400770e-01
1.66591199e+00 1.00024208e+02 3.87747151e+01 3.83513483e+01 1.44174318e+01 1.20273228e-03 8.53313131e-01
1.67613231e+00 1.00728308e+02 3.81409453e+01 4.02795950e+01 1.51469323e+01 1.25737303e-03 8.53273172e-01
1.68635263e+00 1.01418030e+02 3.83965250e+01 4.19519612e+01 1.60602248e+01 1.30506798e-03 8.53286944e-01
1.69657295e+00 1.02129398e+02 3.89837600e+01 4.42578980e+01 1.68849622e+01 1.34307905e-03 8.53192213e-01
1.70679327e+00 1.02610025e+02 3.83778306e+01 4.64019920e+01 1.75612162e+01 1.39181455e-03 8.53292732e-01
1.71701359e+00 1.02816804e+02 3.86204710e+01 4.78801072e+01 1.83785820e+01 1.43655326e-03 8.53544753e-01
1.72723390e+00 1.03251646e+02 3.91265168e+01 4.90857019e+01 1.91018360e+01 1.47751339e-03 8.53742298e-01
1.73745422e+00 1.03620716e+02 3.84432571e+01 5.07536706e+01 1.95759743e+01 1.51645475e-03 8.53897153e-01
1.74767454e+00 1.04143435e+02 3.89226808e+01 5.14071095e+01 1.98590982e+01 1.54934966e-03 8.54138667e-01
1.75789486e+00 1.04366758e+02 4.02004310e+01 5.07567059e+01 2.04225106e+01 1.56758270e-03 8.54430996e-01
1.76811518e+00 1.04374031e+02 4.57225213e+01 5.03804099e+01 2.07605720e+01 1.57251238e-03 8.54818483e-01
1.77833550e+00 1.04617419e+02 5.49055453e+01 4.94230499e+01 2.07811903e+01 1.56090758e-03 8.55287797e-01
1.78855582e+00 1.04104615e+02 6.42733288e+01 4.85096189e+01 2.06017702e+01 1.51900556e-03 8.55673953e-01
1.79877614e+00 1.03904574e+02 7.23904099e+01 4.87717356e+01 2.03595285e+01 1.48634230e-03 8.42302688e-01
1.80899646e+00 1.03481626e+02 7.80430057e+01 5.10357291e+01 1.94427960e+01 1.53354982e-03 8.28471357e-01
1.81921677e+00 1.03142417e+02 8.85160217e+01 5.19407112e+01 1.88387040e+01 1.58352958e-03 8.22730929e-01
1.82943709e+00 1.04137194e+02 9.91002949e+01 5.01091415e+01 1.91875837e+01 1.60879392e-03 8.22922022e-01
1.83965741e+00 1.20167145e+02 1.01939717e+02 5.12865754e+01 1.93597105e+01 1.60196226e-03 8.29177172e-01
1.84987773e+00 1.32248429e+02 9.65654410e+01 5.19666378e+01 1.93397611e+01 1.56587270e-03 8.32531735e-01
1.86009805e+00 1.36631940e+02 9.16484296e+01 5.30025801e+01 1.91624251e+01 1.50551598e-03 8.24590182e-01
1.87031837e+00 1.47054022e+02 9.50466743e+01 5.47129856e+01 1.87455405e+01 1.42688719e-03 8.31746650e-01
1.88053869e+00 1.47404858e+02 1.00837438e+02 5.35838802e+01 1.77163085e+01 1.43818893e-03 8.19023125e-01
1.89075901e+00 1.43956867e+02 1.04595283e+02 5.04974640e+01 1.58542931e+01 1.38211042e-03 8.27918011e-01
1.90097933e+00 1.50651416e+02 1.06273632e+02 5.40502371e+01 1.58321090e+01 1.35187055e-03 8.30194228e-01
1.91119965e+00 1.52415089e+02 1.23215531e+02 5.73344453e+01 1.53800976e+01 1.52705175e-03 8.26542459e-01
1.92141996e+00 1.27583844e+02 1.32521213e+02 5.56044075e+01 1.32241351e+01 1.50369715e-03 8.16833260e-01
1.93164028e+00 1.23606948e+02 1.29141948e+02 5.85512673e+01 1.51951942e+01 1.29474000e-03 8.19558134e-01
1.94186060e+00 1.29587692e+02 1.11186861e+02 5.34952205e+01 1.50446780e+01 1.26468702e-03 8.33114348e-01
1.95208092e+00 1.24302144e+02 1.01359510e+02 5.23791596e+01 1.22276400e+01 1.44802297e-03 8.48640190e-01
1.96230124e+00 1.32909069e+02 9.62439481e+01 4.90400036e+01 1.34295215e+01 1.63817246e-03 8.59137716e-01
1.97252156e+00 1.29205718e+02 9.73626943e+01 5.07929707e+01 1.32276493e+01 1.73779189e-03 8.58901082e-01
1.98274188e+00 1.24276938e+02 8.96597619e+01 4.44000895e+01 1.30568940e+01 1.68589905e-03 8.45801919e-01
1.99296220e+00 1.25165795e+02 1.03409714e+02 4.08186974e+01 1.46477807e+01 1.55906214e-03 8.40451186e-01
1.99977574e+00 1.22172267e+02 1.01373946e+02 4.44415343e+01 1.45354774e+01 1.44466697e-03 8.46131616e-01


==> data/mech_n128_wb1.8.dat <==
t J W divB divU trA fmin
0.00000000e+00 5.30098391e+00 3.99839381e+00 1.52759531e-14 3.56438905e-13 1.02701051e-15 9.18336667e-01
1.02203190e-02 5.30020704e+00 4.00220578e+00 1.48838726e-04 1.38446557e-01 1.56841332e-05 9.17025948e-01
2.04406379e-02 5.29807579e+00 4.00741598e+00 1.66761911e-04 9.43125049e-02 1.15899998e-05 9.15626686e-01
3.06609569e-02 5.29179212e+00 4.02070709e+00 4.01022893e-04 1.10295472e-01 1.57957675e-05 9.15016889e-01
4.08812758e-02 5.28969220e+00 4.04336909e+00 5.00109934e-04 1.82774408e-01 2.32350755e-05 9.14259856e-01
5.11015948e-02 5.29281568e+00 4.07517927e+00 5.68115927e-04 6.82432571e-02 8.17599709e-06 9.13210409e-01
6.13219138e-02 5.28255930e+00 4.11172787e+00 8.01011725e-04 1.31671374e-01 1.65465180e-05 9.12007881e-01
7.15422327e-02 5.30264339e+00 4.15169775e+00 8.13882635e-04 1.56412662e-01 2.00114551e-05 9.11345876e-01
8.17625517e-02 5.37027113e+00 4.20017886e+00 1.05905913e-03 9.20726604e-02 1.17954753e-05 9.10500250e-01
9.19828706e-02 5.43596864e+00 4.25713133e+00 1.19452004e-03 1.41030160e-01 1.81465815e-05 9.09167894e-01
1.02203190e-01 5.50740475e+00 4.31924819e+00 1.31750187e-03 7.51471050e-02 9.69507089e-06 9.08793260e-01
1.12423509e-01 5.58999239e+00 4.38247635e+00 1.57686260e-03 1.11987335e-01 1.42863848e-05 9.08104149e-01
1.22643828e-01 5.68579729e+00 4.44632505e+00 1.67316116e-03 1.29901195e-01 1.56731894e-05 9.07132899e-01
1.32864146e-01 5.78009703e+00 4.51440746e+00 1.96843239e-03 5.60154271e-02 7.39666592e-06 9.05655158e-01
1.43084465e-01 5.88053095e+00 4.58428087e+00 2.17157200e-03 1.49191436e-01 1.94733380e-05 9.05417980e-01
1.53304784e-01 5.98489995e+00 4.65808922e+00 2.41046573e-03 9.71023669e-02 1.22418489e-05 9.04526633e-01
1.63525103e-01 6.09566140e+00 4.72839314e+00 2.75530639e-03 9.79574697e-02 1.25991915e-05 9.03804955e-01
1.73745422e-01 6.21835672e+00 4.79704324e+00 3.00888744e-03 1.35480487e-01 1.72836586e-05 9.02758704e-01
1.83965741e-01 6.34824348e+00 4.86541242e+00 3.42926994e-03 8.30454656e-02 1.04404169e-05 9.02123339e-01
1.94186060e-01 6.47509427e+00 4.93391782e+00 3.81199806e-03 1.55182815e-01 1.97070108e-05 9.01290822e-01
2.04406379e-01 6.60470889e+00 5.00174773e+00 4.27689115e-03 1.02575444e-01 1.30287522e-05 9.00530719e-01
2.14626698e-01 6.74507515e+00 5.06934995e+00 4.82511407e-03 7.11642740e-02 9.06561647e-06 9.00062167e-01
2.24847017e-01 6.89130480e+00 5.13065658e+00 5.38708105e-03 1.52338336e-01 1.90866749e-05 8.99306341e-01
2.35067336e-01 7.04345781e+00 5.18801685e+00 6.13652659e-03 9.40024471e-02 1.18556089e-05 8.98977727e-01
2.45287655e-01 7.19948873e+00 5.24976658e+00 6.89046318e-03 1.09819367e-01 1.36934240e-05 8.97605509e-01
2.55507974e-01 7.35323998e+00 5.30887635e+00 7.80798007e-03 1.10667109e-01 1.42510999e-05 8.97279880e-01
2.65728293e-01 7.50532587e+00 5.36282619e+00 8.87076674e-03 6.76166246e-02 8.97302184e-06 8.97016277e-01
2.75948612e-01 7.67464777e+00 5.41384012e+00 1.00710038e-02 1.32049697e-01 1.78224355e-05 8.96710072e-01
2.86168931e-01 7.85168231e+00 5.46401933e+00 1.14870025e-02 8.60649765e-02 1.10499853e-05 8.95507725e-01
2.96389250e-01 8.01976534e+00 5.50853318e+00 1.31111445e-02 9.82683478e-02 1.21411748e-05 8.95040592e-01
3.06609569e-01 8.18520388e+00 5.55870087e+00 1.49992085e-02 1.34701920e-01 1.71457447e-05 8.94831066e-01
3.16829888e-01 8.36102642e+00 5.60702880e+00 1.71440238e-02 8.17113107e-02 1.03780333e-05 8.94014713e-01
3.27050207e-01 8.53780964e+00 5.64832752e+00 1.96602509e-02 1.18757839e-01 1.50521953e-05 8.93748013e-01
3.37270526e-01 8.71716043e+00 5.68379104e+00 2.26403958e-02 1.15243092e-01 1.44315580e-05 8.93313150e-01
3.47490845e-01 8.90317576e+00 5.72423730e+00 2.59956152e-02 9.99099337e-02 1.32708077e-05 8.92781362e-01
3.57711164e-01 9.08251248e+00 5.76516722e+00 2.98948378e-02 1.10074812e-01 1.40270822e-05 8.91582748e-01
3.67931483e-01 9.25089438e+00 5.80141712e+00 3.44503913e-02 9.75518990e-02 1.35577331e-05 8.91548214e-01
3.78151801e-01 9.42876161e+00 5.83918992e+00 3.96548027e-02 1.05656215e-01 1.37031473e-05 8.91373420e-01
3.88372120e-01 9.62085718e+00 5.87353101e+00 4.57103203e-02 1.10739392e-01 1.62377784e-05 8.90825501e-01
3.98592439e-01 9.80182034e+00 5.90582930e+00 5.27515872e-02 8.23668313e-02 1.03192955e-05 8.89718447e-01
4.08812758e-01 9.97276332e+00 5.93700799e+00 6.08481819e-02 1.17328107e-01 1.43202782e-05 8.89289339e-01
4.19033077e-01 1.01545887e+01 5.97305861e+00 6.98879263e-02 1.12315726e-01 1.43651728e-05 8.88947451e-01
4.29253396e-01 1.03863170e+01 6.01222656e+00 8.05588765e-02 8.46158124e-02 1.01732196e-05 8.88468476e-01
4.39473715e-01 1.06478463e+01 6.04640784e+00 9.28047414e-02 9.95772342e-02 1.29065076e-05 8.87969923e-01
4.49694034e-01 1.09245726e+01 6.07575593e+00 1.06679164e-01 1.11192506e-01 1.44434707e-05 8.87224363e-01
4.59914353e-01 1.11931671e+01 6.11057436e+00 1.22417629e-01 1.34874757e-01 1.78961836e-05 8.86658733e-01
4.70134672e-01 1.16789614e+01 6.15182641e+00 1.40490666e-01 1.09617114e-01 1.54541335e-05 8.85876288e-01
4.80354991e-01 1.22716781e+01 6.23908574e+00 1.60638958e-01 9.02671820e-02 1.32077509e-05 8.85660733e-01
4.90575310e-01 1.28908588e+01 6.35569976e+00 1.83418611e-01 1.10865217e-01 1.38479760e-05 8.85125957e-01
5.00795629e-01 1.35518969e+01 6.49970544e+00 2.09703663e-01 1.59299077e-01 1.79262782e-05 8.84720104e-01
5.11015948e-01 1.42217555e+01 6.78715919e+00 2.38611143e-01 1.31477517e-01 1.28601246e-05 8.83675399e-01
5.21236267e-01 1.48996767e+01 7.07332555e+00 2.70394461e-01 1.70605029e-01 1.78864663e-05 8.83074251e-01
5.31456586e-01 1.56046329e+01 7.36987578e+00 3.05899374e-01 9.09280513e-02 1.33907197e-05 8.82893544e-01
5.41676905e-01 1.63468514e+01 7.68195135e+00 3.45928576e-01 1.15688214e-01 1.41456093e-05 8.82606197e-01
5.51897224e-01 1.70912545e+01 7.99743960e+00 3.88918110e-01 1.22258363e-01 1.84540320e-05 8.81555307e-01
5.62117543e-01 1.78574622e+01 8.31868861e+00 4.36588720e-01 1.14463330e-01 1.23265902e-05 8.80871249e-01
5.72337862e-01 1.86354046e+01 8.64657105e+00 4.88291319e-01 1.42409578e-01 1.94014794e-05 8.80902204e-01
5.82558181e-01 1.94147256e+01 8.97774951e+00 5.43209991e-01 2.01018024e-01 1.88211489e-05 8.80172850e-01
5.92778500e-01 2.02048843e+01 9.32008091e+00 6.02291869e-01 1.48412668e-01 1.60542650e-05 8.79603288e-01
6.02998819e-01 2.10200961e+01 9.68086822e+00 6.67294672e-01 1.85580599e-01 1.77237290e-05 8.79181158e-01
6.13219138e-01 2.18324188e+01 1.00432247e+01 7.35402471e-01 1.54369676e-01 1.59795574e-05 8.79095121e-01
6.23439457e-01 2.26233162e+01 1.04003929e+01 8.05202844e-01 2.61100950e-01 2.58058490e-05 8.78100489e-01
6.33659775e-01 2.34151923e+01 1.07618367e+01 8.79719141e-01 2.24757126e-01 2.56800074e-05 8.77896966e-01
6.43880094e-01 2.42004465e+01 1.11274819e+01 9.57242104e-01 2.04559899e-01 2.08828841e-05 8.77866468e-01
6.54100413e-01 2.49772597e+01 1.14956030e+01 1.03658561e+00 2.29980114e-01 2.44832210e-05 8.77303528e-01
6.64320732e-01 2.59522008e+01 1.18707376e+01 1.11881374e+00 2.32463777e-01 2.67590779e-05 8.76705429e-01
6.74541051e-01 2.70586916e+01 1.22372592e+01 1.20352564e+00 3.15812065e-01 3.75390367e-05 8.76654646e-01
6.84761370e-01 2.81894255e+01 1.25834152e+01 1.28453233e+00 3.51161344e-01 3.83723608e-05 8.76855543e-01
6.94981689e-01 2.93782531e+01 1.29431658e+01 1.36704277e+00 2.68518692e-01 3.43235763e-05 8.76080283e-01
7.05202008e-01 3.05983629e+01 1.33086454e+01 1.45209509e+00 3.15373562e-01 3.59985574e-05 8.75938116e-01
7.15422327e-01 3.17941242e+01 1.36684525e+01 1.53815681e+00 3.22575007e-01 4.10674431e-05 8.75642212e-01
7.25642646e-01 3.30442924e+01 1.40021477e+01 1.62873785e+00 3.36958045e-01 4.56365076e-05 8.74967251e-01
7.35862965e-01 3.42527623e+01 1.43450264e+01 1.71683731e+00 3.69660802e-01 5.13387490e-05 8.74070520e-01
7.46083284e-01 3.55235872e+01 1.46815498e+01 1.80827142e+00 3.90586967e-01 5.47993810e-05 8.73049236e-01
7.56303603e-01 3.67348422e+01 1.49980160e+01 1.90366424e+00 3.67971154e-01 4.85794795e-05 8.73166594e-01
7.66523922e-01 3.79824401e+01 1.53024234e+01 1.99427646e+00 4.23322387e-01 5.35985095e-05 8.72886848e-01
7.76744241e-01 3.92934370e+01 1.55733905e+01 2.08460721e+00 3.86435251e-01 6.06807341e-05 8.71728253e-01
7.86964560e-01 4.05421456e+01 1.58682083e+01 2.17583465e+00 4.63449362e-01 7.02807085e-05 8.70590694e-01
7.97184879e-01 4.18130700e+01 1.61312159e+01 2.27454261e+00 3.89224272e-01 6.50506519e-05 8.70551226e-01
8.07405198e-01 4.30344657e+01 1.63789722e+01 2.36903285e+00 4.18858329e-01 6.64701093e-05 8.70387012e-01
8.17625517e-01 4.43108141e+01 1.66500546e+01 2.45751097e+00 4.32992469e-01 7.10822588e-05 8.69480624e-01
8.27845836e-01 4.54888270e+01 1.69706709e+01 2.54146722e+00 4.78061311e-01 7.63346205e-05 8.68895239e-01
8.38066155e-01 4.65929956e+01 1.73470920e+01 2.60526752e+00 5.05736944e-01 7.89337120e-05 8.68310827e-01
8.48286474e-01 4.76607261e+01 1.78731821e+01 2.68916965e+00 5.29165771e-01 8.18662057e-05 8.67628017e-01
8.58506793e-01 4.87262708e+01 1.85300035e+01 2.76857873e+00 5.74433237e-01 8.56621213e-05 8.67010882e-01
8.68727112e-01 4.97373450e+01 1.93840071e+01 2.82758165e+00 6.39411038e-01 9.54404306e-05 8.67120775e-01
8.78947430e-01 5.07466270e+01 2.02493373e+01 2.87175157e+00 6.30407820e-01 9.18606369e-05 8.66547732e-01
8.89167749e-01 5.16934266e+01 2.10751480e+01 2.91704264e+00 6.79754531e-01 9.75630308e-05 8.65419510e-01
8.99388068e-01 5.25500497e+01 2.18662003e+01 3.00964840e+00 7.29141749e-01 1.02367918e-04 8.64737889e-01
9.09608387e-01 5.33413436e+01 2.26382277e+01 3.15880136e+00 7.64826185e-01 1.06799776e-04 8.64983544e-01
9.19828706e-01 5.41405672e+01 2.33782029e+01 3.29125777e+00 7.68783892e-01 1.08549466e-04 8.64576792e-01
9.30049025e-01 5.48358539e+01 2.40573668e+01 3.44965293e+00 8.31433535e-01 1.11414147e-04 8.63774720e-01
9.40269344e-01 5.54134027e+01 2.46676459e+01 3.60526695e+00 8.69515877e-01 1.15328297e-04 8.63106871e-01
9.50489663e-01 5.58190238e+01 2.51860562e+01 3.75526541e+00 8.51692849e-01 1.22075186e-04 8.62719023e-01
9.60709982e-01 5.61623115e+01 2.56212532e+01 3.87702441e+00 8.95635596e-01 1.22312225e-04 8.62436459e-01
9.70930301e-01 5.66452022e+01 2.59767191e+01 3.98142676e+00 9.42910853e-01 1.31975729e-04 8.62129261e-01
9.81150620e-01 5.70097535e+01 2.62343044e+01 4.21884157e+00 9.54219896e-01 1.32855757e-04 8.61772682e-01
9.91370939e-01 5.71996378e+01 2.63604599e+01 4.49580374e+00 9.43445404e-01 1.41788134e-04 8.61081938e-01
1.00159126e+00 5.72754351e+01 2.63604973e+01 4.78593850e+00 9.88441416e-01 1.50507186e-04 8.60184196e-01
1.01181158e+00 5.74472564e+01 2.62375398e+01 5.07294750e+00 9.98424575e-01 1.50411347e-04 8.59549816e-01
1.02203190e+00 5.74572163e+01 2.59880603e+01 5.35400794e+00 9.99239841e-01 1.53680066e-04 8.59771660e-01
1.03225221e+00 5.73183255e+01 2.57502751e+01 5.62731546e+00 1.00214567e+00 1.50272448e-04 8.59293621e-01
1.04247253e+00 5.72093787e+01 2.62886648e+01 5.88734662e+00 1.03986540e+00 1.63321411e-04 8.58185452e-01
1.05269285e+00 5.71034762e+01 2.67989233e+01 6.14737860e+00 1.00000824e+00 1.73132899e-04 8.57124353e-01
1.06291317e+00 5.68154421e+01 2.73510738e+01 6.39735933e+00 1.01010045e+00 1.68985369e-04 8.56952561e-01
1.07313349e+00 5.65802302e+01 2.78622670e+01 6.61688323e+00 1.01909703e+00 1.61978530e-04 8.56573292e-01
1.08335381e+00 5.74347313e+01 2.83375684e+01 6.81362248e+00 1.02079051e+00 1.64517879e-04 8.56003006e-01
1.09357413e+00 5.87922012e+01 2.87997144e+01 6.98326375e+00 9.97578500e-01 1.71169098e-04 8.55395074e-01
1.10379445e+00 5.99528681e+01 2.94525926e+01 7.11934775e+00 9.93401850e-01 1.69577925e-04 8.54557672e-01
1.11401477e+00 6.09556773e+01 3.00208632e+01 7.22100438e+00 9.94524514e-01 1.77535297e-04 8.53733722e-01
1.12423509e+00 6.18683082e+01 3.05955478e+01 7.29330892e+00 9.65598511e-01 1.75310404e-04 8.53091539e-01
1.13445540e+00 6.32543373e+01 3.12575856e+01 7.43764656e+00 1.00613866e+00 1.68554476e-04 8.52804291e-01
1.14467572e+00 6.52863738e+01 3.18384970e+01 7.53677948e+00 9.89658682e-01 1.71183744e-04 8.52126457e-01
1.15489604e+00 6.69947818e+01 3.23145507e+01 7.59990901e+00 1.02170368e+00 1.89426782e-04 8.51632129e-01
1.16511636e+00 6.83511031e+01 3.29651199e+01 7.67393946e+00 1.01960943e+00 1.90303327e-04 8.50889689e-01
1.17533668e+00 6.95328944e+01 3.34817590e+01 7.68997843e+00 1.07754370e+00 2.07481695e-04 8.50692924e-01
1.18555700e+00 7.16054507e+01 3.40000806e+01 7.72062814e+00 1.17323322e+00 2.24906422e-04 8.50386156e-01
1.19577732e+00 7.34618547e+01 3.47402217e+01 7.79184113e+00 1.18846021e+00 2.27688612e-04 8.49646321e-01
1.20599764e+00 7.59320808e+01 3.53730119e+01 7.80102050e+00 1.11146897e+00 2.32336646e-04 8.48928330e-01
1.21621796e+00 7.87174836e+01 3.58724025e+01 7.87333401e+00 1.14355135e+00 2.39030212e-04 8.48589558e-01
1.22643828e+00 8.12769168e+01 3.62582219e+01 7.81047164e+00 1.23936567e+00 2.45962035e-04 8.48156165e-01
1.23665859e+00 8.36342192e+01 3.66264123e+01 7.73030798e+00 1.24033005e+00 2.59273246e-04 8.47370551e-01
1.24687891e+00 8.58076638e+01 3.71117090e+01 7.79517506e+00 1.26470558e+00 2.63047230e-04 8.47026985e-01
1.25709923e+00 8.77253296e+01 3.75312124e+01 7.83182396e+00 1.25757564e+00 2.59108267e-04 8.46374310e-01
1.26731955e+00 8.93603784e+01 3.80031728e+01 8.17460318e+00 1.21233052e+00 2.50656974e-04 8.45738866e-01
1.27753987e+00 9.07675159e+01 3.83986169e+01 8.58793526e+00 1.24330265e+00 2.54769997e-04 8.45302738e-01
1.28776019e+00 9.19833616e+01 3.87122402e+01 8.87262870e+00 1.32775172e+00 2.59903070e-04 8.45148317e-01
1.29798051e+00 9.30241671e+01 3.88685469e+01 9.13421636e+00 1.37378089e+00 2.63388118e-04 8.44846762e-01
1.30820083e+00 9.38469012e+01 3.88912530e+01 9.33533373e+00 1.44678418e+00 2.48860682e-04 8.44523697e-01
1.31842115e+00 9.44141402e+01 3.90940431e+01 9.64080539e+00 1.47247617e+00 2.35958962e-04 8.44438230e-01
1.32864146e+00 9.47565805e+01 3.93284209e+01 9.86165021e+00 1.58789451e+00 2.36833083e-04 8.44374537e-01
1.33886178e+00 9.49853053e+01 3.94301036e+01 9.97423957e+00 1.60562151e+00 2.40385571e-04 8.44290721e-01
1.34908210e+00 9.50740580e+01 3.94269421e+01 1.00839816e+01 1.65348096e+00 2.37888396e-04 8.44159400e-01
1.35930242e+00 9.49697503e+01 3.93076661e+01 1.04257163e+01 1.68590172e+00 2.31490108e-04 8.44568827e-01
1.36952274e+00 9.46928875e+01 3.90781529e+01 1.05368542e+01 1.74834199e+00 2.25517415e-04 8.44840225e-01
1.37974306e+00 9.42782828e+01 3.90425692e+01 1.04097320e+01 1.79795570e+00 2.15643614e-04 8.44931003e-01
1.38996338e+00 9.37167566e+01 3.89555870e+01 1.03368536e+01 1.84714940e+00 2.11722780e-04 8.45148732e-01
1.40018370e+00 9.30716558e+01 3.87598459e+01 1.05522878e+01 1.84303679e+00 2.22727785e-04 8.45739172e-01
1.41040402e+00 9.23716604e+01 3.84760334e+01 1.05021892e+01 2.10094129e+00 2.22132536e-04 8.46349539e-01
1.42062434e+00 9.15223337e+01 3.81023015e+01 1.02930283e+01 2.48184445e+00 2.28785672e-04 8.47011485e-01
1.43084465e+00 9.07797872e+01 3.76272925e+01 1.02856277e+01 2.86153806e+00 2.62283292e-04 8.48063711e-01
1.44106497e+00 9.00020655e+01 3.70720824e+01 1.03301272e+01 3.10367956e+00 2.82771438e-04 8.49185741e-01
1.45128529e+00 8.91663308e+01 3.64455759e+01 1.02885706e+01 3.45780042e+00 3.17898845e-04 8.49683382e-01
1.46150561e+00 8.80199831e+01 3.57557263e+01 1.05544232e+01 3.92817116e+00 3.49350086e-04 8.49884867e-01
1.47172593e+00 8.67009534e+01 3.51170513e+01 1.17287205e+01 4.39493628e+00 3.89301718e-04 8.50751317e-01
1.48194625e+00 8.59849370e+01 3.49531317e+01 1.30962252e+01 4.89229534e+00 4.32485657e-04 8.51579261e-01
1.49216657e+00 8.53026099e+01 3.57378942e+01 1.45921896e+01 5.44157485e+00 4.83728866e-04 8.52205551e-01
1.50238689e+00 8.41325906e+01 3.56393713e+01 1.61272834e+01 5.94609685e+00 5.30497903e-04 8.53318445e-01
1.51260721e+00 8.28600588e+01 3.58197790e+01 1.76483060e+01 6.50512138e+00 5.74751150e-04 8.55065987e-01
1.52282752e+00 8.22512899e+01 3.63512617e+01 1.91232912e+01 7.32793864e+00 6.41542923e-04 8.56122481e-01
1.53304784e+00 8.38380354e+01 3.62151135e+01 2.10101073e+01 8.20195854e+00 7.02591483e-04 8.55095396e-01
1.54326816e+00 8.53177310e+01 3.65062466e+01 2.28963116e+01 9.03923639e+00 7.57807816e-04 8.54817264e-01
1.55348848e+00 8.67594594e+01 3.67068264e+01 2.51671023e+01 9.92028514e+00 8.16775643e-04 8.55211778e-01
1.56370880e+00 8.82167457e+01 3.70880304e+01 2.76439294e+01 1.09152767e+01 8.85937428e-04 8.54961061e-01
1.57392912e+00 8.96136482e+01 3.77823182e+01 3.00674970e+01 1.18854905e+01 9.49838831e-04 8.54475793e-01
1.58414944e+00 9.10111533e+01 3.76316726e+01 3.27835659e+01 1.30310404e+01 1.01888306e-03 8.54256941e-01
1.59436976e+00 9.23520706e+01 3.84212621e+01 3.59417022e+01 1.42693154e+01 1.08478959e-03 8.53971631e-01
1.60459008e+00 9.36558416e+01 3.84759390e+01 3.90760009e+01 1.54465109e+01 1.15137300e-03 8.53845311e-01
1.61481040e+00 9.48756225e+01 3.87179791e+01 4.20888652e+01 1.66591501e+01 1.22888729e-03 8.54472478e-01
1.62503071e+00 9.59917927e+01 3.84221878e+01 4.57266851e+01 1.79595055e+01 1.28840243e-03 8.54076198e-01
1.63525103e+00 9.70678675e+01 3.90186122e+01 4.94483961e+01 1.92379768e+01 1.34251828e-03 8.53269883e-01
1.64547135e+00 9.81525771e+01 3.90966982e+01 5.32042779e+01 2.04149512e+01 1.41343768e-03 8.53210306e-01
1.65569167e+00 9.91009814e+01 3.88014298e+01 5.76886330e+01 2.18667796e+01 1.46192668e-03 8.53455823e-01
1.66591199e+00 9.99787606e+01 3.88071403e+01 6.19953192e+01 2.33407273e+01 1.56346049e-03 8.53306355e-01
1.67613231e+00 1.06176166e+02 4.10548863e+01 6.56553696e+01 2.54756493e+01 1.66057835e-03 8.53220868e-01
1.68635263e+00 1.22258720e+02 4.67152181e+01 6.80102211e+01 2.75914358e+01 1.73595997e-03 8.53396654e-01
1.69657295e+00 1.39552124e+02 5.28253994e+01 7.15676582e+01 2.95865599e+01 1.78982355e-03 8.53111752e-01
1.70679327e+00 1.54202917e+02 6.00116242e+01 7.33414466e+01 3.20441471e+01 1.83524814e-03 8.53245471e-01
1.71701359e+00 1.74748606e+02 6.88693986e+01 7.25404712e+01 3.49187241e+01 1.89807297e-03 8.42951568e-01
1.72723390e+00 1.93769760e+02 9.42909395e+01 7.02960533e+01 3.79575169e+01 2.04554946e-03 8.16980064e-01
1.73745422e+00 2.13728101e+02 1.47824219e+02 7.44438914e+01 4.07190920e+01 2.38062962e-03 7.43258102e-01
1.74767454e+00 2.45346306e+02 2.26454923e+02 9.63500575e+01 3.98761822e+01 2.54489555e-03 6.66500381e-01
1.75789486e+00 2.22977133e+02 2.67506283e+02 1.01304900e+02 3.41676843e+01 2.70742110e-03 6.66719141e-01
1.76811518e+00 2.45118333e+02 2.55321108e+02 1.06841465e+02 3.44062212e+01 2.16260564e-03 6.58115257e-01
1.77833550e+00 2.29629295e+02 2.19709836e+02 1.00393980e+02 3.52733298e+01 2.08940886e-03 6.66842998e-01
1.78855582e+00 2.60330624e+02 2.37132327e+02 1.19175474e+02 3.12586312e+01 2.24587336e-03 5.80182287e-01
1.79877614e+00 2.82341020e+02 2.55975288e+02 1.54441602e+02 3.83936324e+01 2.49701897e-03 5.80579127e-01
1.80899646e+00 3.86645525e+02 3.79512218e+02 2.09229624e+02 6.92605203e+01 4.76615456e-03 2.26373616e-01
1.81921677e+00 1.02659781e+03 1.01312614e+03 4.92204775e+02 2.45807682e+02 2.44160302e-02 -8.84097874e-01


==> data/mech_n128_wb1.9.dat <==
t J W divB divU trA fmin
0.00000000e+00 5.30098391e+00 3.99839381e+00 1.52759531e-14 3.56438905e-13 1.02701051e-15 9.18336667e-01
1.02203190e-02 5.30021112e+00 4.00220820e+00 1.48843080e-04 1.38546200e-01 1.50131422e-05 9.17025995e-01
2.04406379e-02 5.29807444e+00 4.00741435e+00 1.66776184e-04 9.45485554e-02 1.09129349e-05 9.15625732e-01
3.06609569e-02 5.29178698e+00 4.02070913e+00 4.01019541e-04 1.10758069e-01 1.72779363e-05 9.15017500e-01
4.08812758e-02 5.28968575e+00 4.04336771e+00 5.00098811e-04 1.83638548e-01 2.21020878e-05 9.14259726e-01
5.11015948e-02 5.29283666e+00 4.07518288e+00 5.68119324e-04 6.89184984e-02 8.75024348e-06 9.13210531e-01
6.13219138e-02 5.28255956e+00 4.11173486e+00 8.01024000e-04 1.32592653e-01 1.58383189e-05 9.12005010e-01
7.15422327e-02 5.30263014e+00 4.15169270e+00 8.13863404e-04 1.57782690e-01 1.91602014e-05 9.11346332e-01
8.17625517e-02 5.37030659e+00 4.20016636e+00 1.05909690e-03 9.32801164e-02 1.12748110e-05 9.10502513e-01
9.19828706e-02 5.43596387e+00 4.25713637e+00 1.19446466e-03 1.42068985e-01 1.82768953e-05 9.09163073e-01
1.02203190e-01 5.50738923e+00 4.31925832e+00 1.31757968e-03 7.63495166e-02 9.86354464e-06 9.08796091e-01
1.12423509e-01 5.58995970e+00 4.38248417e+00 1.57675963e-03 1.13170489e-01 1.36913035e-05 9.08102488e-01
1.22643828e-01 5.68584817e+00 4.44631475e+00 1.67325330e-03 1.31088463e-01 1.43401530e-05 9.07138659e-01
1.32864146e-01 5.78007997e+00 4.51440589e+00 1.96838111e-03 5.74009870e-02 7.15534544e-06 9.05642780e-01
1.43084465e-01 5.88055361e+00 4.58426676e+00 2.17163227e-03 1.51278950e-01 1.92090152e-05 9.05427006e-01
1.53304784e-01 5.98488645e+00 4.65810469e+00 2.41037161e-03 9.84826075e-02 1.17498963e-05 9.04519566e-01
1.63525103e-01 6.09563372e+00 4.72840266e+00 2.75534787e-03 1.00735023e-01 1.23477340e-05 9.03811669e-01
1.73745422e-01 6.21833942e+00 4.79704893e+00 3.00894989e-03 1.37408330e-01 1.66375742e-05 9.02751935e-01
1.83965741e-01 6.34830859e+00 4.86539232e+00 3.42912474e-03 8.50373257e-02 1.01227134e-05 9.02125743e-01
1.94186060e-01 6.47511055e+00 4.93390899e+00 3.81217527e-03 1.58441947e-01 1.90590333e-05 9.01289671e-01
2.04406379e-01 6.60464962e+00 5.00175003e+00 4.27676720e-03 1.04212411e-01 1.25015492e-05 9.00524673e-01
2.14626698e-01 6.74508741e+00 5.06938192e+00 4.82521687e-03 7.39111388e-02 8.83507115e-06 9.00070565e-01
2.24847017e-01 6.89128161e+00 5.13066717e+00 5.38677784e-03 1.55873982e-01 1.85191182e-05 8.99294617e-01
2.35067336e-01 7.04347213e+00 5.18797108e+00 6.13695913e-03 9.67037500e-02 1.13902507e-05 8.98997312e-01
2.45287655e-01 7.19952856e+00 5.24976957e+00 6.89025205e-03 1.13231053e-01 1.33814064e-05 8.97584917e-01
2.55507974e-01 7.35331450e+00 5.30888538e+00 7.80795594e-03 1.14451402e-01 1.39492764e-05 8.97288306e-01
2.65728293e-01 7.50516475e+00 5.36284867e+00 8.87068656e-03 7.08509123e-02 8.86978642e-06 8.97008133e-01
2.75948612e-01 7.67461804e+00 5.41382141e+00 1.00712819e-02 1.35497352e-01 1.72393465e-05 8.96728137e-01
2.86168931e-01 7.85181086e+00 5.46406239e+00 1.14865125e-02 8.77739898e-02 1.06847652e-05 8.95496218e-01
2.96389250e-01 8.01982815e+00 5.50846593e+00 1.31115420e-02 1.01163605e-01 1.19151847e-05 8.95035666e-01
3.06609569e-01 8.18507704e+00 5.55870202e+00 1.49993542e-02 1.37899199e-01 1.66436852e-05 8.94843537e-01
3.16829888e-01 8.36107071e+00 5.60705319e+00 1.71436418e-02 8.39230474e-02 1.00518458e-05 8.94001966e-01
3.27050207e-01 8.53779148e+00 5.64840665e+00 1.96595109e-02 1.22028030e-01 1.46988358e-05 8.93757546e-01
3.37270526e-01 8.71708679e+00 5.68372234e+00 2.26414852e-02 1.19590977e-01 1.41814154e-05 8.93302733e-01
3.47490845e-01 8.90326525e+00 5.72419836e+00 2.59954155e-02 1.05794600e-01 1.32509065e-05 8.92803416e-01
3.57711164e-01 9.08267408e+00 5.76519317e+00 2.98937263e-02 1.15281429e-01 1.39115697e-05 8.91554715e-01
3.67931483e-01 9.25076368e+00 5.80142900e+00 3.44515032e-02 1.02675416e-01 1.33951613e-05 8.91559478e-01
3.78151801e-01 9.42852414e+00 5.83922720e+00 3.96533110e-02 1.11249691e-01 1.36660824e-05 8.91370742e-01
3.88372120e-01 9.62107019e+00 5.87349785e+00 4.57099581e-02 1.15674896e-01 1.59357019e-05 8.90838743e-01
3.98592439e-01 9.80190270e+00 5.90585100e+00 5.27499176e-02 8.68015458e-02 1.02781620e-05 8.89702303e-01
4.08812758e-01 9.97276898e+00 5.93692860e+00 6.08534954e-02 1.19925800e-01 1.39508685e-05 8.89289563e-01
4.19033077e-01 1.01545174e+01 5.97310325e+00 6.98792364e-02 1.15799548e-01 1.40231225e-05 8.88950872e-01
4.29253396e-01 1.03863476e+01 6.01227769e+00 8.05600260e-02 8.73495992e-02 9.94620872e-06 8.88465665e-01
4.39473715e-01 1.06476390e+01 6.04646059e+00 9.28021576e-02 1.02842509e-01 1.26367215e-05 8.87977805e-01
4.49694034e-01 1.09247830e+01 6.07566065e+00 1.06679727e-01 1.17524368e-01 1.44228133e-05 8.87214049e-01
4.59914353e-01 1.11933532e+01 6.11049706e+00 1.22407740e-01 1.41984832e-01 1.78314284e-05 8.86672356e-01
4.70134672e-01 1.16791776e+01 6.15189983e+00 1.40492746e-01 1.15421681e-01 1.54138318e-05 8.85855429e-01
4.80354991e-01 1.22716047e+01 6.23911426e+00 1.60632207e-01 8.95415235e-02 1.32471235e-05 8.85679695e-01
4.90575310e-01 1.28903714e+01 6.35570569e+00 1.83394324e-01 1.17478789e-01 1.39227802e-05 8.85109130e-01
5.00795629e-01 1.35522538e+01 6.49983522e+00 2.09708912e-01 1.67254468e-01 1.80005515e-05 8.84743923e-01
5.11015948e-01 1.42218150e+01 6.78730181e+00 2.38597186e-01 1.36786361e-01 1.27213389e-05 8.83657328e-01
5.21236267e-01 1.48996243e+01 7.07326366e+00 2.70380039e-01 1.72975083e-01 1.73328648e-05 8.83074558e-01
5.31456586e-01 1.56039743e+01 7.36965581e+00 3.05848190e-01 9.53479942e-02 1.30743342e-05 8.82886473e-01
5.41676905e-01 1.63473802e+01 7.68207043e+00 3.45938007e-01 1.16926105e-01 1.36715990e-05 8.82624543e-01
5.51897224e-01 1.70908108e+01 7.99740633e+00 3.88853691e-01 1.26851748e-01 1.80676350e-05 8.81549965e-01
5.62117543e-01 1.78575279e+01 8.31867345e+00 4.36560013e-01 1.16225344e-01 1.22671753e-05 8.80849046e-01
5.72337862e-01 1.86354375e+01 8.64660836e+00 4.88254045e-01 1.49412672e-01 1.92264909e-05 8.80932833e-01
5.82558181e-01 1.94146194e+01 8.97767928e+00 5.43153175e-01 2.06963066e-01 1.84397020e-05 8.80149881e-01
5.92778500e-01 2.02042935e+01 9.31967305e+00 6.02174384e-01 1.53013686e-01 1.59509727e-05 8.79619401e-01
6.02998819e-01 2.10200852e+01 9.68073571e+00 6.67237002e-01 1.88165988e-01 1.73060236e-05 8.79155004e-01
6.13219138e-01 2.18328952e+01 1.00432049e+01 7.35364027e-01 1.53608147e-01 1.51829538e-05 8.79141371e-01
6.23439457e-01 2.26228753e+01 1.04000524e+01 8.05043918e-01 2.66406222e-01 2.49690482e-05 8.78063940e-01
6.33659775e-01 2.34151993e+01 1.07613861e+01 8.79619215e-01 2.24117739e-01 2.46017455e-05 8.77903491e-01
6.43880094e-01 2.42001315e+01 1.11269877e+01 9.57118334e-01 2.06753170e-01 1.99482215e-05 8.77880708e-01
6.54100413e-01 2.49773086e+01 1.14950750e+01 1.03644108e+00 2.31924761e-01 2.41149525e-05 8.77302928e-01
6.64320732e-01 2.59515420e+01 1.18702484e+01 1.11860047e+00 2.35002279e-01 2.60891510e-05 8.76703504e-01
6.74541051e-01 2.70593413e+01 1.22370599e+01 1.20352606e+00 3.18613084e-01 3.64045383e-05 8.76635977e-01
6.84761370e-01 2.81887586e+01 1.25826025e+01 1.28427648e+00 3.55195248e-01 3.67089117e-05 8.76905990e-01
6.94981689e-01 2.93768695e+01 1.29423243e+01 1.36681354e+00 2.69868020e-01 3.29401776e-05 8.76035367e-01
7.05202008e-01 3.05982899e+01 1.33076561e+01 1.45190850e+00 3.19830852e-01 3.50225037e-05 8.75955182e-01
7.15422327e-01 3.17939749e+01 1.36678348e+01 1.53810516e+00 3.26756519e-01 3.95078790e-05 8.75664726e-01
7.25642646e-01 3.30440439e+01 1.40012277e+01 1.62851170e+00 3.36134084e-01 4.36041882e-05 8.74954050e-01
7.35862965e-01 3.42516945e+01 1.43442671e+01 1.71669724e+00 3.70358093e-01 4.90611628e-05 8.74094457e-01
7.46083284e-01 3.55233736e+01 1.46809043e+01 1.80819528e+00 3.93318436e-01 5.28476388e-05 8.73000524e-01
7.56303603e-01 3.67329778e+01 1.49973322e+01 1.90339916e+00 3.71446547e-01 4.70136622e-05 8.73192155e-01
7.66523922e-01 3.79823190e+01 1.53026413e+01 1.99413330e+00 4.33016517e-01 5.18848391e-05 8.72903615e-01
7.76744241e-01 3.92943060e+01 1.55746443e+01 2.08461554e+00 3.92023532e-01 5.78346946e-05 8.71737014e-01
7.86964560e-01 4.05414918e+01 1.58683861e+01 2.17586718e+00 4.72290912e-01 6.80045613e-05 8.70554087e-01
7.97184879e-01 4.18118853e+01 1.61313675e+01 2.27460112e+00 3.93887812e-01 6.28867399e-05 8.70554110e-01
8.07405198e-01 4.30336798e+01 1.63810584e+01 2.36908612e+00 4.24818317e-01 6.34307395e-05 8.70423122e-01
8.17625517e-01 4.43118660e+01 1.66513113e+01 2.45790740e+00 4.34349407e-01 6.82075198e-05 8.69448155e-01
8.27845836e-01 4.54877180e+01 1.69732024e+01 2.54134610e+00 4.79936210e-01 7.33202629e-05 8.68907580e-01
8.38066155e-01 4.65943876e+01 1.73500206e+01 2.60560300e+00 5.06542226e-01 7.55640316e-05 8.68306668e-01
8.48286474e-01 4.76608284e+01 1.78761708e+01 2.68951733e+00 5.31373816e-01 7.87866158e-05 8.67643110e-01
8.58506793e-01 4.87259308e+01 1.85316893e+01 2.76916109e+00 5.72915832e-01 8.17183431e-05 8.66966619e-01
8.68727112e-01 4.97376898e+01 1.93860230e+01 2.82779727e+00 6.46316755e-01 9.24411077e-05 8.67157375e-01
8.78947430e-01 5.07497281e+01 2.02523489e+01 2.87234147e+00 6.27327625e-01 8.75034316e-05 8.66558145e-01
8.89167749e-01 5.16946252e+01 2.10776034e+01 2.91795828e+00 6.83134540e-01 9.41551475e-05 8.65416994e-01
8.99388068e-01 5.25503533e+01 2.18679347e+01 3.00962929e+00 7.29521723e-01 9.80205105e-05 8.64690935e-01
9.09608387e-01 5.33446730e+01 2.26400016e+01 3.15897739e+00 7.68657521e-01 1.03171685e-04 8.65016692e-01
9.19828706e-01 5.41428663e+01 2.33810252e+01 3.29115005e+00 7.68078960e-01 1.04259503e-04 8.64580054e-01
9.30049025e-01 5.48390430e+01 2.40596542e+01 3.44997211e+00 8.34620866e-01 1.07315800e-04 8.63775119e-01
9.40269344e-01 5.54181298e+01 2.46710574e+01 3.60550376e+00 8.74561749e-01 1.11147445e-04 8.63097662e-01
9.50489663e-01 5.58246964e+01 2.51884918e+01 3.75588082e+00 8.50636832e-01 1.17510045e-04 8.62718674e-01
9.60709982e-01 5.61638954e+01 2.56237643e+01 3.87720026e+00 8.98416153e-01 1.17778118e-04 8.62441993e-01
9.70930301e-01 5.66505163e+01 2.59793710e+01 3.98189513e+00 9.46169699e-01 1.27182814e-04 8.62114656e-01
9.81150620e-01 5.70164276e+01 2.62384458e+01 4.22016382e+00 9.59021873e-01 1.28284815e-04 8.61791948e-01
9.91370939e-01 5.72062862e+01 2.63641125e+01 4.49689216e+00 9.42214702e-01 1.35833084e-04 8.61082829e-01
1.00159126e+00 5.72788626e+01 2.63641095e+01 4.78678475e+00 9.93745906e-01 1.45383685e-04 8.60190939e-01
1.01181158e+00 5.74538535e+01 2.62415898e+01 5.07405864e+00 1.00026425e+00 1.44170344e-04 8.59498884e-01
1.02203190e+00 5.74635731e+01 2.59915941e+01 5.35518481e+00 1.00412827e+00 1.48683455e-04 8.59815691e-01
1.03225221e+00 5.73245457e+01 2.57497119e+01 5.62857716e+00 1.00151233e+00 1.43740156e-04 8.59294534e-01
1.04247253e+00 5.72165009e+01 2.62882427e+01 5.88926333e+00 1.04803889e+00 1.57638894e-04 8.58206347e-01
1.05269285e+00 5.71106586e+01 2.67978156e+01 6.14829005e+00 9.98915528e-01 1.66905944e-04 8.57073359e-01
1.06291317e+00 5.68205481e+01 2.73498019e+01 6.39832606e+00 1.01524287e+00 1.62949356e-04 8.56986574e-01
1.07313349e+00 5.65853478e+01 2.78594641e+01 6.61763080e+00 1.02131411e+00 1.56357672e-04 8.56569185e-01
1.08335381e+00 5.74416984e+01 2.83357200e+01 6.81460430e+00 1.02631430e+00 1.58245547e-04 8.55993993e-01
1.09357413e+00 5.87998706e+01 2.88017550e+01 6.98425057e+00 1.00141612e+00 1.65172901e-04 8.55406729e-01
1.10379445e+00 5.99616294e+01 2.94544498e+01 7.12015543e+00 9.97958663e-01 1.62227853e-04 8.54552810e-01
1.11401477e+00 6.09668946e+01 3.00215578e+01 7.22153539e+00 1.01040025e+00 1.71297990e-04 8.53747355e-01
1.12423509e+00 6.18797240e+01 3.05973471e+01 7.29330427e+00 9.65001648e-01 1.68312941e-04 8.53056894e-01
1.13445540e+00 6.32660615e+01 3.12589285e+01 7.43880174e+00 1.01688186e+00 1.62151303e-04 8.52858823e-01
1.14467572e+00 6.53026968e+01 3.18395337e+01 7.53849816e+00 9.89694662e-01 1.65035541e-04 8.52102214e-01
1.15489604e+00 6.70106519e+01 3.23206608e+01 7.60059492e+00 1.03091885e+00 1.83284029e-04 8.51669874e-01
1.16511636e+00 6.83658081e+01 3.29692631e+01 7.67421244e+00 1.01995841e+00 1.82991831e-04 8.50844777e-01
1.17533668e+00 6.95364558e+01 3.34855343e+01 7.69007230e+00 1.08175404e+00 1.98985269e-04 8.50726704e-01
1.18555700e+00 7.16135417e+01 3.40074755e+01 7.72154754e+00 1.18168786e+00 2.16438532e-04 8.50402307e-01
1.19577732e+00 7.34641941e+01 3.47471420e+01 7.79240565e+00 1.19954480e+00 2.18326402e-04 8.49642930e-01
1.20599764e+00 7.59175750e+01 3.53790591e+01 7.80217090e+00 1.11231656e+00 2.23104455e-04 8.48931965e-01
1.21621796e+00 7.87031616e+01 3.58786482e+01 7.87460557e+00 1.14546457e+00 2.29921666e-04 8.48579074e-01
1.22643828e+00 8.12640888e+01 3.62660799e+01 7.81025309e+00 1.25176584e+00 2.35964055e-04 8.48201332e-01
1.23665859e+00 8.36218227e+01 3.66331802e+01 7.73099490e+00 1.24328328e+00 2.49969131e-04 8.47322431e-01
1.24687891e+00 8.58017960e+01 3.71165633e+01 7.79608678e+00 1.27472894e+00 2.52969756e-04 8.47081596e-01
1.25709923e+00 8.77236566e+01 3.75376106e+01 7.83525694e+00 1.26457394e+00 2.49980474e-04 8.46367430e-01
1.26731955e+00 8.93586388e+01 3.80143380e+01 8.17520004e+00 1.22203270e+00 2.40388588e-04 8.45759488e-01
1.27753987e+00 9.07682555e+01 3.84127509e+01 8.58949324e+00 1.24736906e+00 2.45822683e-04 8.45285473e-01
1.28776019e+00 9.19859397e+01 3.87263439e+01 8.87460544e+00 1.34081850e+00 2.49858289e-04 8.45174888e-01
1.29798051e+00 9.30331417e+01 3.88803200e+01 9.13610111e+00 1.38236232e+00 2.54781879e-04 8.44863262e-01
1.30820083e+00 9.38602113e+01 3.89032706e+01 9.33759771e+00 1.45414205e+00 2.39436127e-04 8.44505925e-01
1.31842115e+00 9.44308647e+01 3.91105479e+01 9.64417885e+00 1.47926385e+00 2.27065917e-04 8.44464367e-01
1.32864146e+00 9.47692903e+01 3.93442138e+01 9.86377867e+00 1.59680155e+00 2.27998932e-04 8.44373431e-01
1.33886178e+00 9.50038658e+01 3.94441532e+01 9.97518910e+00 1.61568455e+00 2.31861434e-04 8.44322777e-01
1.34908210e+00 9.50977499e+01 3.94423771e+01 1.00850354e+01 1.66305606e+00 2.29314911e-04 8.44121525e-01
1.35930242e+00 9.49953877e+01 3.93223187e+01 1.04286773e+01 1.69300087e+00 2.22673480e-04 8.44592853e-01
1.36952274e+00 9.47185141e+01 3.90918703e+01 1.05387343e+01 1.75519670e+00 2.17451375e-04 8.44857745e-01
1.37974306e+00 9.43079202e+01 3.90513149e+01 1.04106883e+01 1.79981522e+00 2.07257335e-04 8.44938455e-01
1.38996338e+00 9.37445502e+01 3.89651963e+01 1.03399600e+01 1.85721920e+00 2.03904593e-04 8.45138439e-01
1.40018370e+00 9.30992734e+01 3.87684626e+01 1.05558889e+01 1.99549573e+00 2.14769687e-04 8.45752621e-01
1.41040402e+00 9.24063297e+01 3.84849672e+01 1.05057958e+01 2.28478057e+00 2.14757995e-04 8.46365268e-01
1.42062434e+00 9.15594141e+01 3.81128116e+01 1.02908106e+01 2.69550298e+00 2.38277423e-04 8.47001413e-01
1.43084465e+00 9.08026823e+01 3.76369638e+01 1.02852233e+01 3.12357651e+00 2.74777408e-04 8.48077645e-01
1.44106497e+00 9.00236187e+01 3.70832170e+01 1.03330337e+01 3.38140279e+00 2.96323067e-04 8.49210533e-01
1.45128529e+00 8.91942010e+01 3.64571116e+01 1.02907599e+01 3.77930144e+00 3.32546449e-04 8.49675896e-01
1.46150561e+00 8.80468443e+01 3.57695187e+01 1.15015532e+01 4.30216584e+00 3.67509773e-04 8.49854120e-01
1.47172593e+00 8.67285348e+01 3.51246005e+01 1.27957617e+01 4.81446646e+00 4.09685440e-04 8.50769485e-01
1.48194625e+00 8.60072907e+01 3.49595264e+01 1.43144354e+01 5.36864550e+00 4.56047361e-04 8.51608789e-01
1.49216657e+00 8.53247137e+01 3.57452191e+01 1.59703857e+01 5.98122543e+00 5.09991856e-04 8.52202907e-01
1.50238689e+00 8.41489315e+01 3.56449943e+01 1.76754237e+01 6.55448502e+00 5.61277951e-04 8.53283802e-01
1.51260721e+00 8.28809137e+01 3.58248090e+01 1.93694211e+01 7.16250250e+00 6.07535399e-04 8.55099450e-01
1.52282752e+00 8.22429301e+01 3.63567783e+01 2.10172433e+01 8.09946911e+00 6.80871654e-04 8.56163117e-01
1.53304784e+00 8.38311163e+01 3.62197076e+01 2.31419993e+01 9.07675281e+00 7.45538255e-04 8.55049039e-01
1.54326816e+00 8.53059775e+01 3.65140360e+01 2.52617803e+01 1.00375753e+01 8.05968555e-04 8.54782063e-01
1.55348848e+00 8.67432687e+01 3.67143584e+01 2.79649074e+01 1.10398342e+01 8.69575316e-04 8.55248363e-01
1.56370880e+00 8.82061279e+01 3.70920556e+01 3.07976050e+01 1.22000621e+01 9.46665044e-04 8.54975925e-01
1.57392912e+00 8.96077464e+01 3.77889102e+01 3.35830586e+01 1.33191036e+01 1.01576516e-03 8.54461976e-01
1.58414944e+00 9.09940708e+01 3.76355596e+01 3.67169186e+01 1.46323018e+01 1.09230942e-03 8.54259360e-01
1.59436976e+00 9.23346976e+01 3.84273185e+01 4.03959472e+01 1.60918085e+01 1.16573246e-03 8.53978107e-01
1.60459008e+00 9.36398950e+01 3.84815724e+01 4.40894578e+01 1.75018986e+01 1.23016832e-03 8.53780375e-01
1.61481040e+00 9.48608395e+01 3.87260117e+01 4.79532542e+01 1.89784139e+01 1.31330893e-03 8.54534470e-01
1.62503071e+00 9.59749126e+01 3.84347155e+01 5.24438439e+01 2.05682446e+01 1.37700055e-03 8.54098232e-01
1.63525103e+00 9.70593431e+01 3.90229328e+01 5.70715279e+01 2.21675540e+01 1.43004051e-03 8.53223543e-01
1.64547135e+00 9.81418085e+01 3.91044201e+01 6.17043767e+01 2.36276427e+01 1.49165463e-03 8.53196871e-01
1.65569167e+00 9.93263388e+01 4.09394472e+01 6.62361097e+01 2.52710511e+01 1.59266618e-03 8.53474752e-01
1.66591199e+00 1.15884293e+02 4.71455644e+01 7.09821205e+01 2.76080297e+01 1.70280019e-03 8.53313787e-01
1.67613231e+00 1.36402151e+02 5.57886957e+01 7.42490352e+01 3.03893249e+01 1.80072967e-03 8.53181111e-01
1.68635263e+00 1.61033429e+02 6.62335472e+01 7.56571875e+01 3.30622329e+01 1.86584893e-03 8.53463713e-01
1.69657295e+00 1.87420168e+02 7.86020210e+01 7.71545031e+01 3.67661561e+01 1.95040302e-03 8.40054170e-01
1.70679327e+00 2.05482903e+02 9.23792808e+01 7.59801777e+01 4.11855766e+01 2.15164613e-03 8.23421268e-01
1.71701359e+00 2.41362035e+02 1.41010748e+02 7.57678450e+01 4.60775324e+01 2.52199496e-03 7.41719983e-01
1.72723390e+00 2.91090466e+02 2.31806728e+02 9.88769927e+01 4.74365364e+01 2.88084915e-03 5.58837217e-01
1.73745422e+00 2.67107337e+02 3.31534023e+02 1.12920724e+02 4.61479158e+01 3.07597725e-03 5.45177428e-01
1.74767454e+00 2.84611974e+02 2.98988393e+02 1.37270732e+02 3.76916898e+01 2.92104492e-03 5.98614781e-01
1.75789486e+00 2.87730466e+02 2.34565422e+02 1.41422985e+02 4.06182712e+01 2.37109704e-03 6.73832846e-01
1.76811518e+00 3.50603692e+02 2.87948112e+02 2.19049523e+02 4.59950018e+01 2.37916068e-03 4.91554984e-01
1.77833550e+00 4.50865329e+02 3.80202660e+02 2.49102131e+02 5.03086030e+01 3.93400287e-03 3.55598929e-01
1.78855582e+00 5.45007148e+02 4.17253133e+02 3.45376354e+02 1.32057838e+02 6.82165601e-03 -3.49086209e-01


==> data/mech_n128_wbomega.dat <==
t J W divB divU trA fmin
0.00000000e+00 5.30098391e+00 3.99839381e+00 1.52759531e-14 3.56438905e-13 1.02701051e-15 9.18336667e-01
1.02203190e-02 5.30021471e+00 4.00221073e+00 1.48870803e-04 1.38641810e-01 1.60978753e-05 9.17023638e-01
2.04406379e-02 5.29807341e+00 4.00741372e+00 1.66816454e-04 9.48074862e-02 2.71501482e-05 9.15621585e-01
3.06609569e-02 5.29178265e+00 4.02071239e+00 4.01084570e-04 1.11090399e-01 5.02284577e-05 9.15015770e-01
4.08812758e-02 5.28968034e+00 4.04336841e+00 5.00104315e-04 1.84400754e-01 5.43070163e-05 9.14257466e-01
5.11015948e-02 5.29285516e+00 4.07518775e+00 5.68132727e-04 6.95046241e-02 5.23032538e-05 9.13206179e-01
6.13219138e-02 5.28255976e+00 4.11174298e+00 8.01059998e-04 1.33405726e-01 4.98725428e-05 9.11995062e-01
7.15422327e-02 5.30261832e+00 4.15169070e+00 8.13863536e-04 1.58984960e-01 5.49823540e-05 9.11337614e-01
8.17625517e-02 5.37033771e+00 4.20015828e+00 1.05919268e-03 9.43550390e-02 5.40499916e-05 9.10495608e-01
9.19828706e-02 5.43595908e+00 4.25714418e+00 1.19445704e-03 1.43039931e-01 6.68917381e-05 9.09149630e-01
1.02203190e-01 5.50737611e+00 4.31927113e+00 1.31766260e-03 7.73732293e-02 5.78990387e-05 9.08788389e-01
1.12423509e-01 5.58993037e+00 4.38249564e+00 1.57670033e-03 1.14204457e-01 5.23751272e-05 9.08089194e-01
1.22643828e-01 5.68589351e+00 4.44631067e+00 1.67333751e-03 1.32230186e-01 4.26948700e-05 9.07131269e-01
1.32864146e-01 5.78006387e+00 4.51441058e+00 1.96837410e-03 5.86280526e-02 4.61591776e-05 9.05612734e-01
1.43084465e-01 5.88057399e+00 4.58426035e+00 2.17172340e-03 1.53042694e-01 6.09590630e-05 9.05416566e-01
1.53304784e-01 5.98487418e+00 4.65812523e+00 2.41029808e-03 9.97309227e-02 4.50632774e-05 9.04493939e-01
1.63525103e-01 6.09560954e+00 4.72841791e+00 2.75540329e-03 1.03263575e-01 3.99682098e-05 9.03798068e-01
1.73745422e-01 6.21832400e+00 4.79706141e+00 3.00900273e-03 1.39207160e-01 3.54246594e-05 9.02726305e-01
1.83965741e-01 6.34836587e+00 4.86538201e+00 3.42901674e-03 8.68269647e-02 3.81158560e-05 9.02107690e-01
1.94186060e-01 6.47512492e+00 4.93390932e+00 3.81236712e-03 1.61383472e-01 4.07339847e-05 9.01270796e-01
2.04406379e-01 6.60459644e+00 5.00175978e+00 4.27665953e-03 1.05808420e-01 3.98057287e-05 9.00501445e-01
2.14626698e-01 6.74509969e+00 5.06941774e+00 4.82532683e-03 7.63927054e-02 3.43282662e-05 9.00061293e-01
2.24847017e-01 6.89125979e+00 5.13068439e+00 5.38649155e-03 1.59071517e-01 2.34433637e-05 8.99266922e-01
2.35067336e-01 7.04348573e+00 5.18793715e+00 6.13737309e-03 9.92085498e-02 2.03023397e-05 8.98999946e-01
2.45287655e-01 7.19956188e+00 5.24978030e+00 6.89006528e-03 1.16393628e-01 3.53196080e-05 8.97551023e-01
2.55507974e-01 7.35338271e+00 5.30889940e+00 7.80795878e-03 1.17954593e-01 2.93506232e-05 8.97282626e-01
2.65728293e-01 7.50501981e+00 5.36287645e+00 8.87061025e-03 7.39198290e-02 2.35604177e-05 8.96986409e-01
2.75948612e-01 7.67459364e+00 5.41380912e+00 1.00715394e-02 1.38646516e-01 1.64477590e-05 8.96732116e-01
2.86168931e-01 7.85192383e+00 5.46410900e+00 1.14860769e-02 8.92949514e-02 1.45931313e-05 8.95473425e-01
2.96389250e-01 8.01988470e+00 5.50840971e+00 1.31119193e-02 1.03748123e-01 2.37331585e-05 8.95019582e-01
3.06609569e-01 8.18496162e+00 5.55871096e+00 1.49994806e-02 1.40794821e-01 2.36993457e-05 8.94844700e-01
3.16829888e-01 8.36111378e+00 5.60707750e+00 1.71433183e-02 8.60118751e-02 2.20048730e-05 8.93979665e-01
3.27050207e-01 8.53777388e+00 5.64848433e+00 1.96588308e-02 1.25182692e-01 1.53748967e-05 8.93757971e-01
3.37270526e-01 8.71702097e+00 5.68366368e+00 2.26424962e-02 1.23679008e-01 1.45733756e-05 8.93282977e-01
3.47490845e-01 8.90334366e+00 5.72416913e+00 2.59952302e-02 1.11348223e-01 1.65902974e-05 8.92816517e-01
3.57711164e-01 9.08281830e+00 5.76522120e+00 2.98927162e-02 1.20221597e-01 2.05389208e-05 8.91520303e-01
3.67931483e-01 9.25064882e+00 5.80144132e+00 3.44525778e-02 1.07711133e-01 1.95369764e-05 8.91564100e-01
3.78151801e-01 9.42830834e+00 5.83926635e+00 3.96518693e-02 1.16522488e-01 1.41830441e-05 8.91360602e-01
3.88372120e-01 9.62126850e+00 5.87346772e+00 4.57098371e-02 1.20354015e-01 1.04908010e-05 8.90844979e-01
3.98592439e-01 9.80196700e+00 5.90587889e+00 5.27481773e-02 9.09459700e-02 1.26360150e-05 8.89681227e-01
4.08812758e-01 9.97278043e+00 5.93685650e+00 6.08586945e-02 1.22216124e-01 1.94827442e-05 8.89284844e-01
4.19033077e-01 1.01544476e+01 5.97314996e+00 6.98709852e-02 1.18963143e-01 1.61120467e-05 8.88949165e-01
4.29253396e-01 1.03863861e+01 6.01232302e+00 8.05616202e-02 8.97851094e-02 1.06446505e-05 8.88457938e-01
4.39473715e-01 1.06474441e+01 6.04651240e+00 9.27994166e-02 1.06005962e-01 1.27104148e-05 8.87981544e-01
4.49694034e-01 1.09249774e+01 6.07557633e+00 1.06680705e-01 1.23650920e-01 1.46872081e-05 8.87199080e-01
4.59914353e-01 1.11935166e+01 6.11043006e+00 1.22398483e-01 1.48806725e-01 1.75646537e-05 8.86682585e-01
4.70134672e-01 1.16793800e+01 6.15196915e+00 1.40494949e-01 1.20985696e-01 1.76277040e-05 8.85831002e-01
4.80354991e-01 1.22715457e+01 6.23913723e+00 1.60626496e-01 9.02752498e-02 1.50086570e-05 8.85696000e-01
4.90575310e-01 1.28899150e+01 6.35571209e+00 1.83371831e-01 1.23958770e-01 1.42181107e-05 8.85088467e-01
5.00795629e-01 1.35526052e+01 6.49996906e+00 2.09715190e-01 1.74904947e-01 1.51404617e-05 8.84764845e-01
5.11015948e-01 1.42218349e+01 6.78743681e+00 2.38583090e-01 1.41966219e-01 1.50476658e-05 8.83636286e-01
5.21236267e-01 1.48996185e+01 7.07322730e+00 2.70369589e-01 1.74897271e-01 1.90311647e-05 8.83074268e-01
5.31456586e-01 1.56033329e+01 7.36946471e+00 3.05799489e-01 9.94445648e-02 1.41965357e-05 8.82876263e-01
5.41676905e-01 1.63479191e+01 7.68220532e+00 3.45950765e-01 1.17925002e-01 1.19992571e-05 8.82639360e-01
5.51897224e-01 1.70903609e+01 7.99738486e+00 3.88792529e-01 1.30970113e-01 1.65864121e-05 8.81543422e-01
5.62117543e-01 1.78576223e+01 8.31868089e+00 4.36537451e-01 1.18183562e-01 1.32253593e-05 8.80825285e-01
5.72337862e-01 1.86354509e+01 8.64665864e+00 4.88219449e-01 1.56176512e-01 1.89967263e-05 8.80961815e-01
5.82558181e-01 1.94145391e+01 8.97764116e+00 5.43104180e-01 2.12853938e-01 1.95119944e-05 8.80123044e-01
5.92778500e-01 2.02037598e+01 9.31932154e+00 6.02068336e-01 1.58045099e-01 1.55932648e-05 8.79637267e-01
6.02998819e-01 2.10200681e+01 9.68064346e+00 6.67185973e-01 1.90703884e-01 1.75176124e-05 8.79124568e-01
6.13219138e-01 2.18333603e+01 1.00432133e+01 7.35333279e-01 1.54121916e-01 1.53118040e-05 8.79187730e-01
6.23439457e-01 2.26224349e+01 1.03997660e+01 8.04897347e-01 2.71683840e-01 2.52491810e-05 8.78025187e-01
6.33659775e-01 2.34152578e+01 1.07610096e+01 8.79535564e-01 2.24176829e-01 2.44045246e-05 8.77910657e-01
6.43880094e-01 2.41998068e+01 1.11265660e+01 9.57003636e-01 2.09158587e-01 1.97211540e-05 8.77891698e-01
6.54100413e-01 2.49774026e+01 1.14946268e+01 1.03631788e+00 2.33833484e-01 2.33665605e-05 8.77300548e-01
6.64320732e-01 2.59508756e+01 1.18698127e+01 1.11839862e+00 2.37974410e-01 2.53859488e-05 8.76703905e-01
6.74541051e-01 2.70600057e+01 1.22369186e+01 1.20354151e+00 3.22408817e-01 3.59307523e-05 8.76613266e-01
6.84761370e-01 2.81881501e+01 1.25818599e+01 1.28403437e+00 3.58876060e-01 3.57497844e-05 8.76957358e-01
6.94981689e-01 2.93756094e+01 1.29415884e+01 1.36661909e+00 2.71650125e-01 3.21764422e-05 8.75986689e-01
7.05202008e-01 3.05982984e+01 1.33067490e+01 1.45173130e+00 3.24246272e-01 3.41103831e-05 8.75976200e-01
7.15422327e-01 3.17937936e+01 1.36672915e+01 1.53806949e+00 3.30977584e-01 3.85124250e-05 8.75690656e-01
7.25642646e-01 3.30439283e+01 1.40003555e+01 1.62830487e+00 3.35352859e-01 4.21194188e-05 8.74936162e-01
7.35862965e-01 3.42506306e+01 1.43435847e+01 1.71656670e+00 3.71761191e-01 4.74588308e-05 8.74122265e-01
7.46083284e-01 3.55233315e+01 1.46803026e+01 1.80813666e+00 3.96551762e-01 5.14056121e-05 8.72950533e-01
7.56303603e-01 3.67312150e+01 1.49966825e+01 1.90314892e+00 3.75118571e-01 4.56571048e-05 8.73219686e-01
7.66523922e-01 3.79822771e+01 1.53028029e+01 1.99401265e+00 4.42740424e-01 5.06327372e-05 8.72916409e-01
7.76744241e-01 3.92951659e+01 1.55757344e+01 2.08462706e+00 3.99244399e-01 5.57139246e-05 8.71747469e-01
7.86964560e-01 4.05408658e+01 1.58685307e+01 2.17589040e+00 4.81147078e-01 6.62465969e-05 8.70519204e-01
7.97184879e-01 4.18109146e+01 1.61314361e+01 2.27466479e+00 3.99287044e-01 6.10041828e-05 8.70556271e-01
8.07405198e-01 4.30329053e+01 1.63829394e+01 2.36910976e+00 4.30677757e-01 6.07800078e-05 8.70460021e-01
8.17625517e-01 4.43130375e+01 1.66524071e+01 2.45830470e+00 4.35793668e-01 6.56329422e-05 8.69413264e-01
8.27845836e-01 4.54865093e+01 1.69754511e+01 2.54119296e+00 4.81747031e-01 7.06172765e-05 8.68923241e-01
8.38066155e-01 4.65958828e+01 1.73525695e+01 2.60594989e+00 5.06993795e-01 7.24823612e-05 8.68298497e-01
8.48286474e-01 4.76608118e+01 1.78788915e+01 2.68978616e+00 5.34024580e-01 7.61113480e-05 8.67662343e-01
8.58506793e-01 4.87257368e+01 1.85331218e+01 2.76971523e+00 5.70653874e-01 7.80751855e-05 8.66920041e-01
8.68727112e-01 4.97379415e+01 1.93878331e+01 2.82797070e+00 6.53907912e-01 8.98567674e-05 8.67196647e-01
8.78947430e-01 5.07526558e+01 2.02550554e+01 2.87287771e+00 6.23430793e-01 8.34775966e-05 8.66562638e-01
8.89167749e-01 5.16957332e+01 2.10797677e+01 2.91879349e+00 6.87112920e-01 9.12275050e-05 8.65417095e-01
8.99388068e-01 5.25505237e+01 2.18694947e+01 3.00959674e+00 7.29433393e-01 9.40140860e-05 8.64642651e-01
9.09608387e-01 5.33479410e+01 2.26415184e+01 3.15918439e+00 7.73917316e-01 1.00009519e-04 8.65051306e-01
9.19828706e-01 5.41448032e+01 2.33836406e+01 3.29101494e+00 7.67215181e-01 1.00486734e-04 8.64579617e-01
9.30049025e-01 5.48420673e+01 2.40615589e+01 3.45032791e+00 8.37631131e-01 1.03670015e-04 8.63776908e-01
9.40269344e-01 5.54222945e+01 2.46742183e+01 3.60565906e+00 8.79443472e-01 1.07393397e-04 8.63088616e-01
9.50489663e-01 5.58300421e+01 2.51905462e+01 3.75651343e+00 8.49116583e-01 1.13467252e-04 8.62718453e-01
9.60709982e-01 5.61649847e+01 2.56260678e+01 3.87729974e+00 9.01364880e-01 1.13847913e-04 8.62448788e-01
9.70930301e-01 5.66556022e+01 2.59816294e+01 3.98239658e+00 9.48726136e-01 1.22966208e-04 8.62098029e-01
9.81150620e-01 5.70223746e+01 2.62422046e+01 4.22134991e+00 9.65136355e-01 1.24386232e-04 8.61813336e-01
9.91370939e-01 5.72123878e+01 2.63673108e+01 4.49786682e+00 9.40459503e-01 1.30381894e-04 8.61079340e-01
1.00159126e+00 5.72818177e+01 2.63672788e+01 4.78752170e+00 9.99115070e-01 1.41007344e-04 8.60203279e-01
1.01181158e+00 5.74599766e+01 2.62452446e+01 5.07506599e+00 1.00111676e+00 1.38431413e-04 8.59443627e-01
1.02203190e+00 5.74693725e+01 2.59946337e+01 5.35624234e+00 1.01057548e+00 1.44412130e-04 8.59866233e-01
1.03225221e+00 5.73300622e+01 2.57490674e+01 5.62968474e+00 9.99877538e-01 1.38942918e-04 8.59286115e-01
1.04247253e+00 5.72231817e+01 2.62878890e+01 5.89100722e+00 1.05654558e+00 1.52677194e-04 8.58235391e-01
1.05269285e+00 5.71171100e+01 2.67966526e+01 6.14910232e+00 9.98417310e-01 1.61280555e-04 8.57016386e-01
1.06291317e+00 5.68251646e+01 2.73487346e+01 6.39919315e+00 1.02074342e+00 1.57584821e-04 8.57026747e-01
1.07313349e+00 5.65896726e+01 2.78567270e+01 6.61828202e+00 1.02261599e+00 1.51362541e-04 8.56560090e-01
1.08335381e+00 5.74479320e+01 2.83341869e+01 6.81550065e+00 1.03190577e+00 1.52622117e-04 8.55984475e-01
1.09357413e+00 5.88069814e+01 2.88033664e+01 6.98512724e+00 1.00521784e+00 1.59924958e-04 8.55417296e-01
1.10379445e+00 5.99695554e+01 2.94560937e+01 7.12087889e+00 1.00230663e+00 1.56476279e-04 8.54545605e-01
1.11401477e+00 6.09772370e+01 3.00220423e+01 7.22202445e+00 1.02880529e+00 1.65902200e-04 8.53768523e-01
1.12423509e+00 6.18901926e+01 3.05988401e+01 7.29329694e+00 9.65852894e-01 1.61900464e-04 8.53012587e-01
1.13445540e+00 6.32765118e+01 3.12600602e+01 7.43980988e+00 1.02880461e+00 1.56654828e-04 8.52924632e-01
1.14467572e+00 6.53178530e+01 3.18403477e+01 7.54001263e+00 9.88380845e-01 1.59810806e-04 8.52063496e-01
1.15489604e+00 6.70249015e+01 3.23261496e+01 7.60121779e+00 1.04085571e+00 1.77981857e-04 8.51720739e-01
1.16511636e+00 6.83793665e+01 3.29726830e+01 7.67441895e+00 1.01918901e+00 1.76285695e-04 8.50790700e-01
1.17533668e+00 6.95392690e+01 3.34889767e+01 7.69017239e+00 1.08615381e+00 1.91301751e-04 8.50765582e-01
1.18555700e+00 7.16213124e+01 3.40138000e+01 7.72237719e+00 1.18898678e+00 2.08935425e-04 8.50415206e-01
1.19577732e+00 7.34660264e+01 3.47533344e+01 7.79290224e+00 1.21011362e+00 2.09938870e-04 8.49609468e-01
1.20599764e+00 7.59047323e+01 3.53841875e+01 7.80322562e+00 1.11270048e+00 2.14858743e-04 8.48939452e-01
1.21621796e+00 7.86898622e+01 3.58843579e+01 7.87578693e+00 1.14670366e+00 2.21870704e-04 8.48559781e-01
1.22643828e+00 8.12526460e+01 3.62728367e+01 7.81001442e+00 1.26428213e+00 2.26921923e-04 8.48259296e-01
1.23665859e+00 8.36103090e+01 3.66391685e+01 7.73159188e+00 1.24467377e+00 2.41782093e-04 8.47259974e-01
1.24687891e+00 8.57965482e+01 3.71207854e+01 7.79698994e+00 1.28546540e+00 2.43763390e-04 8.47149501e-01
1.25709923e+00 8.77222787e+01 3.75433171e+01 7.83839439e+00 1.26931800e+00 2.42030002e-04 8.46346580e-01
1.26731955e+00 8.93568165e+01 3.80241977e+01 8.17574133e+00 1.23333353e+00 2.30987924e-04 8.45790210e-01
1.27753987e+00 9.07691807e+01 3.84251585e+01 8.59094285e+00 1.25065843e+00 2.38069250e-04 8.45262956e-01
1.28776019e+00 9.19879548e+01 3.87389776e+01 8.87637523e+00 1.36031093e+00 2.40605986e-04 8.45201110e-01
1.29798051e+00 9.30416172e+01 3.88905393e+01 9.13779416e+00 1.39071056e+00 2.47226335e-04 8.44880224e-01
1.30820083e+00 9.38719457e+01 3.89140217e+01 9.33963691e+00 1.46086422e+00 2.30840863e-04 8.44480556e-01
1.31842115e+00 9.44465907e+01 3.91251784e+01 9.64721696e+00 1.48521510e+00 2.19178848e-04 8.44497796e-01
1.32864146e+00 9.47802424e+01 3.93582557e+01 9.86570847e+00 1.60515611e+00 2.20098388e-04 8.44362163e-01
1.33886178e+00 9.50210016e+01 3.94563602e+01 9.97609602e+00 1.62524030e+00 2.24175500e-04 8.44363858e-01
1.34908210e+00 9.51191331e+01 3.94562344e+01 1.00859618e+01 1.67159675e+00 2.21672692e-04 8.44075436e-01
1.35930242e+00 9.50187989e+01 3.93351555e+01 1.04313923e+01 1.69933069e+00 2.14709076e-04 8.44621541e-01
1.36952274e+00 9.47414279e+01 3.91040690e+01 1.05404077e+01 1.76155912e+00 2.10306044e-04 8.44870307e-01
1.37974306e+00 9.43351314e+01 3.90588768e+01 1.04115753e+01 1.79967843e+00 1.99733736e-04 8.44946247e-01
1.38996338e+00 9.37696525e+01 3.89737982e+01 1.03427488e+01 1.96617207e+00 1.96953153e-04 8.45127250e-01
1.40018370e+00 9.31240946e+01 3.87760091e+01 1.05591581e+01 2.14255260e+00 2.07532573e-04 8.45764213e-01
1.41040402e+00 9.24378610e+01 3.84927198e+01 1.05090743e+01 2.46777415e+00 2.19135748e-04 8.46381909e-01
1.42062434e+00 9.15931991e+01 3.81223119e+01 1.02887436e+01 2.90310876e+00 2.46967794e-04 8.46988671e-01
1.43084465e+00 9.08233303e+01 3.76452297e+01 1.02850077e+01 3.38375080e+00 2.86507264e-04 8.48091533e-01
1.44106497e+00 9.00426115e+01 3.70932938e+01 1.03356796e+01 3.65389393e+00 3.09125938e-04 8.49234145e-01
1.45128529e+00 8.92200289e+01 3.64670426e+01 1.10570152e+01 4.09804102e+00 3.45849611e-04 8.49669584e-01
1.46150561e+00 8.80708830e+01 3.57820132e+01 1.24355926e+01 4.67277164e+00 3.84469165e-04 8.49824336e-01
1.47172593e+00 8.67538502e+01 3.51310143e+01 1.38499822e+01 5.23027775e+00 4.28743735e-04 8.50787453e-01
1.48194625e+00 8.60270943e+01 3.49651987e+01 1.55208054e+01 5.84390076e+00 4.78439717e-04 8.51635949e-01
1.49216657e+00 8.53453589e+01 3.57516764e+01 1.73384162e+01 6.51753831e+00 5.34621254e-04 8.52202650e-01
1.50238689e+00 8.41633376e+01 3.56499087e+01 1.92159413e+01 7.16570042e+00 5.90500461e-04 8.53244522e-01
1.51260721e+00 8.29000669e+01 3.58292042e+01 2.10865840e+01 7.81788929e+00 6.38543490e-04 8.55139718e-01
1.52282752e+00 8.22357865e+01 3.63616117e+01 2.29209307e+01 8.87817407e+00 7.18838526e-04 8.56207730e-01
1.53304784e+00 8.38255834e+01 3.62236304e+01 2.52801538e+01 9.95711535e+00 7.86499824e-04 8.54999247e-01
1.54326816e+00 8.52957356e+01 3.65210060e+01 2.77306021e+01 1.10540087e+01 8.52189294e-04 8.54750681e-01
1.55348848e+00 8.67289140e+01 3.67212167e+01 3.08118020e+01 1.21810987e+01 9.19841917e-04 8.55282852e-01
1.56370880e+00 8.81968430e+01 3.70954486e+01 3.40220462e+01 1.35246777e+01 1.00646437e-03 8.54987521e-01
1.57392912e+00 8.96041423e+01 3.77948382e+01 3.71929408e+01 1.48046593e+01 1.07925002e-03 8.54449456e-01
1.58414944e+00 9.09783167e+01 3.76388100e+01 4.07767439e+01 1.62961198e+01 1.16430823e-03 8.54257691e-01
1.59436976e+00 9.23198958e+01 3.84328311e+01 4.50214919e+01 1.80011711e+01 1.24602799e-03 8.53995642e-01
1.60459008e+00 9.36252092e+01 3.84865876e+01 4.93238975e+01 1.96774012e+01 1.31552200e-03 8.53703074e-01
1.61481040e+00 9.48485921e+01 3.87333099e+01 5.41783906e+01 2.14597952e+01 1.39092928e-03 8.54607092e-01
1.62503071e+00 9.59589834e+01 3.84460316e+01 5.96165970e+01 2.33806304e+01 1.46479109e-03 8.54112744e-01
1.63525103e+00 9.70531503e+01 3.90267221e+01 6.52039518e+01 2.53495223e+01 1.53651531e-03 8.53179393e-01
1.64547135e+00 1.06602378e+02 4.53905355e+01 7.06488700e+01 2.71264364e+01 1.60510818e-03 8.53185255e-01
1.65569167e+00 1.26238357e+02 5.37155618e+01 7.52415838e+01 2.94758026e+01 1.71326715e-03 8.53490191e-01
1.66591199e+00 1.49957915e+02 6.44479043e+01 7.85494483e+01 3.23575886e+01 1.82639869e-03 8.53331993e-01
1.67613231e+00 1.76941770e+02 7.99942956e+01 8.08960888e+01 3.55435120e+01 1.91790533e-03 8.51383449e-01
1.68635263e+00 1.99494759e+02 9.97632719e+01 7.99716670e+01 4.05048521e+01 2.09680140e-03 8.30125943e-01
1.69657295e+00 2.38555712e+02 1.23192270e+02 7.94401456e+01 4.67115978e+01 2.43212897e-03 7.98425891e-01
1.70679327e+00 2.77685978e+02 1.84859893e+02 8.99330297e+01 5.26763104e+01 2.90769914e-03 5.99555607e-01
1.71701359e+00 2.99959702e+02 3.14902036e+02 1.24914031e+02 5.35359076e+01 3.21651139e-03 3.74217956e-01
1.72723390e+00 3.19351353e+02 3.99045934e+02 1.54225640e+02 5.83647707e+01 3.87505334e-03 4.95779049e-01
1.73745422e+00 3.58852854e+02 2.51396977e+02 1.34318410e+02 4.77755087e+01 2.88985663e-03 5.62878518e-01
1.74767454e+00 3.59116279e+02 2.49874952e+02 1.82771286e+02 5.34836296e+01 3.39109441e-03 4.46038844e-01
1.75789486e+00 4.21586741e+02 4.09556854e+02 1.97679527e+02 7.00841190e+01 4.21636385e-03 2.03816800e-01
1.76811518e+00 8.57539277e+02 5.48955704e+02 3.08504584e+02 1.03293105e+02 1.34331498e-02 -7.95969517e-01


==> data/mech_ratio.dat <==
t divU divB J W
5.11015948e-02 1.17197443e+00 1.00009794e+00 1.00006579e+00 1.00001516e+00
6.13219138e-02 1.11032740e+00 1.00025251e+00 1.00000101e+00 1.00002778e+00
7.15422327e-02 1.15180414e+00 9.99651906e-01 9.99962622e-01 9.99980679e-01
8.17625517e-02 1.23715222e+00 1.00047002e+00 1.00010052e+00 9.99951362e-01
9.19828706e-02 1.12194710e+00 9.99495251e-01 9.99995731e-01 1.00001702e+00
1.02203190e-01 1.28900490e+00 1.00076498e+00 9.99945131e-01 1.00004044e+00
1.12423509e-01 1.19324686e+00 9.99165346e-01 9.99915241e-01 1.00002714e+00
1.22643828e-01 1.16914464e+00 1.00070248e+00 1.00012797e+00 9.99968308e-01
1.32864146e-01 1.46210803e+00 9.99697036e-01 9.99971249e-01 9.99988859e-01
1.43084465e-01 1.24949007e+00 1.00039308e+00 1.00004973e+00 9.99956985e-01
1.53304784e-01 1.23912007e+00 9.99448428e-01 9.99970421e-01 1.00004794e+00
1.63525103e-01 1.48004857e+00 1.00024522e+00 9.99922748e-01 1.00003951e+00
1.73745422e-01 1.20847076e+00 1.00024791e+00 9.99960556e-01 1.00001489e+00
1.83965741e-01 1.44632773e+00 9.99476981e-01 1.00015685e+00 9.99939889e-01
1.94186060e-01 1.37903075e+00 1.00054040e+00 1.00003997e+00 9.99966297e-01
2.04406379e-01 1.21264949e+00 9.99762230e-01 9.99873733e-01 1.00001310e+00
2.14626698e-01 1.49093977e+00 1.00012531e+00 1.00000518e+00 1.00009817e+00
2.24847017e-01 1.41264659e+00 9.99363490e-01 9.99963635e-01 1.00002998e+00
2.35067336e-01 1.53292773e+00 1.00084143e+00 1.00002110e+00 9.99876803e-01
2.45287655e-01 1.52170295e+00 9.99725823e-01 1.00010623e+00 9.99992495e-01
2.55507974e-01 1.38240147e+00 9.99842251e-01 1.00012360e+00 1.00003931e+00
2.65728293e-01 1.85945081e+00 9.99940092e-01 9.99704458e-01 1.00005099e+00
2.75948612e-01 1.48801909e+00 1.00029571e+00 9.99921212e-01 9.99977340e-01
2.86168931e-01 1.35807711e+00 9.99488239e-01 1.00024954e+00 1.00008065e+00
2.96389250e-01 1.60481737e+00 1.00035047e+00 1.00011200e+00 9.99849387e-01
3.06609569e-01 1.43656054e+00 1.00021176e+00 9.99803915e-01 9.99971988e-01
3.16829888e-01 1.48635478e+00 9.99610961e-01 1.00003780e+00 1.00009787e+00
3.27050207e-01 1.44373775e+00 9.99539056e-01 9.99975791e-01 1.00017408e+00
3.37270526e-01 1.64515223e+00 1.00057226e+00 9.99885382e-01 9.99853488e-01
3.47490845e-01 2.27980150e+00 9.99941129e-01 1.00015708e+00 9.99884902e-01
3.57711164e-01 1.45083441e+00 9.99538234e-01 1.00024787e+00 1.00005353e+00
3.67931483e-01 1.67686992e+00 1.00028842e+00 9.99790262e-01 1.00005519e+00
3.78151801e-01 2.03105625e+00 9.99621936e-01 9.99668680e-01 1.00007224e+00
3.88372120e-01 1.75772748e+00 9.99655705e-01 1.00025400e+00 9.99958404e-01
3.98592439e-01 2.00186027e+00 9.99838980e-01 1.00017990e+00 9.99992496e-01
4.08812758e-01 1.45979402e+00 1.00077566e+00 9.99983570e-01 9.99852938e-01
4.19033077e-01 1.63254105e+00 9.98685884e-01 9.99928714e-01 1.00006919e+00
4.29253396e-01 1.66501299e+00 9.99770748e-01 9.99969936e-01 1.00015037e+00
4.39473715e-01 1.49716327e+00 9.99829776e-01 9.99789011e-01 1.00009924e+00
4.49694034e-01 2.16377776e+00 9.99808918e-01 1.00023587e+00 9.99794685e-01
4.59914353e-01 1.94944399e+00 9.99079109e-01 1.00024619e+00 9.99821869e-01
4.70134672e-01 1.50793075e+00 9.99984563e-01 1.00019031e+00 1.00014831e+00
4.80354991e-01 1.23210195e+00 9.99271287e-01 9.99883749e-01 1.00007267e+00
4.90575310e-01 1.75648586e+00 9.98363591e-01 9.99564911e-01 1.00000122e+00
5.00795629e-01 1.85117747e+00 9.99908389e-01 1.00023758e+00 1.00023313e+00
5.11015948e-01 1.52600928e+00 9.99438570e-01 1.00015619e+00 1.00031006e+00
5.21236267e-01 1.31799679e+00 9.98813137e-01 9.99831525e-01 9.99845845e-01
5.31456586e-01 1.45434741e+00 9.98087218e-01 9.99573440e-01 9.99636272e-01
5.41676905e-01 1.22175887e+00 9.99636577e-01 1.00021973e+00 1.00009794e+00
5.51897224e-01 1.51820728e+00 9.98118210e-01 9.99795690e-01 9.99983840e-01
5.62117543e-01 1.07987186e+00 9.98718023e-01 9.99964737e-01 9.99958224e-01
5.72337862e-01 1.09085492e+00 9.98942813e-01 1.00004394e+00 1.00003689e+00
5.82558181e-01 1.33001603e+00 9.98297057e-01 9.99870485e-01 9.99828461e-01
5.92778500e-01 1.25958499e+00 9.97383279e-01 9.99622020e-01 9.99417530e-01
6.02998819e-01 1.20333835e+00 9.98628370e-01 9.99985265e-01 9.99755939e-01
6.13219138e-01 9.54021698e-01 9.98956252e-01 1.00020977e+00 9.99923608e-01
6.23439457e-01 1.21988196e+00 9.97525307e-01 9.99829707e-01 9.99560718e-01
6.33659775e-01 9.93946069e-01 9.98082501e-01 9.99903006e-01 9.99387320e-01
6.43880094e-01 1.05232418e+00 9.98213350e-01 9.99863588e-01 9.99359284e-01
6.54100413e-01 1.09562122e+00 9.97813694e-01 9.99947225e-01 9.99349712e-01
6.64320732e-01 1.06484251e+00 9.97758251e-01 9.99776329e-01 9.99491433e-01
6.74541051e-01 1.10437117e+00 9.99317525e-01 1.00015455e+00 9.99690136e-01
6.84761370e-01 1.15264435e+00 9.97640772e-01 9.99681322e-01 9.99184926e-01
6.94981689e-01 9.97239292e-01 9.97443764e-01 9.99377271e-01 9.99123321e-01
7.05202008e-01 1.14022799e+00 9.98389917e-01 9.99829875e-01 9.99007048e-01
7.15422327e-01 1.09885763e+00 9.99176473e-01 9.99935183e-01 9.99343902e-01
7.25642646e-01 1.00092887e+00 9.98268337e-01 9.99784734e-01 9.99285030e-01
7.35862965e-01 1.03580249e+00 9.98929339e-01 9.99629680e-01 9.99288724e-01
7.46083284e-01 1.10304340e+00 9.99114755e-01 9.99701680e-01 9.99470503e-01
7.56303603e-01 1.07957716e+00 9.98399650e-01 9.99384648e-01 9.99572076e-01
7.66523922e-01 1.21201392e+00 9.98906921e-01 9.99859775e-01 1.00039100e+00
7.76744241e-01 1.04784335e+00 9.99890516e-01 1.00016199e+00 1.00057927e+00
7.86964560e-01 1.19333514e+00 1.00034807e+00 9.99779494e-01 1.00033854e+00
7.97184879e-01 1.03430465e+00 1.00029744e+00 9.99531526e-01 1.00049034e+00
8.07405198e-01 1.10027996e+00 1.00061145e+00 9.99728652e-01 1.00188076e+00
8.17625517e-01 1.02648313e+00 1.00166510e+00 1.00010152e+00 1.00121496e+00
8.27845836e-01 1.04428305e+00 1.00004114e+00 9.99822096e-01 1.00232218e+00
8.38066155e-01 1.03264122e+00 1.00117434e+00 1.00016178e+00 1.00212442e+00
8.48286474e-01 1.02134139e+00 1.00234987e+00 1.00002604e+00 1.00229088e+00
8.58506793e-01 1.01107927e+00 1.00260249e+00 9.99829744e-01 1.00154842e+00
8.68727112e-01 1.08283340e+00 1.00135301e+00 1.00008966e+00 1.00155683e+00
8.78947430e-01 9.86639365e-01 1.00276023e+00 1.00062686e+00 1.00206837e+00
8.89167749e-01 1.03153503e+00 1.00425845e+00 1.00028048e+00 1.00174283e+00
8.99388068e-01 1.03157498e+00 9.99868123e-01 1.00012865e+00 1.00123963e+00
9.09608387e-01 1.04900765e+00 1.00012957e+00 1.00058951e+00 1.00126268e+00
9.19828706e-01 1.00539358e+00 9.99776500e-01 1.00059008e+00 1.00163124e+00
9.30049025e-01 1.04890783e+00 1.00053650e+00 1.00072492e+00 1.00161758e+00
9.40269344e-01 1.06558613e+00 1.00126728e+00 1.00111545e+00 1.00187576e+00
9.50489663e-01 1.00579200e+00 1.00152212e+00 1.00114928e+00 1.00157612e+00
9.60709982e-01 1.03223876e+00 1.00095048e+00 1.00056728e+00 1.00145535e+00
9.70930301e-01 1.05475129e+00 1.00086005e+00 1.00106787e+00 1.00167419e+00
9.81150620e-01 1.05227445e+00 1.00435492e+00 1.00149128e+00 1.00221216e+00
9.91370939e-01 1.00947659e+00 1.00349260e+00 1.00148776e+00 1.00215581e+00
1.00159126e+00 1.05639910e+00 1.00281484e+00 1.00087280e+00 1.00212969e+00
1.01181158e+00 1.04658369e+00 1.00300525e+00 1.00134762e+00 1.00224147e+00
1.02203190e+00 1.04982280e+00 1.00309057e+00 1.00140098e+00 1.00221433e+00
1.03225221e+00 1.02379639e+00 1.00337722e+00 1.00153960e+00 1.00008053e+00
1.04247253e+00 1.07552936e+00 1.00433645e+00 1.00145863e+00 9.99960467e-01
1.05269285e+00 1.02564948e+00 1.00214806e+00 1.00159362e+00 9.99758806e-01
1.06291317e+00 1.05084691e+00 1.00219294e+00 1.00124610e+00 9.99479421e-01
1.07313349e+00 1.04629731e+00 1.00176888e+00 1.00130887e+00 9.99009501e-01
1.08335381e+00 1.06083170e+00 1.00194893e+00 1.00151336e+00 9.99087248e-01
1.09357413e+00 1.04504765e+00 1.00200009e+00 1.00162113e+00 1.00095771e+00
1.10379445e+00 1.05737475e+00 1.00161755e+00 1.00185034e+00 1.00118000e+00
1.11401477e+00 1.08539004e+00 1.00092227e+00 1.00220343e+00 1.00068335e+00
1.12423509e+00 1.03294462e+00 1.00005726e+00 1.00229017e+00 1.00119663e+00
1.13445540e+00 1.09957624e+00 1.00254364e+00 1.00247793e+00 1.00092291e+00
1.14467572e+00 1.03842167e+00 1.00339606e+00 1.00302783e+00 1.00072653e+00
1.15489604e+00 1.07780836e+00 1.00131570e+00 1.00302283e+00 1.00072730e+00
1.16511636e+00 1.02830268e+00 1.00073769e+00 1.00271982e+00 1.00230974e+00
1.17533668e+00 1.04894207e+00 1.00013667e+00 1.00081744e+00 1.00181935e+00
1.18555700e+00 1.10074729e+00 1.00155908e+00 1.00117958e+00 1.00286197e+00
1.19577732e+00 1.10867568e+00 1.00104112e+00 1.00050156e+00 1.00318568e+00
1.20599764e+00 1.02114437e+00 1.00189809e+00 9.97521852e-01 1.00288578e+00
1.21621796e+00 1.03327714e+00 1.00188811e+00 9.97729936e-01 1.00259007e+00
1.22643828e+00 1.10210135e+00 9.99853178e-01 9.97931815e-01 1.00310850e+00
1.23665859e+00 1.06175199e+00 1.00109743e+00 9.98232852e-01 1.00259350e+00
1.24687891e+00 1.08969422e+00 1.00097285e+00 9.99086952e-01 1.00204289e+00
1.25709923e+00 1.09119653e+00 1.00583888e+00 9.99695619e-01 1.00259833e+00
1.26731955e+00 1.06463321e+00 1.00092414e+00 9.99829747e-01 1.00468009e+00
1.27753987e+00 1.05105853e+00 1.00230069e+00 1.00006822e+00 1.00514834e+00
1.28776019e+00 1.09128940e+00 1.00304560e+00 1.00044876e+00 1.00544721e+00
1.29798051e+00 1.08387362e+00 1.00288214e+00 1.00120893e+00 1.00486570e+00
1.30820083e+00 1.06686904e+00 1.00329528e+00 1.00186575e+00 1.00338354e+00
1.31842115e+00 1.06161033e+00 1.00461927e+00 1.00214599e+00 1.00433794e+00
1.32864146e+00 1.06720104e+00 1.00212674e+00 1.00195348e+00 1.00612390e+00
1.33886178e+00 1.07277223e+00 1.00111668e+00 1.00250348e+00 1.00571381e+00
1.34908210e+00 1.05569171e+00 1.00136113e+00 1.00318648e+00 1.00583929e+00
1.35930242e+00 1.05399145e+00 1.00358251e+00 1.00350313e+00 1.00572263e+00
1.36952274e+00 1.04624441e+00 1.00237245e+00 1.00364917e+00 1.00519654e+00
1.37974306e+00 1.03648289e+00 1.00118263e+00 1.00396780e+00 1.00362589e+00
1.38996338e+00 1.10635656e+00 1.00417218e+00 1.00389846e+00 1.00374322e+00
1.40018370e+00 1.22747437e+00 1.00445784e+00 1.00404815e+00 1.00359560e+00
1.41040402e+00 1.34105414e+00 1.00385257e+00 1.00483309e+00 1.00375000e+00
1.42062434e+00 1.57950106e+00 9.97129303e-01 1.00460252e+00 1.00413363e+00
1.43084465e+00 1.78626201e+00 9.98766254e-01 1.00341760e+00 1.00419321e+00
1.44106497e+00 2.04332793e+00 1.00356110e+00 1.00336190e+00 1.00457234e+00
1.45128529e+00 2.26635014e+00 1.07723447e+00 1.00389654e+00 1.00501105e+00
1.46150561e+00 2.53388121e+00 1.22706936e+00 1.00400028e+00 1.00412933e+00
1.47172593e+00 2.88911878e+00 1.41670363e+00 1.00417893e+00 1.00347999e+00
1.48194625e+00 3.17129715e+00 1.61472443e+00 1.00348902e+00 1.00276393e+00
1.49216657e+00 3.37777153e+00 1.77296134e+00 1.00322141e+00 1.00313001e+00
1.50238689e+00 3.41710214e+00 1.93668111e+00 1.00264098e+00 1.00253345e+00
1.51260721e+00 3.42228331e+00 2.10041714e+00 1.00323839e+00 1.00221374e+00
1.52282752e+00 3.56101223e+00 2.26279191e+00 9.98302505e-01 1.00244196e+00
1.53304784e+00 3.63529049e+00 2.47975066e+00 9.98311993e-01 1.00214575e+00
1.54326816e+00 3.72267024e+00 2.70861294e+00 9.97744678e-01 1.00304271e+00
1.55348848e+00 3.81058502e+00 3.00647032e+00 9.97363522e-01 1.00287216e+00
1.56370880e+00 3.93913473e+00 3.32963726e+00 9.97950666e-01 1.00172231e+00
1.57392912e+00 4.02429276e+00 3.64532028e+00 9.98028797e-01 1.00263238e+00
1.58414944e+00 4.11293287e+00 4.00425947e+00 9.97381085e-01 1.00172748e+00
1.59436976e+00 4.25686638e+00 4.11325446e+00 9.97204127e-01 1.00225638e+00
1.60459008e+00 4.40119786e+00 4.23751192e+00 9.97384709e-01 1.00195601e+00
1.61481040e+00 4.56167118e+00 4.42613053e+00 9.97549342e-01 1.00299857e+00
1.62503071e+00 4.73621557e+00 4.62333500e+00 9.97646083e-01 1.00448038e+00
1.63525103e+00 4.90684597e+00 4.78388954e+00 9.98161960e-01 1.00175348e+00
1.64547135e+00 5.02147867e+00 4.96184123e+00 1.08415417e+00 1.16411061e+00
1.65569167e+00 5.26202667e+00 5.11933271e+00 1.27121881e+00 1.38710167e+00
1.66591199e+00 5.61252558e+00 5.19205527e+00 1.49737559e+00 1.66585716e+00
1.67613231e+00 5.94703408e+00 5.16243097e+00 1.75526106e+00 2.10385356e+00
1.68635263e+00 6.49609358e+00 4.99580293e+00 1.96533016e+00 2.60038116e+00
1.69657295e+00 7.23783568e+00 4.83651438e+00 2.33371647e+00 3.16675138e+00
1.70679327e+00 7.95397411e+00 5.32016632e+00 2.70398524e+00 4.83150429e+00
1.71701359e+00 7.84794231e+00 7.27428951e+00 2.91564990e+00 8.17737937e+00
1.72723390e+00 8.34741677e+00 8.70409722e+00 3.09118519e+00 1.02358895e+01
1.73745422e+00 6.71242891e+00 7.44661890e+00 3.46242650e+00 6.56127438e+00
1.74767454e+00 7.44596681e+00 1.00142600e+01 3.44833689e+00 6.43629172e+00
1.75789486e+00 9.75590386e+00 1.06846292e+01 4.03907562e+00 1.02221512e+01
1.76811518e+00 1.44743066e+01 1.63757111e+01 8.21809301e+00 1.39615791e+01


==> data/ops2d_dev_re5000.dat <==
t dRR dRRstar dCM
0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00
2.000000e-03 0.000000e+00 0.000000e+00 0.000000e+00
4.000000e-03 0.000000e+00 0.000000e+00 0.000000e+00
6.000000e-03 -1.974010e-04 -1.974010e-04 0.000000e+00
8.000000e-03 -5.192458e-04 -5.192458e-04 -1.730819e-04
1.000000e-02 -8.148326e-04 -8.148326e-04 -3.259330e-04
1.200000e-02 -9.575044e-04 -9.575044e-04 -3.191681e-04
1.400000e-02 -1.116445e-03 -1.116445e-03 -4.784765e-04
1.600000e-02 -1.447280e-03 -1.447280e-03 -8.040447e-04
1.800000e-02 -1.462124e-03 -1.462124e-03 -6.498327e-04
2.000000e-02 -1.638794e-03 -1.638794e-03 -6.555174e-04
2.200000e-02 -1.318889e-03 -1.318889e-03 -6.594446e-04
2.400000e-02 -8.270190e-04 -8.270190e-04 -4.962114e-04
2.600000e-02 -3.312147e-04 -3.312147e-04 -3.312147e-04
2.800000e-02 3.311916e-04 3.311916e-04 -3.311916e-04
3.000000e-02 8.273803e-04 8.273803e-04 -1.654761e-04
3.200000e-02 8.266007e-04 8.266007e-04 -1.653201e-04
3.400000e-02 3.303355e-04 3.303355e-04 0.000000e+00
3.600000e-02 -6.601237e-04 -6.601237e-04 0.000000e+00
3.800000e-02 -2.143764e-03 -2.143764e-03 -1.649049e-04
4.000000e-02 -3.130772e-03 -3.130772e-03 0.000000e+00
4.200000e-02 -3.786600e-03 -3.786600e-03 0.000000e+00
4.400000e-02 -3.618290e-03 -3.618290e-03 0.000000e+00
4.600000e-02 -2.464102e-03 -2.464102e-03 0.000000e+00
4.800000e-02 -6.562250e-04 -6.562250e-04 0.000000e+00
5.000000e-02 1.310595e-03 1.310595e-03 0.000000e+00
5.200000e-02 3.108181e-03 3.108181e-03 0.000000e+00
5.400000e-02 3.920569e-03 3.920569e-03 0.000000e+00
5.600000e-02 3.752106e-03 3.752106e-03 0.000000e+00
5.800000e-02 2.769681e-03 2.769681e-03 0.000000e+00
6.000000e-02 8.135717e-04 8.135717e-04 0.000000e+00
6.200000e-02 -8.125206e-04 -8.125206e-04 0.000000e+00
6.400000e-02 -2.434259e-03 -2.434259e-03 0.000000e+00
6.600000e-02 -3.078927e-03 -3.078927e-03 0.000000e+00
6.800000e-02 -2.750538e-03 -2.750538e-03 0.000000e+00
7.000000e-02 -1.776801e-03 -1.776801e-03 0.000000e+00
7.200000e-02 -6.449824e-04 -6.449824e-04 0.000000e+00
7.400000e-02 1.609544e-04 1.609544e-04 0.000000e+00
7.600000e-02 1.606562e-04 1.606562e-04 0.000000e+00
7.800000e-02 -6.414060e-04 -6.414060e-04 0.000000e+00
8.000000e-02 -1.920449e-03 -1.920449e-03 0.000000e+00
8.200000e-02 -3.353915e-03 -3.353915e-03 0.000000e+00
8.400000e-02 -3.984165e-03 -3.984165e-03 0.000000e+00
8.600000e-02 -3.498110e-03 -3.498110e-03 0.000000e+00
8.800000e-02 -1.586277e-03 -1.586277e-03 0.000000e+00
9.000000e-02 1.582401e-03 1.582401e-03 0.000000e+00
9.200000e-02 5.209090e-03 5.209090e-03 0.000000e+00
9.400000e-02 8.345918e-03 8.345918e-03 0.000000e+00
9.600000e-02 9.897584e-03 9.897584e-03 0.000000e+00
9.800000e-02 9.875785e-03 9.875785e-03 0.000000e+00
1.000000e-01 7.821556e-03 7.821556e-03 0.000000e+00
1.020000e-01 4.215167e-03 4.215167e-03 0.000000e+00
1.040000e-01 4.674281e-04 4.674281e-04 0.000000e+00
1.060000e-01 -3.109965e-03 -3.109965e-03 0.000000e+00
1.080000e-01 -5.431173e-03 -5.431173e-03 0.000000e+00
1.100000e-01 -6.348400e-03 -6.348400e-03 1.548390e-04
1.120000e-01 -5.715919e-03 -5.715919e-03 0.000000e+00
1.140000e-01 -4.469288e-03 -4.469288e-03 0.000000e+00
1.160000e-01 -3.074577e-03 -3.074577e-03 0.000000e+00
1.180000e-01 -2.300003e-03 -2.300003e-03 0.000000e+00
1.200000e-01 -2.446861e-03 -2.446861e-03 0.000000e+00
1.220000e-01 -3.355321e-03 -3.355321e-03 0.000000e+00
1.240000e-01 -4.866846e-03 -4.866846e-03 0.000000e+00
1.260000e-01 -5.762719e-03 -5.762719e-03 0.000000e+00
1.280000e-01 -5.443123e-03 -5.443123e-03 0.000000e+00
1.300000e-01 -3.768295e-03 -3.768295e-03 0.000000e+00
1.320000e-01 -7.512798e-04 -7.512798e-04 0.000000e+00
1.340000e-01 3.295071e-03 3.295071e-03 0.000000e+00
1.360000e-01 7.017010e-03 7.017010e-03 0.000000e+00
1.380000e-01 9.673871e-03 9.673871e-03 0.000000e+00
1.400000e-01 1.038600e-02 1.023763e-02 0.000000e+00
1.420000e-01 8.727694e-03 8.727694e-03 0.000000e+00
1.440000e-01 5.752238e-03 5.604745e-03 0.000000e+00
1.460000e-01 1.617716e-03 1.617716e-03 0.000000e+00
1.480000e-01 -2.346192e-03 -2.346192e-03 0.000000e+00
1.500000e-01 -5.117116e-03 -5.117116e-03 0.000000e+00
1.520000e-01 -6.267710e-03 -6.267710e-03 0.000000e+00
1.540000e-01 -5.521699e-03 -5.521699e-03 1.453079e-04
1.560000e-01 -3.476296e-03 -3.476296e-03 0.000000e+00
1.580000e-01 -7.218872e-04 -7.218872e-04 0.000000e+00
1.600000e-01 1.726877e-03 1.726877e-03 0.000000e+00
1.620000e-01 3.299023e-03 3.299023e-03 0.000000e+00
1.640000e-01 3.717164e-03 3.717164e-03 0.000000e+00
1.660000e-01 2.992553e-03 2.992553e-03 0.000000e+00
1.680000e-01 1.562431e-03 1.562431e-03 0.000000e+00
1.700000e-01 1.415763e-04 1.415763e-04 0.000000e+00
1.720000e-01 -4.233390e-04 -4.233390e-04 0.000000e+00
1.740000e-01 0.000000e+00 0.000000e+00 0.000000e+00
1.760000e-01 1.121471e-03 1.121471e-03 0.000000e+00
1.780000e-01 2.514961e-03 2.514961e-03 0.000000e+00
1.800000e-01 3.342199e-03 3.342199e-03 0.000000e+00
1.820000e-01 2.914784e-03 2.914784e-03 0.000000e+00
1.840000e-01 9.683944e-04 9.683944e-04 0.000000e+00
1.860000e-01 -2.206151e-03 -2.206151e-03 0.000000e+00
1.880000e-01 -6.184028e-03 -6.184028e-03 0.000000e+00
1.900000e-01 -9.860663e-03 -9.860663e-03 0.000000e+00
1.920000e-01 -1.228261e-02 -1.228261e-02 0.000000e+00
1.940000e-01 -1.278214e-02 -1.278214e-02 0.000000e+00
1.960000e-01 -1.110887e-02 -1.110887e-02 0.000000e+00
1.980000e-01 -7.422623e-03 -7.422623e-03 0.000000e+00
2.000000e-01 -2.285355e-03 -2.419787e-03 0.000000e+00
2.020000e-01 3.079857e-03 3.079857e-03 0.000000e+00
2.040000e-01 7.869678e-03 7.869678e-03 0.000000e+00
2.060000e-01 1.102817e-02 1.102817e-02 0.000000e+00
2.080000e-01 1.230999e-02 1.230999e-02 0.000000e+00
2.100000e-01 1.173672e-02 1.173672e-02 0.000000e+00
2.120000e-01 9.854430e-03 9.723038e-03 0.000000e+00
2.140000e-01 7.462530e-03 7.462530e-03 0.000000e+00
2.160000e-01 5.087883e-03 5.087883e-03 0.000000e+00
2.180000e-01 3.640051e-03 3.640051e-03 0.000000e+00
2.200000e-01 2.720549e-03 2.720549e-03 0.000000e+00
2.220000e-01 2.323837e-03 2.194735e-03 0.000000e+00
2.240000e-01 1.543887e-03 1.543887e-03 0.000000e+00
2.260000e-01 2.564293e-04 2.564293e-04 0.000000e+00
2.280000e-01 -1.788820e-03 -1.788820e-03 0.000000e+00
2.300000e-01 -4.583885e-03 -4.583885e-03 0.000000e+00
2.320000e-01 -7.486170e-03 -7.486170e-03 0.000000e+00
2.340000e-01 -9.988216e-03 -9.988216e-03 0.000000e+00
2.360000e-01 -1.133778e-02 -1.133778e-02 0.000000e+00
2.380000e-01 -1.091940e-02 -1.091940e-02 0.000000e+00
2.400000e-01 -8.627696e-03 -8.627696e-03 0.000000e+00
2.420000e-01 -4.982530e-03 -4.982530e-03 0.000000e+00
2.440000e-01 -6.204282e-04 -6.204282e-04 0.000000e+00
2.460000e-01 3.461063e-03 3.461063e-03 0.000000e+00
2.480000e-01 6.649419e-03 6.649419e-03 0.000000e+00
2.500000e-01 7.973640e-03 7.973640e-03 0.000000e+00
2.520000e-01 7.332731e-03 7.332731e-03 0.000000e+00
2.540000e-01 5.235666e-03 5.235666e-03 0.000000e+00
2.560000e-01 2.062306e-03 2.062306e-03 0.000000e+00
2.580000e-01 -9.669438e-04 -9.669438e-04 0.000000e+00
2.600000e-01 -3.131063e-03 -3.251488e-03 0.000000e+00
2.620000e-01 -4.319395e-03 -4.439378e-03 0.000000e+00
2.640000e-01 -4.303466e-03 -4.423007e-03 0.000000e+00
2.660000e-01 -3.572934e-03 -3.692032e-03 0.000000e+00
2.680000e-01 -2.491753e-03 -2.491753e-03 0.000000e+00
2.700000e-01 -1.536763e-03 -1.536763e-03 0.000000e+00
2.720000e-01 -8.243984e-04 -8.243984e-04 0.000000e+00
2.740000e-01 -3.519949e-04 -3.519949e-04 0.000000e+00
2.760000e-01 0.000000e+00 0.000000e+00 0.000000e+00
2.780000e-01 6.987534e-04 5.822945e-04 0.000000e+00
2.800000e-01 1.972460e-03 1.856433e-03 0.000000e+00
2.820000e-01 4.161590e-03 4.161590e-03 0.000000e+00
2.840000e-01 6.910683e-03 6.795505e-03 0.000000e+00
2.860000e-01 9.754922e-03 9.754922e-03 0.000000e+00
2.880000e-01 1.212197e-02 1.212197e-02 0.000000e+00
2.900000e-01 1.344760e-02 1.344760e-02 0.000000e+00
2.920000e-01 1.294779e-02 1.283421e-02 0.000000e+00
2.940000e-01 1.041451e-02 1.030131e-02 0.000000e+00
2.960000e-01 5.641641e-03 5.528808e-03 0.000000e+00
2.980000e-01 -5.623481e-04 -5.623481e-04 0.000000e+00
3.000000e-01 -7.174936e-03 -7.174936e-03 0.000000e+00
3.020000e-01 -1.318599e-02 -1.318599e-02 0.000000e+00
3.040000e-01 -1.759787e-02 -1.759787e-02 0.000000e+00
3.060000e-01 -1.998104e-02 -1.998104e-02 0.000000e+00
3.080000e-01 -2.035502e-02 -2.035502e-02 0.000000e+00
3.100000e-01 -1.851980e-02 -1.863004e-02 0.000000e+00
3.120000e-01 -1.515821e-02 -1.515821e-02 0.000000e+00
3.140000e-01 -1.072533e-02 -1.072533e-02 0.000000e+00
3.160000e-01 -5.670059e-03 -5.670059e-03 0.000000e+00
3.180000e-01 -7.604571e-04 -7.604571e-04 0.000000e+00
3.200000e-01 3.680028e-03 3.571792e-03 -1.082361e-04
3.220000e-01 7.548822e-03 7.548822e-03 0.000000e+00
3.240000e-01 1.085258e-02 1.074513e-02 0.000000e+00
3.260000e-01 1.327677e-02 1.327677e-02 0.000000e+00
3.280000e-01 1.525813e-02 1.525813e-02 0.000000e+00
3.300000e-01 1.658913e-02 1.648279e-02 0.000000e+00
3.320000e-01 1.695873e-02 1.695873e-02 0.000000e+00
3.340000e-01 1.637650e-02 1.627085e-02 0.000000e+00
3.360000e-01 1.432466e-02 1.432466e-02 0.000000e+00
3.380000e-01 1.060612e-02 1.060612e-02 0.000000e+00
3.400000e-01 5.235065e-03 5.235065e-03 0.000000e+00
3.420000e-01 -1.043966e-03 -1.043966e-03 0.000000e+00
3.440000e-01 -7.182510e-03 -7.286604e-03 0.000000e+00
3.460000e-01 -1.255885e-02 -1.255885e-02 0.000000e+00
3.480000e-01 -1.604063e-02 -1.614412e-02 0.000000e+00
3.500000e-01 5.670968e-03 6.186511e-03 -1.031085e-04
3.520000e-01 3.974538e-03 4.484095e-03 -1.019112e-04
3.540000e-01 3.928671e-03 4.432347e-03 0.000000e+00
3.560000e-01 4.978989e-03 5.974786e-03 0.000000e+00
3.580000e-01 3.936892e-03 4.921115e-03 0.000000e+00
3.600000e-01 2.918260e-03 2.918260e-03 0.000000e+00
3.620000e-01 -1.922911e-03 -9.614553e-04 0.000000e+00
3.640000e-01 -8.552775e-03 -7.602467e-03 0.000000e+00
3.660000e-01 -1.596799e-02 -1.502870e-02 0.000000e+00
3.680000e-01 -2.228019e-02 -2.135185e-02 0.000000e+00
3.700000e-01 -2.476564e-02 -2.476564e-02 0.000000e+00
3.720000e-01 -2.356246e-02 -2.356246e-02 -9.062486e-04
3.740000e-01 -1.701198e-02 -1.701198e-02 0.000000e+00
3.760000e-01 -8.846035e-03 -7.961431e-03 0.000000e+00
3.780000e-01 1.747839e-03 1.747839e-03 0.000000e+00
3.800000e-01 1.294811e-02 1.294811e-02 0.000000e+00
3.820000e-01 2.217049e-02 2.217049e-02 0.000000e+00
3.840000e-01 2.527316e-02 2.527316e-02 -8.424387e-04
3.860000e-01 2.413991e-02 2.413991e-02 0.000000e+00
3.880000e-01 1.809731e-02 1.809731e-02 0.000000e+00
3.900000e-01 1.056584e-02 1.056584e-02 0.000000e+00
3.920000e-01 2.409193e-03 2.409193e-03 0.000000e+00
3.940000e-01 -3.967750e-03 -3.967750e-03 0.000000e+00
3.960000e-01 -6.273526e-03 -6.273526e-03 0.000000e+00
3.980000e-01 -6.199772e-03 -5.424801e-03 0.000000e+00
4.000000e-01 -3.063420e-03 -3.063420e-03 0.000000e+00
4.020000e-01 -7.566414e-04 -1.513283e-03 0.000000e+00
4.040000e-01 -7.475685e-04 -7.475685e-04 0.000000e+00
4.060000e-01 -2.954493e-03 -2.954493e-03 0.000000e+00
4.080000e-01 -6.568336e-03 -6.568336e-03 0.000000e+00
4.100000e-01 -1.153793e-02 -1.081681e-02 0.000000e+00
4.120000e-01 -1.425070e-02 -1.496323e-02 0.000000e+00
4.140000e-01 -1.548380e-02 -1.618761e-02 0.000000e+00
4.160000e-01 -1.251356e-02 -1.320875e-02 0.000000e+00
4.180000e-01 -6.180385e-03 -6.180385e-03 0.000000e+00
4.200000e-01 4.070142e-03 3.391785e-03 0.000000e+00
4.220000e-01 1.407318e-02 1.407318e-02 0.000000e+00
4.240000e-01 2.184967e-02 2.184967e-02 0.000000e+00
4.260000e-01 2.485350e-02 2.419946e-02 0.000000e+00
4.280000e-01 2.196723e-02 2.132114e-02 -6.460950e-04
4.300000e-01 1.468148e-02 1.404315e-02 -6.383250e-04
4.320000e-01 4.414983e-03 3.784271e-03 0.000000e+00
4.340000e-01 -6.855590e-03 -7.478826e-03 0.000000e+00
4.360000e-01 -1.662859e-02 -1.724446e-02 0.000000e+00
4.380000e-01 -2.190341e-02 -2.312026e-02 -6.084279e-04
4.400000e-01 -2.163631e-02 -2.283832e-02 0.000000e+00
4.420000e-01 -1.781028e-02 -1.899764e-02 -5.936762e-04
4.440000e-01 -1.114245e-02 -1.172890e-02 0.000000e+00
4.460000e-01 -4.634511e-03 -5.213825e-03 0.000000e+00
4.480000e-01 0.000000e+00 -1.144584e-03 0.000000e+00
4.500000e-01 2.261062e-03 5.652656e-04 0.000000e+00
4.520000e-01 1.674705e-03 0.000000e+00 0.000000e+00
4.540000e-01 0.000000e+00 -1.653986e-03 -5.513287e-04
4.560000e-01 -5.445466e-04 -2.178187e-03 0.000000e+00
4.580000e-01 0.000000e+00 -1.075772e-03 0.000000e+00
4.600000e-01 3.719447e-03 2.656748e-03 -5.313496e-04
4.620000e-01 1.049571e-02 8.396570e-03 0.000000e+00
4.640000e-01 1.813988e-02 1.554847e-02 -5.182824e-04
4.660000e-01 2.457241e-02 2.252471e-02 0.000000e+00
4.680000e-01 2.730859e-02 2.528573e-02 0.000000e+00
4.700000e-01 2.448274e-02 2.248415e-02 -4.996477e-04
4.720000e-01 1.579896e-02 1.431781e-02 -4.937174e-04
4.740000e-01 3.903143e-03 4.878929e-04 0.000000e+00
4.760000e-01 -1.012131e-02 -1.349508e-02 0.000000e+00
4.780000e-01 -2.333044e-02 -2.666337e-02 -4.761315e-04
4.800000e-01 -3.151503e-02 -3.433727e-02 -4.703735e-04
4.820000e-01 -3.299257e-02 -3.624535e-02 0.000000e+00
4.840000e-01 -2.892057e-02 -3.167491e-02 0.000000e+00
4.860000e-01 -2.040733e-02 -2.267481e-02 0.000000e+00
4.880000e-01 -1.030415e-02 -1.254418e-02 0.000000e+00
4.900000e-01 0.000000e+00 -4.866374e-03 0.000000e+00
4.920000e-01 7.427019e-03 2.621301e-03 0.000000e+00
4.940000e-01 9.923845e-03 5.609130e-03 -4.314715e-04
4.960000e-01 9.375706e-03 5.114021e-03 0.000000e+00
4.980000e-01 6.314593e-03 2.525837e-03 0.000000e+00
5.000000e-01 3.327067e-03 -4.158834e-04 0.000000e+00
5.020000e-01 2.053616e-03 -3.696508e-03 -4.107232e-04
5.040000e-01 3.650775e-03 -1.622567e-03 -4.056417e-04
5.060000e-01 8.013398e-03 2.804689e-03 0.000000e+00
5.080000e-01 1.266579e-02 7.916121e-03 -3.958060e-04
5.100000e-01 1.603316e-02 1.173158e-02 -3.910527e-04
5.120000e-01 1.545625e-02 1.120578e-02 -3.864062e-04
5.140000e-01 1.259484e-02 5.343267e-03 -3.816619e-04
5.160000e-01 3.393025e-03 -3.770028e-03 0.000000e+00
5.180000e-01 -7.821113e-03 -1.489736e-02 -3.724339e-04
5.200000e-01 -1.876525e-02 -2.538828e-02 -3.679460e-04
5.220000e-01 -2.581067e-02 -3.235422e-02 -3.635306e-04
5.240000e-01 -2.693859e-02 -3.340385e-02 0.000000e+00
5.260000e-01 -2.235842e-02 -2.839165e-02 -3.548956e-04
5.280000e-01 -1.016745e-02 -2.033489e-02 0.000000e+00
5.300000e-01 2.423949e-03 -7.618124e-03 -3.462784e-04
5.320000e-01 1.436570e-02 4.446527e-03 -3.420405e-04
5.340000e-01 2.263888e-02 1.317786e-02 0.000000e+00
5.360000e-01 2.470413e-02 1.535662e-02 -3.338397e-04
5.380000e-01 2.078241e-02 1.154578e-02 -3.298795e-04
5.400000e-01 1.173086e-02 -3.258571e-04 -3.258571e-04
5.420000e-01 2.575237e-03 -9.013330e-03 -3.219046e-04
5.440000e-01 -5.088541e-03 -1.653776e-02 -3.180338e-04
5.460000e-01 -8.798751e-03 -2.011143e-02 -3.142411e-04
5.480000e-01 -8.073581e-03 -1.925239e-02 -3.105224e-04
5.500000e-01 -4.296271e-03 -1.503695e-02 -3.068765e-04
5.520000e-01 0.000000e+00 -1.061555e-02 -3.033014e-04
5.540000e-01 1.199174e-03 -9.893184e-03 -2.997934e-04
5.560000e-01 -5.923943e-04 -1.362507e-02 -2.961971e-04
5.580000e-01 -5.853464e-03 -1.873109e-02 -2.926732e-04
5.600000e-01 -1.474977e-02 -2.834270e-02 -2.892113e-04
5.620000e-01 -2.314934e-02 -3.801064e-02 -2.857943e-04
5.640000e-01 -2.852592e-02 -4.293009e-02 -2.824348e-04
5.660000e-01 -2.622424e-02 -4.435802e-02 0.000000e+00
5.680000e-01 -1.984198e-02 -3.747930e-02 -2.755831e-04
5.700000e-01 -7.895238e-03 -2.531921e-02 -2.722496e-04
5.720000e-01 7.262633e-03 -9.952497e-03 -2.689864e-04
5.740000e-01 2.179558e-02 5.050196e-03 -2.657998e-04
5.760000e-01 3.204859e-02 1.576160e-02 -2.626933e-04
5.780000e-01 3.531514e-02 1.947526e-02 -2.596701e-04
5.800000e-01 2.952079e-02 9.497993e-03 -2.567025e-04
5.820000e-01 2.080331e-02 1.014796e-03 -2.536989e-04
5.840000e-01 9.529327e-03 -1.003087e-02 -5.015435e-04
5.860000e-01 -9.916626e-04 -2.008117e-02 -4.958313e-04
5.880000e-01 -7.843983e-03 -2.647344e-02 -4.902489e-04
5.900000e-01 -1.090756e-02 -2.981399e-02 -2.423902e-04
5.920000e-01 -9.582652e-03 -3.689321e-02 -2.395663e-04
5.940000e-01 -6.156804e-03 -3.315202e-02 -2.368002e-04
5.960000e-01 -3.277276e-03 -2.996367e-02 -2.340912e-04
5.980000e-01 -3.240118e-03 -2.985538e-02 -2.314370e-04
6.000000e-01 -6.865099e-03 -3.318131e-02 -2.288366e-04
6.020000e-01 -1.312467e-02 -3.892142e-02 -2.262873e-04
6.040000e-01 -1.991698e-02 -4.565239e-02 -2.237862e-04
6.060000e-01 -2.322947e-02 -5.442333e-02 -2.212331e-04
6.080000e-01 -2.274452e-02 -5.379954e-02 -2.186973e-04
6.100000e-01 -1.686446e-02 -4.735023e-02 -2.162111e-04
6.120000e-01 -6.199509e-03 -3.634195e-02 -2.137762e-04
6.140000e-01 7.187462e-03 -2.261936e-02 -2.113959e-04
6.160000e-01 1.944390e-02 -9.826489e-03 -2.090742e-04
6.180000e-01 2.688567e-02 -1.861315e-03 -2.068128e-04
6.200000e-01 2.557419e-02 -9.615896e-03 -2.045935e-04
6.220000e-01 1.922209e-02 -1.537767e-02 -2.023378e-04
6.240000e-01 9.606821e-03 -2.581833e-02 0.000000e+00
6.260000e-01 -3.761616e-03 -4.315960e-02 0.000000e+00
6.280000e-01 -1.527779e-02 -5.425575e-02 1.958691e-04
6.300000e-01 -2.092366e-02 -6.683948e-02 1.937376e-04
6.320000e-01 -2.069295e-02 -6.648567e-02 1.916013e-04
6.340000e-01 -1.572947e-02 -6.102276e-02 1.895117e-04
6.360000e-01 -8.061160e-03 -5.286621e-02 1.874688e-04
6.380000e-01 -7.418920e-04 -4.506994e-02 1.854730e-04
6.400000e-01 3.486968e-03 -4.019189e-02 1.835246e-04
6.420000e-01 3.995714e-03 -3.923064e-02 1.816233e-04
6.440000e-01 7.189667e-04 -5.068715e-02 3.594834e-04
6.460000e-01 -3.200842e-03 -5.423649e-02 3.556491e-04
6.480000e-01 -5.806506e-03 -5.630551e-02 1.759547e-04
6.500000e-01 -5.049801e-03 -5.519955e-02 3.482622e-04
6.520000e-01 0.000000e+00 -4.981007e-02 3.447063e-04
6.540000e-01 8.019178e-03 -4.146086e-02 3.412416e-04
6.560000e-01 1.723136e-02 -3.192870e-02 1.689349e-04
6.580000e-01 2.409062e-02 -2.459251e-02 3.345920e-04
6.600000e-01 2.517361e-02 -3.312317e-02 4.968475e-04
6.620000e-01 1.934883e-02 -3.853369e-02 4.919194e-04
6.640000e-01 8.443546e-03 -4.903752e-02 4.871277e-04
6.660000e-01 -5.146258e-03 -6.207674e-02 4.824617e-04
6.680000e-01 -1.816053e-02 -7.471306e-02 3.186058e-04
6.700000e-01 -2.714501e-02 -8.348668e-02 4.734594e-04
6.720000e-01 -3.064813e-02 -8.647151e-02 3.127360e-04
6.740000e-01 -3.283304e-02 -9.958324e-02 1.238983e-03
6.760000e-01 -3.374311e-02 -1.000023e-01 1.227022e-03
6.780000e-01 -2.901514e-02 -1.025404e-01 1.215294e-03
6.800000e-01 -1.640195e-02 -8.938312e-02 1.203813e-03
6.820000e-01 -6.410199e-03 -7.871128e-02 1.341670e-03
6.840000e-01 -1.328553e-03 -8.517498e-02 1.328553e-03
6.860000e-01 -4.385766e-04 -8.362194e-02 1.461922e-03
6.880000e-01 -1.737680e-03 -8.427747e-02 1.448067e-03
6.900000e-01 -2.582285e-03 -8.449811e-02 1.434603e-03
6.920000e-01 -7.107644e-04 -8.202221e-02 1.421529e-03
6.940000e-01 4.930966e-03 -7.565511e-02 1.549732e-03
6.960000e-01 1.368627e-02 -6.633652e-02 1.536214e-03
6.980000e-01 2.601867e-02 -6.739943e-02 1.660766e-03
7.000000e-01 3.223293e-02 -6.062535e-02 1.783098e-03
7.020000e-01 3.236039e-02 -5.982593e-02 1.903552e-03
7.040000e-01 2.521045e-02 -6.632909e-02 1.752598e-03
7.060000e-01 1.230045e-02 -7.861593e-02 1.871808e-03
7.080000e-01 -3.845986e-03 -9.416034e-02 1.856683e-03
7.100000e-01 -1.934088e-02 -1.092036e-01 1.841989e-03
7.120000e-01 -2.936198e-02 -1.348041e-01 2.218461e-03
7.140000e-01 -3.390778e-02 -1.389960e-01 2.200123e-03
7.160000e-01 -3.132140e-02 -1.358117e-01 2.310595e-03
7.180000e-01 -2.304840e-02 -1.269572e-01 2.292106e-03
7.200000e-01 -1.200209e-02 -1.153464e-01 2.274080e-03
7.220000e-01 -2.131170e-03 -1.048034e-01 2.381896e-03
7.240000e-01 3.732462e-03 -9.828817e-02 2.363893e-03
7.260000e-01 3.827520e-03 -1.154429e-01 2.592836e-03
7.280000e-01 -2.449969e-04 -1.187010e-01 2.572467e-03
7.300000e-01 2.571901e-02 1.977452e-02 4.246063e-03
7.320000e-01 2.588752e-02 2.001489e-02 4.434436e-03
7.340000e-01 2.403858e-02 1.811774e-02 4.618248e-03
7.360000e-01 2.129699e-02 1.532915e-02 4.680656e-03
7.380000e-01 1.838803e-02 1.237433e-02 4.857215e-03
7.400000e-01 1.588911e-02 9.944983e-03 5.029646e-03
7.420000e-01 1.378620e-02 7.797112e-03 5.198075e-03
7.440000e-01 1.173074e-02 5.697789e-03 5.250904e-03
7.460000e-01 9.058381e-03 3.093106e-03 5.412935e-03
7.480000e-01 5.680509e-03 -3.277216e-04 5.680509e-03
7.500000e-01 1.296448e-03 -4.753642e-03 5.834016e-03
7.520000e-01 -3.526293e-03 -9.510305e-03 5.984012e-03
7.540000e-01 -8.138855e-03 -1.405802e-02 6.130566e-03
7.560000e-01 -1.160644e-02 -1.756650e-02 6.378311e-03
7.580000e-01 -1.293074e-02 -1.882715e-02 6.517091e-03
7.600000e-01 -1.156545e-02 -1.739935e-02 6.755042e-03
7.620000e-01 -7.595406e-03 -1.346919e-02 6.886501e-03
7.640000e-01 -1.904084e-03 -7.716552e-03 7.115262e-03
7.660000e-01 3.967113e-03 -1.983556e-03 6.942447e-03
7.680000e-01 9.816144e-03 3.926457e-03 6.871301e-03
7.700000e-01 1.360333e-02 7.773330e-03 7.773330e-03
7.720000e-01 1.539083e-02 9.619269e-03 7.695415e-03
7.740000e-01 1.333346e-02 8.571510e-03 8.571510e-03
7.760000e-01 1.037364e-02 5.658349e-03 8.487523e-03
7.780000e-01 7.471399e-03 1.867850e-03 8.405323e-03
7.800000e-01 4.624919e-03 -9.249838e-04 8.324854e-03
7.820000e-01 1.832442e-03 -2.748662e-03 8.245987e-03
7.840000e-01 2.722941e-03 -1.815294e-03 9.076469e-03
7.860000e-01 3.596961e-03 -8.992401e-04 8.992401e-03
7.880000e-01 5.346021e-03 8.910035e-04 8.910035e-03
7.900000e-01 8.829476e-03 4.414738e-03 9.712424e-03
7.920000e-01 1.137577e-02 7.000473e-03 1.050071e-02
7.940000e-01 1.474479e-02 1.040808e-02 1.040808e-02
7.960000e-01 1.719587e-02 1.375670e-02 1.031752e-02
7.980000e-01 2.045809e-02 1.704841e-02 1.022905e-02
8.000000e-01 2.535690e-02 2.113075e-02 1.098799e-02
8.020000e-01 2.933756e-02 2.598469e-02 1.089681e-02
8.040000e-01 3.325518e-02 2.992967e-02 1.080793e-02
8.060000e-01 3.711279e-02 3.463860e-02 1.072147e-02
8.080000e-01 3.927633e-02 3.600331e-02 1.145560e-02
8.100000e-01 3.816236e-02 3.572647e-02 1.136751e-02
8.120000e-01 3.384531e-02 3.142779e-02 1.128177e-02
8.140000e-01 2.719587e-02 2.479623e-02 1.119830e-02
8.160000e-01 1.826353e-02 1.667540e-02 1.191100e-02
8.180000e-01 8.672275e-03 6.307109e-03 1.261422e-02
8.200000e-01 -1.565656e-03 -3.131312e-03 1.252525e-02
8.220000e-01 -1.088317e-02 -1.243791e-02 1.243791e-02
8.240000e-01 -1.698422e-02 -1.775623e-02 1.312417e-02
8.260000e-01 -1.993498e-02 -2.070171e-02 1.303441e-02
8.280000e-01 -2.056140e-02 -2.056140e-02 1.294607e-02
8.300000e-01 -1.739749e-02 -1.815390e-02 1.361542e-02
8.320000e-01 -1.352448e-02 -1.352448e-02 1.352448e-02
8.340000e-01 -7.463912e-03 -6.717521e-03 1.343504e-02
8.360000e-01 0.000000e+00 7.415042e-04 1.408858e-02
8.380000e-01 8.840495e-03 9.577203e-03 1.399745e-02
8.400000e-01 1.903242e-02 1.976444e-02 1.464032e-02
8.420000e-01 2.836962e-02 2.982447e-02 1.454852e-02
8.440000e-01 3.759371e-02 3.903963e-02 1.445912e-02
8.460000e-01 4.599122e-02 4.814706e-02 1.437226e-02
8.480000e-01 5.358023e-02 5.572344e-02 1.500246e-02
8.500000e-01 5.824732e-02 6.108866e-02 1.562733e-02
8.520000e-01 5.863073e-02 6.145630e-02 1.483428e-02
8.540000e-01 5.620780e-02 5.972079e-02 1.545715e-02
8.560000e-01 5.102183e-02 5.521541e-02 1.537644e-02
8.580000e-01 4.311364e-02 4.728593e-02 1.529839e-02
8.600000e-01 3.321340e-02 3.805702e-02 1.591475e-02
8.620000e-01 2.341275e-02 2.892164e-02 1.583804e-02
8.640000e-01 1.439273e-02 2.056104e-02 1.576347e-02
8.660000e-01 7.504230e-03 1.296185e-02 1.637286e-02
8.680000e-01 1.358207e-03 8.149240e-03 1.629848e-02
8.700000e-01 -2.028192e-03 4.732448e-03 1.622553e-02
8.720000e-01 -2.692334e-03 4.038500e-03 1.682708e-02
8.740000e-01 -1.340312e-03 6.031404e-03 1.675390e-02
8.760000e-01 1.334552e-03 9.341866e-03 1.668190e-02
8.780000e-01 7.309019e-03 1.528249e-02 1.661141e-02
8.800000e-01 1.455729e-02 2.315933e-02 1.720407e-02
8.820000e-01 2.174687e-02 3.097281e-02 1.713389e-02
8.840000e-01 2.887992e-02 3.872535e-02 1.706541e-02
8.860000e-01 3.465139e-02 4.445839e-02 1.699880e-02
8.880000e-01 3.907878e-02 4.949979e-02 1.693414e-02
8.900000e-01 4.088095e-02 5.191232e-02 1.752041e-02
8.920000e-01 4.008742e-02 5.172570e-02 1.745742e-02
8.940000e-01 3.737017e-02 4.896781e-02 1.739646e-02
8.960000e-01 3.210623e-02 4.430660e-02 1.733737e-02
8.980000e-01 2.688034e-02 3.968051e-02 1.792023e-02
9.000000e-01 1.977634e-02 3.317321e-02 1.722455e-02
9.020000e-01 1.462667e-02 2.798146e-02 1.780638e-02
9.040000e-01 9.509741e-03 2.345736e-02 1.775152e-02
9.060000e-01 5.688606e-03 2.022615e-02 1.769788e-02
9.080000e-01 4.411338e-03 1.953593e-02 1.764535e-02
9.100000e-01 5.026831e-03 2.073568e-02 1.759391e-02
9.120000e-01 9.398378e-03 2.568890e-02 1.817020e-02
9.140000e-01 1.562002e-02 3.186484e-02 1.749442e-02
9.160000e-01 2.305425e-02 3.987763e-02 1.744646e-02
9.180000e-01 3.231419e-02 4.971414e-02 1.739995e-02
9.200000e-01 4.276815e-02 6.074317e-02 1.797502e-02
9.220000e-01 5.255478e-02 7.110353e-02 1.731216e-02
9.240000e-01 6.044905e-02 7.957069e-02 1.727116e-02
9.260000e-01 6.646767e-02 8.554636e-02 1.723236e-02
9.280000e-01 6.816884e-02 8.782112e-02 1.719574e-02
9.300000e-01 6.558060e-02 8.519349e-02 1.716128e-02
9.320000e-01 5.872781e-02 7.952724e-02 1.712894e-02
9.340000e-01 5.007450e-02 7.083710e-02 1.709861e-02
9.360000e-01 3.779750e-02 5.913480e-02 1.706984e-02
9.380000e-01 2.556393e-02 4.747587e-02 1.765128e-02
9.400000e-01 1.337004e-02 3.585602e-02 1.701641e-02
9.420000e-01 1.820466e-03 2.487970e-02 1.699101e-02
9.440000e-01 -6.665293e-03 1.696620e-02 1.636027e-02
9.460000e-01 -1.270633e-02 1.149620e-02 1.694177e-02
9.480000e-01 -1.570912e-02 8.458755e-03 1.691751e-02
9.500000e-01 -1.689322e-02 7.843279e-03 1.628989e-02
9.520000e-01 -1.506160e-02 9.639425e-03 1.626653e-02
9.540000e-01 -1.082883e-02 1.504004e-02 1.684484e-02
9.560000e-01 -3.604448e-03 2.222743e-02 1.622002e-02
9.580000e-01 4.799127e-03 3.179421e-02 1.619705e-02
9.600000e-01 1.617464e-02 4.313237e-02 1.617464e-02
9.620000e-01 2.811795e-02 5.563765e-02 1.555461e-02
9.640000e-01 4.062903e-02 6.811338e-02 1.613212e-02
9.660000e-01 5.132122e-02 7.996563e-02 1.551572e-02
9.680000e-01 6.020434e-02 8.881630e-02 1.549815e-02
9.700000e-01 6.550114e-02 9.467893e-02 1.548209e-02
9.720000e-01 6.722469e-02 9.697013e-02 1.546763e-02
9.740000e-01 6.479071e-02 9.451122e-02 1.486025e-02
9.760000e-01 5.880326e-02 8.909586e-02 1.484931e-02
9.780000e-01 5.045528e-02 8.132205e-02 1.483979e-02
9.800000e-01 4.093474e-02 7.178410e-02 1.423817e-02
9.820000e-01 3.142733e-02 6.285467e-02 1.423125e-02
9.840000e-01 2.311591e-02 5.512254e-02 1.422517e-02
9.860000e-01 1.658974e-02 4.858424e-02 1.421978e-02
9.880000e-01 1.125346e-02 4.382926e-02 1.362261e-02
9.900000e-01 8.289468e-03 4.144734e-02 1.361841e-02
9.920000e-01 6.511264e-03 3.965952e-02 1.361446e-02
9.940000e-01 5.917755e-03 3.964896e-02 1.301906e-02
9.960000e-01 6.507913e-03 4.082236e-02 1.301583e-02
9.980000e-01 8.280888e-03 4.317891e-02 1.301282e-02
1.000000e+00 1.064459e-02 4.553519e-02 1.301005e-02
1.002000e+00 1.359885e-02 4.907410e-02 1.241634e-02
1.004000e+00 1.714353e-02 5.261291e-02 1.241428e-02
1.006000e+00 2.009646e-02 5.615188e-02 1.182145e-02
1.008000e+00 2.364038e-02 6.028298e-02 1.182019e-02
1.010000e+00 2.659354e-02 6.323354e-02 1.181935e-02
1.012000e+00 2.718339e-02 6.441281e-02 1.122792e-02
1.014000e+00 2.600135e-02 6.323055e-02 1.122785e-02
1.016000e+00 2.245637e-02 6.027763e-02 1.122819e-02
1.018000e+00 1.772966e-02 5.555293e-02 1.063779e-02
1.020000e+00 1.241179e-02 5.082923e-02 1.063868e-02
1.022000e+00 7.684260e-03 4.610556e-02 1.063974e-02
1.024000e+00 4.138168e-03 4.315518e-02 1.004984e-02
1.026000e+00 2.956218e-03 4.197830e-02 1.005114e-02
1.028000e+00 4.730649e-03 4.434983e-02 1.005263e-02
1.030000e+00 8.871383e-03 4.908832e-02 9.462808e-03
1.032000e+00 1.478826e-02 5.501233e-02 9.464487e-03
1.034000e+00 2.129938e-02 6.212319e-02 8.874742e-03
1.036000e+00 2.840590e-02 6.923937e-02 9.468632e-03
1.038000e+00 3.374099e-02 7.458534e-02 8.879207e-03
1.040000e+00 3.789651e-02 7.934581e-02 8.289861e-03
1.042000e+00 4.146453e-02 8.233670e-02 8.292905e-03
1.044000e+00 4.266717e-02 8.414915e-02 8.296395e-03
1.046000e+00 4.150140e-02 8.359568e-02 7.707403e-03
1.048000e+00 4.033693e-02 8.245343e-02 7.711472e-03
1.050000e+00 3.798625e-02 8.072079e-02 7.715958e-03
1.052000e+00 3.444651e-02 7.661379e-02 7.126864e-03
1.054000e+00 2.971521e-02 7.250511e-02 7.131650e-03
1.056000e+00 2.259941e-02 6.601406e-02 7.136655e-03
1.058000e+00 1.487883e-02 5.772985e-02 6.546684e-03
1.060000e+00 5.955962e-03 4.943448e-02 6.551558e-03
1.062000e+00 -2.980200e-03 4.053071e-02 5.960399e-03
1.064000e+00 -1.073672e-02 3.280664e-02 5.964843e-03
1.066000e+00 -1.492315e-02 2.865244e-02 6.566184e-03
1.068000e+00 -1.732326e-02 2.688092e-02 5.973537e-03
1.070000e+00 -1.554206e-02 2.809526e-02 5.379944e-03
1.072000e+00 -1.076729e-02 3.349823e-02 5.981827e-03
1.074000e+00 -4.788641e-03 3.950629e-02 5.387222e-03
1.076000e+00 2.395898e-03 4.672002e-02 5.390771e-03
1.078000e+00 7.791710e-03 5.274388e-02 4.794898e-03
1.080000e+00 1.259484e-02 5.757639e-02 4.798033e-03
1.082000e+00 1.500366e-02 6.001464e-02 4.201025e-03
1.084000e+00 1.621476e-02 6.125574e-02 4.203825e-03
1.086000e+00 1.682682e-02 6.249962e-02 4.206705e-03
1.088000e+00 1.743994e-02 6.254322e-02 4.209640e-03
1.090000e+00 1.805423e-02 6.318982e-02 3.610847e-03
1.092000e+00 1.987437e-02 6.504339e-02 3.613522e-03
1.094000e+00 2.169760e-02 6.750363e-02 3.616266e-03
1.096000e+00 2.352416e-02 6.936611e-02 3.015918e-03
1.098000e+00 2.535436e-02 7.063000e-02 3.622051e-03
1.100000e+00 2.477132e-02 7.068888e-02 3.020892e-03
1.102000e+00 2.358334e-02 6.954061e-02 3.023505e-03
1.104000e+00 2.178847e-02 6.778635e-02 3.026176e-03
1.106000e+00 1.999091e-02 6.603059e-02 2.423141e-03
1.108000e+00 1.940323e-02 6.487955e-02 2.425404e-03
1.110000e+00 2.002877e-02 6.554870e-02 2.427730e-03
1.112000e+00 2.187107e-02 6.804333e-02 2.430119e-03
1.114000e+00 2.432557e-02 6.993602e-02 2.432557e-03
1.116000e+00 2.556797e-02 7.122507e-02 1.826284e-03
1.118000e+00 2.559477e-02 7.129973e-02 1.828198e-03
1.120000e+00 2.257185e-02 6.832560e-02 1.830150e-03
1.122000e+00 1.648905e-02 6.229198e-02 1.221411e-03
1.124000e+00 7.336398e-03 5.318889e-02 1.222733e-03
1.126000e+00 -3.060125e-03 4.284175e-02 1.224050e-03
1.128000e+00 -1.286623e-02 3.308459e-02 1.225355e-03
1.130000e+00 -2.085288e-02 2.514612e-02 1.226640e-03
1.132000e+00 -2.701342e-02 1.903218e-02 6.139414e-04
1.134000e+00 -2.826925e-02 1.782192e-02 1.229098e-03
1.136000e+00 -2.645063e-02 1.906906e-02 1.230262e-03
1.138000e+00 -2.278059e-02 2.278059e-02 1.231383e-03
1.140000e+00 -1.725445e-02 2.834659e-02 6.162303e-04
1.142000e+00 -1.048483e-02 3.453827e-02 6.167548e-04
1.144000e+00 -4.320854e-03 4.135675e-02 6.172649e-04
1.146000e+00 2.471058e-03 4.756786e-02 0.000000e+00
1.148000e+00 9.892236e-03 5.502557e-02 6.182648e-04
1.150000e+00 1.794421e-02 6.311413e-02 0.000000e+00
1.152000e+00 2.724829e-02 7.245569e-02 0.000000e+00
1.154000e+00 3.594870e-02 8.119449e-02 0.000000e+00
1.156000e+00 4.466557e-02 8.933113e-02 0.000000e+00
1.158000e+00 5.153743e-02 9.624460e-02 0.000000e+00
1.160000e+00 5.407354e-02 9.882406e-02 0.000000e+00
1.162000e+00 5.288438e-02 9.768055e-02 0.000000e+00
1.164000e+00 4.671209e-02 9.093287e-02 -6.228279e-04
1.166000e+00 3.616366e-02 7.980945e-02 -6.235114e-04
1.168000e+00 2.309599e-02 6.741531e-02 0.000000e+00
1.170000e+00 8.748961e-03 5.249377e-02 -6.249258e-04
1.172000e+00 -4.379489e-03 3.941540e-02 -6.256413e-04
1.174000e+00 -1.503241e-02 2.881213e-02 -6.263506e-04
1.176000e+00 -2.194674e-02 2.194674e-02 -6.270497e-04
1.178000e+00 -2.385391e-02 1.945977e-02 -6.277346e-04
1.180000e+00 -2.325085e-02 2.010884e-02 -6.284012e-04
1.182000e+00 -1.950053e-02 2.390388e-02 0.000000e+00
1.184000e+00 -1.448253e-02 2.833539e-02 -6.296753e-04
1.186000e+00 -8.193777e-03 3.466598e-02 0.000000e+00
1.188000e+00 -2.523548e-03 4.037677e-02 -6.308870e-04
1.190000e+00 3.788859e-03 4.609779e-02 -6.314766e-04
1.192000e+00 9.480890e-03 5.182886e-02 -6.320593e-04
1.194000e+00 1.518343e-02 5.693788e-02 -6.326431e-04
1.196000e+00 1.962994e-02 6.078950e-02 -1.266448e-03
1.198000e+00 2.281730e-02 6.464903e-02 -6.338140e-04
1.200000e+00 2.474180e-02 6.597813e-02 -6.344051e-04
1.202000e+00 2.349505e-02 6.477013e-02 -6.350013e-04
1.204000e+00 1.970368e-02 6.101785e-02 -6.356026e-04
1.206000e+00 1.336031e-02 5.407744e-02 -6.362052e-04
1.208000e+00 5.094471e-03 4.585024e-02 -6.368088e-04
1.210000e+00 -4.461810e-03 3.569448e-02 -1.274803e-03
1.212000e+00 -1.212183e-02 2.807161e-02 -6.379911e-04
1.214000e+00 -1.787983e-02 2.171123e-02 -6.385655e-04
1.216000e+00 -2.045199e-02 1.917374e-02 -6.391247e-04
1.218000e+00 -1.791072e-02 2.110906e-02 -6.396684e-04
1.220000e+00 -1.152361e-02 2.816883e-02 -6.402008e-04
1.222000e+00 -1.281443e-03 3.780258e-02 -1.281443e-03
1.224000e+00 1.154231e-02 5.001667e-02 -1.282479e-03
1.226000e+00 2.502872e-02 6.353444e-02 -6.417620e-04
1.228000e+00 3.661051e-02 7.514789e-02 -1.284579e-03
1.230000e+00 4.692723e-02 8.549756e-02 -6.428388e-04
1.232000e+00 5.404605e-02 9.200697e-02 -6.434054e-04
1.234000e+00 5.731582e-02 9.466770e-02 -6.439979e-04
1.236000e+00 5.608163e-02 9.346939e-02 -6.446165e-04
1.238000e+00 5.162090e-02 8.840078e-02 -6.452612e-04
1.240000e+00 4.327718e-02 8.009508e-02 -1.291856e-03
1.242000e+00 3.297748e-02 6.918804e-02 -6.466172e-04
1.244000e+00 1.941936e-02 5.566884e-02 -1.294624e-03
1.246000e+00 4.536088e-03 4.082479e-02 -6.480125e-04
1.248000e+00 -1.037930e-02 2.529954e-02 -6.487062e-04
1.250000e+00 -2.597521e-02 9.091322e-03 -6.493802e-04
1.252000e+00 -4.030161e-02 -5.200208e-03 -1.300052e-03
1.254000e+00 -5.075019e-02 -1.561544e-02 -6.506435e-04
1.256000e+00 -5.665612e-02 -2.214147e-02 -6.512197e-04
1.258000e+00 -5.800615e-02 -2.281141e-02 -6.517545e-04
1.260000e+00 -5.283206e-02 -1.826293e-02 -6.522476e-04
1.262000e+00 -4.242543e-02 -8.485086e-03 -6.526989e-04
1.264000e+00 -2.677796e-02 6.531209e-03 -6.531209e-04
1.266000e+00 -8.495733e-03 2.548720e-02 -6.535179e-04
1.268000e+00 1.111627e-02 4.446508e-02 -6.538982e-04
1.270000e+00 3.009664e-02 6.281037e-02 -6.542747e-04
1.272000e+00 4.648087e-02 7.921388e-02 -6.546602e-04
1.274000e+00 5.895570e-02 9.170886e-02 -6.550633e-04
1.276000e+00 6.620433e-02 9.897875e-02 -6.554884e-04
1.278000e+00 6.953054e-02 1.016720e-01 -6.559485e-04
1.280000e+00 6.761325e-02 9.977878e-02 -6.564393e-04
1.282000e+00 6.175435e-02 9.328848e-02 -6.569612e-04
1.284000e+00 5.260147e-02 8.416235e-02 -6.575184e-04
1.286000e+00 4.146019e-02 7.239081e-02 -6.580982e-04
1.288000e+00 2.766525e-02 5.862398e-02 -6.586964e-04
1.290000e+00 1.252670e-02 4.285451e-02 -6.593001e-04
1.292000e+00 -1.979728e-03 2.837610e-02 -6.599092e-04
1.294000e+00 -1.519175e-02 1.519175e-02 -6.605107e-04
1.296000e+00 -2.578274e-02 3.966575e-03 -6.610958e-04
1.298000e+00 -3.242135e-02 -3.308301e-03 -6.616601e-04
1.300000e+00 -3.443458e-02 -5.297627e-03 -6.622034e-04
1.302000e+00 -3.313584e-02 -3.976301e-03 -6.627169e-04
1.304000e+00 -2.586516e-02 2.652837e-03 -6.632091e-04
1.306000e+00 -1.659189e-02 1.194616e-02 -6.636757e-04
1.308000e+00 -4.648877e-03 2.390851e-02 -6.641253e-04
1.310000e+00 8.639366e-03 3.655116e-02 -6.645666e-04
1.312000e+00 1.928486e-02 4.654967e-02 -6.649953e-04
1.314000e+00 2.728241e-02 5.456481e-02 -6.654245e-04
1.316000e+00 3.196122e-02 5.859557e-02 -6.658588e-04
1.318000e+00 3.198209e-02 5.863383e-02 -6.662935e-04
1.320000e+00 2.866953e-02 5.533887e-02 -6.667333e-04
1.322000e+00 2.201688e-02 4.870401e-02 -6.671782e-04
1.324000e+00 1.468782e-02 4.072531e-02 -6.676281e-04
1.326000e+00 5.344593e-03 3.139948e-02 -6.680741e-04
1.328000e+00 -2.674065e-03 2.272955e-02 -6.685162e-04
1.330000e+00 -1.003425e-02 1.538585e-02 -6.689500e-04
1.332000e+00 -1.606490e-02 9.371193e-03 -6.693709e-04
1.334000e+00 -2.076287e-02 4.688390e-03 -1.339540e-03
1.336000e+00 -2.211515e-02 2.680624e-03 -1.340312e-03
1.338000e+00 -2.011573e-02 4.023147e-03 -1.341049e-03
1.340000e+00 -1.475936e-02 9.392317e-03 -6.708798e-04
1.342000e+00 -6.712175e-03 1.745166e-02 -1.342435e-03
1.344000e+00 4.700858e-03 2.820515e-02 -6.715511e-04
1.346000e+00 1.746889e-02 4.098471e-02 -1.343761e-03
1.348000e+00 3.092208e-02 5.444975e-02 -1.344438e-03
1.350000e+00 4.371688e-02 6.658417e-02 -1.345135e-03
1.352000e+00 5.383471e-02 7.671447e-02 -1.345868e-03
1.354000e+00 5.992620e-02 8.281936e-02 -1.346656e-03
1.356000e+00 5.996294e-02 8.219640e-02 -1.347482e-03
1.358000e+00 5.528289e-02 7.753088e-02 -1.348363e-03
1.360000e+00 4.587589e-02 6.813919e-02 -1.349291e-03
1.362000e+00 3.240594e-02 5.400990e-02 -1.350247e-03
1.364000e+00 1.689041e-02 3.851013e-02 -1.351233e-03
1.366000e+00 -6.761051e-04 2.095926e-02 -2.028315e-03
1.368000e+00 -1.691475e-02 4.736130e-03 -2.029770e-03
1.370000e+00 -3.046778e-02 -9.478866e-03 -2.031185e-03
1.372000e+00 -4.132819e-02 -2.032534e-02 -1.355023e-03
1.374000e+00 -4.813298e-02 -2.779510e-02 -2.033788e-03
1.376000e+00 -5.155199e-02 -3.120252e-02 -2.034947e-03
1.378000e+00 -5.089991e-02 -3.053995e-02 -2.035996e-03
1.380000e+00 -4.617056e-02 -2.580120e-02 -2.036936e-03
1.382000e+00 -3.735931e-02 -1.766076e-02 -2.037780e-03
1.384000e+00 -2.650105e-02 -6.115626e-03 -2.038542e-03
1.386000e+00 -1.427455e-02 5.437923e-03 -2.718961e-03
1.388000e+00 0.000000e+00 1.903881e-02 -2.039873e-03
1.390000e+00 1.224290e-02 3.196757e-02 -2.720644e-03
1.392000e+00 2.381276e-02 4.354334e-02 -2.721459e-03
1.394000e+00 3.334808e-02 5.240412e-02 -2.722292e-03
1.396000e+00 3.948614e-02 5.854841e-02 -2.723182e-03
1.398000e+00 4.222398e-02 6.129287e-02 -3.405159e-03
1.400000e+00 4.223980e-02 6.063455e-02 -3.406435e-03
1.402000e+00 3.884924e-02 5.793308e-02 -2.726263e-03
1.404000e+00 3.272898e-02 5.113904e-02 -3.409269e-03
1.406000e+00 2.455779e-02 4.297613e-02 -3.410804e-03
1.408000e+00 1.637957e-02 3.412410e-02 -3.412410e-03
1.410000e+00 7.510891e-03 2.526391e-02 -3.414041e-03
1.412000e+00 0.000000e+00 1.776163e-02 -3.415697e-03
1.414000e+00 -5.467768e-03 1.230248e-02 -3.417355e-03
1.416000e+00 -9.573173e-03 8.205577e-03 -3.418990e-03
1.418000e+00 -1.162998e-02 6.157046e-03 -4.104697e-03
1.420000e+00 -1.026652e-02 6.844346e-03 -4.106608e-03
1.422000e+00 -8.216871e-03 8.901610e-03 -4.108435e-03
1.424000e+00 -4.795276e-03 1.233071e-02 -4.110237e-03
1.426000e+00 -2.055992e-03 1.507727e-02 -4.797314e-03
1.428000e+00 6.856171e-04 1.714043e-02 -4.799320e-03
1.430000e+00 6.858946e-04 1.783326e-02 -4.801262e-03
1.432000e+00 -6.861675e-04 1.646802e-02 -4.803173e-03
1.434000e+00 -3.432157e-03 1.304219e-02 -5.491450e-03
1.436000e+00 -7.553596e-03 8.926977e-03 -4.806834e-03
1.438000e+00 -1.236485e-02 4.121615e-03 -4.808551e-03
1.440000e+00 -1.786635e-02 -1.374334e-03 -5.497337e-03
1.442000e+00 -2.337107e-02 -6.186460e-03 -6.186460e-03
1.444000e+00 -2.681592e-02 -1.031382e-02 -5.500701e-03
1.446000e+00 -2.888643e-02 -1.237990e-02 -6.189949e-03
1.448000e+00 -3.026926e-02 -1.375875e-02 -6.191439e-03
1.450000e+00 -2.958763e-02 -1.307360e-02 -6.192760e-03
1.452000e+00 -2.684046e-02 -1.032326e-02 -6.193953e-03
1.454000e+00 -2.202673e-02 -5.506684e-03 -6.195019e-03
1.456000e+00 -1.514567e-02 1.376879e-03 -6.195957e-03
1.458000e+00 -6.885345e-03 9.639483e-03 -6.885345e-03
1.460000e+00 3.443147e-03 1.997025e-02 -6.886294e-03
1.462000e+00 1.515204e-02 3.099280e-02 -7.576018e-03
1.464000e+00 2.548701e-02 4.133028e-02 -7.577219e-03
1.466000e+00 3.444807e-02 5.098315e-02 -7.578576e-03
1.468000e+00 4.065713e-02 5.719562e-02 -7.580143e-03
1.470000e+00 4.273445e-02 5.858756e-02 -7.581919e-03
1.472000e+00 3.998787e-02 5.584512e-02 -8.273352e-03
1.474000e+00 3.310322e-02 4.896518e-02 -8.275805e-03
1.476000e+00 2.207582e-02 3.794281e-02 -8.278431e-03
1.478000e+00 8.971271e-03 2.484352e-02 -8.281173e-03
1.480000e+00 -5.522650e-03 1.035497e-02 -8.974306e-03
1.482000e+00 -1.933581e-02 -3.452824e-03 -8.977343e-03
1.484000e+00 -3.039493e-02 -1.450667e-02 -8.980319e-03
1.486000e+00 -4.007822e-02 -2.418513e-02 -9.674053e-03
1.488000e+00 -4.561918e-02 -2.972158e-02 -9.676795e-03
1.490000e+00 -4.770498e-02 -3.180332e-02 -9.679270e-03
1.492000e+00 -4.702400e-02 -3.111883e-02 -9.681412e-03
1.494000e+00 -4.357479e-02 -2.697487e-02 -9.683287e-03
1.496000e+00 -3.873904e-02 -2.213660e-02 -1.037653e-02
1.498000e+00 -3.113368e-02 -1.522091e-02 -1.037789e-02
1.500000e+00 -2.283389e-02 -6.919362e-03 -1.037904e-02
1.502000e+00 -1.522386e-02 1.383987e-03 -1.107190e-02
1.504000e+00 -6.920463e-03 8.996602e-03 -1.107274e-02
1.506000e+00 -6.920942e-04 1.591817e-02 -1.107351e-02
1.508000e+00 4.152853e-03 2.076426e-02 -1.107427e-02
1.510000e+00 6.229710e-03 2.284227e-02 -1.107504e-02
1.512000e+00 4.845632e-03 2.145923e-02 -1.176796e-02
1.514000e+00 1.384572e-03 1.730715e-02 -1.107657e-02
1.516000e+00 -5.538670e-03 1.107734e-02 -1.176967e-02
1.518000e+00 -1.384763e-02 2.769527e-03 -1.177049e-02
1.520000e+00 -2.215760e-02 -4.846974e-03 -1.246365e-02
1.522000e+00 -2.839099e-02 -1.177187e-02 -1.246434e-02
1.524000e+00 -3.185485e-02 -1.523493e-02 -1.246494e-02
1.526000e+00 -3.185618e-02 -1.523556e-02 -1.246546e-02
1.528000e+00 -2.908688e-02 -1.177326e-02 -1.246581e-02
1.530000e+00 -2.216189e-02 -5.540473e-03 -1.315862e-02
1.532000e+00 -1.315890e-02 4.155441e-03 -1.315890e-02
1.534000e+00 -2.077764e-03 1.454435e-02 -1.315917e-02
1.536000e+00 8.311285e-03 2.562646e-02 -1.385214e-02
1.538000e+00 1.800866e-02 3.532468e-02 -1.385281e-02
1.540000e+00 2.562948e-02 4.294670e-02 -1.385377e-02
1.542000e+00 2.909554e-02 4.641432e-02 -1.454777e-02
1.544000e+00 2.909897e-02 4.641979e-02 -1.454949e-02
1.546000e+00 2.494560e-02 4.296187e-02 -1.455160e-02
1.548000e+00 1.663317e-02 3.465244e-02 -1.524707e-02
1.550000e+00 5.545427e-03 2.356807e-02 -1.455675e-02
1.552000e+00 -9.013006e-03 9.013006e-03 -1.525278e-02
1.554000e+00 -2.496377e-02 -6.934380e-03 -1.525564e-02
1.556000e+00 -4.161349e-02 -2.358098e-02 -1.525828e-02
1.558000e+00 -5.826738e-02 -4.023224e-02 -1.526050e-02
1.560000e+00 -7.353604e-02 -5.480516e-02 -1.526220e-02
1.562000e+00 -8.533489e-02 -6.729662e-02 -1.595693e-02
1.564000e+00 -9.227396e-02 -7.354166e-02 -1.665094e-02
1.566000e+00 -9.365764e-02 -7.492611e-02 -1.665025e-02
1.568000e+00 -8.740592e-02 -6.867608e-02 -1.664875e-02
1.570000e+00 -7.629617e-02 -5.756893e-02 -1.734004e-02
1.572000e+00 -5.825243e-02 -3.952843e-02 -1.664355e-02
1.574000e+00 -3.744020e-02 -1.872010e-02 -1.733343e-02
1.576000e+00 -1.386376e-02 4.852316e-03 -1.732970e-02
1.578000e+00 8.316412e-03 2.772137e-02 -1.732586e-02
1.580000e+00 2.840870e-02 4.780976e-02 -1.732238e-02
1.582000e+00 4.364453e-02 6.304209e-02 -1.801203e-02
1.584000e+00 5.333629e-02 7.273130e-02 -1.800966e-02
1.586000e+00 5.610195e-02 7.549522e-02 -1.800803e-02
1.588000e+00 5.263668e-02 7.272173e-02 -1.869987e-02
1.590000e+00 4.432624e-02 6.441157e-02 -1.800754e-02
1.592000e+00 3.047577e-02 5.056207e-02 -1.870104e-02
1.594000e+00 1.454656e-02 3.463467e-02 -1.870272e-02
1.596000e+00 -4.156621e-03 1.662649e-02 -1.939757e-02
1.598000e+00 -2.286427e-02 -2.771427e-03 -1.939999e-02
1.600000e+00 -4.157658e-02 -2.148124e-02 -2.009535e-02
1.602000e+00 -5.821408e-02 -3.811636e-02 -1.940469e-02
1.604000e+00 -7.208106e-02 -5.198154e-02 -2.009953e-02
1.606000e+00 -8.178939e-02 -6.030234e-02 -2.010078e-02
1.608000e+00 -8.456425e-02 -6.376976e-02 -2.010134e-02
1.610000e+00 -8.179052e-02 -6.099632e-02 -2.010106e-02
1.612000e+00 -7.346927e-02 -5.198298e-02 -2.079319e-02
1.614000e+00 -5.960260e-02 -3.811794e-02 -2.079161e-02
1.616000e+00 -4.157918e-02 -2.009660e-02 -2.078959e-02
1.618000e+00 -2.217310e-02 -6.929095e-04 -2.078728e-02
1.620000e+00 -4.849795e-03 1.732070e-02 -2.147766e-02
1.622000e+00 9.005764e-03 3.117380e-02 -2.147528e-02
1.624000e+00 1.662441e-02 3.879030e-02 -2.147320e-02
1.626000e+00 1.731554e-02 3.947943e-02 -2.147127e-02
1.628000e+00 1.177375e-02 3.393610e-02 -2.216235e-02
1.630000e+00 2.077620e-03 2.423890e-02 -2.146874e-02
1.632000e+00 -1.108018e-02 1.108018e-02 -2.216036e-02
1.634000e+00 -2.562203e-02 -2.769949e-03 -2.215959e-02
1.636000e+00 -3.877821e-02 -1.592676e-02 -2.215898e-02
1.638000e+00 -5.054807e-02 -2.769757e-02 -2.285050e-02
1.640000e+00 -5.885448e-02 -3.600510e-02 -2.215698e-02
1.642000e+00 -6.508163e-02 -4.223382e-02 -2.284781e-02
1.644000e+00 -6.784495e-02 -4.430691e-02 -2.284575e-02
1.646000e+00 -6.645300e-02 -4.291756e-02 -2.353544e-02
1.648000e+00 -6.090766e-02 -3.737516e-02 -2.284037e-02
1.650000e+00 -5.121036e-02 -2.768128e-02 -2.352909e-02
1.652000e+00 -3.667236e-02 -1.314670e-02 -2.352567e-02
1.654000e+00 -1.937126e-02 4.842816e-03 -2.421408e-02
1.656000e+00 6.917447e-04 2.490281e-02 -2.351932e-02
1.658000e+00 2.075019e-02 4.426707e-02 -2.351688e-02
1.660000e+00 3.734776e-02 6.155463e-02 -2.420688e-02
1.662000e+00 4.841242e-02 7.331023e-02 -2.420621e-02
1.664000e+00 5.256314e-02 7.676986e-02 -2.420671e-02
1.666000e+00 4.703311e-02 7.124133e-02 -2.489988e-02
1.668000e+00 3.320352e-02 5.810615e-02 -2.421090e-02
1.670000e+00 1.245304e-02 3.735912e-02 -2.490608e-02
1.672000e+00 -1.107129e-02 1.383911e-02 -2.421844e-02
1.674000e+00 -3.806413e-02 -1.245735e-02 -2.491470e-02
1.676000e+00 -6.160576e-02 -3.668658e-02 -2.491919e-02
1.678000e+00 -8.307718e-02 -5.746172e-02 -2.492315e-02
1.680000e+00 -9.832093e-02 -7.270209e-02 -2.492643e-02
1.682000e+00 -1.080243e-01 -8.240312e-02 -2.562114e-02
1.684000e+00 -1.114920e-01 -8.586960e-02 -2.562238e-02
1.686000e+00 -1.094145e-01 -8.379211e-02 -2.562238e-02
1.688000e+00 -1.024846e-01 -7.686342e-02 -2.562114e-02
1.690000e+00 -9.139629e-02 -6.508523e-02 -2.631105e-02
1.692000e+00 -7.476946e-02 -4.846169e-02 -2.561546e-02
1.694000e+00 -5.606817e-02 -2.976458e-02 -2.630358e-02
1.696000e+00 -3.322029e-02 -6.920894e-03 -2.560731e-02
1.698000e+00 -1.037962e-02 1.660739e-02 -2.629503e-02
1.700000e+00 1.245373e-02 3.874494e-02 -2.629121e-02
1.702000e+00 3.113067e-02 5.811058e-02 -2.697991e-02
1.704000e+00 4.496310e-02 7.194095e-02 -2.697786e-02
1.706000e+00 5.187906e-02 7.885617e-02 -2.697711e-02
1.708000e+00 4.980493e-02 7.678260e-02 -2.697767e-02
1.710000e+00 4.012369e-02 6.779520e-02 -2.697972e-02
1.712000e+00 2.490746e-02 5.189055e-02 -2.698308e-02
1.714000e+00 5.535911e-03 3.321546e-02 -2.698756e-02
1.716000e+00 -1.522670e-02 1.245821e-02 -2.699280e-02
1.718000e+00 -3.530585e-02 -7.614986e-03 -2.769086e-02
1.720000e+00 -5.193222e-02 -2.423504e-02 -2.769719e-02
1.722000e+00 -6.371853e-02 -3.532223e-02 -2.770371e-02
1.724000e+00 -6.996786e-02 -4.225781e-02 -2.701729e-02
1.726000e+00 -7.206158e-02 -4.365269e-02 -2.771599e-02
1.728000e+00 -6.999695e-02 -4.158235e-02 -2.772156e-02
1.730000e+00 -6.515787e-02 -3.673795e-02 -2.772675e-02
1.732000e+00 -5.823627e-02 -2.911814e-02 -2.773156e-02
1.734000e+00 -4.992477e-02 -2.080199e-02 -2.773598e-02
1.736000e+00 -4.022359e-02 -1.109616e-02 -2.774041e-02
1.738000e+00 -3.121272e-02 -2.080848e-03 -2.843825e-02
1.740000e+00 -2.289298e-02 6.243540e-03 -2.844279e-02
1.742000e+00 -1.595837e-02 1.318300e-02 -2.844753e-02
1.744000e+00 -1.110348e-02 1.804315e-02 -2.775869e-02
1.746000e+00 -1.041146e-02 1.874063e-02 -2.845799e-02
1.748000e+00 -1.319051e-02 1.666169e-02 -2.846372e-02
1.750000e+00 -2.013707e-02 9.026963e-03 -2.846965e-02
1.752000e+00 -3.125391e-02 -1.389063e-03 -2.847578e-02
1.754000e+00 -4.307051e-02 -1.319903e-02 -2.848211e-02
1.756000e+00 -5.489237e-02 -2.501424e-02 -2.848844e-02
1.758000e+00 -6.532904e-02 -3.474949e-02 -2.849458e-02
1.760000e+00 -7.090374e-02 -4.101295e-02 -2.919566e-02
1.762000e+00 -7.230859e-02 -4.171649e-02 -2.920155e-02
1.764000e+00 -6.745480e-02 -3.685675e-02 -2.920723e-02
1.766000e+00 -5.703475e-02 -2.573519e-02 -2.851737e-02
1.768000e+00 -4.313194e-02 -1.182650e-02 -2.921841e-02
1.770000e+00 -2.644104e-02 4.870717e-03 -2.922430e-02
1.772000e+00 -9.743536e-03 2.157497e-02 -2.923061e-02
1.774000e+00 4.872955e-03 3.619910e-02 -2.923773e-02
1.776000e+00 1.601549e-02 4.735013e-02 -2.854935e-02
1.778000e+00 2.228924e-02 5.433003e-02 -2.925463e-02
1.780000e+00 2.508414e-02 5.713609e-02 -2.926483e-02
1.782000e+00 2.369982e-02 5.576428e-02 -2.927625e-02
1.784000e+00 1.813123e-02 5.020956e-02 -2.928891e-02
1.786000e+00 9.069852e-03 4.116317e-02 -2.930260e-02
1.788000e+00 -2.792126e-03 2.931733e-02 -2.931733e-02
1.790000e+00 -1.676165e-02 1.536485e-02 -2.933289e-02
1.792000e+00 -3.284279e-02 -6.987827e-04 -2.934887e-02
1.794000e+00 -5.034015e-02 -1.747922e-02 -2.936508e-02
1.796000e+00 -6.645773e-02 -3.357864e-02 -2.938131e-02
1.798000e+00 -8.119212e-02 -4.829532e-02 -2.939715e-02
1.800000e+00 -9.173926e-02 -5.812488e-02 -2.941259e-02
1.802000e+00 -9.669012e-02 -6.305877e-02 -2.942743e-02
1.804000e+00 -9.603522e-02 -6.308883e-02 -2.944145e-02
1.806000e+00 -8.976724e-02 -5.610452e-02 -2.945487e-02
1.808000e+00 -7.717728e-02 -4.349992e-02 -3.016930e-02
1.810000e+00 -6.106592e-02 -2.737438e-02 -2.948010e-02
1.812000e+00 -4.353596e-02 -9.830701e-03 -3.019430e-02
1.814000e+00 -2.739668e-02 6.322311e-03 -2.950412e-02
1.816000e+00 -1.475818e-02 1.967757e-02 -2.951635e-02
1.818000e+00 -6.327601e-03 2.812267e-02 -2.952880e-02
1.820000e+00 -2.813494e-03 3.165180e-02 -2.954168e-02
1.822000e+00 -2.111100e-03 3.237020e-02 -2.955540e-02
1.824000e+00 -4.928293e-03 3.027380e-02 -2.956976e-02
1.826000e+00 -9.157187e-03 2.535836e-02 -2.958476e-02
1.828000e+00 -1.409553e-02 2.114329e-02 -2.960060e-02
1.830000e+00 -1.903969e-02 1.621900e-02 -2.961730e-02
1.832000e+00 -2.398978e-02 1.199489e-02 -2.963444e-02
1.834000e+00 -2.753440e-02 8.472123e-03 -2.965243e-02
1.836000e+00 -3.178999e-02 3.532221e-03 -2.967066e-02
1.838000e+00 -3.534468e-02 7.068936e-04 -2.968953e-02
1.840000e+00 -3.748974e-02 -1.414707e-03 -2.970885e-02
1.842000e+00 -3.680686e-02 -7.078243e-04 -2.972862e-02
1.844000e+00 -3.470697e-02 2.124917e-03 -2.974883e-02
1.846000e+00 -2.906070e-02 7.087976e-03 -2.976950e-02
1.848000e+00 -2.198847e-02 1.489541e-02 -2.979083e-02
1.850000e+00 -1.348666e-02 2.342419e-02 -2.981261e-02
1.852000e+00 -6.393226e-03 3.054541e-02 -2.912470e-02
1.854000e+00 -2.843615e-03 3.483429e-02 -2.985796e-02
1.856000e+00 -3.557326e-03 3.415033e-02 -2.988154e-02
1.858000e+00 -9.256556e-03 2.848171e-02 -2.990580e-02
1.860000e+00 -1.995354e-02 1.710303e-02 -2.993031e-02
1.862000e+00 -3.494758e-02 2.852864e-03 -2.995507e-02
1.864000e+00 -5.068062e-02 -1.284861e-02 -2.926627e-02
1.866000e+00 -6.715341e-02 -2.929032e-02 -2.929032e-02
1.868000e+00 -8.150717e-02 -4.361348e-02 -2.931398e-02
1.870000e+00 -9.230439e-02 -5.366534e-02 -2.933705e-02
1.872000e+00 -9.738772e-02 -5.871907e-02 -2.935953e-02
1.874000e+00 -9.674368e-02 -5.876283e-02 -2.938141e-02
1.876000e+00 -9.179312e-02 -5.306790e-02 -2.940248e-02
1.878000e+00 -8.324483e-02 -4.449292e-02 -2.942274e-02
1.880000e+00 -7.109311e-02 -3.159694e-02 -2.944260e-02
1.882000e+00 -5.461300e-02 -1.580903e-02 -2.946228e-02
1.884000e+00 -3.739151e-02 2.157203e-03 -2.948177e-02
1.886000e+00 -1.726929e-02 2.158662e-02 -2.878216e-02
1.888000e+00 2.160154e-03 4.176297e-02 -2.880205e-02
1.890000e+00 2.017596e-02 5.980732e-02 -2.882280e-02
1.892000e+00 3.533467e-02 7.571715e-02 -2.884463e-02
1.894000e+00 4.618838e-02 8.588151e-02 -2.886774e-02
1.896000e+00 4.983929e-02 9.028856e-02 -2.889234e-02
1.898000e+00 4.626919e-02 8.603177e-02 -2.891824e-02
1.900000e+00 3.545843e-02 7.525870e-02 -2.894565e-02
1.902000e+00 1.666003e-02 5.722357e-02 -2.897396e-02
1.904000e+00 -5.075590e-03 3.480405e-02 -2.900337e-02
1.906000e+00 -2.903348e-02 1.161339e-02 -2.903348e-02
1.908000e+00 -5.304153e-02 -1.162554e-02 -2.906385e-02
1.910000e+00 -7.346309e-02 -3.200372e-02 -2.836694e-02
1.912000e+00 -8.955746e-02 -4.805522e-02 -2.912438e-02
1.914000e+00 -9.912392e-02 -5.757934e-02 -2.842524e-02
1.916000e+00 -1.021406e-01 -6.128434e-02 -2.918302e-02
1.918000e+00 -9.858836e-02 -5.769245e-02 -2.848108e-02
1.920000e+00 -8.990965e-02 -4.897518e-02 -2.850794e-02
1.922000e+00 -7.682290e-02 -3.585069e-02 -2.853422e-02
1.924000e+00 -6.078182e-02 -1.904009e-02 -2.856013e-02
1.926000e+00 -4.251202e-02 -7.329659e-04 -2.785270e-02
1.928000e+00 -2.494296e-02 1.613956e-02 -2.787743e-02
1.930000e+00 -1.027976e-02 3.157354e-02 -2.790220e-02
1.932000e+00 1.469853e-03 4.336067e-02 -2.866214e-02
1.934000e+00 8.827164e-03 5.002060e-02 -2.868828e-02
1.936000e+00 1.030799e-02 5.227622e-02 -2.797882e-02
1.938000e+00 5.895835e-03 4.790366e-02 -2.800522e-02
1.940000e+00 -3.688431e-03 3.835968e-02 -2.803207e-02
1.942000e+00 -1.698332e-02 2.510578e-02 -2.805940e-02
1.944000e+00 -3.252177e-02 9.608704e-03 -2.808698e-02
1.946000e+00 -4.883065e-02 -6.658726e-03 -2.811462e-02
1.948000e+00 -6.294991e-02 -2.147703e-02 -2.740172e-02
1.950000e+00 -7.487194e-02 -3.261748e-02 -2.816964e-02
1.952000e+00 -8.088033e-02 -3.858511e-02 -2.819681e-02
1.954000e+00 -8.021510e-02 -3.787935e-02 -2.748110e-02
1.956000e+00 -7.434281e-02 -3.196741e-02 -2.750684e-02
1.958000e+00 -6.101826e-02 -1.934725e-02 -2.678850e-02
1.960000e+00 -4.394393e-02 -2.234437e-03 -2.755806e-02
1.962000e+00 -2.311087e-02 1.863780e-02 -2.683843e-02
1.964000e+00 -1.492437e-03 4.029580e-02 -2.686387e-02
1.966000e+00 1.867358e-02 6.124934e-02 -2.688995e-02
1.968000e+00 3.514124e-02 7.701165e-02 -2.691669e-02
1.970000e+00 4.640441e-02 8.831806e-02 -2.694449e-02
1.972000e+00 5.020043e-02 9.215899e-02 -2.697336e-02
1.974000e+00 4.500518e-02 8.701001e-02 -2.700311e-02
1.976000e+00 3.229052e-02 7.434330e-02 -2.703393e-02
1.978000e+00 1.278090e-02 5.488268e-02 -2.706543e-02
1.980000e+00 -1.053796e-02 3.086118e-02 -2.634491e-02
1.982000e+00 -3.768039e-02 3.768039e-03 -2.637628e-02
1.984000e+00 -6.564106e-02 -2.414384e-02 -2.640732e-02
1.986000e+00 -9.064540e-02 -4.909959e-02 -2.643824e-02
1.988000e+00 -1.126790e-01 -7.108610e-02 -2.646823e-02
1.990000e+00 -1.279440e-01 -8.630545e-02 -2.574022e-02
1.992000e+00 -1.356574e-01 -9.397499e-02 -2.576734e-02
1.994000e+00 -1.357933e-01 -9.482772e-02 -2.579314e-02
1.996000e+00 -1.275704e-01 -8.656562e-02 -2.581782e-02
1.998000e+00 -1.124851e-01 -7.144323e-02 -2.584117e-02
2.000000e+00 -8.900181e-02 -4.868475e-02 -2.586377e-02
2.002000e+00 -6.014648e-02 -1.979505e-02 -2.512448e-02
2.004000e+00 -2.895525e-02 1.142970e-02 -2.590733e-02
2.006000e+00 3.050478e-03 4.346931e-02 -2.592906e-02
2.008000e+00 3.205740e-02 7.251078e-02 -2.518796e-02
2.010000e+00 5.653214e-02 9.625742e-02 -2.521028e-02
2.012000e+00 7.187698e-02 1.116387e-01 -2.523341e-02
2.014000e+00 7.730400e-02 1.178695e-01 -2.525774e-02
2.016000e+00 7.431811e-02 1.141587e-01 -2.451732e-02
2.018000e+00 6.059119e-02 1.004740e-01 -2.454327e-02
2.020000e+00 4.069473e-02 7.985381e-02 -2.457040e-02
2.022000e+00 1.460527e-02 5.457760e-02 -2.459835e-02
2.024000e+00 -1.231347e-02 2.693572e-02 -2.462694e-02
2.026000e+00 -3.929546e-02 0.000000e+00 -2.465597e-02
2.028000e+00 -6.325550e-02 -2.468507e-02 -2.391366e-02
2.030000e+00 -8.263697e-02 -4.402156e-02 -2.394155e-02
2.032000e+00 -9.587654e-02 -5.721664e-02 -2.396913e-02
2.034000e+00 -1.021767e-01 -6.424745e-02 -2.399604e-02
2.036000e+00 -1.015142e-01 -6.354323e-02 -2.402244e-02
2.038000e+00 -9.541615e-02 -5.740484e-02 -2.404797e-02
2.040000e+00 -8.309066e-02 -4.503980e-02 -2.407300e-02
2.042000e+00 -6.529648e-02 -2.798420e-02 -2.332017e-02
2.044000e+00 -4.590868e-02 -8.559246e-03 -2.334340e-02
2.046000e+00 -2.570294e-02 1.090428e-02 -2.336631e-02
2.048000e+00 -7.016778e-03 2.962640e-02 -2.338926e-02
2.050000e+00 7.804086e-03 4.448329e-02 -2.341226e-02
2.052000e+00 1.874839e-02 5.468280e-02 -2.265430e-02
2.054000e+00 2.189501e-02 5.786539e-02 -2.267698e-02
2.056000e+00 1.956901e-02 5.479323e-02 -2.270005e-02
2.058000e+00 9.402768e-03 4.466315e-02 -2.272335e-02
2.060000e+00 -7.843691e-03 2.745292e-02 -2.274670e-02
2.062000e+00 -2.748137e-02 7.851820e-03 -2.277028e-02
2.064000e+00 -4.715980e-02 -1.257595e-02 -2.279390e-02
2.066000e+00 -6.451816e-02 -2.989866e-02 -2.203059e-02
2.068000e+00 -7.797302e-02 -4.331834e-02 -2.205297e-02
2.070000e+00 -8.514597e-02 -5.124526e-02 -2.207488e-02
2.072000e+00 -8.444080e-02 -5.050664e-02 -2.130749e-02
2.074000e+00 -7.583298e-02 -4.265605e-02 -2.132803e-02
2.076000e+00 -6.167275e-02 -2.846435e-02 -2.134826e-02
2.078000e+00 -4.273673e-02 -1.028847e-02 -2.136837e-02
2.080000e+00 -2.138851e-02 1.109034e-02 -2.138851e-02
2.082000e+00 0.000000e+00 3.250950e-02 -2.140869e-02
2.084000e+00 1.984190e-02 5.158894e-02 -2.142925e-02
2.086000e+00 3.733982e-02 6.911838e-02 -2.065607e-02
2.088000e+00 4.930653e-02 8.032192e-02 -2.067693e-02
2.090000e+00 5.493106e-02 8.597905e-02 -2.069866e-02
2.092000e+00 5.499060e-02 8.527527e-02 -2.072109e-02
2.094000e+00 4.787132e-02 7.818983e-02 -2.074424e-02
2.096000e+00 3.514602e-02 6.549939e-02 -1.996933e-02
2.098000e+00 1.599411e-02 4.558323e-02 -2.079235e-02
2.100000e+00 -7.205880e-03 2.161764e-02 -2.081699e-02
2.102000e+00 -3.446921e-02 -5.611267e-03 -2.004024e-02
2.104000e+00 -6.259932e-02 -3.370732e-02 -2.006388e-02
2.106000e+00 -8.838394e-02 -6.026178e-02 -2.008726e-02
2.108000e+00 -1.085951e-01 -8.044082e-02 -2.011020e-02
2.110000e+00 -1.207953e-01 -9.260974e-02 -1.932725e-02
2.112000e+00 -1.241485e-01 -9.673909e-02 -1.934782e-02
2.114000e+00 -1.178208e-01 -9.038308e-02 -1.936780e-02
2.116000e+00 -1.017820e-01 -7.512480e-02 -1.857925e-02
2.118000e+00 -8.004787e-02 -5.417381e-02 -1.940554e-02
2.120000e+00 -5.341534e-02 -2.751700e-02 -1.861444e-02
2.122000e+00 -2.754218e-02 -1.620128e-03 -1.863148e-02
2.124000e+00 -4.053999e-03 2.108080e-02 -1.864840e-02
2.126000e+00 1.623087e-02 4.057717e-02 -1.785395e-02
2.128000e+00 3.005491e-02 5.442376e-02 -1.787049e-02
2.130000e+00 3.821387e-02 6.260570e-02 -1.788734e-02
2.132000e+00 4.313432e-02 6.673612e-02 -1.790481e-02
2.134000e+00 4.317754e-02 6.598832e-02 -1.792275e-02
2.136000e+00 3.914469e-02 6.197909e-02 -1.794132e-02
2.138000e+00 3.265546e-02 5.551428e-02 -1.714412e-02
2.140000e+00 2.288386e-02 4.495043e-02 -1.716289e-02
2.142000e+00 9.000164e-03 3.109147e-02 -1.718213e-02
2.144000e+00 -7.372155e-03 1.392518e-02 -1.720169e-02
2.146000e+00 -2.378219e-02 -3.280302e-03 -1.640151e-02
2.148000e+00 -4.023022e-02 -1.970460e-02 -1.642050e-02
2.150000e+00 -5.260649e-02 -3.205708e-02 -1.726150e-02
2.152000e+00 -5.760558e-02 -3.785510e-02 -1.563580e-02
2.154000e+00 -5.767203e-02 -3.789876e-02 -1.647772e-02
2.156000e+00 -5.031509e-02 -3.134383e-02 -1.649675e-02
2.158000e+00 -3.798608e-02 -1.899304e-02 -1.651569e-02
2.160000e+00 -2.232180e-02 -4.133666e-03 -1.570793e-02
2.162000e+00 -7.449159e-03 1.075990e-02 -1.572600e-02
2.164000e+00 4.143189e-03 2.071594e-02 -1.574412e-02
2.166000e+00 8.295933e-03 2.488780e-02 -1.576227e-02
2.168000e+00 6.644463e-03 2.242506e-02 -1.495004e-02
2.170000e+00 -1.663050e-03 1.413592e-02 -1.496745e-02
2.172000e+00 -1.331990e-02 2.497482e-03 -1.498489e-02
2.174000e+00 -2.583742e-02 -1.083505e-02 -1.416891e-02
2.176000e+00 -3.838387e-02 -2.336410e-02 -1.501978e-02
2.178000e+00 -4.761785e-02 -3.341604e-02 -1.420182e-02
2.180000e+00 -5.436328e-02 -4.014519e-02 -1.421809e-02
2.182000e+00 -5.693712e-02 -4.354015e-02 -1.339697e-02
2.184000e+00 -5.867758e-02 -4.526556e-02 -1.341202e-02
2.186000e+00 -5.874257e-02 -4.615488e-02 -1.342687e-02
2.188000e+00 -5.712654e-02 -4.536519e-02 -1.344154e-02
2.190000e+00 -5.298347e-02 -4.120937e-02 -1.345612e-02
2.192000e+00 -4.377989e-02 -3.283492e-02 -1.262881e-02
2.194000e+00 -3.034185e-02 -1.938507e-02 -1.264244e-02
2.196000e+00 -1.181245e-02 -8.437466e-04 -1.265620e-02
2.198000e+00 1.098084e-02 2.111701e-02 -1.267020e-02
2.200000e+00 3.467084e-02 4.397277e-02 -1.268445e-02
2.202000e+00 5.587633e-02 6.518905e-02 -1.269917e-02
2.204000e+00 7.204794e-02 8.052417e-02 -1.271434e-02
2.206000e+00 7.892660e-02 8.741333e-02 -1.188142e-02
2.208000e+00 7.477843e-02 8.242622e-02 -1.189657e-02
2.210000e+00 6.041165e-02 6.806946e-02 -1.106129e-02
2.212000e+00 3.748828e-02 4.430434e-02 -1.192809e-02
2.214000e+00 1.109130e-02 1.791671e-02 -1.109130e-02
2.216000e+00 -1.623280e-02 -1.025229e-02 -1.110665e-02
2.218000e+00 -4.021115e-02 -3.422226e-02 -1.026668e-02
2.220000e+00 -5.911583e-02 -5.397533e-02 -1.028101e-02
2.222000e+00 -7.206713e-02 -6.777742e-02 -1.115325e-02
2.224000e+00 -7.818071e-02 -7.388507e-02 -1.030954e-02
2.226000e+00 -7.914727e-02 -7.570609e-02 -1.032356e-02
2.228000e+00 -7.666928e-02 -7.322347e-02 -1.033743e-02
2.230000e+00 -7.159493e-02 -6.814457e-02 -1.035107e-02
2.232000e+00 -6.305116e-02 -6.046001e-02 -9.500859e-03
2.234000e+00 -5.188965e-02 -5.015999e-02 -9.513102e-03
2.236000e+00 -3.723524e-02 -3.550337e-02 -8.659358e-03
2.238000e+00 -2.080877e-02 -1.994174e-02 -9.537352e-03
2.240000e+00 -2.604415e-03 -1.736277e-03 -8.681385e-03
2.242000e+00 1.477721e-02 1.564646e-02 -8.692478e-03
2.244000e+00 3.046313e-02 3.046313e-02 -7.833375e-03
2.246000e+00 4.008959e-02 3.921808e-02 -7.843616e-03
2.248000e+00 4.188811e-02 4.101544e-02 -7.854020e-03
2.250000e+00 3.670142e-02 3.495373e-02 -7.864589e-03
2.252000e+00 2.275094e-02 2.100087e-02 -7.875325e-03
2.254000e+00 3.504960e-03 8.762399e-04 -7.886159e-03
2.256000e+00 -1.754925e-02 -2.018163e-02 -7.897161e-03
2.258000e+00 -3.514784e-02 -3.778393e-02 -7.908264e-03
2.260000e+00 -4.663687e-02 -5.015663e-02 -7.039527e-03
2.262000e+00 -5.022779e-02 -5.463373e-02 -7.049514e-03
2.264000e+00 -4.676938e-02 -5.118159e-02 -7.059529e-03
2.266000e+00 -3.711526e-02 -4.153374e-02 -7.069573e-03
2.268000e+00 -2.123913e-02 -2.654891e-02 -7.079709e-03
2.270000e+00 -2.658726e-03 -8.862420e-03 -7.089936e-03
2.272000e+00 1.508818e-02 8.875398e-03 -6.212779e-03
2.274000e+00 2.933203e-02 2.311008e-02 -6.221946e-03
2.276000e+00 4.005840e-02 3.382709e-02 -6.231306e-03
2.278000e+00 4.636027e-02 3.922792e-02 -6.240806e-03
2.280000e+00 5.000446e-02 4.196803e-02 -5.357621e-03
2.282000e+00 4.740057e-02 3.935142e-02 -5.366102e-03
2.284000e+00 4.210262e-02 3.314462e-02 -4.479002e-03
2.286000e+00 3.140422e-02 2.243158e-02 -5.383580e-03
2.288000e+00 1.707620e-02 7.189977e-03 -5.392483e-03
2.290000e+00 -1.800488e-03 -1.080293e-02 -4.501220e-03
2.292000e+00 -2.344539e-02 -3.336459e-02 -4.508729e-03
2.294000e+00 -4.967800e-02 -5.961360e-02 -4.516181e-03
2.296000e+00 -7.509206e-02 -8.594874e-02 -4.523618e-03
2.298000e+00 -9.786864e-02 -1.087429e-01 -4.530955e-03
2.300000e+00 -1.134548e-01 -1.243465e-01 -3.630555e-03
2.302000e+00 -1.190866e-01 -1.309043e-01 -3.636231e-03
2.304000e+00 -1.147165e-01 -1.265523e-01 -3.641793e-03
2.306000e+00 -9.665360e-02 -1.094192e-01 -3.647306e-03
2.308000e+00 -7.031450e-02 -8.401213e-02 -3.652701e-03
2.310000e+00 -3.566660e-02 -4.938452e-02 -3.658113e-03
2.312000e+00 9.158767e-04 -1.282227e-02 -2.747630e-03
2.314000e+00 3.577227e-02 2.201370e-02 -2.751713e-03
2.316000e+00 6.522198e-02 5.144269e-02 -2.755858e-03
2.318000e+00 8.648291e-02 7.176241e-02 -2.760093e-03
2.320000e+00 9.859934e-02 8.385551e-02 -2.764467e-03
2.322000e+00 1.015285e-01 8.583770e-02 -2.768958e-03
2.324000e+00 9.615118e-02 8.043416e-02 -2.773592e-03
2.326000e+00 8.613025e-02 6.945988e-02 -1.852263e-03
2.328000e+00 6.865456e-02 5.288256e-02 -2.783293e-03
2.330000e+00 4.833118e-02 3.253060e-02 -1.858892e-03
2.332000e+00 2.514107e-02 7.449206e-03 -2.793452e-03
2.334000e+00 -9.328880e-04 -1.772487e-02 -1.865776e-03
2.336000e+00 -2.897359e-02 -4.673159e-02 -1.869264e-03
2.338000e+00 -5.711878e-02 -7.490987e-02 -1.872747e-03
2.340000e+00 -8.067845e-02 -9.944088e-02 -9.381215e-04
2.342000e+00 -9.868421e-02 -1.165414e-01 -1.879699e-03
2.344000e+00 -1.063970e-01 -1.242868e-01 -9.415664e-04
2.346000e+00 -1.028156e-01 -1.216809e-01 -1.886525e-03
2.348000e+00 -8.788011e-02 -1.067791e-01 -9.449474e-04
2.350000e+00 -6.436956e-02 -8.424839e-02 -1.893222e-03
2.352000e+00 -3.508606e-02 -5.405149e-02 -9.482718e-04
2.354000e+00 -2.849788e-03 -2.374823e-02 -9.499292e-04
2.356000e+00 2.474140e-02 4.757962e-03 -9.515925e-04
2.358000e+00 4.480329e-02 2.383154e-02 -9.532616e-04
2.360000e+00 5.538685e-02 3.437804e-02 -9.549457e-04
2.362000e+00 5.548593e-02 3.443954e-02 -9.566540e-04
2.364000e+00 4.696051e-02 2.587620e-02 -9.583777e-04
2.366000e+00 3.360441e-02 1.152151e-02 -9.601260e-04
2.368000e+00 1.731419e-02 -4.809496e-03 0.000000e+00
2.370000e+00 -9.636789e-04 -2.312829e-02 -9.636789e-04
2.372000e+00 -1.834402e-02 -4.054993e-02 -9.654746e-04
2.374000e+00 -3.288742e-02 -5.610207e-02 0.000000e+00
2.376000e+00 -4.457796e-02 -6.783603e-02 0.000000e+00
2.378000e+00 -5.534034e-02 -7.864154e-02 -9.708832e-04
2.380000e+00 -6.127928e-02 -8.462376e-02 0.000000e+00
2.382000e+00 -6.334171e-02 -8.672942e-02 0.000000e+00
2.384000e+00 -5.955345e-02 -8.298431e-02 0.000000e+00
2.386000e+00 -4.792598e-02 -7.139993e-02 0.000000e+00
2.388000e+00 -2.841661e-02 -5.193380e-02 0.000000e+00
2.390000e+00 -1.963402e-03 -2.650593e-02 0.000000e+00
2.392000e+00 2.753900e-02 2.950607e-03 0.000000e+00
2.394000e+00 5.715356e-02 3.251840e-02 0.000000e+00
2.396000e+00 8.194617e-02 5.726359e-02 0.000000e+00
2.398000e+00 9.793447e-02 7.221431e-02 0.000000e+00
2.400000e+00 1.001120e-01 7.533181e-02 0.000000e+00
2.402000e+00 9.038358e-02 6.555293e-02 0.000000e+00
2.404000e+00 6.867380e-02 4.279672e-02 3.085345e-02
2.406000e+00 2.475860e-02 -2.951226e-01 2.376826e-02
2.408000e+00 4.238834e-02 -2.789744e-01 2.760171e-02
2.410000e+00 6.482027e-02 -2.582990e-01 3.142801e-02
2.412000e+00 9.011568e-02 -2.350844e-01 3.624218e-02
2.414000e+00 1.134552e-01 -2.132175e-01 4.107861e-02
2.416000e+00 1.320138e-01 -1.965539e-01 4.596038e-02
2.418000e+00 1.193913e-01 -2.309537e-01 3.620884e-02
2.420000e+00 1.293040e-01 -2.223637e-01 4.212176e-02
2.422000e+00 1.355253e-01 -2.180190e-01 4.713924e-02
2.424000e+00 1.430037e-01 -2.110537e-01 5.227031e-02
2.426000e+00 1.557771e-01 -1.984422e-01 5.754825e-02
2.428000e+00 1.628860e-01 -2.201459e-01 5.196363e-02
2.430000e+00 3.199888e-02 -2.717397e-01 2.287067e-02
2.432000e+00 3.088172e-02 -2.709622e-01 1.295040e-02
2.434000e+00 5.549995e-02 -2.477676e-01 1.684820e-02
2.436000e+00 8.201986e-02 -2.223430e-01 2.272840e-02
2.438000e+00 7.989348e-02 -2.367214e-01 1.479509e-02
2.440000e+00 9.561549e-02 -2.227742e-01 2.168599e-02
2.442000e+00 9.974127e-02 -2.202208e-01 2.666351e-02
2.444000e+00 8.423932e-02 -2.576732e-01 2.279417e-02
2.446000e+00 7.166532e-02 -2.707357e-01 2.786985e-02
2.448000e+00 5.302020e-02 -2.881532e-01 3.247362e-02
2.450000e+00 4.439366e-02 -3.243063e-01 2.841599e-02
2.452000e+00 7.655991e-02 -2.046702e-01 3.317596e-02
2.454000e+00 1.271475e-01 -1.530648e-01 8.130932e-03
2.456000e+00 1.192070e-01 -1.641755e-01 2.937131e-03
2.458000e+00 8.995505e-02 -1.930496e-01 8.085847e-03
2.460000e+00 8.071997e-02 -2.158602e-01 4.855336e-03
2.462000e+00 5.873400e-02 -2.374676e-01 9.822755e-03
2.464000e+00 4.728825e-02 -2.467124e-01 1.464410e-02
2.466000e+00 5.305506e-02 -2.635375e-01 1.165371e-02
2.468000e+00 7.374160e-02 -2.396602e-01 1.575763e-02
2.470000e+00 9.971458e-02 -2.401884e-01 1.247732e-02
2.472000e+00 3.106852e-02 -2.886433e-01 -1.049612e-03
2.474000e+00 -4.043148e-02 -2.971244e-01 -4.387912e-03
2.476000e+00 -2.723283e-02 -2.787974e-01 -6.260421e-03
2.478000e+00 1.376527e-02 -2.454807e-01 -1.668518e-03
2.480000e+00 2.184942e-02 -2.528888e-01 -2.509025e-03
2.482000e+00 9.602136e-02 -1.745175e-01 1.364238e-03
2.484000e+00 1.002273e-01 -1.925335e-01 3.168407e-04
2.486000e+00 1.520845e-01 -1.342987e-01 3.088550e-03
2.488000e+00 1.404260e-01 -1.714166e-01 7.532430e-04
2.490000e+00 -5.720768e-03 -2.422152e-01 -1.176535e-02
2.492000e+00 1.873458e-02 -2.164167e-01 -1.302807e-02
2.494000e+00 3.974648e-02 -2.034718e-01 -1.271026e-02
2.496000e+00 5.323848e-02 -1.806653e-01 -9.179048e-03
2.498000e+00 5.747407e-02 -1.930261e-01 -9.000656e-03
2.500000e+00 5.526153e-02 -2.171145e-01 -8.518576e-03
2.502000e+00 2.303030e-02 -1.040220e-01 -7.272727e-03
2.504000e+00 -3.203047e-02 -5.942204e-02 -3.092597e-03
2.506000e+00 -6.308932e-03 -3.364764e-02 -3.209807e-03
2.508000e+00 1.963246e-02 -7.653333e-03 -3.327536e-03
2.510000e+00 4.257249e-02 1.556175e-02 -3.445815e-03
2.512000e+00 5.981947e-02 3.286172e-02 -3.676057e-03
2.514000e+00 6.999815e-02 4.320460e-02 -3.684113e-03
2.516000e+00 7.227940e-02 4.565015e-02 -3.916066e-03
2.518000e+00 6.694731e-02 4.048238e-02 -3.924884e-03
2.520000e+00 5.484884e-02 2.866077e-02 -4.158621e-03
2.522000e+00 3.762651e-02 1.160339e-02 -4.280860e-03
2.524000e+00 1.637282e-02 -9.484945e-03 -4.403724e-03
2.526000e+00 -7.469866e-03 -3.304850e-02 -4.640371e-03
2.528000e+00 -3.244521e-02 -5.774340e-02 -4.764681e-03
2.530000e+00 -5.708243e-02 -8.209863e-02 -4.889531e-03
2.532000e+00 -7.932636e-02 -1.040589e-01 -5.014885e-03
2.534000e+00 -9.721637e-02 -1.217775e-01 -5.254939e-03
2.536000e+00 -1.092321e-01 -1.333913e-01 -5.381453e-03
2.538000e+00 -1.139546e-01 -1.379389e-01 -5.508377e-03
2.540000e+00 -1.109886e-01 -1.345664e-01 -5.750702e-03
2.542000e+00 -9.982191e-02 -1.231060e-01 -5.878658e-03
2.544000e+00 -8.109457e-02 -1.040829e-01 -6.122524e-03
2.546000e+00 -5.637964e-02 -7.895465e-02 -6.251541e-03
2.548000e+00 -2.888852e-02 -5.116401e-02 -6.380999e-03
2.550000e+00 -2.441602e-03 -2.429975e-02 -6.627206e-03
2.552000e+00 1.969119e-02 -1.864254e-03 -6.757922e-03
2.554000e+00 3.502987e-02 1.389518e-02 -7.005974e-03
2.556000e+00 4.271174e-02 2.188245e-02 -7.138126e-03
2.558000e+00 4.257006e-02 2.228185e-02 -7.270919e-03
2.560000e+00 3.572906e-02 1.586652e-02 -7.521908e-03
2.562000e+00 2.402900e-02 4.593780e-03 -7.774090e-03
2.564000e+00 9.680199e-03 -9.207994e-03 -8.027482e-03
2.566000e+00 -5.205881e-03 -2.366309e-02 -8.163768e-03
2.568000e+00 -1.885450e-02 -3.676035e-02 -8.300723e-03
2.570000e+00 -3.042548e-02 -4.789636e-02 -8.557167e-03
2.572000e+00 -3.895180e-02 -5.586665e-02 -8.695663e-03
2.574000e+00 -4.405439e-02 -6.029124e-02 -8.954144e-03
2.576000e+00 -4.523122e-02 -6.090659e-02 -9.213767e-03
2.578000e+00 -2.996998e-02 -9.985998e-02 -1.762235e-02
2.580000e+00 -2.118087e-02 -3.124773e-01 -1.891999e-02
2.582000e+00 -1.902199e-02 -3.104955e-01 -2.008533e-02
2.584000e+00 -8.075717e-02 -3.615905e-01 -2.309022e-02
2.586000e+00 -6.775997e-02 -3.478655e-01 -2.429131e-02
2.588000e+00 -5.775962e-02 -3.318008e-01 -2.513293e-02
2.590000e+00 -3.843558e-02 -3.024514e-01 -6.863496e-04
2.592000e+00 -3.814121e-02 -3.010431e-01 -4.540620e-04
2.594000e+00 -4.045380e-02 -3.024457e-01 -2.253694e-04
2.596000e+00 -4.431077e-02 -3.055876e-01 -2.237917e-04
2.598000e+00 -4.845963e-02 -3.089857e-01 -1.111459e-04
2.600000e+00 -5.223408e-02 -3.121898e-01 -1.104315e-04
2.602000e+00 -5.498461e-02 -3.143232e-01 0.000000e+00
2.604000e+00 -5.640355e-02 -3.152926e-01 -2.181955e-04
2.606000e+00 -5.564697e-02 -3.140312e-01 -2.169473e-04
2.608000e+00 -5.199580e-02 -3.099252e-01 -4.315004e-04
2.610000e+00 -4.517366e-02 -3.025884e-01 -6.438051e-04
2.612000e+00 -3.533403e-02 -2.923864e-01 -8.539947e-04
2.614000e+00 -2.336833e-02 -2.799951e-01 -1.168417e-03
2.616000e+00 -9.717034e-02 -3.501301e-01 -1.626547e-02
2.618000e+00 -1.074466e-01 -3.477572e-01 -1.659488e-02
2.620000e+00 -1.036344e-01 -3.421398e-01 -1.692417e-02
2.622000e+00 -9.790838e-02 -3.347801e-01 -1.725349e-02
2.624000e+00 -9.174208e-02 -3.269410e-01 -1.778990e-02
2.626000e+00 -8.596195e-02 -3.195520e-01 -1.822187e-02
2.628000e+00 -6.098023e-02 -2.958822e-01 6.149267e-03
2.630000e+00 -5.925518e-02 -2.928083e-01 6.425260e-03
2.632000e+00 -5.857363e-02 -2.908378e-01 6.699929e-03
2.634000e+00 -5.801097e-02 -2.890442e-01 6.973444e-03
2.636000e+00 -5.716247e-02 -2.870200e-01 7.044670e-03
2.638000e+00 -5.623164e-02 -2.846664e-01 7.116660e-03
2.640000e+00 -5.591780e-02 -2.825846e-01 6.989725e-03
2.642000e+00 -5.671078e-02 -2.815640e-01 6.964481e-03
2.644000e+00 -5.850041e-02 -2.825867e-01 5.949194e-03
2.646000e+00 -6.127754e-02 -2.836557e-01 5.930084e-03
2.648000e+00 -6.404887e-02 -2.847711e-01 5.912204e-03
2.650000e+00 -6.779794e-02 -2.869130e-01 4.912894e-03
2.652000e+00 -4.702333e-02 -2.694045e-01 2.253201e-02
2.654000e+00 -4.296665e-02 -2.646355e-01 2.245984e-02
2.656000e+00 -3.699593e-02 -2.579979e-01 2.239227e-02
2.658000e+00 -3.009621e-02 -2.495073e-01 2.232945e-02
2.660000e+00 -2.323960e-02 -2.401425e-01 2.130297e-02
2.662000e+00 -1.738778e-02 -2.337690e-01 2.028574e-02
2.664000e+00 -1.253036e-02 -2.284381e-01 2.024135e-02
2.666000e+00 -1.250541e-02 -2.260594e-01 1.923909e-02
2.668000e+00 -1.344357e-02 -2.266202e-01 1.824485e-02
2.670000e+00 -1.725774e-02 -2.281857e-01 1.725774e-02
2.672000e+00 -8.617058e-03 -2.230861e-01 2.489372e-02
2.674000e+00 -1.242272e-02 -2.264757e-01 2.388984e-02
2.676000e+00 -1.621735e-02 -2.299048e-01 2.289508e-02
2.678000e+00 -2.190873e-02 -2.343281e-01 2.190873e-02
2.680000e+00 -2.854153e-02 -2.387975e-01 2.093045e-02
2.682000e+00 -3.896783e-02 -2.480635e-01 1.900870e-02
2.684000e+00 -5.128546e-02 -2.583268e-01 1.709515e-02
2.686000e+00 -6.549970e-02 -2.705422e-01 1.613761e-02
2.688000e+00 -8.066965e-02 -2.837674e-01 1.423582e-02
2.690000e+00 -9.490908e-04 -2.116472e-01 5.219999e-02
2.692000e+00 3.790284e-03 -2.056229e-01 5.495911e-02
2.694000e+00 3.784689e-03 -2.062656e-01 5.298565e-02
2.696000e+00 3.779789e-03 -2.050536e-01 5.102716e-02
2.698000e+00 5.663476e-03 -2.029412e-01 4.908346e-02
2.700000e+00 8.487603e-03 -1.999302e-01 4.715335e-02
2.702000e+00 1.036670e-02 -1.969673e-01 4.523650e-02
2.704000e+00 1.036191e-02 -1.959344e-01 4.238965e-02
2.706000e+00 -5.649505e-03 -2.099733e-01 3.672178e-02
2.708000e+00 -3.764777e-03 -2.080039e-01 3.482418e-02
2.710000e+00 -2.823157e-03 -2.051494e-01 3.293684e-02
2.712000e+00 -1.882318e-03 -2.032903e-01 3.105824e-02
2.714000e+00 -9.415309e-04 -2.014876e-01 2.918746e-02
2.716000e+00 0.000000e+00 -2.006840e-01 2.638100e-02
2.718000e+00 -9.431204e-04 -1.999415e-01 2.452113e-02
2.720000e+00 -4.721837e-03 -2.020946e-01 2.172045e-02
2.722000e+00 -1.135127e-02 -2.081067e-01 1.891879e-02
2.724000e+00 1.893939e-03 -1.912879e-01 5.303030e-02
2.726000e+00 7.574108e-03 -1.855656e-01 5.112523e-02
2.728000e+00 7.574466e-03 -1.855744e-01 4.828722e-02
2.730000e+00 3.788525e-03 -1.894262e-01 4.546229e-02
2.732000e+00 -2.843225e-03 -1.952348e-01 4.264837e-02
2.734000e+00 -1.043524e-02 -2.020643e-01 3.984366e-02
2.736000e+00 -1.709808e-02 -2.070767e-01 3.704583e-02
2.738000e+00 -2.093225e-02 -2.102739e-01 3.330130e-02
2.740000e+00 -2.192815e-02 -2.107009e-01 3.050873e-02
2.742000e+00 -2.198117e-02 -2.092990e-01 2.771539e-02
2.744000e+00 -2.395967e-02 -2.089283e-01 2.395967e-02
2.746000e+00 -2.596004e-02 -2.096033e-01 2.115263e-02
2.748000e+00 7.706312e-03 -1.743553e-01 5.201761e-02
2.750000e+00 2.892542e-03 -1.793376e-01 4.820903e-02
2.752000e+00 -4.827140e-03 -1.863276e-01 4.440969e-02
2.754000e+00 -1.353900e-02 -1.934142e-01 4.158406e-02
2.756000e+00 -2.325852e-02 -2.025429e-01 3.876420e-02
2.758000e+00 -3.303280e-02 -2.108270e-01 3.497591e-02
2.760000e+00 -4.384939e-02 -2.202214e-01 3.215622e-02
2.762000e+00 -5.475434e-02 -2.297727e-01 2.835493e-02
2.764000e+00 -6.576364e-02 -2.385159e-01 2.552022e-02
2.766000e+00 -1.774483e-02 -1.873065e-01 2.267395e-02
2.768000e+00 7.901235e-03 -1.609877e-01 4.839506e-02
2.770000e+00 0.000000e+00 -1.672439e-01 4.552202e-02
2.772000e+00 -6.944169e-03 -1.736042e-01 4.166501e-02
2.774000e+00 -1.094408e-02 -1.770950e-01 3.780681e-02
2.776000e+00 -8.984905e-03 -1.732090e-01 3.593962e-02
2.778000e+00 -2.204959e-03 -1.644699e-01 3.237281e-02
2.780000e+00 9.463424e-03 -1.509114e-01 2.939702e-02
2.782000e+00 2.276618e-02 -1.353829e-01 2.650995e-02
2.784000e+00 -6.092107e-03 -1.603239e-01 4.792457e-02
2.786000e+00 5.192684e-03 -1.480424e-01 4.469781e-02
2.788000e+00 1.481306e-02 -1.371996e-01 4.157872e-02
2.790000e+00 1.897424e-02 -1.313838e-01 3.856387e-02
2.792000e+00 1.597021e-02 -1.326043e-01 3.564963e-02
2.794000e+00 5.385755e-03 -1.410653e-01 3.272882e-02
2.796000e+00 -1.114749e-02 -1.551273e-01 3.021283e-02
2.798000e+00 2.364600e-02 -1.159282e-01 4.729201e-02
2.800000e+00 8.927484e-03 -1.292910e-01 4.442736e-02
2.802000e+00 -9.706198e-03 -1.462260e-01 4.156785e-02
2.804000e+00 -3.033006e-02 -1.649064e-01 3.881399e-02
2.806000e+00 -5.077604e-02 -1.831564e-01 3.637527e-02
2.808000e+00 -6.753804e-02 -1.984265e-01 3.403745e-02
2.810000e+00 -3.637851e-02 -1.611665e-01 3.421955e-02
2.812000e+00 -3.178812e-02 -1.549264e-01 4.459016e-02
2.814000e+00 -3.894705e-02 -1.602611e-01 4.221992e-02
2.816000e+00 -3.600870e-02 -1.552326e-01 4.007066e-02
2.818000e+00 -3.806716e-02 -1.608751e-01 4.270142e-02
2.820000e+00 -3.991011e-02 -1.593079e-01 4.046442e-02
2.822000e+00 -3.288326e-02 -1.486992e-01 3.845669e-02
2.824000e+00 -1.996530e-02 -1.317934e-01 3.667782e-02
2.826000e+00 -5.647631e-03 -1.132915e-01 3.512826e-02
2.828000e+00 -2.840741e-02 -1.368101e-01 4.670179e-02
2.830000e+00 -9.708350e-03 -1.145585e-01 4.477262e-02
2.832000e+00 1.953338e-03 -9.916064e-02 4.308834e-02
2.834000e+00 3.586460e-03 -9.336366e-02 4.153352e-02
2.836000e+00 -4.197223e-03 -9.676930e-02 4.033998e-02
2.838000e+00 3.850597e-02 -5.376748e-02 4.907163e-02
2.840000e+00 2.882842e-02 -5.978353e-02 4.761415e-02
2.842000e+00 1.380614e-02 -7.069695e-02 4.629817e-02
2.844000e+00 -2.160123e-03 -8.244468e-02 4.548258e-02
2.846000e+00 3.679118e-02 -4.840945e-02 4.151110e-02
2.848000e+00 1.582560e-02 -6.403280e-02 4.078135e-02
2.850000e+00 -1.225604e-04 -7.439418e-02 4.032238e-02
2.852000e+00 -8.521538e-03 -7.706434e-02 4.013768e-02
2.854000e+00 -7.598074e-03 -7.025105e-02 4.010787e-02
2.856000e+00 -8.775867e-03 -7.597393e-02 4.663746e-02
2.858000e+00 -7.450765e-03 -6.933000e-02 4.647257e-02
2.860000e+00 4.201889e-03 -5.195063e-02 4.647544e-02
2.862000e+00 2.416027e-02 -2.634498e-02 4.677840e-02
2.864000e+00 -1.023580e-02 -6.309917e-02 5.195640e-02
2.866000e+00 1.123907e-02 -3.593888e-02 5.227474e-02
2.868000e+00 2.758013e-02 -1.385604e-02 5.265297e-02
2.870000e+00 -3.408434e-02 -6.856811e-02 3.874431e-02
2.872000e+00 -3.786023e-02 -7.853983e-02 4.403601e-02
2.874000e+00 -2.190740e-02 -5.544467e-02 4.476143e-02
2.876000e+00 -2.427095e-02 -5.045085e-02 4.554212e-02
2.878000e+00 -4.321485e-02 -6.206974e-02 4.665553e-02
2.880000e+00 1.347089e-02 -9.582388e-03 5.138382e-02
2.882000e+00 -1.316945e-02 -2.942112e-02 5.267781e-02
2.884000e+00 -4.173995e-02 -5.093688e-02 5.390820e-02
2.886000e+00 -2.245876e-02 -3.433187e-02 5.550318e-02
2.888000e+00 -1.459701e-01 -3.361910e-02 -4.065899e-02
2.890000e+00 -1.481754e-01 -3.740351e-02 -4.028070e-02
2.892000e+00 -1.326778e-01 -2.362557e-02 -3.990417e-02
2.894000e+00 -1.027189e-01 4.472311e-03 -3.938519e-02
2.896000e+00 -6.588691e-02 3.958994e-02 -3.901199e-02
2.898000e+00 -3.111518e-02 7.250561e-02 -3.864072e-02
2.900000e+00 -8.118177e-03 9.364898e-02 -3.812644e-02
2.902000e+00 -2.614075e-03 9.715647e-02 -3.761364e-02
2.904000e+00 -1.469542e-02 8.322554e-02 -3.695680e-02
2.906000e+00 -3.936222e-02 5.656496e-02 -3.659228e-02
2.908000e+00 -6.822289e-02 2.585750e-02 -3.593754e-02
2.910000e+00 -9.384475e-02 -1.903248e-03 -3.542969e-02
2.912000e+00 -1.104914e-01 -2.068962e-02 -3.492291e-02
2.914000e+00 -1.160472e-01 -2.823961e-02 -3.426995e-02
2.916000e+00 -1.111722e-01 6.487503e-01 -3.361706e-02
2.918000e+00 -1.454016e-02 8.721157e-01 -6.080429e-02
2.920000e+00 -6.570312e-03 8.684492e-01 -6.088489e-02
2.922000e+00 -1.030729e-02 8.530369e-01 -6.111786e-02
2.924000e+00 -2.613054e-02 8.253498e-01 -6.121188e-02
2.926000e+00 -5.183557e-02 7.877283e-01 -6.145602e-02
2.928000e+00 -8.184498e-02 7.460320e-01 -6.141945e-02
2.930000e+00 -1.101329e-01 7.058456e-01 -6.167445e-02
2.932000e+00 -1.316443e-01 6.725028e-01 -6.179220e-02
2.934000e+00 -1.436713e-01 6.488426e-01 -6.191515e-02
2.936000e+00 -1.457942e-01 6.349962e-01 -6.204308e-02
2.938000e+00 -1.406619e-01 6.285871e-01 -6.217562e-02
2.940000e+00 -1.317029e-01 6.260400e-01 -6.231256e-02
2.942000e+00 -1.228350e-01 6.235708e-01 -6.259197e-02
2.944000e+00 -1.166686e-01 6.184262e-01 -6.273690e-02
2.946000e+00 -1.138526e-01 6.099541e-01 -6.274910e-02
2.948000e+00 -1.127073e-01 5.999683e-01 -6.290321e-02
2.950000e+00 -1.100862e-01 5.916114e-01 -6.306173e-02
2.952000e+00 -1.024868e-01 5.882496e-01 -6.322499e-02
2.954000e+00 -8.807590e-02 5.917136e-01 -6.339307e-02
2.956000e+00 -6.692613e-02 6.020664e-01 -6.356638e-02
2.958000e+00 -4.191637e-02 6.161572e-01 -6.374502e-02
2.960000e+00 -1.735034e-02 6.299507e-01 -6.392932e-02
2.962000e+00 1.729363e-03 6.381348e-01 -6.398642e-02
2.964000e+00 1.087393e-02 6.363903e-01 -6.418272e-02
2.966000e+00 8.329070e-03 6.229615e-01 -6.438503e-02
2.968000e+00 -5.141090e-03 5.987392e-01 -6.459318e-02
2.970000e+00 -2.563364e-02 5.673580e-01 -6.467566e-02
2.972000e+00 -4.798339e-02 5.342413e-01 -6.489556e-02
2.974000e+00 -6.734385e-02 5.042289e-01 -6.512085e-02
2.976000e+00 -8.048253e-02 4.804168e-01 -6.535129e-02
2.978000e+00 -8.653795e-02 4.637914e-01 -6.558666e-02
2.980000e+00 -8.634076e-02 4.535162e-01 -6.582672e-02
2.982000e+00 -8.317183e-02 4.464332e-01 -6.607108e-02
2.984000e+00 -8.002306e-02 4.392865e-01 -6.631960e-02
2.986000e+00 -8.011869e-02 4.289769e-01 -6.657206e-02
2.988000e+00 -8.511263e-02 4.138457e-01 -6.682822e-02
2.990000e+00 -9.433429e-02 3.946875e-01 -6.708787e-02
2.992000e+00 -1.050675e-01 3.740864e-01 -6.735095e-02
2.994000e+00 -1.139760e-01 3.553747e-01 -6.774530e-02
2.996000e+00 -1.180028e-01 3.417350e-01 -6.801460e-02
2.998000e+00 -1.157687e-01 3.341592e-01 -6.828692e-02
3.000000e+00 -1.078136e-01 3.327437e-01 -6.856228e-02
3.002000e+00 -9.607138e-02 3.349137e-01 -6.896780e-02
3.004000e+00 -8.386096e-02 3.376039e-01 -6.937588e-02
3.006000e+00 -7.473500e-02 3.371323e-01 -6.978650e-02
3.008000e+00 -7.146686e-02 3.311044e-01 -7.007300e-02
3.010000e+00 -7.479167e-02 3.185290e-01 -7.048893e-02
3.012000e+00 -8.329415e-02 3.008195e-01 -7.090746e-02
3.014000e+00 -9.329548e-02 2.816539e-01 -7.120250e-02
3.016000e+00 -1.012608e-01 2.648165e-01 -7.175266e-02
3.018000e+00 -1.031675e-01 2.539507e-01 -7.217943e-02
3.020000e+00 -9.714785e-02 2.510492e-01 -7.260921e-02
3.022000e+00 -6.153475e-03 2.088414e-01 2.436274e-02
3.024000e+00 2.628690e-03 2.301981e-01 2.215610e-02
3.026000e+00 1.235423e-02 2.528249e-01 1.996643e-02
3.028000e+00 2.152542e-02 2.737336e-01 1.766826e-02
3.030000e+00 2.891030e-02 2.918328e-01 1.563390e-02
3.032000e+00 3.390812e-02 3.065344e-01 1.324149e-02
3.034000e+00 4.789698e-02 3.181199e-01 1.777620e-02
3.036000e+00 4.864185e-02 3.150021e-01 2.105761e-02
3.038000e+00 4.263067e-02 3.051717e-01 1.879681e-02
3.040000e+00 3.604010e-02 2.944501e-01 1.642644e-02
3.042000e+00 2.850404e-02 2.822267e-01 1.419085e-02
3.044000e+00 3.638672e-02 2.829129e-01 3.736355e-02
3.046000e+00 5.008921e-02 2.698236e-01 5.374536e-02
3.048000e+00 4.597751e-02 2.328068e-01 5.327553e-02
3.050000e+00 3.982235e-02 1.889134e-01 5.281318e-02
3.052000e+00 3.126935e-02 1.396213e-01 5.260039e-02
3.054000e+00 2.117524e-02 8.699998e-02 5.215159e-02
3.056000e+00 1.111510e-02 3.600325e-02 5.183019e-02
3.058000e+00 1.387401e-02 3.739950e-03 5.296252e-02
3.060000e+00 1.783040e-02 -2.987797e-02 5.999689e-02
3.062000e+00 2.033259e-02 -6.412586e-02 5.967434e-02
3.064000e+00 2.883815e-02 -9.144096e-02 5.935852e-02
3.066000e+00 4.128656e-02 -1.131780e-01 5.904938e-02
3.068000e+00 5.479045e-02 -1.318807e-01 5.898665e-02
3.070000e+00 6.635621e-02 -1.390606e-01 5.881028e-02
3.072000e+00 7.407842e-02 -1.333172e-01 5.876010e-02
3.074000e+00 7.725194e-02 -1.328590e-01 5.883584e-02
3.076000e+00 7.684411e-02 -1.368375e-01 5.879829e-02
3.078000e+00 7.978358e-02 -1.391435e-01 6.473458e-02
3.080000e+00 7.675449e-02 -1.419302e-01 6.469819e-02
3.082000e+00 7.743604e-02 -1.404349e-01 6.466924e-02
3.084000e+00 8.301636e-02 -1.333510e-01 6.452852e-02
3.086000e+00 9.301571e-02 -1.211589e-01 6.463400e-02
3.088000e+00 1.050502e-01 -1.064810e-01 6.474715e-02
3.090000e+00 1.162616e-01 -9.002821e-02 6.474877e-02
3.092000e+00 1.310646e-01 -6.308749e-02 6.881188e-02
3.094000e+00 1.337024e-01 -5.665357e-02 6.869991e-02
3.096000e+00 9.376694e-02 1.100898e-01 1.048474e-02
3.098000e+00 6.847320e-02 6.562015e-02 5.706100e-03
3.100000e+00 3.596776e-02 5.056854e-02 8.309385e-04
3.102000e+00 8.540064e-02 1.358593e-01 1.587196e-02
3.104000e+00 3.672910e-02 6.837990e-02 1.133760e-02
3.106000e+00 8.249269e-04 1.367022e-02 6.717262e-03
3.108000e+00 -1.518151e-02 -2.106581e-02 2.118350e-03
3.110000e+00 -3.086735e-02 4.694654e-03 6.689882e-03
3.112000e+00 -3.031424e-02 -1.170434e-02 1.755651e-03
3.114000e+00 -1.191409e-02 -1.039563e-02 -3.153730e-03
3.116000e+00 -1.492656e-02 8.162961e-04 1.084508e-02
3.118000e+00 -4.184465e-02 3.951995e-03 5.927992e-03
3.120000e+00 -1.704411e-02 8.464082e-03 1.043517e-03
3.122000e+00 3.819723e-03 8.102443e-03 -4.051221e-03
3.124000e+00 -6.330401e-02 4.736249e-03 1.005009e-02
3.126000e+00 -3.881460e-02 5.643666e-03 4.952605e-03
3.128000e+00 -1.781486e-02 2.413627e-03 -3.448038e-04
3.130000e+00 2.295874e-04 -4.017779e-03 -5.624891e-03
3.132000e+00 1.225121e-02 7.373626e-02 8.701795e-03
3.134000e+00 3.928788e-02 7.526371e-02 3.426269e-03
3.136000e+00 5.427675e-02 6.476721e-02 -1.824428e-03
3.138000e+00 9.626295e-02 1.774884e-01 1.264519e-02
3.140000e+00 8.870716e-02 1.437942e-01 7.496380e-03
3.142000e+00 6.086889e-02 8.977312e-02 2.153648e-03
3.144000e+00 1.585131e-02 1.879512e-02 -3.283485e-03
3.146000e+00 4.398427e-02 1.225680e-01 1.187236e-02
3.148000e+00 -8.232680e-03 4.387004e-02 6.766587e-03
3.150000e+00 -4.514678e-02 -3.062325e-02 1.576197e-03
3.152000e+00 -7.903174e-02 -1.281596e-02 -1.214143e-02
3.154000e+00 -2.332654e-02 2.456016e-02 1.345762e-03
3.156000e+00 -3.747455e-02 -1.129830e-02 -3.915252e-03
3.158000e+00 -4.120488e-02 -3.651489e-02 -9.156640e-03
3.160000e+00 1.405530e-02 8.455490e-02 3.569600e-03
3.162000e+00 1.101175e-02 5.939669e-02 -1.112298e-04
3.164000e+00 4.772607e-03 3.107744e-02 -5.327562e-03
3.166000e+00 -4.211651e-03 -1.108329e-04 -1.052913e-02
3.168000e+00 1.826591e-02 9.166167e-02 4.206695e-03
3.170000e+00 6.956107e-03 5.741549e-02 -9.937296e-04
3.172000e+00 3.416471e-03 3.107887e-02 -6.171690e-03
3.174000e+00 1.177912e-02 1.684304e-02 -1.144886e-02
3.176000e+00 1.946221e-02 9.841059e-02 3.958415e-03
3.178000e+00 3.400599e-02 8.973195e-02 -1.426058e-03
3.180000e+00 5.498098e-02 8.707147e-02 -6.900004e-03
3.182000e+00 7.693528e-02 8.503373e-02 -1.236655e-02
3.184000e+00 1.082106e-02 9.542204e-02 3.497715e-03
3.186000e+00 1.330727e-02 7.144478e-02 -2.072444e-03
3.188000e+00 -3.930133e-02 -1.415283e-03 -1.110453e-02
3.190000e+00 -4.541247e-02 -3.139762e-02 -1.640498e-02
3.192000e+00 -5.272997e-02 -6.303727e-02 -2.180807e-02
3.194000e+00 -9.234200e-02 -4.730768e-02 -9.418235e-03
3.196000e+00 -7.982898e-02 -6.103298e-02 -1.523124e-02
3.198000e+00 -6.504974e-02 -7.260112e-02 -2.082023e-02
3.200000e+00 -3.780804e-02 1.238725e-02 -7.647780e-03
3.202000e+00 -1.483160e-02 7.738224e-03 -1.354189e-02
3.204000e+00 -6.010170e-03 -1.105442e-02 -1.942573e-02
3.206000e+00 5.566585e-02 1.115462e-01 -5.470055e-03
3.208000e+00 4.248116e-02 6.987455e-02 -1.134258e-02
3.210000e+00 8.547511e-03 8.120135e-03 -1.730871e-02
3.212000e+00 -3.309823e-02 3.213731e-02 -2.316876e-02
3.214000e+00 4.329097e-02 8.114391e-02 -8.210356e-03
3.216000e+00 5.322320e-04 1.224134e-02 -1.415737e-02
3.218000e+00 -3.243621e-02 -4.594244e-02 -2.009982e-02
3.220000e+00 5.731226e-02 8.346961e-02 -2.041550e-02
3.222000e+00 3.277308e-02 3.468219e-02 -2.280328e-02
3.224000e+00 1.376107e-02 -3.175631e-03 -2.752214e-02
3.226000e+00 1.057090e-04 2.568729e-02 -3.213554e-02
3.228000e+00 -7.066646e-03 9.703454e-03 -2.172730e-02
3.230000e+00 -3.168458e-02 -3.505304e-02 -2.663189e-02
3.232000e+00 -5.108772e-02 -7.494967e-02 -3.143051e-02
3.234000e+00 -9.090413e-02 -6.088267e-02 -2.036420e-02
3.236000e+00 -9.469955e-02 -8.684284e-02 -2.535099e-02
3.238000e+00 -8.201274e-02 -9.665788e-02 -3.054556e-02
3.240000e+00 -5.268186e-02 -7.515528e-02 -3.574841e-02
3.242000e+00 -5.873540e-02 -4.204328e-02 -2.409925e-02
3.244000e+00 -1.187630e-02 -1.989801e-02 -2.969075e-02
3.246000e+00 3.310545e-02 -2.082104e-04 -3.529166e-02
3.248000e+00 2.381034e-02 4.543720e-02 -2.297854e-02
3.250000e+00 4.703679e-02 4.111825e-02 -2.886584e-02
3.252000e+00 4.939681e-02 1.546245e-02 -3.486834e-02
3.254000e+00 2.717236e-02 4.936658e-02 -2.167566e-02
3.256000e+00 1.046169e-02 3.003852e-03 -2.807048e-02
3.258000e+00 -1.459901e-02 -5.145892e-02 -3.427143e-02
3.260000e+00 -1.707232e-02 -3.041976e-02 -3.414463e-02
3.262000e+00 3.398786e-03 1.069073e-01 2.482144e-02
3.264000e+00 -7.358036e-03 8.594595e-02 1.706656e-02
3.266000e+00 -1.501633e-02 -1.481340e-02 1.806017e-02
3.268000e+00 -2.220475e-02 -1.139507e-01 1.907590e-02
3.270000e+00 -3.229350e-02 -2.148876e-01 1.991936e-02
3.272000e+00 -6.096759e-02 -2.343285e-01 3.314548e-03
3.274000e+00 -8.684612e-02 -3.559890e-01 2.701434e-03
3.276000e+00 -1.218428e-01 -4.993558e-03 1.997423e-03
3.278000e+00 3.074909e-02 1.616807e-01 2.182193e-02
3.280000e+00 1.969085e-02 5.021168e-02 2.461357e-02
3.282000e+00 5.876189e-03 1.136063e-01 2.644285e-02
3.284000e+00 4.662412e-02 5.633748e-02 1.554137e-02
3.286000e+00 3.377172e-02 -5.789438e-02 1.640341e-02
3.288000e+00 2.497718e-02 -1.661943e-01 1.633124e-02
3.290000e+00 2.300702e-02 -2.626634e-01 1.725526e-02
3.292000e+00 5.921907e-02 -1.079315e-01 2.865439e-03
3.294000e+00 5.229032e-02 -2.129642e-01 1.901466e-03
3.296000e+00 5.691574e-02 -3.073450e-01 0.000000e+00
3.298000e+00 -3.118297e-02 1.048882e-01 2.267852e-02
3.300000e+00 -5.721736e-02 -2.907767e-02 2.438773e-02
3.302000e+00 -5.787577e-02 -1.362881e-01 2.520397e-02
3.304000e+00 -1.617025e-01 -2.880907e-02 1.951582e-02
3.306000e+00 -1.290263e-01 -1.161237e-01 1.935395e-02
3.308000e+00 -7.423497e-02 -1.805468e-01 2.016258e-02
3.310000e+00 -5.483959e-03 -2.330683e-01 1.919386e-02
3.312000e+00 6.308283e-02 -2.843299e-01 1.919912e-02
3.314000e+00 -3.909980e-02 -1.436690e-01 1.091157e-02
3.316000e+00 1.538935e-02 -2.235982e-01 8.147303e-03
3.318000e+00 4.158906e-02 -3.327125e-01 5.424661e-03
3.320000e+00 -1.440390e-02 5.671537e-02 2.430659e-02
3.322000e+00 2.863945e-02 -4.295917e-02 2.595450e-02
3.324000e+00 3.482018e-02 -1.749938e-01 2.857041e-02
3.326000e+00 1.498729e-01 2.738748e-01 2.587091e-02
3.328000e+00 1.388557e-01 1.132072e-01 2.564851e-02
3.330000e+00 9.591271e-02 -7.391438e-02 2.463813e-02
3.332000e+00 3.075058e-02 -2.776338e-01 2.372187e-02
3.334000e+00 -4.402067e-02 -4.842274e-01 2.377116e-02
3.336000e+00 1.725853e-01 1.444081e-01 2.553559e-02
3.338000e+00 7.613813e-02 -9.101570e-02 2.275393e-02
3.340000e+00 -9.601871e-03 -3.116244e-01 2.094954e-02
3.342000e+00 1.056769e-01 2.078603e-01 2.794760e-02
3.344000e+00 2.083840e-02 -1.476053e-02 2.865280e-02
3.346000e+00 -2.945916e-02 -1.992826e-01 3.032561e-02
3.348000e+00 -4.165871e-02 -3.402128e-01 3.124403e-02
3.350000e+00 -6.363319e-02 1.673640e-01 3.399582e-02
3.352000e+00 -6.049189e-02 2.246841e-02 3.456679e-02
3.354000e+00 -2.494066e-02 -8.772232e-02 3.354089e-02
3.356000e+00 3.351149e-02 -1.727131e-01 3.351149e-02
3.358000e+00 1.017119e-01 -2.456600e-01 3.189270e-02
3.360000e+00 -5.191030e-03 -5.623616e-02 2.855066e-02
3.362000e+00 5.804233e-02 -1.905867e-02 3.205323e-02
3.364000e+00 4.743424e-02 1.897370e-02 4.053471e-02
3.366000e+00 9.557102e-02 -9.126601e-02 3.874501e-02
3.368000e+00 -2.582445e-03 8.349904e-02 2.926770e-02
3.370000e+00 4.207489e-02 -3.262951e-02 3.005350e-02
3.372000e+00 7.141935e-02 -1.583272e-01 3.183754e-02
3.374000e+00 8.662884e-02 -2.928055e-01 3.291896e-02
3.376000e+00 3.406530e-02 2.646612e-01 2.707755e-02
3.378000e+00 5.371081e-02 2.105117e-01 3.898365e-02
3.380000e+00 4.915827e-02 3.622188e-02 3.794674e-02
3.382000e+00 3.105938e-02 -2.760834e-02 3.709871e-02
3.384000e+00 9.755761e-02 7.088035e-01 1.579915e-01
3.386000e+00 9.948030e-02 6.732072e-01 1.603691e-01
3.388000e+00 9.287345e-02 6.202924e-01 1.627416e-01
3.390000e+00 8.467902e-02 5.571880e-01 1.659709e-01
3.392000e+00 7.829271e-02 8.410153e-01 1.700551e-01
3.394000e+00 7.703257e-02 1.230009e+00 1.733233e-01
3.396000e+00 -5.977981e-02 1.287757e+00 1.046147e-01
3.398000e+00 -8.389883e-02 1.222291e+00 1.102200e-01
3.400000e+00 -9.781545e-02 1.152592e+00 1.157483e-01
3.402000e+00 -9.778331e-02 1.079657e+00 1.228352e-01
3.404000e+00 -8.336607e-02 1.001996e+00 1.290571e-01
3.406000e+00 -5.489828e-02 9.165626e-01 1.368479e-01
3.408000e+00 -1.580590e-02 8.171652e-01 1.438337e-01
3.410000e+00 3.221422e-02 1.307426e+00 1.532140e-01
3.412000e+00 -2.898031e-01 1.611056e+00 6.310230e-02
3.414000e+00 -2.279887e-01 1.538153e+00 7.394228e-02
3.416000e+00 -1.661497e-01 1.437423e+00 8.536130e-02
3.418000e+00 -1.124800e-01 1.298427e+00 9.738201e-02
3.420000e+00 -7.261077e-02 1.116110e+00 1.092904e-01
3.422000e+00 -5.128396e-02 1.034598e+00 1.226355e-01
3.424000e+00 -4.729845e-02 1.852769e+00 1.367221e-01
3.426000e+00 -1.323786e-01 2.033950e+00 2.632945e-02
3.428000e+00 -1.299921e-01 1.818444e+00 4.260851e-02
3.430000e+00 -1.406771e-01 1.568157e+00 5.927005e-02
3.432000e+00 -1.520509e-01 1.292079e+00 7.708628e-02
3.434000e+00 -1.550562e-01 1.001200e+00 9.471757e-02
3.436000e+00 -1.373866e-01 1.675837e+00 1.136752e-01
3.438000e+00 -3.446510e-01 2.263762e+00 -1.591762e-02
3.440000e+00 -3.520574e-01 2.003862e+00 5.458255e-03
3.442000e+00 -3.281914e-01 1.741369e+00 2.763008e-02
3.444000e+00 -2.761491e-01 1.471461e+00 5.069404e-02
3.446000e+00 -1.972047e-01 1.188522e+00 7.411721e-02
3.448000e+00 -2.035523e-01 1.368397e+00 6.631866e-02
3.450000e+00 -1.059102e-01 1.828413e+00 9.226531e-02
3.452000e+00 -1.467918e-01 2.162604e+00 -1.738324e-02
3.454000e+00 -3.351458e-01 1.874781e+00 1.017520e-02
3.456000e+00 -2.236502e-01 1.543502e+00 3.906004e-02
3.458000e+00 -2.439572e-01 1.708324e+00 1.123077e-02
3.460000e+00 -1.550445e-01 1.357870e+00 4.306791e-02
3.462000e+00 -7.792429e-02 1.143295e+00 7.488037e-02
3.464000e+00 -1.148939e-02 1.478503e+00 1.082421e-01
3.466000e+00 4.343184e-02 1.831376e+00 1.405503e-01
3.468000e+00 -2.661384e-01 2.204294e+00 -3.043286e-02
3.470000e+00 -2.288021e-01 1.748283e+00 4.693376e-03
3.472000e+00 -1.975003e-01 1.238865e+00 4.054258e-02
3.474000e+00 -1.648506e-01 6.823782e-01 7.696859e-02
3.476000e+00 -1.207937e-01 1.568601e-01 1.139239e-01
3.478000e+00 -5.908504e-02 2.198193e+00 1.502940e-01
3.480000e+00 -3.990788e-01 2.022488e+00 -2.201425e-02
3.482000e+00 -3.477109e-01 1.497661e+00 1.613379e-02
3.484000e+00 -2.766831e-01 9.474467e-01 5.456500e-02
3.486000e+00 -1.938102e-01 3.634627e-01 9.223826e-02
3.488000e+00 -1.111178e-01 9.081958e-01 1.292707e-01
3.490000e+00 -3.807567e-01 2.430140e+00 -3.846027e-02
3.492000e+00 -2.937326e-01 1.903582e+00 1.622832e-03
3.494000e+00 -2.217200e-01 1.329784e+00 4.123778e-02
3.496000e+00 -1.685127e-01 7.124459e-01 7.892365e-02
3.498000e+00 -1.271184e-01 6.302510e-02 1.148339e-01
3.500000e+00 -8.502532e-02 2.114332e+00 1.469108e-01
3.502000e+00 -1.081847e-01 2.219652e+00 -1.012566e-02
3.504000e+00 -8.267683e-02 1.515566e+00 2.896322e-02
3.506000e+00 -2.933258e-02 9.155955e-01 6.809349e-02
3.508000e+00 6.085054e-02 4.500842e-01 1.059639e-01
3.510000e+00 1.888719e-01 1.328981e+00 1.423152e-01
3.512000e+00 -2.588375e-01 2.055999e+00 -1.522573e-02
3.514000e+00 -2.060596e-01 1.509723e+00 2.588688e-02
3.516000e+00 -1.197328e-01 9.820144e-01 6.783145e-02
3.518000e+00 -5.133997e-03 4.682206e-01 1.083273e-01
3.520000e+00 1.321768e-01 -3.665841e-02 1.450847e-01
3.522000e+00 2.838073e-01 1.449351e+00 1.782289e-01
3.524000e+00 -4.628838e-01 1.794517e+00 3.110081e-02
3.526000e+00 -3.136663e-01 1.380440e+00 7.597809e-02
3.528000e+00 -1.647261e-01 9.617549e-01 1.186846e-01
3.530000e+00 -3.846469e-02 5.159398e-01 1.569360e-01
3.532000e+00 2.678217e-02 -3.862813e-01 1.364861e-01
3.534000e+00 3.594611e-02 8.283235e-01 1.771258e-01
3.536000e+00 -1.534466e-01 1.678581e+00 6.220808e-03
3.538000e+00 -9.254336e-02 1.182101e+00 5.317408e-02
3.540000e+00 -7.868020e-02 6.548223e-01 1.010152e-01
3.542000e+00 -9.180547e-02 1.197022e-01 1.475989e-01
3.544000e+00 -1.055616e-01 -3.957286e-01 1.907249e-01
3.546000e+00 -9.954046e-02 -1.010877e-01 2.284789e-01
3.548000e+00 4.675981e-02 1.887018e+00 4.364248e-02
3.550000e+00 1.438524e-02 1.448799e+00 9.453156e-02
3.552000e+00 4.086783e-03 1.052347e+00 1.440591e-01
3.554000e+00 1.582925e-02 6.939338e-01 1.889297e-01
3.556000e+00 -4.384199e-02 1.748582e-01 1.218399e-01
3.558000e+00 4.083320e-03 -1.873223e-01 1.699682e-01
3.560000e+00 6.733730e-02 -5.232776e-01 2.148625e-01
3.562000e+00 1.431531e-01 -1.754276e-01 2.550728e-01
3.564000e+00 -2.111328e-01 1.135229e+00 3.900237e-02
3.566000e+00 -1.449439e-01 8.604118e-01 8.994747e-02
3.568000e+00 -6.230339e-02 6.174164e-01 1.394166e-01
3.570000e+00 3.008792e-02 3.982824e-01 1.876670e-01
3.572000e+00 1.197354e-01 1.883018e-01 2.312837e-01
3.574000e+00 1.949559e-01 -2.475631e-02 2.697406e-01
3.576000e+00 1.327655e-01 -3.123894e-01 1.869130e-01
3.578000e+00 1.736822e-01 2.466182e-02 2.293024e-01
3.580000e+00 1.790652e-02 1.074918e+00 1.148124e-01
3.582000e+00 6.082789e-02 8.757118e-01 1.615085e-01
3.584000e+00 2.251403e-02 6.518598e-01 8.586747e-02
3.586000e+00 5.247162e-02 4.223706e-01 1.335169e-01
3.588000e+00 9.532148e-02 2.201719e-01 1.792458e-01
3.590000e+00 1.562386e-01 4.931120e-02 2.221599e-01
3.592000e+00 2.319834e-01 -9.770472e-02 2.607201e-01
3.594000e+00 3.079719e-01 -2.371859e-01 2.942373e-01
3.596000e+00 3.647090e-01 -3.904532e-01 3.218021e-01
3.598000e+00 -2.234997e-01 5.120077e-01 8.273787e-02
3.600000e+00 -1.407550e-01 3.790787e-01 1.279591e-01
3.602000e+00 -7.067513e-02 2.433775e-01 1.716396e-01
3.604000e+00 -2.393184e-02 9.519555e-02 2.121957e-01
3.606000e+00 -4.808977e-03 -6.946300e-02 2.479295e-01
3.608000e+00 -4.298857e-03 -1.789399e-01 1.880750e-01
3.610000e+00 -3.820902e-02 -4.154558e-01 2.260252e-01
3.612000e+00 -9.313659e-02 -6.595370e-01 2.604576e-01
3.614000e+00 -1.598144e-01 -9.041552e-01 2.911686e-01
3.616000e+00 -2.322274e-01 -1.711149e-01 3.166737e-01
3.618000e+00 3.846841e-01 7.068361e-01 9.156487e-02
3.620000e+00 3.283945e-01 4.743476e-01 1.310261e-01
3.622000e+00 2.694336e-01 2.529377e-01 1.693583e-01
3.624000e+00 2.196885e-01 5.382368e-02 2.065072e-01
3.626000e+00 1.933352e-01 -1.090609e-01 2.407050e-01
3.628000e+00 2.040782e-01 -2.245970e-01 2.717346e-01
3.630000e+00 2.605933e-01 -2.841307e-01 2.987015e-01
3.632000e+00 3.631817e-01 -2.898633e-01 3.216914e-01
3.634000e+00 5.008878e-01 -2.539143e-01 3.395163e-01
3.636000e+00 -1.994446e-01 -9.972229e-02 1.200146e-01
3.638000e+00 -1.582215e-01 -1.911361e-01 1.593764e-01
3.640000e+00 -7.736095e-02 -2.361241e-01 1.968663e-01
3.642000e+00 1.969690e-02 -2.583770e-01 2.311489e-01
3.644000e+00 1.120141e-01 -2.461976e-01 2.625330e-01
3.646000e+00 2.342399e-01 -2.342399e-01 2.622786e-01
3.648000e+00 2.907626e-01 -3.218947e-01 2.919374e-01
3.650000e+00 3.015535e-01 -4.458005e-01 3.181745e-01
3.652000e+00 2.658436e-01 -6.058341e-01 3.405933e-01
3.654000e+00 1.876103e-01 -3.659939e-01 3.586125e-01
3.656000e+00 2.861274e-01 4.472656e-02 1.954489e-01
3.658000e+00 2.959391e-01 -9.438386e-02 2.307838e-01
3.660000e+00 2.658054e-01 -2.603311e-01 2.645889e-01
3.662000e+00 2.020954e-01 -4.469301e-01 2.955112e-01
3.664000e+00 1.157707e-01 -6.447441e-01 3.226800e-01
3.666000e+00 2.246210e-02 -8.373370e-01 3.456667e-01
3.668000e+00 -5.778585e-02 -1.004585e+00 3.638603e-01
3.670000e+00 4.399692e-01 7.840393e-02 2.112370e-01
3.672000e+00 3.487527e-01 -1.402732e-01 2.342177e-01
3.674000e+00 2.825167e-01 -3.216838e-01 2.677488e-01
3.676000e+00 2.484744e-01 -4.589695e-01 2.986842e-01
3.678000e+00 2.456939e-01 -5.555664e-01 3.254309e-01
3.680000e+00 2.616239e-01 -6.229141e-01 3.468648e-01
3.682000e+00 2.817220e-01 -6.779977e-01 3.636412e-01
3.684000e+00 2.893589e-01 -7.356238e-01 3.749440e-01
3.686000e+00 2.637492e-01 -3.322555e-01 2.425123e-01
3.688000e+00 3.019889e-01 -4.051570e-01 2.753428e-01
3.690000e+00 3.278958e-01 -4.778106e-01 3.046213e-01
3.692000e+00 3.417037e-01 -5.511350e-01 3.293032e-01
3.694000e+00 3.502590e-01 -6.183500e-01 3.495627e-01
3.696000e+00 3.597758e-01 -6.736077e-01 3.647236e-01
3.698000e+00 3.760780e-01 -7.139718e-01 3.731962e-01
3.700000e+00 3.127261e-01 -4.135583e-01 2.637713e-01
3.702000e+00 3.062341e-01 -5.220561e-01 2.952971e-01
3.704000e+00 3.077643e-01 -6.104114e-01 3.216539e-01
3.706000e+00 3.158871e-01 -6.818450e-01 3.431315e-01
3.708000e+00 3.315502e-01 -7.368609e-01 3.606074e-01
3.710000e+00 3.521260e-01 -7.761917e-01 3.703003e-01
3.712000e+00 3.811335e-01 -7.993753e-01 3.757219e-01
3.714000e+00 1.143186e-01 -7.450151e-01 3.025166e-01
3.716000e+00 1.773905e-01 -7.811406e-01 3.298841e-01
3.718000e+00 2.425134e-01 -8.057703e-01 3.520355e-01
3.720000e+00 2.932714e-01 -8.347562e-01 3.675773e-01
3.722000e+00 3.122391e-01 -5.939768e-01 3.788608e-01
3.724000e+00 2.697420e-01 3.957294e-02 2.495518e-01
3.726000e+00 3.295079e-01 1.607159e-01 2.899347e-01
3.728000e+00 3.848233e-01 9.439062e-02 3.057611e-01
3.730000e+00 4.180589e-01 4.842381e-03 3.187901e-01
3.732000e+00 4.252876e-01 -1.091518e-01 3.323065e-01
3.734000e+00 4.096300e-01 -2.449668e-01 3.447381e-01
3.736000e+00 3.748492e-01 -6.519117e-03 3.552919e-01
3.738000e+00 4.376296e-01 2.122830e-01 2.743350e-01
3.740000e+00 4.089162e-01 6.529599e-02 2.791404e-01
3.742000e+00 3.757894e-01 -1.225400e-02 2.842928e-01
3.744000e+00 4.288825e-01 8.021084e-02 3.290281e-01
3.746000e+00 4.030375e-01 -5.078928e-02 3.440564e-01
3.748000e+00 3.915870e-01 -1.666502e-01 3.579286e-01
3.750000e+00 3.978583e-01 -2.627677e-01 3.698517e-01
3.752000e+00 4.253523e-01 -6.123749e-02 3.798380e-01
3.754000e+00 2.801306e-01 1.143729e-01 3.041655e-01
3.756000e+00 2.916442e-01 1.905630e-02 3.123576e-01
3.758000e+00 3.225485e-01 -5.970050e-02 3.184027e-01
3.760000e+00 3.680074e-01 -1.270996e-01 3.256409e-01
3.762000e+00 4.182392e-01 -1.582977e-01 3.307589e-01
3.764000e+00 -3.824823e-02 -5.679031e-01 -1.322058e-01
3.766000e+00 -4.933521e-03 -5.114417e-01 -1.323828e-01
3.768000e+00 8.163932e-04 -4.057474e-01 -1.306229e-01
3.770000e+00 -2.686596e-02 -2.230689e-01 -1.278169e-01
3.772000e+00 6.731440e-02 -6.707109e-01 -1.411169e-01
3.774000e+00 5.188419e-02 -6.353818e-01 -1.404864e-01
3.776000e+00 7.890542e-04 -4.631748e-01 -1.388735e-01
3.778000e+00 -8.071721e-02 -1.543815e-01 -1.363572e-01
3.780000e+00 -1.830442e-01 6.492592e-02 -1.314163e-01
3.782000e+00 7.693455e-02 2.088224e-01 -1.256074e-01
3.784000e+00 1.314243e-02 -7.460263e-01 -1.461129e-01
3.786000e+00 -9.101617e-02 -3.441788e-01 -1.422606e-01
3.788000e+00 -1.962485e-01 3.194742e-02 -1.430028e-01
3.790000e+00 -3.285171e-01 3.163498e-01 -1.361217e-01
3.792000e+00 -7.121962e-02 6.807983e-01 -1.209968e-01
3.794000e+00 -1.094910e-01 -8.268457e-01 -1.472465e-01
3.796000e+00 -2.154673e-01 -2.700822e-01 -1.488819e-01
3.798000e+00 -2.769464e-01 6.849213e-02 -1.421956e-01
3.800000e+00 -3.374419e-01 4.777938e-01 -1.328864e-01
3.802000e+00 1.655255e-02 6.417877e-01 -1.512302e-01
3.804000e+00 -1.338827e-02 -4.961100e-01 -1.442959e-01
3.806000e+00 -1.047994e-01 -2.656885e-02 -1.446526e-01
3.808000e+00 -1.880032e-01 3.701082e-01 -1.363945e-01
3.810000e+00 -2.785102e-01 8.303316e-01 -1.240299e-01
3.812000e+00 8.489154e-02 1.861657e-02 -1.452092e-01
3.814000e+00 -8.867410e-03 -1.721755e-01 -1.463123e-01
3.816000e+00 -1.089132e-01 2.185623e-01 -1.368774e-01
3.818000e+00 -1.988571e-01 6.919341e-01 -1.249325e-01
3.820000e+00 -3.821427e-02 1.252829e+00 -1.108963e-01
3.822000e+00 -4.609528e-02 -6.958901e-01 -1.330815e-01
3.824000e+00 -1.666222e-01 -1.703250e-02 -1.362600e-01
3.826000e+00 -2.286749e-01 5.048668e-01 -1.247318e-01
3.828000e+00 -2.697200e-01 1.120202e+00 -1.104424e-01
3.830000e+00 -1.584536e-01 -3.754825e-01 -1.276640e-01
3.832000e+00 -2.578169e-01 -2.218425e-01 -1.326558e-01
3.834000e+00 -2.777507e-01 3.813442e-01 -1.216098e-01
3.836000e+00 -2.975784e-01 1.053670e+00 -1.085554e-01
3.838000e+00 -1.483792e-01 -1.072896e-01 -1.179425e-01
3.840000e+00 -1.514310e-01 -1.970886e-01 -1.057734e-01
3.842000e+00 -2.372126e-01 4.851037e-01 -1.159367e-01
3.844000e+00 -3.371810e-01 1.114163e+00 -1.026203e-01
3.846000e+00 -9.276653e-03 -2.195475e-01 -1.074546e-01
3.848000e+00 -1.185431e-01 1.859499e-02 -9.529934e-02
3.850000e+00 -1.921790e-01 6.714595e-01 -1.081493e-01
3.852000e+00 -1.221338e-01 1.211882e+00 -9.534316e-02
3.854000e+00 -1.654012e-02 -4.040515e-01 -9.845310e-02
3.856000e+00 -1.536110e-01 1.678636e-01 -8.630724e-02
3.858000e+00 -2.437043e-01 7.550055e-01 -1.011453e-01
3.860000e+00 1.206787e-02 8.680821e-01 -1.005656e-01
3.862000e+00 -1.408836e-01 -3.236298e-01 -9.097057e-02
3.864000e+00 -1.835041e-01 3.004271e-01 -1.071794e-01
3.866000e+00 -3.304001e-01 8.292715e-01 -9.732082e-02
3.868000e+00 -1.495395e-01 2.226659e-01 -9.531087e-02
3.870000e+00 -2.328962e-01 -1.602194e-01 -8.754253e-02
3.872000e+00 -2.885112e-01 4.094191e-01 -1.050648e-01
3.874000e+00 -1.722935e-01 7.765815e-01 -9.917383e-02
3.876000e+00 -2.046678e-01 -3.107918e-01 -9.264796e-02
3.878000e+00 -2.221503e-01 1.761882e-01 -8.596623e-02
3.880000e+00 -2.696320e-01 7.247435e-01 -1.073376e-01
3.882000e+00 -1.402754e-01 1.566265e-01 -9.810671e-02
3.884000e+00 -1.501580e-01 1.354026e-01 -9.200431e-02
3.886000e+00 -1.687274e-01 5.747278e-01 -1.160001e-01
3.888000e+00 -6.953430e-02 3.124642e-01 -1.029812e-01
3.890000e+00 -1.011131e-01 1.410262e-01 -9.667834e-02
3.892000e+00 -3.244266e-02 5.704501e-01 -1.090434e-01
3.894000e+00 -7.385591e-02 2.017527e-01 -1.062805e-01
3.896000e+00 -7.537486e-02 -3.364949e-01 -6.281238e-03
3.898000e+00 -4.461258e-02 -3.024733e-01 -5.353510e-03
3.900000e+00 -5.323680e-03 -2.599730e-01 -6.210960e-03
3.902000e+00 3.441430e-02 -2.170748e-01 -5.294507e-03
3.904000e+00 6.758002e-02 -1.807985e-01 -5.265976e-03
3.906000e+00 8.904720e-02 -1.562691e-01 -5.238070e-03
3.908000e+00 9.813713e-02 -1.432976e-01 -4.342351e-03
3.910000e+00 9.850089e-02 -1.391109e-01 -4.320214e-03
3.912000e+00 9.456996e-02 -1.392758e-01 -3.438908e-03
3.914000e+00 9.068510e-02 -1.394497e-01 -3.422079e-03
3.916000e+00 9.110260e-02 -1.353768e-01 -4.257131e-03
3.918000e+00 9.406620e-02 -1.288114e-01 -4.237216e-03
3.920000e+00 9.785479e-02 -1.214749e-01 -3.374303e-03
3.922000e+00 9.573798e-02 -1.200924e-01 -3.359227e-03
3.924000e+00 8.445098e-02 -1.270946e-01 -3.344593e-03
3.926000e+00 6.161122e-02 -1.465348e-01 -4.162920e-03
3.928000e+00 2.984852e-02 -1.741164e-01 -3.316502e-03
3.930000e+00 -6.606002e-03 -2.064375e-01 -4.128751e-03
3.932000e+00 -3.783361e-02 -2.344039e-01 -4.112349e-03
3.934000e+00 -5.734978e-02 -2.498812e-01 -4.096413e-03
3.936000e+00 -6.202917e-02 -2.505652e-01 -4.080866e-03
3.938000e+00 -5.041511e-02 -2.349995e-01 -4.878882e-03
3.940000e+00 -2.511626e-02 -2.057913e-01 -4.861212e-03
3.942000e+00 5.651360e-03 -1.711555e-01 -5.651360e-03
3.944000e+00 3.379112e-02 -1.391872e-01 -5.631854e-03
3.946000e+00 5.051598e-02 -1.186725e-01 -6.414728e-03
3.948000e+00 5.194847e-02 -1.134874e-01 -6.393657e-03
3.950000e+00 3.823909e-02 -1.226837e-01 -7.169829e-03
3.952000e+00 1.588335e-02 -1.413618e-01 -7.941676e-03
3.954000e+00 -7.125834e-03 -1.607272e-01 -8.709353e-03
3.956000e+00 -2.447207e-02 -1.736728e-01 -9.473061e-03
3.958000e+00 -2.991231e-02 -1.755380e-01 -9.445993e-03
3.960000e+00 -2.433434e-02 -1.656305e-01 -1.020472e-02
3.962000e+00 -9.394376e-03 -1.471786e-01 -1.096011e-02
3.964000e+00 8.589053e-03 -1.257125e-01 -1.171234e-02
3.966000e+00 2.180787e-02 -1.082605e-01 -1.324049e-02
3.968000e+00 2.563943e-02 -1.002269e-01 -1.398514e-02
3.970000e+00 2.015332e-02 -1.023169e-01 -1.550255e-02
3.972000e+00 7.733773e-03 -1.105929e-01 -1.624092e-02
3.974000e+00 -3.858501e-03 -1.188418e-01 -1.697740e-02
3.976000e+00 -9.241148e-03 -1.193648e-01 -1.771220e-02
3.978000e+00 -1.537137e-03 -1.075996e-01 -1.844565e-02
3.980000e+00 1.917781e-02 -8.438236e-02 -1.994492e-02
3.982000e+00 4.977296e-02 -4.977296e-02 -2.067492e-02
3.984000e+00 8.179428e-02 -1.375978e-02 -2.140411e-02
3.986000e+00 1.076114e-01 1.602723e-02 -2.289604e-02
3.988000e+00 1.188789e-01 3.048176e-02 -2.362337e-02
3.990000e+00 1.103392e-01 2.511167e-02 -2.435071e-02
3.992000e+00 8.131379e-02 7.599419e-04 -2.583803e-02
3.994000e+00 3.946749e-02 -3.719052e-02 -2.656466e-02
3.996000e+00 -6.822885e-03 -8.035843e-02 -2.804964e-02
3.998000e+00 -4.922229e-02 -1.188908e-01 -2.877611e-02
4.000000e+00 -8.018761e-02 -1.460020e-01 -3.025947e-02


==> data/ops2d_re5000.dat <==
t RR RRstar CM RM
0.000000e+00 2.513040e-13 2.513040e-13 2.513040e-13 2.513040e-13
2.000000e-03 2.162020e+00 2.162020e+00 2.162020e+00 2.162020e+00
4.000000e-03 3.880730e+00 3.880730e+00 3.880730e+00 3.880730e+00
6.000000e-03 5.065820e+00 5.065820e+00 5.065830e+00 5.065830e+00
8.000000e-03 5.777580e+00 5.777580e+00 5.777600e+00 5.777610e+00
1.000000e-02 6.136180e+00 6.136180e+00 6.136210e+00 6.136230e+00
1.200000e-02 6.266230e+00 6.266230e+00 6.266270e+00 6.266290e+00
1.400000e-02 6.269830e+00 6.269830e+00 6.269870e+00 6.269900e+00
1.600000e-02 6.218470e+00 6.218470e+00 6.218510e+00 6.218560e+00
1.800000e-02 6.155340e+00 6.155340e+00 6.155390e+00 6.155430e+00
2.000000e-02 6.101950e+00 6.101950e+00 6.102010e+00 6.102050e+00
2.200000e-02 6.065630e+00 6.065630e+00 6.065670e+00 6.065710e+00
2.400000e-02 6.045760e+00 6.045760e+00 6.045780e+00 6.045810e+00
2.600000e-02 6.038360e+00 6.038360e+00 6.038360e+00 6.038380e+00
2.800000e-02 6.038820e+00 6.038820e+00 6.038780e+00 6.038800e+00
3.000000e-02 6.043220e+00 6.043220e+00 6.043160e+00 6.043170e+00
3.200000e-02 6.048920e+00 6.048920e+00 6.048860e+00 6.048870e+00
3.400000e-02 6.054470e+00 6.054470e+00 6.054450e+00 6.054450e+00
3.600000e-02 6.059430e+00 6.059430e+00 6.059470e+00 6.059470e+00
3.800000e-02 6.063970e+00 6.063970e+00 6.064090e+00 6.064100e+00
4.000000e-02 6.068600e+00 6.068600e+00 6.068790e+00 6.068790e+00
4.200000e-02 6.073820e+00 6.073820e+00 6.074050e+00 6.074050e+00
4.400000e-02 6.080000e+00 6.080000e+00 6.080220e+00 6.080220e+00
4.600000e-02 6.087260e+00 6.087260e+00 6.087410e+00 6.087410e+00
4.800000e-02 6.095430e+00 6.095430e+00 6.095470e+00 6.095470e+00
5.000000e-02 6.104180e+00 6.104180e+00 6.104100e+00 6.104100e+00
5.200000e-02 6.113090e+00 6.113090e+00 6.112900e+00 6.112900e+00
5.400000e-02 6.121800e+00 6.121800e+00 6.121560e+00 6.121560e+00
5.600000e-02 6.130120e+00 6.130120e+00 6.129890e+00 6.129890e+00
5.800000e-02 6.138060e+00 6.138060e+00 6.137890e+00 6.137890e+00
6.000000e-02 6.145790e+00 6.145790e+00 6.145740e+00 6.145740e+00
6.200000e-02 6.153640e+00 6.153640e+00 6.153690e+00 6.153690e+00
6.400000e-02 6.161890e+00 6.161890e+00 6.162040e+00 6.162040e+00
6.600000e-02 6.170790e+00 6.170790e+00 6.170980e+00 6.170980e+00
6.800000e-02 6.180440e+00 6.180440e+00 6.180610e+00 6.180610e+00
7.000000e-02 6.190790e+00 6.190790e+00 6.190900e+00 6.190900e+00
7.200000e-02 6.201680e+00 6.201680e+00 6.201720e+00 6.201720e+00
7.400000e-02 6.212950e+00 6.212950e+00 6.212940e+00 6.212940e+00
7.600000e-02 6.224480e+00 6.224480e+00 6.224470e+00 6.224470e+00
7.800000e-02 6.236260e+00 6.236260e+00 6.236300e+00 6.236300e+00
8.000000e-02 6.248420e+00 6.248420e+00 6.248540e+00 6.248540e+00
8.200000e-02 6.261130e+00 6.261130e+00 6.261340e+00 6.261340e+00
8.400000e-02 6.274590e+00 6.274590e+00 6.274840e+00 6.274840e+00
8.600000e-02 6.288890e+00 6.288890e+00 6.289110e+00 6.289110e+00
8.800000e-02 6.303970e+00 6.303970e+00 6.304070e+00 6.304070e+00
9.000000e-02 6.319610e+00 6.319610e+00 6.319510e+00 6.319510e+00
9.200000e-02 6.335410e+00 6.335410e+00 6.335080e+00 6.335080e+00
9.400000e-02 6.350940e+00 6.350940e+00 6.350410e+00 6.350410e+00
9.600000e-02 6.365820e+00 6.365820e+00 6.365190e+00 6.365190e+00
9.800000e-02 6.379870e+00 6.379870e+00 6.379240e+00 6.379240e+00
1.000000e-01 6.393090e+00 6.393090e+00 6.392590e+00 6.392590e+00
1.020000e-01 6.405710e+00 6.405710e+00 6.405440e+00 6.405440e+00
1.040000e-01 6.418130e+00 6.418130e+00 6.418100e+00 6.418100e+00
1.060000e-01 6.430740e+00 6.430740e+00 6.430940e+00 6.430940e+00
1.080000e-01 6.443930e+00 6.443930e+00 6.444280e+00 6.444280e+00
1.100000e-01 6.457910e+00 6.457910e+00 6.458330e+00 6.458320e+00
1.120000e-01 6.472780e+00 6.472780e+00 6.473150e+00 6.473150e+00
1.140000e-01 6.488440e+00 6.488440e+00 6.488730e+00 6.488730e+00
1.160000e-01 6.504760e+00 6.504760e+00 6.504960e+00 6.504960e+00
1.180000e-01 6.521580e+00 6.521580e+00 6.521730e+00 6.521730e+00
1.200000e-01 6.538830e+00 6.538830e+00 6.538990e+00 6.538990e+00
1.220000e-01 6.556530e+00 6.556530e+00 6.556750e+00 6.556750e+00
1.240000e-01 6.574780e+00 6.574780e+00 6.575100e+00 6.575100e+00
1.260000e-01 6.593730e+00 6.593730e+00 6.594110e+00 6.594110e+00
1.280000e-01 6.613490e+00 6.613490e+00 6.613850e+00 6.613850e+00
1.300000e-01 6.634050e+00 6.634050e+00 6.634300e+00 6.634300e+00
1.320000e-01 6.655260e+00 6.655260e+00 6.655310e+00 6.655310e+00
1.340000e-01 6.676860e+00 6.676860e+00 6.676640e+00 6.676640e+00
1.360000e-01 6.698480e+00 6.698480e+00 6.698010e+00 6.698010e+00
1.380000e-01 6.719780e+00 6.719780e+00 6.719130e+00 6.719130e+00
1.400000e-01 6.740540e+00 6.740530e+00 6.739840e+00 6.739840e+00
1.420000e-01 6.760680e+00 6.760680e+00 6.760090e+00 6.760090e+00
1.440000e-01 6.780360e+00 6.780350e+00 6.779970e+00 6.779970e+00
1.460000e-01 6.799820e+00 6.799820e+00 6.799710e+00 6.799710e+00
1.480000e-01 6.819400e+00 6.819400e+00 6.819560e+00 6.819560e+00
1.500000e-01 6.839440e+00 6.839440e+00 6.839790e+00 6.839790e+00
1.520000e-01 6.860130e+00 6.860130e+00 6.860560e+00 6.860560e+00
1.540000e-01 6.881560e+00 6.881560e+00 6.881950e+00 6.881940e+00
1.560000e-01 6.903660e+00 6.903660e+00 6.903900e+00 6.903900e+00
1.580000e-01 6.926240e+00 6.926240e+00 6.926290e+00 6.926290e+00
1.600000e-01 6.949080e+00 6.949080e+00 6.948960e+00 6.948960e+00
1.620000e-01 6.971990e+00 6.971990e+00 6.971760e+00 6.971760e+00
1.640000e-01 6.994840e+00 6.994840e+00 6.994580e+00 6.994580e+00
1.660000e-01 7.017630e+00 7.017630e+00 7.017420e+00 7.017420e+00
1.680000e-01 7.040420e+00 7.040420e+00 7.040310e+00 7.040310e+00
1.700000e-01 7.063340e+00 7.063340e+00 7.063330e+00 7.063330e+00
1.720000e-01 7.086490e+00 7.086490e+00 7.086520e+00 7.086520e+00
1.740000e-01 7.109910e+00 7.109910e+00 7.109910e+00 7.109910e+00
1.760000e-01 7.133570e+00 7.133570e+00 7.133490e+00 7.133490e+00
1.780000e-01 7.157350e+00 7.157350e+00 7.157170e+00 7.157170e+00
1.800000e-01 7.181140e+00 7.181140e+00 7.180900e+00 7.180900e+00
1.820000e-01 7.204860e+00 7.204860e+00 7.204650e+00 7.204650e+00
1.840000e-01 7.228530e+00 7.228530e+00 7.228460e+00 7.228460e+00
1.860000e-01 7.252290e+00 7.252290e+00 7.252450e+00 7.252450e+00
1.880000e-01 7.276360e+00 7.276360e+00 7.276810e+00 7.276810e+00
1.900000e-01 7.301020e+00 7.301020e+00 7.301740e+00 7.301740e+00
1.920000e-01 7.326530e+00 7.326530e+00 7.327430e+00 7.327430e+00
1.940000e-01 7.353070e+00 7.353070e+00 7.354010e+00 7.354010e+00
1.960000e-01 7.380670e+00 7.380670e+00 7.381490e+00 7.381490e+00
1.980000e-01 7.409230e+00 7.409230e+00 7.409780e+00 7.409780e+00
2.000000e-01 7.438500e+00 7.438490e+00 7.438670e+00 7.438670e+00
2.020000e-01 7.468110e+00 7.468110e+00 7.467880e+00 7.467880e+00
2.040000e-01 7.497720e+00 7.497720e+00 7.497130e+00 7.497130e+00
2.060000e-01 7.527010e+00 7.527010e+00 7.526180e+00 7.526180e+00
2.080000e-01 7.555770e+00 7.555770e+00 7.554840e+00 7.554840e+00
2.100000e-01 7.583930e+00 7.583930e+00 7.583040e+00 7.583040e+00
2.120000e-01 7.611540e+00 7.611530e+00 7.610790e+00 7.610790e+00
2.140000e-01 7.638730e+00 7.638730e+00 7.638160e+00 7.638160e+00
2.160000e-01 7.665660e+00 7.665660e+00 7.665270e+00 7.665270e+00
2.180000e-01 7.692480e+00 7.692480e+00 7.692200e+00 7.692200e+00
2.200000e-01 7.719240e+00 7.719240e+00 7.719030e+00 7.719030e+00
2.220000e-01 7.745990e+00 7.745980e+00 7.745810e+00 7.745810e+00
2.240000e-01 7.772710e+00 7.772710e+00 7.772590e+00 7.772590e+00
2.260000e-01 7.799440e+00 7.799440e+00 7.799420e+00 7.799420e+00
2.280000e-01 7.826250e+00 7.826250e+00 7.826390e+00 7.826390e+00
2.300000e-01 7.853240e+00 7.853240e+00 7.853600e+00 7.853600e+00
2.320000e-01 7.880610e+00 7.880610e+00 7.881200e+00 7.881200e+00
2.340000e-01 7.908530e+00 7.908530e+00 7.909320e+00 7.909320e+00
2.360000e-01 7.937160e+00 7.937160e+00 7.938060e+00 7.938060e+00
2.380000e-01 7.966600e+00 7.966600e+00 7.967470e+00 7.967470e+00
2.400000e-01 7.996810e+00 7.996810e+00 7.997500e+00 7.997500e+00
2.420000e-01 8.027650e+00 8.027650e+00 8.028050e+00 8.028050e+00
2.440000e-01 8.058900e+00 8.058900e+00 8.058950e+00 8.058950e+00
2.460000e-01 8.090280e+00 8.090280e+00 8.090000e+00 8.090000e+00
2.480000e-01 8.121550e+00 8.121550e+00 8.121010e+00 8.121010e+00
2.500000e-01 8.152510e+00 8.152510e+00 8.151860e+00 8.151860e+00
2.520000e-01 8.183090e+00 8.183090e+00 8.182490e+00 8.182490e+00
2.540000e-01 8.213330e+00 8.213330e+00 8.212900e+00 8.212900e+00
2.560000e-01 8.243370e+00 8.243370e+00 8.243200e+00 8.243200e+00
2.580000e-01 8.273410e+00 8.273410e+00 8.273490e+00 8.273490e+00
2.600000e-01 8.303630e+00 8.303620e+00 8.303890e+00 8.303890e+00
2.620000e-01 8.334140e+00 8.334130e+00 8.334500e+00 8.334500e+00
2.640000e-01 8.364990e+00 8.364980e+00 8.365350e+00 8.365350e+00
2.660000e-01 8.396160e+00 8.396150e+00 8.396460e+00 8.396460e+00
2.680000e-01 8.427590e+00 8.427590e+00 8.427800e+00 8.427800e+00
2.700000e-01 8.459210e+00 8.459210e+00 8.459340e+00 8.459340e+00
2.720000e-01 8.490970e+00 8.490970e+00 8.491040e+00 8.491040e+00
2.740000e-01 8.522820e+00 8.522820e+00 8.522850e+00 8.522850e+00
2.760000e-01 8.554760e+00 8.554760e+00 8.554760e+00 8.554760e+00
2.780000e-01 8.586780e+00 8.586770e+00 8.586720e+00 8.586720e+00
2.800000e-01 8.618850e+00 8.618840e+00 8.618680e+00 8.618680e+00
2.820000e-01 8.650900e+00 8.650900e+00 8.650540e+00 8.650540e+00
2.840000e-01 8.682810e+00 8.682800e+00 8.682210e+00 8.682210e+00
2.860000e-01 8.714400e+00 8.714400e+00 8.713550e+00 8.713550e+00
2.880000e-01 8.745510e+00 8.745510e+00 8.744450e+00 8.744450e+00
2.900000e-01 8.775980e+00 8.775980e+00 8.774800e+00 8.774800e+00
2.920000e-01 8.805730e+00 8.805720e+00 8.804590e+00 8.804590e+00
2.940000e-01 8.834750e+00 8.834740e+00 8.833830e+00 8.833830e+00
2.960000e-01 8.863170e+00 8.863160e+00 8.862670e+00 8.862670e+00
2.980000e-01 8.891240e+00 8.891240e+00 8.891290e+00 8.891290e+00
3.000000e-01 8.919300e+00 8.919300e+00 8.919940e+00 8.919940e+00
3.020000e-01 8.947710e+00 8.947710e+00 8.948890e+00 8.948890e+00
3.040000e-01 8.976780e+00 8.976780e+00 8.978360e+00 8.978360e+00
3.060000e-01 9.006740e+00 9.006740e+00 9.008540e+00 9.008540e+00
3.080000e-01 9.037700e+00 9.037700e+00 9.039540e+00 9.039540e+00
3.100000e-01 9.069690e+00 9.069680e+00 9.071370e+00 9.071370e+00
3.120000e-01 9.102600e+00 9.102600e+00 9.103980e+00 9.103980e+00
3.140000e-01 9.136270e+00 9.136270e+00 9.137250e+00 9.137250e+00
3.160000e-01 9.170460e+00 9.170460e+00 9.170980e+00 9.170980e+00
3.180000e-01 9.204920e+00 9.204920e+00 9.204990e+00 9.204990e+00
3.200000e-01 9.239400e+00 9.239390e+00 9.239050e+00 9.239060e+00
3.220000e-01 9.273670e+00 9.273670e+00 9.272970e+00 9.272970e+00
3.240000e-01 9.307550e+00 9.307540e+00 9.306540e+00 9.306540e+00
3.260000e-01 9.340860e+00 9.340860e+00 9.339620e+00 9.339620e+00
3.280000e-01 9.373480e+00 9.373480e+00 9.372050e+00 9.372050e+00
3.300000e-01 9.405310e+00 9.405300e+00 9.403750e+00 9.403750e+00
3.320000e-01 9.436270e+00 9.436270e+00 9.434670e+00 9.434670e+00
3.340000e-01 9.466330e+00 9.466320e+00 9.464780e+00 9.464780e+00
3.360000e-01 9.495480e+00 9.495480e+00 9.494120e+00 9.494120e+00
3.380000e-01 9.523810e+00 9.523810e+00 9.522800e+00 9.522800e+00
3.400000e-01 9.551480e+00 9.551480e+00 9.550980e+00 9.550980e+00
3.420000e-01 9.578760e+00 9.578760e+00 9.578860e+00 9.578860e+00
3.440000e-01 9.605980e+00 9.605970e+00 9.606670e+00 9.606670e+00
3.460000e-01 9.633430e+00 9.633430e+00 9.634640e+00 9.634640e+00
3.480000e-01 9.661410e+00 9.661400e+00 9.662960e+00 9.662960e+00
3.500000e-01 9.699070e+00 9.699120e+00 9.698510e+00 9.698520e+00
3.520000e-01 9.812850e+00 9.812900e+00 9.812450e+00 9.812460e+00
3.540000e-01 9.927410e+00 9.927460e+00 9.927020e+00 9.927020e+00
3.560000e-01 1.004270e+01 1.004280e+01 1.004220e+01 1.004220e+01
3.580000e-01 1.016070e+01 1.016080e+01 1.016030e+01 1.016030e+01
3.600000e-01 1.028040e+01 1.028040e+01 1.028010e+01 1.028010e+01
3.620000e-01 1.040070e+01 1.040080e+01 1.040090e+01 1.040090e+01
3.640000e-01 1.052200e+01 1.052210e+01 1.052290e+01 1.052290e+01
3.660000e-01 1.064460e+01 1.064470e+01 1.064630e+01 1.064630e+01
3.680000e-01 1.076950e+01 1.076960e+01 1.077190e+01 1.077190e+01
3.700000e-01 1.089950e+01 1.089950e+01 1.090220e+01 1.090220e+01
3.720000e-01 1.103190e+01 1.103190e+01 1.103440e+01 1.103450e+01
3.740000e-01 1.116670e+01 1.116670e+01 1.116860e+01 1.116860e+01
3.760000e-01 1.130350e+01 1.130360e+01 1.130450e+01 1.130450e+01
3.780000e-01 1.144290e+01 1.144290e+01 1.144270e+01 1.144270e+01
3.800000e-01 1.158620e+01 1.158620e+01 1.158470e+01 1.158470e+01
3.820000e-01 1.172990e+01 1.172990e+01 1.172730e+01 1.172730e+01
3.840000e-01 1.187330e+01 1.187330e+01 1.187020e+01 1.187030e+01
3.860000e-01 1.201620e+01 1.201620e+01 1.201330e+01 1.201330e+01
3.880000e-01 1.215870e+01 1.215870e+01 1.215650e+01 1.215650e+01
3.900000e-01 1.230510e+01 1.230510e+01 1.230380e+01 1.230380e+01
3.920000e-01 1.245260e+01 1.245260e+01 1.245230e+01 1.245230e+01
3.940000e-01 1.260110e+01 1.260110e+01 1.260160e+01 1.260160e+01
3.960000e-01 1.275120e+01 1.275120e+01 1.275200e+01 1.275200e+01
3.980000e-01 1.290290e+01 1.290300e+01 1.290370e+01 1.290370e+01
4.000000e-01 1.305690e+01 1.305690e+01 1.305730e+01 1.305730e+01
4.020000e-01 1.321620e+01 1.321610e+01 1.321630e+01 1.321630e+01
4.040000e-01 1.337660e+01 1.337660e+01 1.337670e+01 1.337670e+01
4.060000e-01 1.353830e+01 1.353830e+01 1.353870e+01 1.353870e+01
4.080000e-01 1.370120e+01 1.370120e+01 1.370210e+01 1.370210e+01
4.100000e-01 1.386570e+01 1.386580e+01 1.386730e+01 1.386730e+01
4.120000e-01 1.403240e+01 1.403230e+01 1.403440e+01 1.403440e+01
4.140000e-01 1.420620e+01 1.420610e+01 1.420840e+01 1.420840e+01
4.160000e-01 1.438260e+01 1.438250e+01 1.438440e+01 1.438440e+01
4.180000e-01 1.456130e+01 1.456130e+01 1.456220e+01 1.456220e+01
4.200000e-01 1.474210e+01 1.474200e+01 1.474150e+01 1.474150e+01
4.220000e-01 1.492410e+01 1.492410e+01 1.492200e+01 1.492200e+01
4.240000e-01 1.510650e+01 1.510650e+01 1.510320e+01 1.510320e+01
4.260000e-01 1.529340e+01 1.529330e+01 1.528960e+01 1.528960e+01
4.280000e-01 1.548100e+01 1.548090e+01 1.547750e+01 1.547760e+01
4.300000e-01 1.566830e+01 1.566820e+01 1.566590e+01 1.566600e+01
4.320000e-01 1.585580e+01 1.585570e+01 1.585510e+01 1.585510e+01
4.340000e-01 1.604420e+01 1.604410e+01 1.604530e+01 1.604530e+01
4.360000e-01 1.623440e+01 1.623430e+01 1.623710e+01 1.623710e+01
4.380000e-01 1.643220e+01 1.643200e+01 1.643570e+01 1.643580e+01
4.400000e-01 1.663510e+01 1.663490e+01 1.663870e+01 1.663870e+01
4.420000e-01 1.684120e+01 1.684100e+01 1.684410e+01 1.684420e+01
4.440000e-01 1.705000e+01 1.704990e+01 1.705190e+01 1.705190e+01
4.460000e-01 1.726100e+01 1.726090e+01 1.726180e+01 1.726180e+01
4.480000e-01 1.747360e+01 1.747340e+01 1.747360e+01 1.747360e+01
4.500000e-01 1.769120e+01 1.769090e+01 1.769080e+01 1.769080e+01
4.520000e-01 1.791390e+01 1.791360e+01 1.791360e+01 1.791360e+01
4.540000e-01 1.813800e+01 1.813770e+01 1.813790e+01 1.813800e+01
4.560000e-01 1.836380e+01 1.836350e+01 1.836390e+01 1.836390e+01
4.580000e-01 1.859130e+01 1.859110e+01 1.859130e+01 1.859130e+01
4.600000e-01 1.882070e+01 1.882050e+01 1.881990e+01 1.882000e+01
4.620000e-01 1.905740e+01 1.905700e+01 1.905540e+01 1.905540e+01
4.640000e-01 1.929800e+01 1.929750e+01 1.929440e+01 1.929450e+01
4.660000e-01 1.953890e+01 1.953850e+01 1.953410e+01 1.953410e+01
4.680000e-01 1.977940e+01 1.977900e+01 1.977400e+01 1.977400e+01
4.700000e-01 2.001900e+01 2.001860e+01 2.001400e+01 2.001410e+01
4.720000e-01 2.025770e+01 2.025740e+01 2.025440e+01 2.025450e+01
4.740000e-01 2.049710e+01 2.049640e+01 2.049630e+01 2.049630e+01
4.760000e-01 2.074620e+01 2.074550e+01 2.074830e+01 2.074830e+01
4.780000e-01 2.099770e+01 2.099700e+01 2.100250e+01 2.100260e+01
4.800000e-01 2.125300e+01 2.125240e+01 2.125960e+01 2.125970e+01
4.820000e-01 2.151290e+01 2.151220e+01 2.152000e+01 2.152000e+01
4.840000e-01 2.177750e+01 2.177690e+01 2.178380e+01 2.178380e+01
4.860000e-01 2.204640e+01 2.204590e+01 2.205090e+01 2.205090e+01
4.880000e-01 2.231880e+01 2.231830e+01 2.232110e+01 2.232110e+01
4.900000e-01 2.260410e+01 2.260300e+01 2.260410e+01 2.260410e+01
4.920000e-01 2.289110e+01 2.289000e+01 2.288940e+01 2.288940e+01
4.940000e-01 2.317880e+01 2.317780e+01 2.317640e+01 2.317650e+01
4.960000e-01 2.346710e+01 2.346610e+01 2.346490e+01 2.346490e+01
4.980000e-01 2.375600e+01 2.375510e+01 2.375450e+01 2.375450e+01
5.000000e-01 2.404600e+01 2.404510e+01 2.404520e+01 2.404520e+01
5.020000e-01 2.434780e+01 2.434640e+01 2.434720e+01 2.434730e+01
5.040000e-01 2.465320e+01 2.465190e+01 2.465220e+01 2.465230e+01
5.060000e-01 2.496020e+01 2.495890e+01 2.495820e+01 2.495820e+01
5.080000e-01 2.526810e+01 2.526690e+01 2.526480e+01 2.526490e+01
5.100000e-01 2.557610e+01 2.557500e+01 2.557190e+01 2.557200e+01
5.120000e-01 2.588350e+01 2.588240e+01 2.587940e+01 2.587950e+01
5.140000e-01 2.620450e+01 2.620260e+01 2.620110e+01 2.620120e+01
5.160000e-01 2.652590e+01 2.652400e+01 2.652500e+01 2.652500e+01
5.180000e-01 2.684830e+01 2.684640e+01 2.685030e+01 2.685040e+01
5.200000e-01 2.717280e+01 2.717100e+01 2.717780e+01 2.717790e+01
5.220000e-01 2.750090e+01 2.749910e+01 2.750790e+01 2.750800e+01
5.240000e-01 2.783360e+01 2.783180e+01 2.784110e+01 2.784110e+01
5.260000e-01 2.817100e+01 2.816930e+01 2.817720e+01 2.817730e+01
5.280000e-01 2.851950e+01 2.851660e+01 2.852240e+01 2.852240e+01
5.300000e-01 2.887920e+01 2.887630e+01 2.887840e+01 2.887850e+01
5.320000e-01 2.924050e+01 2.923760e+01 2.923620e+01 2.923630e+01
5.340000e-01 2.960180e+01 2.959900e+01 2.959510e+01 2.959510e+01
5.360000e-01 2.996190e+01 2.995910e+01 2.995440e+01 2.995450e+01
5.380000e-01 3.032040e+01 3.031760e+01 3.031400e+01 3.031410e+01
5.400000e-01 3.069190e+01 3.068820e+01 3.068820e+01 3.068830e+01
5.420000e-01 3.106590e+01 3.106230e+01 3.106500e+01 3.106510e+01
5.440000e-01 3.144160e+01 3.143800e+01 3.144310e+01 3.144320e+01
5.460000e-01 3.181990e+01 3.181630e+01 3.182260e+01 3.182270e+01
5.480000e-01 3.220120e+01 3.219760e+01 3.220370e+01 3.220380e+01
5.500000e-01 3.258500e+01 3.258150e+01 3.258630e+01 3.258640e+01
5.520000e-01 3.297050e+01 3.296700e+01 3.297040e+01 3.297050e+01
5.540000e-01 3.335670e+01 3.335300e+01 3.335620e+01 3.335630e+01
5.560000e-01 3.376110e+01 3.375670e+01 3.376120e+01 3.376130e+01
5.580000e-01 3.416580e+01 3.416140e+01 3.416770e+01 3.416780e+01
5.600000e-01 3.457170e+01 3.456700e+01 3.457670e+01 3.457680e+01
5.620000e-01 3.498210e+01 3.497690e+01 3.499010e+01 3.499020e+01
5.640000e-01 3.539630e+01 3.539120e+01 3.540630e+01 3.540640e+01
5.660000e-01 3.583530e+01 3.582880e+01 3.584470e+01 3.584470e+01
5.680000e-01 3.627950e+01 3.627310e+01 3.628660e+01 3.628670e+01
5.700000e-01 3.672810e+01 3.672170e+01 3.673090e+01 3.673100e+01
5.720000e-01 3.717930e+01 3.717290e+01 3.717650e+01 3.717660e+01
5.740000e-01 3.763050e+01 3.762420e+01 3.762220e+01 3.762230e+01
5.760000e-01 3.807940e+01 3.807320e+01 3.806710e+01 3.806720e+01
5.780000e-01 3.852400e+01 3.851790e+01 3.851030e+01 3.851040e+01
5.800000e-01 3.896710e+01 3.895930e+01 3.895550e+01 3.895560e+01
5.820000e-01 3.942500e+01 3.941720e+01 3.941670e+01 3.941680e+01
5.840000e-01 3.988070e+01 3.987290e+01 3.987670e+01 3.987690e+01
5.860000e-01 4.033590e+01 4.032820e+01 4.033610e+01 4.033630e+01
5.880000e-01 4.079240e+01 4.078480e+01 4.079540e+01 4.079560e+01
5.900000e-01 4.125130e+01 4.124350e+01 4.125570e+01 4.125580e+01
5.920000e-01 4.173810e+01 4.172670e+01 4.174200e+01 4.174210e+01
5.940000e-01 4.222710e+01 4.221570e+01 4.222960e+01 4.222970e+01
5.960000e-01 4.271700e+01 4.270560e+01 4.271830e+01 4.271840e+01
5.980000e-01 4.320690e+01 4.319540e+01 4.320820e+01 4.320830e+01
6.000000e-01 4.369630e+01 4.368480e+01 4.369920e+01 4.369930e+01
6.020000e-01 4.418580e+01 4.417440e+01 4.419150e+01 4.419160e+01
6.040000e-01 4.467660e+01 4.466510e+01 4.468540e+01 4.468550e+01
6.060000e-01 4.519070e+01 4.517660e+01 4.520110e+01 4.520120e+01
6.080000e-01 4.571490e+01 4.570070e+01 4.572520e+01 4.572530e+01
6.100000e-01 4.624330e+01 4.622920e+01 4.625100e+01 4.625110e+01
6.120000e-01 4.677500e+01 4.676090e+01 4.677780e+01 4.677790e+01
6.140000e-01 4.730800e+01 4.729390e+01 4.730450e+01 4.730460e+01
6.160000e-01 4.783920e+01 4.782520e+01 4.782980e+01 4.782990e+01
6.180000e-01 4.836590e+01 4.835200e+01 4.835280e+01 4.835290e+01
6.200000e-01 4.888990e+01 4.887270e+01 4.887730e+01 4.887740e+01
6.220000e-01 4.943180e+01 4.941470e+01 4.942220e+01 4.942230e+01
6.240000e-01 4.996930e+01 4.995160e+01 4.996450e+01 4.996450e+01
6.260000e-01 5.050830e+01 5.048840e+01 5.051020e+01 5.051020e+01
6.280000e-01 5.104670e+01 5.102680e+01 5.105460e+01 5.105450e+01
6.300000e-01 5.160540e+01 5.158170e+01 5.161630e+01 5.161620e+01
6.320000e-01 5.218090e+01 5.215700e+01 5.219180e+01 5.219170e+01
6.340000e-01 5.275890e+01 5.273500e+01 5.276730e+01 5.276720e+01
6.360000e-01 5.333790e+01 5.331400e+01 5.334230e+01 5.334220e+01
6.380000e-01 5.391580e+01 5.389190e+01 5.391630e+01 5.391620e+01
6.400000e-01 5.449050e+01 5.446670e+01 5.448870e+01 5.448860e+01
6.420000e-01 5.506120e+01 5.503740e+01 5.505910e+01 5.505900e+01
6.440000e-01 5.563580e+01 5.560720e+01 5.563560e+01 5.563540e+01
6.460000e-01 5.623340e+01 5.620470e+01 5.623540e+01 5.623520e+01
6.480000e-01 5.682950e+01 5.680080e+01 5.683290e+01 5.683280e+01
6.500000e-01 5.742510e+01 5.739630e+01 5.742820e+01 5.742800e+01
6.520000e-01 5.802040e+01 5.799150e+01 5.802060e+01 5.802040e+01
6.540000e-01 5.861420e+01 5.858520e+01 5.860970e+01 5.860950e+01
6.560000e-01 5.920460e+01 5.917550e+01 5.919450e+01 5.919440e+01
6.580000e-01 5.978870e+01 5.975960e+01 5.977450e+01 5.977430e+01
6.600000e-01 6.039590e+01 6.036070e+01 6.038100e+01 6.038070e+01
6.620000e-01 6.099740e+01 6.096210e+01 6.098590e+01 6.098560e+01
6.640000e-01 6.159070e+01 6.155530e+01 6.158580e+01 6.158550e+01
6.660000e-01 6.217790e+01 6.214250e+01 6.218140e+01 6.218110e+01
6.680000e-01 6.276210e+01 6.272660e+01 6.277370e+01 6.277350e+01
6.700000e-01 6.334620e+01 6.331050e+01 6.336370e+01 6.336340e+01
6.720000e-01 6.393210e+01 6.389640e+01 6.395190e+01 6.395170e+01
6.740000e-01 6.454790e+01 6.450480e+01 6.456990e+01 6.456910e+01
6.760000e-01 6.517650e+01 6.513330e+01 6.519930e+01 6.519850e+01
6.780000e-01 6.580860e+01 6.576020e+01 6.582850e+01 6.582770e+01
6.800000e-01 6.644460e+01 6.639610e+01 6.645630e+01 6.645550e+01
6.820000e-01 6.707630e+01 6.702780e+01 6.708150e+01 6.708060e+01
6.840000e-01 6.774200e+01 6.768520e+01 6.774380e+01 6.774290e+01
6.860000e-01 6.840280e+01 6.834590e+01 6.840410e+01 6.840310e+01
6.880000e-01 6.905640e+01 6.899940e+01 6.905860e+01 6.905760e+01
6.900000e-01 6.970390e+01 6.964680e+01 6.970670e+01 6.970570e+01
6.920000e-01 7.034630e+01 7.028910e+01 7.034780e+01 7.034680e+01
6.940000e-01 7.098350e+01 7.092630e+01 7.098110e+01 7.098000e+01
6.960000e-01 7.161440e+01 7.155710e+01 7.160570e+01 7.160460e+01
6.980000e-01 7.227460e+01 7.220710e+01 7.225700e+01 7.225580e+01
7.000000e-01 7.293030e+01 7.286260e+01 7.290810e+01 7.290680e+01
7.020000e-01 7.357050e+01 7.350270e+01 7.354810e+01 7.354670e+01
7.040000e-01 7.419430e+01 7.412640e+01 7.417690e+01 7.417560e+01
7.060000e-01 7.480320e+01 7.473520e+01 7.479540e+01 7.479400e+01
7.080000e-01 7.540040e+01 7.533230e+01 7.540470e+01 7.540330e+01
7.100000e-01 7.599010e+01 7.592180e+01 7.600620e+01 7.600480e+01
7.120000e-01 7.660720e+01 7.652640e+01 7.663140e+01 7.662970e+01
7.140000e-01 7.724220e+01 7.716100e+01 7.727010e+01 7.726840e+01
7.160000e-01 7.787760e+01 7.779620e+01 7.790380e+01 7.790200e+01
7.180000e-01 7.851230e+01 7.843070e+01 7.853220e+01 7.853040e+01
7.200000e-01 7.914340e+01 7.906160e+01 7.915470e+01 7.915290e+01
7.220000e-01 7.976670e+01 7.968480e+01 7.977030e+01 7.976840e+01
7.240000e-01 8.037890e+01 8.029690e+01 8.037780e+01 8.037590e+01
7.260000e-01 8.099550e+01 8.089890e+01 8.099450e+01 8.099240e+01
7.280000e-01 8.163350e+01 8.153680e+01 8.163580e+01 8.163370e+01
7.300000e-01 8.245050e+01 8.244560e+01 8.243280e+01 8.242930e+01
7.320000e-01 8.345950e+01 8.345460e+01 8.344160e+01 8.343790e+01
7.340000e-01 8.446790e+01 8.446290e+01 8.445150e+01 8.444760e+01
7.360000e-01 8.547630e+01 8.547120e+01 8.546210e+01 8.545810e+01
7.380000e-01 8.648520e+01 8.648000e+01 8.647350e+01 8.646930e+01
7.400000e-01 8.749520e+01 8.749000e+01 8.748570e+01 8.748130e+01
7.420000e-01 8.850650e+01 8.850120e+01 8.849890e+01 8.849430e+01
7.440000e-01 8.951890e+01 8.951350e+01 8.951310e+01 8.950840e+01
7.460000e-01 9.053210e+01 9.052670e+01 9.052880e+01 9.052390e+01
7.480000e-01 9.154630e+01 9.154080e+01 9.154630e+01 9.154110e+01
7.500000e-01 9.256180e+01 9.255620e+01 9.256600e+01 9.256060e+01
7.520000e-01 9.357940e+01 9.357380e+01 9.358830e+01 9.358270e+01
7.540000e-01 9.460020e+01 9.459460e+01 9.461370e+01 9.460790e+01
7.560000e-01 9.562550e+01 9.561980e+01 9.564270e+01 9.563660e+01
7.580000e-01 9.665640e+01 9.665070e+01 9.667520e+01 9.666890e+01
7.600000e-01 9.769350e+01 9.768780e+01 9.771140e+01 9.770480e+01
7.620000e-01 9.873640e+01 9.873060e+01 9.875070e+01 9.874390e+01
7.640000e-01 9.978360e+01 9.977780e+01 9.979260e+01 9.978550e+01
7.660000e-01 1.008330e+02 1.008270e+02 1.008360e+02 1.008290e+02
7.680000e-01 1.018830e+02 1.018770e+02 1.018800e+02 1.018730e+02
7.700000e-01 1.029300e+02 1.029240e+02 1.029240e+02 1.029160e+02
7.720000e-01 1.039740e+02 1.039680e+02 1.039660e+02 1.039580e+02
7.740000e-01 1.050130e+02 1.050080e+02 1.050080e+02 1.049990e+02
7.760000e-01 1.060490e+02 1.060440e+02 1.060470e+02 1.060380e+02
7.780000e-01 1.070830e+02 1.070770e+02 1.070840e+02 1.070750e+02
7.800000e-01 1.081150e+02 1.081090e+02 1.081190e+02 1.081100e+02
7.820000e-01 1.091460e+02 1.091410e+02 1.091530e+02 1.091440e+02
7.840000e-01 1.101780e+02 1.101730e+02 1.101850e+02 1.101750e+02
7.860000e-01 1.112090e+02 1.112040e+02 1.112150e+02 1.112050e+02
7.880000e-01 1.122390e+02 1.122340e+02 1.122430e+02 1.122330e+02
7.900000e-01 1.132670e+02 1.132620e+02 1.132680e+02 1.132570e+02
7.920000e-01 1.142910e+02 1.142860e+02 1.142900e+02 1.142780e+02
7.940000e-01 1.153120e+02 1.153070e+02 1.153070e+02 1.152950e+02
7.960000e-01 1.163270e+02 1.163230e+02 1.163190e+02 1.163070e+02
7.980000e-01 1.173370e+02 1.173330e+02 1.173250e+02 1.173130e+02
8.000000e-01 1.183410e+02 1.183360e+02 1.183240e+02 1.183110e+02
8.020000e-01 1.193360e+02 1.193320e+02 1.193140e+02 1.193010e+02
8.040000e-01 1.203220e+02 1.203180e+02 1.202950e+02 1.202820e+02
8.060000e-01 1.212970e+02 1.212940e+02 1.212650e+02 1.212520e+02
8.080000e-01 1.222590e+02 1.222550e+02 1.222250e+02 1.222110e+02
8.100000e-01 1.232050e+02 1.232020e+02 1.231720e+02 1.231580e+02
8.120000e-01 1.241360e+02 1.241330e+02 1.241080e+02 1.240940e+02
8.140000e-01 1.250530e+02 1.250500e+02 1.250330e+02 1.250190e+02
8.160000e-01 1.259570e+02 1.259550e+02 1.259490e+02 1.259340e+02
8.180000e-01 1.268520e+02 1.268490e+02 1.268570e+02 1.268410e+02
8.200000e-01 1.277400e+02 1.277380e+02 1.277580e+02 1.277420e+02
8.220000e-01 1.286250e+02 1.286230e+02 1.286550e+02 1.286390e+02
8.240000e-01 1.295100e+02 1.295090e+02 1.295490e+02 1.295320e+02
8.260000e-01 1.303980e+02 1.303970e+02 1.304410e+02 1.304240e+02
8.280000e-01 1.312870e+02 1.312870e+02 1.313310e+02 1.313140e+02
8.300000e-01 1.321800e+02 1.321790e+02 1.322210e+02 1.322030e+02
8.320000e-01 1.330740e+02 1.330740e+02 1.331100e+02 1.330920e+02
8.340000e-01 1.339680e+02 1.339690e+02 1.339960e+02 1.339780e+02
8.360000e-01 1.348610e+02 1.348620e+02 1.348800e+02 1.348610e+02
8.380000e-01 1.357510e+02 1.357520e+02 1.357580e+02 1.357390e+02
8.400000e-01 1.366350e+02 1.366360e+02 1.366290e+02 1.366090e+02
8.420000e-01 1.375100e+02 1.375120e+02 1.374910e+02 1.374710e+02
8.440000e-01 1.383730e+02 1.383750e+02 1.383410e+02 1.383210e+02
8.460000e-01 1.392210e+02 1.392240e+02 1.391770e+02 1.391570e+02
8.480000e-01 1.400520e+02 1.400550e+02 1.399980e+02 1.399770e+02
8.500000e-01 1.408610e+02 1.408650e+02 1.408010e+02 1.407790e+02
8.520000e-01 1.416470e+02 1.416510e+02 1.415850e+02 1.415640e+02
8.540000e-01 1.424090e+02 1.424140e+02 1.423510e+02 1.423290e+02
8.560000e-01 1.431490e+02 1.431550e+02 1.430980e+02 1.430760e+02
8.580000e-01 1.438680e+02 1.438740e+02 1.438280e+02 1.438060e+02
8.600000e-01 1.445680e+02 1.445750e+02 1.445430e+02 1.445200e+02
8.620000e-01 1.452540e+02 1.452620e+02 1.452430e+02 1.452200e+02
8.640000e-01 1.459280e+02 1.459370e+02 1.459300e+02 1.459070e+02
8.660000e-01 1.465950e+02 1.466030e+02 1.466080e+02 1.465840e+02
8.680000e-01 1.472550e+02 1.472650e+02 1.472770e+02 1.472530e+02
8.700000e-01 1.479120e+02 1.479220e+02 1.479390e+02 1.479150e+02
8.720000e-01 1.485660e+02 1.485760e+02 1.485950e+02 1.485700e+02
8.740000e-01 1.492170e+02 1.492280e+02 1.492440e+02 1.492190e+02
8.760000e-01 1.498650e+02 1.498770e+02 1.498880e+02 1.498630e+02
8.780000e-01 1.505100e+02 1.505220e+02 1.505240e+02 1.504990e+02
8.800000e-01 1.511490e+02 1.511620e+02 1.511530e+02 1.511270e+02
8.820000e-01 1.517790e+02 1.517930e+02 1.517720e+02 1.517460e+02
8.840000e-01 1.523990e+02 1.524140e+02 1.523810e+02 1.523550e+02
8.860000e-01 1.530050e+02 1.530200e+02 1.529780e+02 1.529520e+02
8.880000e-01 1.535960e+02 1.536120e+02 1.535620e+02 1.535360e+02
8.900000e-01 1.541690e+02 1.541860e+02 1.541330e+02 1.541060e+02
8.920000e-01 1.547240e+02 1.547420e+02 1.546890e+02 1.546620e+02
8.940000e-01 1.552620e+02 1.552800e+02 1.552310e+02 1.552040e+02
8.960000e-01 1.557830e+02 1.558020e+02 1.557600e+02 1.557330e+02
8.980000e-01 1.562900e+02 1.563100e+02 1.562760e+02 1.562480e+02
9.000000e-01 1.567840e+02 1.568050e+02 1.567800e+02 1.567530e+02
9.020000e-01 1.572700e+02 1.572910e+02 1.572750e+02 1.572470e+02
9.040000e-01 1.577480e+02 1.577700e+02 1.577610e+02 1.577330e+02
9.060000e-01 1.582200e+02 1.582430e+02 1.582390e+02 1.582110e+02
9.080000e-01 1.586890e+02 1.587130e+02 1.587100e+02 1.586820e+02
9.100000e-01 1.591540e+02 1.591790e+02 1.591740e+02 1.591460e+02
9.120000e-01 1.596170e+02 1.596430e+02 1.596310e+02 1.596020e+02
9.140000e-01 1.600760e+02 1.601020e+02 1.600790e+02 1.600510e+02
9.160000e-01 1.605280e+02 1.605550e+02 1.605190e+02 1.604910e+02
9.180000e-01 1.609720e+02 1.610000e+02 1.609480e+02 1.609200e+02
9.200000e-01 1.614040e+02 1.614330e+02 1.613640e+02 1.613350e+02
9.220000e-01 1.618210e+02 1.618510e+02 1.617640e+02 1.617360e+02
9.240000e-01 1.622180e+02 1.622490e+02 1.621480e+02 1.621200e+02
9.260000e-01 1.625930e+02 1.626240e+02 1.625130e+02 1.624850e+02
9.280000e-01 1.629420e+02 1.629740e+02 1.628590e+02 1.628310e+02
9.300000e-01 1.632650e+02 1.632970e+02 1.631860e+02 1.631580e+02
9.320000e-01 1.635620e+02 1.635960e+02 1.634940e+02 1.634660e+02
9.340000e-01 1.638380e+02 1.638720e+02 1.637840e+02 1.637560e+02
9.360000e-01 1.640940e+02 1.641290e+02 1.640600e+02 1.640320e+02
9.380000e-01 1.643360e+02 1.643720e+02 1.643230e+02 1.642940e+02
9.400000e-01 1.645690e+02 1.646060e+02 1.645750e+02 1.645470e+02
9.420000e-01 1.647960e+02 1.648340e+02 1.648210e+02 1.647930e+02
9.440000e-01 1.650230e+02 1.650620e+02 1.650610e+02 1.650340e+02
9.460000e-01 1.652510e+02 1.652910e+02 1.653000e+02 1.652720e+02
9.480000e-01 1.654830e+02 1.655230e+02 1.655370e+02 1.655090e+02
9.500000e-01 1.657190e+02 1.657600e+02 1.657740e+02 1.657470e+02
9.520000e-01 1.659600e+02 1.660010e+02 1.660120e+02 1.659850e+02
9.540000e-01 1.662050e+02 1.662480e+02 1.662510e+02 1.662230e+02
9.560000e-01 1.664550e+02 1.664980e+02 1.664880e+02 1.664610e+02
9.580000e-01 1.667050e+02 1.667500e+02 1.667240e+02 1.666970e+02
9.600000e-01 1.669550e+02 1.670000e+02 1.669550e+02 1.669280e+02
9.620000e-01 1.672000e+02 1.672460e+02 1.671790e+02 1.671530e+02
9.640000e-01 1.674360e+02 1.674820e+02 1.673950e+02 1.673680e+02
9.660000e-01 1.676580e+02 1.677060e+02 1.675980e+02 1.675720e+02
9.680000e-01 1.678630e+02 1.679110e+02 1.677880e+02 1.677620e+02
9.700000e-01 1.680460e+02 1.680950e+02 1.679620e+02 1.679360e+02
9.720000e-01 1.682060e+02 1.682560e+02 1.681190e+02 1.680930e+02
9.740000e-01 1.683430e+02 1.683930e+02 1.682590e+02 1.682340e+02
9.760000e-01 1.684570e+02 1.685080e+02 1.683830e+02 1.683580e+02
9.780000e-01 1.685510e+02 1.686030e+02 1.684910e+02 1.684660e+02
9.800000e-01 1.686300e+02 1.686820e+02 1.685850e+02 1.685610e+02
9.820000e-01 1.686960e+02 1.687490e+02 1.686670e+02 1.686430e+02
9.840000e-01 1.687540e+02 1.688080e+02 1.687390e+02 1.687150e+02
9.860000e-01 1.688070e+02 1.688610e+02 1.688030e+02 1.687790e+02
9.880000e-01 1.688560e+02 1.689110e+02 1.688600e+02 1.688370e+02
9.900000e-01 1.689030e+02 1.689590e+02 1.689120e+02 1.688890e+02
9.920000e-01 1.689490e+02 1.690050e+02 1.689610e+02 1.689380e+02
9.940000e-01 1.689930e+02 1.690500e+02 1.690050e+02 1.689830e+02
9.960000e-01 1.690360e+02 1.690940e+02 1.690470e+02 1.690250e+02
9.980000e-01 1.690780e+02 1.691370e+02 1.690860e+02 1.690640e+02
1.000000e+00 1.691180e+02 1.691770e+02 1.691220e+02 1.691000e+02
1.002000e+00 1.691550e+02 1.692150e+02 1.691530e+02 1.691320e+02
1.004000e+00 1.691890e+02 1.692490e+02 1.691810e+02 1.691600e+02
1.006000e+00 1.692180e+02 1.692790e+02 1.692040e+02 1.691840e+02
1.008000e+00 1.692420e+02 1.693040e+02 1.692220e+02 1.692020e+02
1.010000e+00 1.692590e+02 1.693210e+02 1.692340e+02 1.692140e+02
1.012000e+00 1.692670e+02 1.693300e+02 1.692400e+02 1.692210e+02
1.014000e+00 1.692660e+02 1.693290e+02 1.692410e+02 1.692220e+02
1.016000e+00 1.692550e+02 1.693190e+02 1.692360e+02 1.692170e+02
1.018000e+00 1.692380e+02 1.693020e+02 1.692260e+02 1.692080e+02
1.020000e+00 1.692150e+02 1.692800e+02 1.692120e+02 1.691940e+02
1.022000e+00 1.691900e+02 1.692550e+02 1.691950e+02 1.691770e+02
1.024000e+00 1.691640e+02 1.692300e+02 1.691740e+02 1.691570e+02
1.026000e+00 1.691400e+02 1.692060e+02 1.691520e+02 1.691350e+02
1.028000e+00 1.691180e+02 1.691850e+02 1.691270e+02 1.691100e+02
1.030000e+00 1.690980e+02 1.691660e+02 1.690990e+02 1.690830e+02
1.032000e+00 1.690780e+02 1.691460e+02 1.690690e+02 1.690530e+02
1.034000e+00 1.690550e+02 1.691240e+02 1.690340e+02 1.690190e+02
1.036000e+00 1.690270e+02 1.690960e+02 1.689950e+02 1.689790e+02
1.038000e+00 1.689910e+02 1.690600e+02 1.689490e+02 1.689340e+02
1.040000e+00 1.689450e+02 1.690150e+02 1.688950e+02 1.688810e+02
1.042000e+00 1.688890e+02 1.689580e+02 1.688330e+02 1.688190e+02
1.044000e+00 1.688200e+02 1.688900e+02 1.687620e+02 1.687480e+02
1.046000e+00 1.687390e+02 1.688100e+02 1.686820e+02 1.686690e+02
1.048000e+00 1.686480e+02 1.687190e+02 1.685930e+02 1.685800e+02
1.050000e+00 1.685460e+02 1.686180e+02 1.684950e+02 1.684820e+02
1.052000e+00 1.684350e+02 1.685060e+02 1.683890e+02 1.683770e+02
1.054000e+00 1.683140e+02 1.683860e+02 1.682760e+02 1.682640e+02
1.056000e+00 1.681840e+02 1.682570e+02 1.681580e+02 1.681460e+02
1.058000e+00 1.680490e+02 1.681210e+02 1.680350e+02 1.680240e+02
1.060000e+00 1.679090e+02 1.679820e+02 1.679100e+02 1.678990e+02
1.062000e+00 1.677690e+02 1.678420e+02 1.677840e+02 1.677740e+02
1.064000e+00 1.676310e+02 1.677040e+02 1.676590e+02 1.676490e+02
1.066000e+00 1.675000e+02 1.675730e+02 1.675360e+02 1.675250e+02
1.068000e+00 1.673760e+02 1.674500e+02 1.674150e+02 1.674050e+02
1.070000e+00 1.672620e+02 1.673350e+02 1.672970e+02 1.672880e+02
1.072000e+00 1.671550e+02 1.672290e+02 1.671830e+02 1.671730e+02
1.074000e+00 1.670540e+02 1.671280e+02 1.670710e+02 1.670620e+02
1.076000e+00 1.669560e+02 1.670300e+02 1.669610e+02 1.669520e+02
1.078000e+00 1.668570e+02 1.669320e+02 1.668520e+02 1.668440e+02
1.080000e+00 1.667560e+02 1.668310e+02 1.667430e+02 1.667350e+02
1.082000e+00 1.666510e+02 1.667260e+02 1.666330e+02 1.666260e+02
1.084000e+00 1.665420e+02 1.666170e+02 1.665220e+02 1.665150e+02
1.086000e+00 1.664290e+02 1.665050e+02 1.664080e+02 1.664010e+02
1.088000e+00 1.663140e+02 1.663890e+02 1.662920e+02 1.662850e+02
1.090000e+00 1.661960e+02 1.662710e+02 1.661720e+02 1.661660e+02
1.092000e+00 1.660760e+02 1.661510e+02 1.660490e+02 1.660430e+02
1.094000e+00 1.659530e+02 1.660290e+02 1.659230e+02 1.659170e+02
1.096000e+00 1.658260e+02 1.659020e+02 1.657920e+02 1.657870e+02
1.098000e+00 1.656940e+02 1.657690e+02 1.656580e+02 1.656520e+02
1.100000e+00 1.655550e+02 1.656310e+02 1.655190e+02 1.655140e+02
1.102000e+00 1.654100e+02 1.654860e+02 1.653760e+02 1.653710e+02
1.104000e+00 1.652610e+02 1.653370e+02 1.652300e+02 1.652250e+02
1.106000e+00 1.651080e+02 1.651840e+02 1.650790e+02 1.650750e+02
1.108000e+00 1.649530e+02 1.650280e+02 1.649250e+02 1.649210e+02
1.110000e+00 1.647960e+02 1.648710e+02 1.647670e+02 1.647630e+02
1.112000e+00 1.646370e+02 1.647130e+02 1.646050e+02 1.646010e+02
1.114000e+00 1.644760e+02 1.645510e+02 1.644400e+02 1.644360e+02
1.116000e+00 1.643100e+02 1.643850e+02 1.642710e+02 1.642680e+02
1.118000e+00 1.641380e+02 1.642130e+02 1.640990e+02 1.640960e+02
1.120000e+00 1.639580e+02 1.640330e+02 1.639240e+02 1.639210e+02
1.122000e+00 1.637720e+02 1.638470e+02 1.637470e+02 1.637450e+02
1.124000e+00 1.635800e+02 1.636550e+02 1.635700e+02 1.635680e+02
1.126000e+00 1.633870e+02 1.634620e+02 1.633940e+02 1.633920e+02
1.128000e+00 1.631970e+02 1.632720e+02 1.632200e+02 1.632180e+02
1.130000e+00 1.630130e+02 1.630880e+02 1.630490e+02 1.630470e+02
1.132000e+00 1.628380e+02 1.629130e+02 1.628830e+02 1.628820e+02
1.134000e+00 1.626750e+02 1.627500e+02 1.627230e+02 1.627210e+02
1.136000e+00 1.625240e+02 1.625980e+02 1.625690e+02 1.625670e+02
1.138000e+00 1.623820e+02 1.624560e+02 1.624210e+02 1.624190e+02
1.140000e+00 1.622490e+02 1.623230e+02 1.622780e+02 1.622770e+02
1.142000e+00 1.621220e+02 1.621950e+02 1.621400e+02 1.621390e+02
1.144000e+00 1.619980e+02 1.620720e+02 1.620060e+02 1.620050e+02
1.146000e+00 1.618780e+02 1.619510e+02 1.618740e+02 1.618740e+02
1.148000e+00 1.617590e+02 1.618320e+02 1.617440e+02 1.617430e+02
1.150000e+00 1.616410e+02 1.617140e+02 1.616120e+02 1.616120e+02
1.152000e+00 1.615220e+02 1.615950e+02 1.614780e+02 1.614780e+02
1.154000e+00 1.613990e+02 1.614720e+02 1.613410e+02 1.613410e+02
1.156000e+00 1.612700e+02 1.613420e+02 1.611980e+02 1.611980e+02
1.158000e+00 1.611310e+02 1.612030e+02 1.610480e+02 1.610480e+02
1.160000e+00 1.609790e+02 1.610510e+02 1.608920e+02 1.608920e+02
1.162000e+00 1.608130e+02 1.608850e+02 1.607280e+02 1.607280e+02
1.164000e+00 1.606330e+02 1.607040e+02 1.605570e+02 1.605580e+02
1.166000e+00 1.604400e+02 1.605100e+02 1.603810e+02 1.603820e+02
1.168000e+00 1.602380e+02 1.603090e+02 1.602010e+02 1.602010e+02
1.170000e+00 1.600330e+02 1.601030e+02 1.600180e+02 1.600190e+02
1.172000e+00 1.598290e+02 1.598990e+02 1.598350e+02 1.598360e+02
1.174000e+00 1.596310e+02 1.597010e+02 1.596540e+02 1.596550e+02
1.176000e+00 1.594420e+02 1.595120e+02 1.594760e+02 1.594770e+02
1.178000e+00 1.592650e+02 1.593340e+02 1.593020e+02 1.593030e+02
1.180000e+00 1.590970e+02 1.591660e+02 1.591330e+02 1.591340e+02
1.182000e+00 1.589390e+02 1.590080e+02 1.589700e+02 1.589700e+02
1.184000e+00 1.587890e+02 1.588570e+02 1.588110e+02 1.588120e+02
1.186000e+00 1.586440e+02 1.587120e+02 1.586570e+02 1.586570e+02
1.188000e+00 1.585030e+02 1.585710e+02 1.585060e+02 1.585070e+02
1.190000e+00 1.583650e+02 1.584320e+02 1.583580e+02 1.583590e+02
1.192000e+00 1.582280e+02 1.582950e+02 1.582120e+02 1.582130e+02
1.194000e+00 1.580910e+02 1.581570e+02 1.580660e+02 1.580670e+02
1.196000e+00 1.579530e+02 1.580180e+02 1.579200e+02 1.579220e+02
1.198000e+00 1.578110e+02 1.578770e+02 1.577740e+02 1.577750e+02
1.200000e+00 1.576670e+02 1.577320e+02 1.576270e+02 1.576280e+02
1.202000e+00 1.575170e+02 1.575820e+02 1.574790e+02 1.574800e+02
1.204000e+00 1.573620e+02 1.574270e+02 1.573300e+02 1.573310e+02
1.206000e+00 1.572030e+02 1.572670e+02 1.571810e+02 1.571820e+02
1.208000e+00 1.570410e+02 1.571050e+02 1.570320e+02 1.570330e+02
1.210000e+00 1.568800e+02 1.569430e+02 1.568850e+02 1.568870e+02
1.212000e+00 1.567230e+02 1.567860e+02 1.567410e+02 1.567420e+02
1.214000e+00 1.565730e+02 1.566350e+02 1.566000e+02 1.566010e+02
1.216000e+00 1.564320e+02 1.564940e+02 1.564630e+02 1.564640e+02
1.218000e+00 1.563030e+02 1.563640e+02 1.563300e+02 1.563310e+02
1.220000e+00 1.561830e+02 1.562450e+02 1.562000e+02 1.562010e+02
1.222000e+00 1.560720e+02 1.561330e+02 1.560720e+02 1.560740e+02
1.224000e+00 1.559660e+02 1.560260e+02 1.559460e+02 1.559480e+02
1.226000e+00 1.558600e+02 1.559200e+02 1.558200e+02 1.558210e+02
1.228000e+00 1.557500e+02 1.558100e+02 1.556910e+02 1.556930e+02
1.230000e+00 1.556330e+02 1.556930e+02 1.555590e+02 1.555600e+02
1.232000e+00 1.555070e+02 1.555660e+02 1.554220e+02 1.554230e+02
1.234000e+00 1.553690e+02 1.554270e+02 1.552790e+02 1.552800e+02
1.236000e+00 1.552180e+02 1.552760e+02 1.551300e+02 1.551310e+02
1.238000e+00 1.550560e+02 1.551130e+02 1.549750e+02 1.549760e+02
1.240000e+00 1.548830e+02 1.549400e+02 1.548140e+02 1.548160e+02
1.242000e+00 1.547020e+02 1.547580e+02 1.546500e+02 1.546510e+02
1.244000e+00 1.545150e+02 1.545710e+02 1.544830e+02 1.544850e+02
1.246000e+00 1.543250e+02 1.543810e+02 1.543170e+02 1.543180e+02
1.248000e+00 1.541370e+02 1.541920e+02 1.541520e+02 1.541530e+02
1.250000e+00 1.539530e+02 1.540070e+02 1.539920e+02 1.539930e+02
1.252000e+00 1.537780e+02 1.538320e+02 1.538380e+02 1.538400e+02
1.254000e+00 1.536160e+02 1.536700e+02 1.536930e+02 1.536940e+02
1.256000e+00 1.534710e+02 1.535240e+02 1.535570e+02 1.535580e+02
1.258000e+00 1.533430e+02 1.533970e+02 1.534310e+02 1.534320e+02
1.260000e+00 1.532350e+02 1.532880e+02 1.533150e+02 1.533160e+02
1.262000e+00 1.531450e+02 1.531970e+02 1.532090e+02 1.532100e+02
1.264000e+00 1.530700e+02 1.531210e+02 1.531100e+02 1.531110e+02
1.266000e+00 1.530050e+02 1.530570e+02 1.530170e+02 1.530180e+02
1.268000e+00 1.529460e+02 1.529970e+02 1.529280e+02 1.529290e+02
1.270000e+00 1.528870e+02 1.529370e+02 1.528400e+02 1.528410e+02
1.272000e+00 1.528220e+02 1.528720e+02 1.527500e+02 1.527510e+02
1.274000e+00 1.527470e+02 1.527970e+02 1.526560e+02 1.526570e+02
1.276000e+00 1.526590e+02 1.527090e+02 1.525570e+02 1.525580e+02
1.278000e+00 1.525570e+02 1.526060e+02 1.524500e+02 1.524510e+02
1.280000e+00 1.524400e+02 1.524890e+02 1.523360e+02 1.523370e+02
1.282000e+00 1.523100e+02 1.523580e+02 1.522150e+02 1.522160e+02
1.284000e+00 1.521670e+02 1.522150e+02 1.520860e+02 1.520870e+02
1.286000e+00 1.520160e+02 1.520630e+02 1.519520e+02 1.519530e+02
1.288000e+00 1.518570e+02 1.519040e+02 1.518140e+02 1.518150e+02
1.290000e+00 1.516950e+02 1.517410e+02 1.516750e+02 1.516760e+02
1.292000e+00 1.515330e+02 1.515790e+02 1.515350e+02 1.515360e+02
1.294000e+00 1.513750e+02 1.514210e+02 1.513970e+02 1.513980e+02
1.296000e+00 1.512250e+02 1.512700e+02 1.512630e+02 1.512640e+02
1.298000e+00 1.510860e+02 1.511300e+02 1.511340e+02 1.511350e+02
1.300000e+00 1.509590e+02 1.510030e+02 1.510100e+02 1.510110e+02
1.302000e+00 1.508440e+02 1.508880e+02 1.508930e+02 1.508940e+02
1.304000e+00 1.507430e+02 1.507860e+02 1.507810e+02 1.507820e+02
1.306000e+00 1.506510e+02 1.506940e+02 1.506750e+02 1.506760e+02
1.308000e+00 1.505670e+02 1.506100e+02 1.505730e+02 1.505740e+02
1.310000e+00 1.504870e+02 1.505290e+02 1.504730e+02 1.504740e+02
1.312000e+00 1.504060e+02 1.504470e+02 1.503760e+02 1.503770e+02
1.314000e+00 1.503210e+02 1.503620e+02 1.502790e+02 1.502800e+02
1.316000e+00 1.502300e+02 1.502700e+02 1.501810e+02 1.501820e+02
1.318000e+00 1.501320e+02 1.501720e+02 1.500830e+02 1.500840e+02
1.320000e+00 1.500280e+02 1.500680e+02 1.499840e+02 1.499850e+02
1.322000e+00 1.499180e+02 1.499580e+02 1.498840e+02 1.498850e+02
1.324000e+00 1.498060e+02 1.498450e+02 1.497830e+02 1.497840e+02
1.326000e+00 1.496920e+02 1.497310e+02 1.496830e+02 1.496840e+02
1.328000e+00 1.495810e+02 1.496190e+02 1.495840e+02 1.495850e+02
1.330000e+00 1.494730e+02 1.495110e+02 1.494870e+02 1.494880e+02
1.332000e+00 1.493700e+02 1.494080e+02 1.493930e+02 1.493940e+02
1.334000e+00 1.492740e+02 1.493120e+02 1.493030e+02 1.493050e+02
1.336000e+00 1.491860e+02 1.492230e+02 1.492170e+02 1.492190e+02
1.338000e+00 1.491070e+02 1.491430e+02 1.491350e+02 1.491370e+02
1.340000e+00 1.490360e+02 1.490720e+02 1.490570e+02 1.490580e+02
1.342000e+00 1.489730e+02 1.490090e+02 1.489810e+02 1.489830e+02
1.344000e+00 1.489160e+02 1.489510e+02 1.489080e+02 1.489090e+02
1.346000e+00 1.488620e+02 1.488970e+02 1.488340e+02 1.488360e+02
1.348000e+00 1.488070e+02 1.488420e+02 1.487590e+02 1.487610e+02
1.350000e+00 1.487490e+02 1.487830e+02 1.486820e+02 1.486840e+02
1.352000e+00 1.486830e+02 1.487170e+02 1.486010e+02 1.486030e+02
1.354000e+00 1.486050e+02 1.486390e+02 1.485140e+02 1.485160e+02
1.356000e+00 1.485140e+02 1.485470e+02 1.484230e+02 1.484250e+02
1.358000e+00 1.484100e+02 1.484430e+02 1.483260e+02 1.483280e+02
1.360000e+00 1.482940e+02 1.483270e+02 1.482240e+02 1.482260e+02
1.362000e+00 1.481690e+02 1.482010e+02 1.481190e+02 1.481210e+02
1.364000e+00 1.480380e+02 1.480700e+02 1.480110e+02 1.480130e+02
1.366000e+00 1.479050e+02 1.479370e+02 1.479030e+02 1.479060e+02
1.368000e+00 1.477750e+02 1.478070e+02 1.477970e+02 1.478000e+02
1.370000e+00 1.476520e+02 1.476830e+02 1.476940e+02 1.476970e+02
1.372000e+00 1.475380e+02 1.475690e+02 1.475970e+02 1.475990e+02
1.374000e+00 1.474370e+02 1.474670e+02 1.475050e+02 1.475080e+02
1.376000e+00 1.473480e+02 1.473780e+02 1.474210e+02 1.474240e+02
1.378000e+00 1.472730e+02 1.473030e+02 1.473450e+02 1.473480e+02
1.380000e+00 1.472120e+02 1.472420e+02 1.472770e+02 1.472800e+02
1.382000e+00 1.471640e+02 1.471930e+02 1.472160e+02 1.472190e+02
1.384000e+00 1.471250e+02 1.471550e+02 1.471610e+02 1.471640e+02
1.386000e+00 1.470940e+02 1.471230e+02 1.471110e+02 1.471150e+02
1.388000e+00 1.470680e+02 1.470960e+02 1.470650e+02 1.470680e+02
1.390000e+00 1.470420e+02 1.470710e+02 1.470200e+02 1.470240e+02
1.392000e+00 1.470150e+02 1.470440e+02 1.469760e+02 1.469800e+02
1.394000e+00 1.469840e+02 1.470120e+02 1.469310e+02 1.469350e+02
1.396000e+00 1.469450e+02 1.469730e+02 1.468830e+02 1.468870e+02
1.398000e+00 1.468980e+02 1.469260e+02 1.468310e+02 1.468360e+02
1.400000e+00 1.468430e+02 1.468700e+02 1.467760e+02 1.467810e+02
1.402000e+00 1.467780e+02 1.468060e+02 1.467170e+02 1.467210e+02
1.404000e+00 1.467070e+02 1.467340e+02 1.466540e+02 1.466590e+02
1.406000e+00 1.466290e+02 1.466560e+02 1.465880e+02 1.465930e+02
1.408000e+00 1.465480e+02 1.465740e+02 1.465190e+02 1.465240e+02
1.410000e+00 1.464650e+02 1.464910e+02 1.464490e+02 1.464540e+02
1.412000e+00 1.463830e+02 1.464090e+02 1.463780e+02 1.463830e+02
1.414000e+00 1.463040e+02 1.463300e+02 1.463070e+02 1.463120e+02
1.416000e+00 1.462280e+02 1.462540e+02 1.462370e+02 1.462420e+02
1.418000e+00 1.461570e+02 1.461830e+02 1.461680e+02 1.461740e+02
1.420000e+00 1.460910e+02 1.461160e+02 1.461000e+02 1.461060e+02
1.422000e+00 1.460290e+02 1.460540e+02 1.460350e+02 1.460410e+02
1.424000e+00 1.459700e+02 1.459950e+02 1.459710e+02 1.459770e+02
1.426000e+00 1.459120e+02 1.459370e+02 1.459080e+02 1.459150e+02
1.428000e+00 1.458550e+02 1.458790e+02 1.458470e+02 1.458540e+02
1.430000e+00 1.457960e+02 1.458210e+02 1.457880e+02 1.457950e+02
1.432000e+00 1.457360e+02 1.457610e+02 1.457300e+02 1.457370e+02
1.434000e+00 1.456760e+02 1.457000e+02 1.456730e+02 1.456810e+02
1.436000e+00 1.456150e+02 1.456390e+02 1.456190e+02 1.456260e+02
1.438000e+00 1.455560e+02 1.455800e+02 1.455670e+02 1.455740e+02
1.440000e+00 1.454990e+02 1.455230e+02 1.455170e+02 1.455250e+02
1.442000e+00 1.454450e+02 1.454700e+02 1.454700e+02 1.454790e+02
1.444000e+00 1.453970e+02 1.454210e+02 1.454280e+02 1.454360e+02
1.446000e+00 1.453550e+02 1.453790e+02 1.453880e+02 1.453970e+02
1.448000e+00 1.453180e+02 1.453420e+02 1.453530e+02 1.453620e+02
1.450000e+00 1.452880e+02 1.453120e+02 1.453220e+02 1.453310e+02
1.452000e+00 1.452640e+02 1.452880e+02 1.452940e+02 1.453030e+02
1.454000e+00 1.452460e+02 1.452700e+02 1.452690e+02 1.452780e+02
1.456000e+00 1.452340e+02 1.452580e+02 1.452470e+02 1.452560e+02
1.458000e+00 1.452260e+02 1.452500e+02 1.452260e+02 1.452360e+02
1.460000e+00 1.452210e+02 1.452450e+02 1.452060e+02 1.452160e+02
1.462000e+00 1.452170e+02 1.452400e+02 1.451840e+02 1.451950e+02
1.464000e+00 1.452090e+02 1.452320e+02 1.451610e+02 1.451720e+02
1.466000e+00 1.451960e+02 1.452200e+02 1.451350e+02 1.451460e+02
1.468000e+00 1.451750e+02 1.451990e+02 1.451050e+02 1.451160e+02
1.470000e+00 1.451440e+02 1.451670e+02 1.450710e+02 1.450820e+02
1.472000e+00 1.451020e+02 1.451250e+02 1.450320e+02 1.450440e+02
1.474000e+00 1.450490e+02 1.450720e+02 1.449890e+02 1.450010e+02
1.476000e+00 1.449870e+02 1.450100e+02 1.449430e+02 1.449550e+02
1.478000e+00 1.449200e+02 1.449430e+02 1.448950e+02 1.449070e+02
1.480000e+00 1.448500e+02 1.448730e+02 1.448450e+02 1.448580e+02
1.482000e+00 1.447810e+02 1.448040e+02 1.447960e+02 1.448090e+02
1.484000e+00 1.447170e+02 1.447400e+02 1.447480e+02 1.447610e+02
1.486000e+00 1.446590e+02 1.446820e+02 1.447030e+02 1.447170e+02
1.488000e+00 1.446100e+02 1.446330e+02 1.446620e+02 1.446760e+02
1.490000e+00 1.445700e+02 1.445930e+02 1.446250e+02 1.446390e+02
1.492000e+00 1.445390e+02 1.445620e+02 1.445930e+02 1.446070e+02
1.494000e+00 1.445160e+02 1.445400e+02 1.445650e+02 1.445790e+02
1.496000e+00 1.445010e+02 1.445250e+02 1.445420e+02 1.445570e+02
1.498000e+00 1.444930e+02 1.445160e+02 1.445230e+02 1.445380e+02
1.500000e+00 1.444890e+02 1.445120e+02 1.445070e+02 1.445220e+02
1.502000e+00 1.444880e+02 1.445120e+02 1.444940e+02 1.445100e+02
1.504000e+00 1.444890e+02 1.445120e+02 1.444830e+02 1.444990e+02
1.506000e+00 1.444880e+02 1.445120e+02 1.444730e+02 1.444890e+02
1.508000e+00 1.444850e+02 1.445090e+02 1.444630e+02 1.444790e+02
1.510000e+00 1.444780e+02 1.445020e+02 1.444530e+02 1.444690e+02
1.512000e+00 1.444670e+02 1.444910e+02 1.444430e+02 1.444600e+02
1.514000e+00 1.444510e+02 1.444740e+02 1.444330e+02 1.444490e+02
1.516000e+00 1.444310e+02 1.444550e+02 1.444220e+02 1.444390e+02
1.518000e+00 1.444090e+02 1.444330e+02 1.444120e+02 1.444290e+02
1.520000e+00 1.443880e+02 1.444130e+02 1.444020e+02 1.444200e+02
1.522000e+00 1.443710e+02 1.443950e+02 1.443940e+02 1.444120e+02
1.524000e+00 1.443590e+02 1.443830e+02 1.443870e+02 1.444050e+02
1.526000e+00 1.443530e+02 1.443770e+02 1.443810e+02 1.443990e+02
1.528000e+00 1.443530e+02 1.443780e+02 1.443770e+02 1.443950e+02
1.530000e+00 1.443600e+02 1.443840e+02 1.443730e+02 1.443920e+02
1.532000e+00 1.443700e+02 1.443950e+02 1.443700e+02 1.443890e+02
1.534000e+00 1.443830e+02 1.444070e+02 1.443670e+02 1.443860e+02
1.536000e+00 1.443940e+02 1.444190e+02 1.443620e+02 1.443820e+02
1.538000e+00 1.444010e+02 1.444260e+02 1.443550e+02 1.443750e+02
1.540000e+00 1.444020e+02 1.444270e+02 1.443450e+02 1.443650e+02
1.542000e+00 1.443940e+02 1.444190e+02 1.443310e+02 1.443520e+02
1.544000e+00 1.443770e+02 1.444020e+02 1.443140e+02 1.443350e+02
1.546000e+00 1.443500e+02 1.443760e+02 1.442930e+02 1.443140e+02
1.548000e+00 1.443140e+02 1.443400e+02 1.442680e+02 1.442900e+02
1.550000e+00 1.442710e+02 1.442970e+02 1.442420e+02 1.442630e+02
1.552000e+00 1.442230e+02 1.442490e+02 1.442140e+02 1.442360e+02
1.554000e+00 1.441730e+02 1.441990e+02 1.441870e+02 1.442090e+02
1.556000e+00 1.441240e+02 1.441500e+02 1.441620e+02 1.441840e+02
1.558000e+00 1.440790e+02 1.441050e+02 1.441410e+02 1.441630e+02
1.560000e+00 1.440410e+02 1.440680e+02 1.441250e+02 1.441470e+02
1.562000e+00 1.440150e+02 1.440410e+02 1.441150e+02 1.441380e+02
1.564000e+00 1.440030e+02 1.440300e+02 1.441120e+02 1.441360e+02
1.566000e+00 1.440070e+02 1.440340e+02 1.441180e+02 1.441420e+02
1.568000e+00 1.440290e+02 1.440560e+02 1.441310e+02 1.441550e+02
1.570000e+00 1.440650e+02 1.440920e+02 1.441500e+02 1.441750e+02
1.572000e+00 1.441160e+02 1.441430e+02 1.441760e+02 1.442000e+02
1.574000e+00 1.441760e+02 1.442030e+02 1.442050e+02 1.442300e+02
1.576000e+00 1.442410e+02 1.442680e+02 1.442360e+02 1.442610e+02
1.578000e+00 1.443050e+02 1.443330e+02 1.442680e+02 1.442930e+02
1.580000e+00 1.443630e+02 1.443910e+02 1.442970e+02 1.443220e+02
1.582000e+00 1.444110e+02 1.444390e+02 1.443220e+02 1.443480e+02
1.584000e+00 1.444440e+02 1.444720e+02 1.443410e+02 1.443670e+02
1.586000e+00 1.444610e+02 1.444890e+02 1.443540e+02 1.443800e+02
1.588000e+00 1.444620e+02 1.444910e+02 1.443590e+02 1.443860e+02
1.590000e+00 1.444480e+02 1.444770e+02 1.443580e+02 1.443840e+02
1.592000e+00 1.444210e+02 1.444500e+02 1.443500e+02 1.443770e+02
1.594000e+00 1.443850e+02 1.444140e+02 1.443370e+02 1.443640e+02
1.596000e+00 1.443420e+02 1.443720e+02 1.443200e+02 1.443480e+02
1.598000e+00 1.442970e+02 1.443260e+02 1.443020e+02 1.443300e+02
1.600000e+00 1.442520e+02 1.442810e+02 1.442830e+02 1.443120e+02
1.602000e+00 1.442110e+02 1.442400e+02 1.442670e+02 1.442950e+02
1.604000e+00 1.441780e+02 1.442070e+02 1.442530e+02 1.442820e+02
1.606000e+00 1.441550e+02 1.441860e+02 1.442440e+02 1.442730e+02
1.608000e+00 1.441470e+02 1.441770e+02 1.442400e+02 1.442690e+02
1.610000e+00 1.441530e+02 1.441830e+02 1.442420e+02 1.442710e+02
1.612000e+00 1.441720e+02 1.442030e+02 1.442480e+02 1.442780e+02
1.614000e+00 1.442030e+02 1.442340e+02 1.442590e+02 1.442890e+02
1.616000e+00 1.442430e+02 1.442740e+02 1.442730e+02 1.443030e+02
1.618000e+00 1.442870e+02 1.443180e+02 1.442890e+02 1.443190e+02
1.620000e+00 1.443290e+02 1.443610e+02 1.443050e+02 1.443360e+02
1.622000e+00 1.443650e+02 1.443970e+02 1.443210e+02 1.443520e+02
1.624000e+00 1.443900e+02 1.444220e+02 1.443350e+02 1.443660e+02
1.626000e+00 1.444040e+02 1.444360e+02 1.443480e+02 1.443790e+02
1.628000e+00 1.444060e+02 1.444380e+02 1.443570e+02 1.443890e+02
1.630000e+00 1.443990e+02 1.444310e+02 1.443650e+02 1.443960e+02
1.632000e+00 1.443860e+02 1.444180e+02 1.443700e+02 1.444020e+02
1.634000e+00 1.443700e+02 1.444030e+02 1.443750e+02 1.444070e+02
1.636000e+00 1.443550e+02 1.443880e+02 1.443790e+02 1.444110e+02
1.638000e+00 1.443440e+02 1.443770e+02 1.443840e+02 1.444170e+02
1.640000e+00 1.443390e+02 1.443720e+02 1.443920e+02 1.444240e+02
1.642000e+00 1.443400e+02 1.443730e+02 1.444010e+02 1.444340e+02
1.644000e+00 1.443490e+02 1.443830e+02 1.444140e+02 1.444470e+02
1.646000e+00 1.443670e+02 1.444010e+02 1.444290e+02 1.444630e+02
1.648000e+00 1.443930e+02 1.444270e+02 1.444480e+02 1.444810e+02
1.650000e+00 1.444280e+02 1.444620e+02 1.444680e+02 1.445020e+02
1.652000e+00 1.444700e+02 1.445040e+02 1.444890e+02 1.445230e+02
1.654000e+00 1.445160e+02 1.445510e+02 1.445090e+02 1.445440e+02
1.656000e+00 1.445630e+02 1.445980e+02 1.445280e+02 1.445620e+02
1.658000e+00 1.446070e+02 1.446410e+02 1.445430e+02 1.445770e+02
1.660000e+00 1.446410e+02 1.446760e+02 1.445520e+02 1.445870e+02
1.662000e+00 1.446610e+02 1.446970e+02 1.445560e+02 1.445910e+02
1.664000e+00 1.446640e+02 1.446990e+02 1.445530e+02 1.445880e+02
1.666000e+00 1.446470e+02 1.446820e+02 1.445430e+02 1.445790e+02
1.668000e+00 1.446110e+02 1.446470e+02 1.445280e+02 1.445630e+02
1.670000e+00 1.445610e+02 1.445970e+02 1.445070e+02 1.445430e+02
1.672000e+00 1.445020e+02 1.445380e+02 1.444830e+02 1.445180e+02
1.674000e+00 1.444380e+02 1.444750e+02 1.444570e+02 1.444930e+02
1.676000e+00 1.443780e+02 1.444140e+02 1.444310e+02 1.444670e+02
1.678000e+00 1.443240e+02 1.443610e+02 1.444080e+02 1.444440e+02
1.680000e+00 1.442830e+02 1.443200e+02 1.443890e+02 1.444250e+02
1.682000e+00 1.442560e+02 1.442930e+02 1.443750e+02 1.444120e+02
1.684000e+00 1.442440e+02 1.442810e+02 1.443680e+02 1.444050e+02
1.686000e+00 1.442470e+02 1.442840e+02 1.443680e+02 1.444050e+02
1.688000e+00 1.442640e+02 1.443010e+02 1.443750e+02 1.444120e+02
1.690000e+00 1.442940e+02 1.443320e+02 1.443880e+02 1.444260e+02
1.692000e+00 1.443360e+02 1.443740e+02 1.444070e+02 1.444440e+02
1.694000e+00 1.443860e+02 1.444240e+02 1.444290e+02 1.444670e+02
1.696000e+00 1.444420e+02 1.444800e+02 1.444530e+02 1.444900e+02
1.698000e+00 1.444990e+02 1.445380e+02 1.444760e+02 1.445140e+02
1.700000e+00 1.445530e+02 1.445910e+02 1.444970e+02 1.445350e+02
1.702000e+00 1.445970e+02 1.446360e+02 1.445130e+02 1.445520e+02
1.704000e+00 1.446280e+02 1.446670e+02 1.445240e+02 1.445630e+02
1.706000e+00 1.446420e+02 1.446810e+02 1.445280e+02 1.445670e+02
1.708000e+00 1.446360e+02 1.446750e+02 1.445250e+02 1.445640e+02
1.710000e+00 1.446110e+02 1.446510e+02 1.445140e+02 1.445530e+02
1.712000e+00 1.445710e+02 1.446100e+02 1.444960e+02 1.445350e+02
1.714000e+00 1.445190e+02 1.445590e+02 1.444720e+02 1.445110e+02
1.716000e+00 1.444610e+02 1.445010e+02 1.444440e+02 1.444830e+02
1.718000e+00 1.444010e+02 1.444410e+02 1.444120e+02 1.444520e+02
1.720000e+00 1.443440e+02 1.443840e+02 1.443790e+02 1.444190e+02
1.722000e+00 1.442930e+02 1.443340e+02 1.443450e+02 1.443850e+02
1.724000e+00 1.442510e+02 1.442910e+02 1.443130e+02 1.443520e+02
1.726000e+00 1.442170e+02 1.442580e+02 1.442810e+02 1.443210e+02
1.728000e+00 1.441910e+02 1.442320e+02 1.442520e+02 1.442920e+02
1.730000e+00 1.441710e+02 1.442120e+02 1.442250e+02 1.442650e+02
1.732000e+00 1.441560e+02 1.441980e+02 1.442000e+02 1.442400e+02
1.734000e+00 1.441450e+02 1.441870e+02 1.441770e+02 1.442170e+02
1.736000e+00 1.441360e+02 1.441780e+02 1.441540e+02 1.441940e+02
1.738000e+00 1.441270e+02 1.441690e+02 1.441310e+02 1.441720e+02
1.740000e+00 1.441160e+02 1.441580e+02 1.441080e+02 1.441490e+02
1.742000e+00 1.441020e+02 1.441440e+02 1.440840e+02 1.441250e+02
1.744000e+00 1.440830e+02 1.441250e+02 1.440590e+02 1.440990e+02
1.746000e+00 1.440570e+02 1.440990e+02 1.440310e+02 1.440720e+02
1.748000e+00 1.440240e+02 1.440670e+02 1.440020e+02 1.440430e+02
1.750000e+00 1.439840e+02 1.440260e+02 1.439720e+02 1.440130e+02
1.752000e+00 1.439370e+02 1.439800e+02 1.439410e+02 1.439820e+02
1.754000e+00 1.438880e+02 1.439310e+02 1.439090e+02 1.439500e+02
1.756000e+00 1.438390e+02 1.438820e+02 1.438770e+02 1.439180e+02
1.758000e+00 1.437930e+02 1.438370e+02 1.438460e+02 1.438870e+02
1.760000e+00 1.437550e+02 1.437980e+02 1.438150e+02 1.438570e+02
1.762000e+00 1.437240e+02 1.437680e+02 1.437860e+02 1.438280e+02
1.764000e+00 1.437030e+02 1.437470e+02 1.437580e+02 1.438000e+02
1.766000e+00 1.436900e+02 1.437350e+02 1.437310e+02 1.437720e+02
1.768000e+00 1.436830e+02 1.437280e+02 1.437030e+02 1.437450e+02
1.770000e+00 1.436780e+02 1.437230e+02 1.436740e+02 1.437160e+02
1.772000e+00 1.436710e+02 1.437160e+02 1.436430e+02 1.436850e+02
1.774000e+00 1.436570e+02 1.437020e+02 1.436080e+02 1.436500e+02
1.776000e+00 1.436340e+02 1.436790e+02 1.435700e+02 1.436110e+02
1.778000e+00 1.435990e+02 1.436450e+02 1.435250e+02 1.435670e+02
1.780000e+00 1.435530e+02 1.435990e+02 1.434750e+02 1.435170e+02
1.782000e+00 1.434950e+02 1.435410e+02 1.434190e+02 1.434610e+02
1.784000e+00 1.434250e+02 1.434710e+02 1.433570e+02 1.433990e+02
1.786000e+00 1.433450e+02 1.433910e+02 1.432900e+02 1.433320e+02
1.788000e+00 1.432560e+02 1.433020e+02 1.432180e+02 1.432600e+02
1.790000e+00 1.431600e+02 1.432060e+02 1.431420e+02 1.431840e+02
1.792000e+00 1.430590e+02 1.431050e+02 1.430640e+02 1.431060e+02
1.794000e+00 1.429550e+02 1.430020e+02 1.429850e+02 1.430270e+02
1.796000e+00 1.428530e+02 1.429000e+02 1.429060e+02 1.429480e+02
1.798000e+00 1.427550e+02 1.428020e+02 1.428290e+02 1.428710e+02
1.800000e+00 1.426650e+02 1.427130e+02 1.427540e+02 1.427960e+02
1.802000e+00 1.425860e+02 1.426340e+02 1.426820e+02 1.427240e+02
1.804000e+00 1.425190e+02 1.425660e+02 1.426140e+02 1.426560e+02
1.806000e+00 1.424630e+02 1.425110e+02 1.425490e+02 1.425910e+02
1.808000e+00 1.424190e+02 1.424670e+02 1.424860e+02 1.425290e+02
1.810000e+00 1.423820e+02 1.424300e+02 1.424270e+02 1.424690e+02
1.812000e+00 1.423490e+02 1.423970e+02 1.423680e+02 1.424110e+02
1.814000e+00 1.423140e+02 1.423620e+02 1.423110e+02 1.423530e+02
1.816000e+00 1.422730e+02 1.423220e+02 1.422520e+02 1.422940e+02
1.818000e+00 1.422250e+02 1.422740e+02 1.421920e+02 1.422340e+02
1.820000e+00 1.421680e+02 1.422170e+02 1.421300e+02 1.421720e+02
1.822000e+00 1.421030e+02 1.421520e+02 1.420640e+02 1.421060e+02
1.824000e+00 1.420300e+02 1.420800e+02 1.419950e+02 1.420370e+02
1.826000e+00 1.419520e+02 1.420010e+02 1.419230e+02 1.419650e+02
1.828000e+00 1.418690e+02 1.419190e+02 1.418470e+02 1.418890e+02
1.830000e+00 1.417820e+02 1.418320e+02 1.417670e+02 1.418090e+02
1.832000e+00 1.416930e+02 1.417440e+02 1.416850e+02 1.417270e+02
1.834000e+00 1.416020e+02 1.416530e+02 1.415990e+02 1.416410e+02
1.836000e+00 1.415090e+02 1.415590e+02 1.415120e+02 1.415540e+02
1.838000e+00 1.414140e+02 1.414650e+02 1.414220e+02 1.414640e+02
1.840000e+00 1.413190e+02 1.413700e+02 1.413300e+02 1.413720e+02
1.842000e+00 1.412260e+02 1.412770e+02 1.412360e+02 1.412780e+02
1.844000e+00 1.411330e+02 1.411850e+02 1.411400e+02 1.411820e+02
1.846000e+00 1.410430e+02 1.410940e+02 1.410420e+02 1.410840e+02
1.848000e+00 1.409520e+02 1.410040e+02 1.409410e+02 1.409830e+02
1.850000e+00 1.408610e+02 1.409130e+02 1.408380e+02 1.408800e+02
1.852000e+00 1.407650e+02 1.408170e+02 1.407330e+02 1.407740e+02
1.854000e+00 1.406620e+02 1.407150e+02 1.406240e+02 1.406660e+02
1.856000e+00 1.405500e+02 1.406030e+02 1.405130e+02 1.405550e+02
1.858000e+00 1.404280e+02 1.404810e+02 1.403990e+02 1.404410e+02
1.860000e+00 1.402980e+02 1.403500e+02 1.402840e+02 1.403260e+02
1.862000e+00 1.401610e+02 1.402140e+02 1.401680e+02 1.402100e+02
1.864000e+00 1.400220e+02 1.400750e+02 1.400520e+02 1.400930e+02
1.866000e+00 1.398840e+02 1.399370e+02 1.399370e+02 1.399780e+02
1.868000e+00 1.397510e+02 1.398040e+02 1.398240e+02 1.398650e+02
1.870000e+00 1.396260e+02 1.396800e+02 1.397140e+02 1.397550e+02
1.872000e+00 1.395120e+02 1.395660e+02 1.396070e+02 1.396480e+02
1.874000e+00 1.394090e+02 1.394620e+02 1.395030e+02 1.395440e+02
1.876000e+00 1.393160e+02 1.393700e+02 1.394030e+02 1.394440e+02
1.878000e+00 1.392320e+02 1.392860e+02 1.393070e+02 1.393480e+02
1.880000e+00 1.391550e+02 1.392100e+02 1.392130e+02 1.392540e+02
1.882000e+00 1.390850e+02 1.391390e+02 1.391200e+02 1.391610e+02
1.884000e+00 1.390170e+02 1.390720e+02 1.390280e+02 1.390690e+02
1.886000e+00 1.389510e+02 1.390050e+02 1.389350e+02 1.389750e+02
1.888000e+00 1.388820e+02 1.389370e+02 1.388390e+02 1.388790e+02
1.890000e+00 1.388070e+02 1.388620e+02 1.387390e+02 1.387790e+02
1.892000e+00 1.387230e+02 1.387790e+02 1.386340e+02 1.386740e+02
1.894000e+00 1.386270e+02 1.386820e+02 1.385230e+02 1.385630e+02
1.896000e+00 1.385140e+02 1.385700e+02 1.384050e+02 1.384450e+02
1.898000e+00 1.383850e+02 1.384400e+02 1.382810e+02 1.383210e+02
1.900000e+00 1.382390e+02 1.382940e+02 1.381500e+02 1.381900e+02
1.902000e+00 1.380780e+02 1.381340e+02 1.380150e+02 1.380550e+02
1.904000e+00 1.379080e+02 1.379630e+02 1.378750e+02 1.379150e+02
1.906000e+00 1.377320e+02 1.377880e+02 1.377320e+02 1.377720e+02
1.908000e+00 1.375550e+02 1.376120e+02 1.375880e+02 1.376280e+02
1.910000e+00 1.373830e+02 1.374400e+02 1.374450e+02 1.374840e+02
1.912000e+00 1.372190e+02 1.372760e+02 1.373020e+02 1.373420e+02
1.914000e+00 1.370660e+02 1.371230e+02 1.371630e+02 1.372020e+02
1.916000e+00 1.369260e+02 1.369820e+02 1.370260e+02 1.370660e+02
1.918000e+00 1.367980e+02 1.368540e+02 1.368940e+02 1.369330e+02
1.920000e+00 1.366810e+02 1.367370e+02 1.367650e+02 1.368040e+02
1.922000e+00 1.365730e+02 1.366290e+02 1.366390e+02 1.366780e+02
1.924000e+00 1.364710e+02 1.365280e+02 1.365150e+02 1.365540e+02
1.926000e+00 1.363740e+02 1.364310e+02 1.363940e+02 1.364320e+02
1.928000e+00 1.362770e+02 1.363330e+02 1.362730e+02 1.363110e+02
1.930000e+00 1.361760e+02 1.362330e+02 1.361520e+02 1.361900e+02
1.932000e+00 1.360700e+02 1.361270e+02 1.360290e+02 1.360680e+02
1.934000e+00 1.359560e+02 1.360120e+02 1.359050e+02 1.359440e+02
1.936000e+00 1.358310e+02 1.358880e+02 1.357790e+02 1.358170e+02
1.938000e+00 1.356970e+02 1.357540e+02 1.356510e+02 1.356890e+02
1.940000e+00 1.355540e+02 1.356110e+02 1.355210e+02 1.355590e+02
1.942000e+00 1.354040e+02 1.354610e+02 1.353890e+02 1.354270e+02
1.944000e+00 1.352500e+02 1.353070e+02 1.352560e+02 1.352940e+02
1.946000e+00 1.350950e+02 1.351520e+02 1.351230e+02 1.351610e+02
1.948000e+00 1.349430e+02 1.349990e+02 1.349910e+02 1.350280e+02
1.950000e+00 1.347960e+02 1.348530e+02 1.348590e+02 1.348970e+02
1.952000e+00 1.346580e+02 1.347150e+02 1.347290e+02 1.347670e+02
1.954000e+00 1.345300e+02 1.345870e+02 1.346010e+02 1.346380e+02
1.956000e+00 1.344120e+02 1.344690e+02 1.344750e+02 1.345120e+02
1.958000e+00 1.343040e+02 1.343600e+02 1.343500e+02 1.343860e+02
1.960000e+00 1.342030e+02 1.342590e+02 1.342250e+02 1.342620e+02
1.962000e+00 1.341050e+02 1.341610e+02 1.341000e+02 1.341360e+02
1.964000e+00 1.340070e+02 1.340630e+02 1.339730e+02 1.340090e+02
1.966000e+00 1.339040e+02 1.339610e+02 1.338430e+02 1.338790e+02
1.968000e+00 1.337930e+02 1.338490e+02 1.337100e+02 1.337460e+02
1.970000e+00 1.336700e+02 1.337260e+02 1.335720e+02 1.336080e+02
1.972000e+00 1.335320e+02 1.335880e+02 1.334290e+02 1.334650e+02
1.974000e+00 1.333780e+02 1.334340e+02 1.332820e+02 1.333180e+02
1.976000e+00 1.332090e+02 1.332650e+02 1.331300e+02 1.331660e+02
1.978000e+00 1.330280e+02 1.330840e+02 1.329750e+02 1.330110e+02
1.980000e+00 1.328390e+02 1.328940e+02 1.328180e+02 1.328530e+02
1.982000e+00 1.326450e+02 1.327000e+02 1.326600e+02 1.326950e+02
1.984000e+00 1.324520e+02 1.325070e+02 1.325040e+02 1.325390e+02
1.986000e+00 1.322640e+02 1.323190e+02 1.323490e+02 1.323840e+02
1.988000e+00 1.320850e+02 1.321400e+02 1.321990e+02 1.322340e+02
1.990000e+00 1.319200e+02 1.319750e+02 1.320550e+02 1.320890e+02
1.992000e+00 1.317710e+02 1.318260e+02 1.319160e+02 1.319500e+02
1.994000e+00 1.316390e+02 1.316930e+02 1.317840e+02 1.318180e+02
1.996000e+00 1.315240e+02 1.315780e+02 1.316580e+02 1.316920e+02
1.998000e+00 1.314250e+02 1.314790e+02 1.315390e+02 1.315730e+02
2.000000e+00 1.313410e+02 1.313940e+02 1.314240e+02 1.314580e+02
2.002000e+00 1.312670e+02 1.313200e+02 1.313130e+02 1.313460e+02
2.004000e+00 1.311990e+02 1.312520e+02 1.312030e+02 1.312370e+02
2.006000e+00 1.311310e+02 1.311840e+02 1.310930e+02 1.311270e+02
2.008000e+00 1.310570e+02 1.311100e+02 1.309820e+02 1.310150e+02
2.010000e+00 1.309730e+02 1.310250e+02 1.308660e+02 1.308990e+02
2.012000e+00 1.308730e+02 1.309250e+02 1.307460e+02 1.307790e+02
2.014000e+00 1.307540e+02 1.308070e+02 1.306200e+02 1.306530e+02
2.016000e+00 1.306170e+02 1.306690e+02 1.304880e+02 1.305200e+02
2.018000e+00 1.304610e+02 1.305130e+02 1.303500e+02 1.303820e+02
2.020000e+00 1.302910e+02 1.303420e+02 1.302060e+02 1.302380e+02
2.022000e+00 1.301090e+02 1.301610e+02 1.300580e+02 1.300900e+02
2.024000e+00 1.299230e+02 1.299740e+02 1.299070e+02 1.299390e+02
2.026000e+00 1.297350e+02 1.297860e+02 1.297540e+02 1.297860e+02
2.028000e+00 1.295510e+02 1.296010e+02 1.296020e+02 1.296330e+02
2.030000e+00 1.293750e+02 1.294250e+02 1.294510e+02 1.294820e+02
2.032000e+00 1.292090e+02 1.292590e+02 1.293020e+02 1.293330e+02
2.034000e+00 1.290560e+02 1.291050e+02 1.291570e+02 1.291880e+02
2.036000e+00 1.289150e+02 1.289640e+02 1.290150e+02 1.290460e+02
2.038000e+00 1.287860e+02 1.288350e+02 1.288780e+02 1.289090e+02
2.040000e+00 1.286680e+02 1.287170e+02 1.287440e+02 1.287750e+02
2.042000e+00 1.285600e+02 1.286080e+02 1.286140e+02 1.286440e+02
2.044000e+00 1.284570e+02 1.285050e+02 1.284860e+02 1.285160e+02
2.046000e+00 1.283570e+02 1.284040e+02 1.283600e+02 1.283900e+02
2.048000e+00 1.282550e+02 1.283020e+02 1.282340e+02 1.282640e+02
2.050000e+00 1.281480e+02 1.281950e+02 1.281080e+02 1.281380e+02
2.052000e+00 1.280350e+02 1.280810e+02 1.279820e+02 1.280110e+02
2.054000e+00 1.279110e+02 1.279570e+02 1.278540e+02 1.278830e+02
2.056000e+00 1.277780e+02 1.278230e+02 1.277240e+02 1.277530e+02
2.058000e+00 1.276340e+02 1.276790e+02 1.275930e+02 1.276220e+02
2.060000e+00 1.274810e+02 1.275260e+02 1.274620e+02 1.274910e+02
2.062000e+00 1.273240e+02 1.273690e+02 1.273300e+02 1.273590e+02
2.064000e+00 1.271670e+02 1.272110e+02 1.271980e+02 1.272270e+02
2.066000e+00 1.270140e+02 1.270580e+02 1.270680e+02 1.270960e+02
2.068000e+00 1.268680e+02 1.269120e+02 1.269390e+02 1.269670e+02
2.070000e+00 1.267330e+02 1.267760e+02 1.268130e+02 1.268410e+02
2.072000e+00 1.266090e+02 1.266520e+02 1.266890e+02 1.267160e+02
2.074000e+00 1.264980e+02 1.265400e+02 1.265670e+02 1.265940e+02
2.076000e+00 1.263960e+02 1.264380e+02 1.264470e+02 1.264740e+02
2.078000e+00 1.263010e+02 1.263420e+02 1.263280e+02 1.263550e+02
2.080000e+00 1.262090e+02 1.262500e+02 1.262090e+02 1.262360e+02
2.082000e+00 1.261170e+02 1.261580e+02 1.260900e+02 1.261170e+02
2.084000e+00 1.260210e+02 1.260610e+02 1.259690e+02 1.259960e+02
2.086000e+00 1.259180e+02 1.259580e+02 1.258450e+02 1.258710e+02
2.088000e+00 1.258060e+02 1.258450e+02 1.257180e+02 1.257440e+02
2.090000e+00 1.256810e+02 1.257200e+02 1.255860e+02 1.256120e+02
2.092000e+00 1.255450e+02 1.255830e+02 1.254500e+02 1.254760e+02
2.094000e+00 1.253960e+02 1.254340e+02 1.253100e+02 1.253360e+02
2.096000e+00 1.252360e+02 1.252740e+02 1.251670e+02 1.251920e+02
2.098000e+00 1.250660e+02 1.251030e+02 1.250200e+02 1.250460e+02
2.100000e+00 1.248890e+02 1.249250e+02 1.248720e+02 1.248980e+02
2.102000e+00 1.247060e+02 1.247420e+02 1.247240e+02 1.247490e+02
2.104000e+00 1.245240e+02 1.245600e+02 1.245770e+02 1.246020e+02
2.106000e+00 1.243470e+02 1.243820e+02 1.244320e+02 1.244570e+02
2.108000e+00 1.241800e+02 1.242150e+02 1.242900e+02 1.243150e+02
2.110000e+00 1.240270e+02 1.240620e+02 1.241530e+02 1.241770e+02
2.112000e+00 1.238910e+02 1.239250e+02 1.240210e+02 1.240450e+02
2.114000e+00 1.237710e+02 1.238050e+02 1.238930e+02 1.239170e+02
2.116000e+00 1.236680e+02 1.237010e+02 1.237710e+02 1.237940e+02
2.118000e+00 1.235770e+02 1.236090e+02 1.236520e+02 1.236760e+02
2.120000e+00 1.234940e+02 1.235260e+02 1.235370e+02 1.235600e+02
2.122000e+00 1.234130e+02 1.234450e+02 1.234240e+02 1.234470e+02
2.124000e+00 1.233300e+02 1.233610e+02 1.233120e+02 1.233350e+02
2.126000e+00 1.232420e+02 1.232720e+02 1.232000e+02 1.232220e+02
2.128000e+00 1.231450e+02 1.231750e+02 1.230860e+02 1.231080e+02
2.130000e+00 1.230390e+02 1.230690e+02 1.229700e+02 1.229920e+02
2.132000e+00 1.229250e+02 1.229540e+02 1.228500e+02 1.228720e+02
2.134000e+00 1.228020e+02 1.228300e+02 1.227270e+02 1.227490e+02
2.136000e+00 1.226700e+02 1.226980e+02 1.226000e+02 1.226220e+02
2.138000e+00 1.225310e+02 1.225590e+02 1.224700e+02 1.224910e+02
2.140000e+00 1.223850e+02 1.224120e+02 1.223360e+02 1.223570e+02
2.142000e+00 1.222310e+02 1.222580e+02 1.221990e+02 1.222200e+02
2.144000e+00 1.220720e+02 1.220980e+02 1.220600e+02 1.220810e+02
2.146000e+00 1.219110e+02 1.219360e+02 1.219200e+02 1.219400e+02
2.148000e+00 1.217500e+02 1.217750e+02 1.217790e+02 1.217990e+02
2.150000e+00 1.215940e+02 1.216190e+02 1.216370e+02 1.216580e+02
2.152000e+00 1.214460e+02 1.214700e+02 1.214970e+02 1.215160e+02
2.154000e+00 1.213060e+02 1.213300e+02 1.213560e+02 1.213760e+02
2.156000e+00 1.211750e+02 1.211980e+02 1.212160e+02 1.212360e+02
2.158000e+00 1.210510e+02 1.210740e+02 1.210770e+02 1.210970e+02
2.160000e+00 1.209310e+02 1.209530e+02 1.209390e+02 1.209580e+02
2.162000e+00 1.208100e+02 1.208320e+02 1.208000e+02 1.208190e+02
2.164000e+00 1.206850e+02 1.207050e+02 1.206610e+02 1.206800e+02
2.166000e+00 1.205510e+02 1.205710e+02 1.205220e+02 1.205410e+02
2.168000e+00 1.204090e+02 1.204280e+02 1.203830e+02 1.204010e+02
2.170000e+00 1.202590e+02 1.202780e+02 1.202430e+02 1.202610e+02
2.172000e+00 1.201050e+02 1.201240e+02 1.201030e+02 1.201210e+02
2.174000e+00 1.199500e+02 1.199680e+02 1.199640e+02 1.199810e+02
2.176000e+00 1.197960e+02 1.198140e+02 1.198240e+02 1.198420e+02
2.178000e+00 1.196460e+02 1.196630e+02 1.196860e+02 1.197030e+02
2.180000e+00 1.195010e+02 1.195180e+02 1.195490e+02 1.195660e+02
2.182000e+00 1.193620e+02 1.193780e+02 1.194140e+02 1.194300e+02
2.184000e+00 1.192260e+02 1.192420e+02 1.192800e+02 1.192960e+02
2.186000e+00 1.190940e+02 1.191090e+02 1.191480e+02 1.191640e+02
2.188000e+00 1.189660e+02 1.189800e+02 1.190180e+02 1.190340e+02
2.190000e+00 1.188420e+02 1.188560e+02 1.188890e+02 1.189050e+02
2.192000e+00 1.187240e+02 1.187370e+02 1.187610e+02 1.187760e+02
2.194000e+00 1.186120e+02 1.186250e+02 1.186330e+02 1.186480e+02
2.196000e+00 1.185050e+02 1.185180e+02 1.185040e+02 1.185190e+02
2.198000e+00 1.184010e+02 1.184130e+02 1.183730e+02 1.183880e+02
2.200000e+00 1.182960e+02 1.183070e+02 1.182400e+02 1.182550e+02
2.202000e+00 1.181840e+02 1.181950e+02 1.181030e+02 1.181180e+02
2.204000e+00 1.180620e+02 1.180720e+02 1.179620e+02 1.179770e+02
2.206000e+00 1.179240e+02 1.179340e+02 1.178170e+02 1.178310e+02
2.208000e+00 1.177690e+02 1.177780e+02 1.176670e+02 1.176810e+02
2.210000e+00 1.175980e+02 1.176070e+02 1.175140e+02 1.175270e+02
2.212000e+00 1.174140e+02 1.174220e+02 1.173560e+02 1.173700e+02
2.214000e+00 1.172220e+02 1.172300e+02 1.171960e+02 1.172090e+02
2.216000e+00 1.170280e+02 1.170350e+02 1.170340e+02 1.170470e+02
2.218000e+00 1.168360e+02 1.168430e+02 1.168710e+02 1.168830e+02
2.220000e+00 1.166510e+02 1.166570e+02 1.167080e+02 1.167200e+02
2.222000e+00 1.164740e+02 1.164790e+02 1.165450e+02 1.165580e+02
2.224000e+00 1.163060e+02 1.163110e+02 1.163850e+02 1.163970e+02
2.226000e+00 1.161470e+02 1.161510e+02 1.162270e+02 1.162390e+02
2.228000e+00 1.159940e+02 1.159980e+02 1.160710e+02 1.160830e+02
2.230000e+00 1.158470e+02 1.158510e+02 1.159180e+02 1.159300e+02
2.232000e+00 1.157060e+02 1.157090e+02 1.157680e+02 1.157790e+02
2.234000e+00 1.155700e+02 1.155720e+02 1.156190e+02 1.156300e+02
2.236000e+00 1.154390e+02 1.154410e+02 1.154720e+02 1.154820e+02
2.238000e+00 1.153120e+02 1.153130e+02 1.153250e+02 1.153360e+02
2.240000e+00 1.151860e+02 1.151870e+02 1.151790e+02 1.151890e+02
2.242000e+00 1.150590e+02 1.150600e+02 1.150320e+02 1.150420e+02
2.244000e+00 1.149280e+02 1.149280e+02 1.148840e+02 1.148930e+02
2.246000e+00 1.147890e+02 1.147880e+02 1.147340e+02 1.147430e+02
2.248000e+00 1.146390e+02 1.146380e+02 1.145820e+02 1.145910e+02
2.250000e+00 1.144790e+02 1.144770e+02 1.144280e+02 1.144370e+02
2.252000e+00 1.143070e+02 1.143050e+02 1.142720e+02 1.142810e+02
2.254000e+00 1.141280e+02 1.141250e+02 1.141150e+02 1.141240e+02
2.256000e+00 1.139450e+02 1.139420e+02 1.139560e+02 1.139650e+02
2.258000e+00 1.137650e+02 1.137620e+02 1.137960e+02 1.138050e+02
2.260000e+00 1.135910e+02 1.135870e+02 1.136360e+02 1.136440e+02
2.262000e+00 1.134260e+02 1.134210e+02 1.134750e+02 1.134830e+02
2.264000e+00 1.132690e+02 1.132640e+02 1.133140e+02 1.133220e+02
2.266000e+00 1.131190e+02 1.131140e+02 1.131530e+02 1.131610e+02
2.268000e+00 1.129750e+02 1.129690e+02 1.129910e+02 1.129990e+02
2.270000e+00 1.128330e+02 1.128260e+02 1.128280e+02 1.128360e+02
2.272000e+00 1.126880e+02 1.126810e+02 1.126640e+02 1.126710e+02
2.274000e+00 1.125380e+02 1.125310e+02 1.124980e+02 1.125050e+02
2.276000e+00 1.123810e+02 1.123740e+02 1.123290e+02 1.123360e+02
2.278000e+00 1.122170e+02 1.122090e+02 1.121580e+02 1.121650e+02
2.280000e+00 1.120460e+02 1.120370e+02 1.119840e+02 1.119900e+02
2.282000e+00 1.118660e+02 1.118570e+02 1.118070e+02 1.118130e+02
2.284000e+00 1.116790e+02 1.116690e+02 1.116270e+02 1.116320e+02
2.286000e+00 1.114850e+02 1.114750e+02 1.114440e+02 1.114500e+02
2.288000e+00 1.112850e+02 1.112740e+02 1.112600e+02 1.112660e+02
2.290000e+00 1.110790e+02 1.110690e+02 1.110760e+02 1.110810e+02
2.292000e+00 1.108700e+02 1.108590e+02 1.108910e+02 1.108960e+02
2.294000e+00 1.106580e+02 1.106470e+02 1.107080e+02 1.107130e+02
2.296000e+00 1.104480e+02 1.104360e+02 1.105260e+02 1.105310e+02
2.298000e+00 1.102440e+02 1.102320e+02 1.103470e+02 1.103520e+02
2.300000e+00 1.100510e+02 1.100390e+02 1.101720e+02 1.101760e+02
2.302000e+00 1.098730e+02 1.098600e+02 1.100000e+02 1.100040e+02
2.304000e+00 1.097100e+02 1.096970e+02 1.098320e+02 1.098360e+02
2.306000e+00 1.095640e+02 1.095500e+02 1.096660e+02 1.096700e+02
2.308000e+00 1.094310e+02 1.094160e+02 1.095040e+02 1.095080e+02
2.310000e+00 1.093070e+02 1.092920e+02 1.093420e+02 1.093460e+02
2.312000e+00 1.091860e+02 1.091710e+02 1.091820e+02 1.091850e+02
2.314000e+00 1.090620e+02 1.090470e+02 1.090200e+02 1.090230e+02
2.316000e+00 1.089300e+02 1.089150e+02 1.088560e+02 1.088590e+02
2.318000e+00 1.087860e+02 1.087700e+02 1.086890e+02 1.086920e+02
2.320000e+00 1.086270e+02 1.086110e+02 1.085170e+02 1.085200e+02
2.322000e+00 1.084540e+02 1.084370e+02 1.083410e+02 1.083440e+02
2.324000e+00 1.082670e+02 1.082500e+02 1.081600e+02 1.081630e+02
2.326000e+00 1.080690e+02 1.080510e+02 1.079740e+02 1.079760e+02
2.328000e+00 1.078600e+02 1.078430e+02 1.077830e+02 1.077860e+02
2.330000e+00 1.076430e+02 1.076260e+02 1.075890e+02 1.075910e+02
2.332000e+00 1.074210e+02 1.074020e+02 1.073910e+02 1.073940e+02
2.334000e+00 1.071930e+02 1.071750e+02 1.071920e+02 1.071940e+02
2.336000e+00 1.069630e+02 1.069440e+02 1.069920e+02 1.069940e+02
2.338000e+00 1.067340e+02 1.067150e+02 1.067930e+02 1.067950e+02
2.340000e+00 1.065100e+02 1.064900e+02 1.065950e+02 1.065960e+02
2.342000e+00 1.062950e+02 1.062760e+02 1.063980e+02 1.064000e+02
2.344000e+00 1.060930e+02 1.060740e+02 1.062050e+02 1.062060e+02
2.346000e+00 1.059060e+02 1.058860e+02 1.060130e+02 1.060150e+02
2.348000e+00 1.057330e+02 1.057130e+02 1.058250e+02 1.058260e+02
2.350000e+00 1.055720e+02 1.055510e+02 1.056380e+02 1.056400e+02
2.352000e+00 1.054180e+02 1.053980e+02 1.054540e+02 1.054550e+02
2.354000e+00 1.052680e+02 1.052460e+02 1.052700e+02 1.052710e+02
2.356000e+00 1.051130e+02 1.050920e+02 1.050860e+02 1.050870e+02
2.358000e+00 1.049500e+02 1.049280e+02 1.049020e+02 1.049030e+02
2.360000e+00 1.047760e+02 1.047540e+02 1.047170e+02 1.047180e+02
2.362000e+00 1.045890e+02 1.045670e+02 1.045300e+02 1.045310e+02
2.364000e+00 1.043920e+02 1.043700e+02 1.043420e+02 1.043430e+02
2.366000e+00 1.041880e+02 1.041650e+02 1.041520e+02 1.041530e+02
2.368000e+00 1.039790e+02 1.039560e+02 1.039610e+02 1.039610e+02
2.370000e+00 1.037680e+02 1.037450e+02 1.037680e+02 1.037690e+02
2.372000e+00 1.035570e+02 1.035340e+02 1.035750e+02 1.035760e+02
2.374000e+00 1.033490e+02 1.033250e+02 1.033830e+02 1.033830e+02
2.376000e+00 1.031440e+02 1.031200e+02 1.031900e+02 1.031900e+02
2.378000e+00 1.029420e+02 1.029180e+02 1.029980e+02 1.029990e+02
2.380000e+00 1.027450e+02 1.027210e+02 1.028080e+02 1.028080e+02
2.382000e+00 1.025530e+02 1.025290e+02 1.026180e+02 1.026180e+02
2.384000e+00 1.023680e+02 1.023440e+02 1.024290e+02 1.024290e+02
2.386000e+00 1.021920e+02 1.021680e+02 1.022410e+02 1.022410e+02
2.388000e+00 1.020240e+02 1.020000e+02 1.020530e+02 1.020530e+02
2.390000e+00 1.018620e+02 1.018370e+02 1.018640e+02 1.018640e+02
2.392000e+00 1.017020e+02 1.016770e+02 1.016740e+02 1.016740e+02
2.394000e+00 1.015390e+02 1.015140e+02 1.014810e+02 1.014810e+02
2.396000e+00 1.013690e+02 1.013440e+02 1.012860e+02 1.012860e+02
2.398000e+00 1.011870e+02 1.011610e+02 1.010880e+02 1.010880e+02
2.400000e+00 1.009880e+02 1.009630e+02 1.008870e+02 1.008870e+02
2.402000e+00 1.007730e+02 1.007480e+02 1.006820e+02 1.006820e+02
2.404000e+00 1.005440e+02 1.005180e+02 1.005060e+02 1.004750e+02
2.406000e+00 1.010000e+02 1.006770e+02 1.009990e+02 1.009750e+02
2.408000e+00 1.014860e+02 1.011600e+02 1.014710e+02 1.014430e+02
2.410000e+00 1.018860e+02 1.015570e+02 1.018520e+02 1.018200e+02
2.412000e+00 1.021830e+02 1.018510e+02 1.021280e+02 1.020910e+02
2.414000e+00 1.023590e+02 1.020250e+02 1.022850e+02 1.022430e+02
2.416000e+00 1.023970e+02 1.020610e+02 1.023090e+02 1.022620e+02
2.418000e+00 1.023070e+02 1.019490e+02 1.022220e+02 1.021850e+02
2.420000e+00 1.022170e+02 1.018580e+02 1.021280e+02 1.020850e+02
2.422000e+00 1.019640e+02 1.016040e+02 1.018740e+02 1.018260e+02
2.424000e+00 1.015410e+02 1.011820e+02 1.014490e+02 1.013960e+02
2.426000e+00 1.009420e+02 1.005850e+02 1.008430e+02 1.007850e+02
2.428000e+00 1.002330e+02 9.984970e+01 1.001220e+02 1.000700e+02
2.430000e+00 9.972290e+01 9.942010e+01 9.971380e+01 9.969100e+01
2.432000e+00 1.004140e+02 1.001110e+02 1.003960e+02 1.003830e+02
2.434000e+00 1.009570e+02 1.006510e+02 1.009180e+02 1.009010e+02
2.436000e+00 1.012780e+02 1.009700e+02 1.012180e+02 1.011950e+02
2.438000e+00 1.014660e+02 1.011450e+02 1.014000e+02 1.013850e+02
2.440000e+00 1.015450e+02 1.012220e+02 1.014700e+02 1.014480e+02
2.442000e+00 1.013630e+02 1.010390e+02 1.012890e+02 1.012620e+02
2.444000e+00 1.009880e+02 1.006430e+02 1.009260e+02 1.009030e+02
2.446000e+00 1.005390e+02 1.001950e+02 1.004950e+02 1.004670e+02
2.448000e+00 9.982620e+01 9.948580e+01 9.980570e+01 9.977330e+01
2.450000e+00 9.893190e+01 9.856730e+01 9.891610e+01 9.888800e+01
2.452000e+00 9.803750e+01 9.776200e+01 9.799500e+01 9.796250e+01
2.454000e+00 9.851480e+01 9.823910e+01 9.839770e+01 9.838970e+01
2.456000e+00 9.885350e+01 9.857370e+01 9.873870e+01 9.873580e+01
2.458000e+00 9.902730e+01 9.874730e+01 9.894630e+01 9.893830e+01
2.460000e+00 9.894010e+01 9.864690e+01 9.886510e+01 9.886030e+01
2.462000e+00 9.880830e+01 9.851580e+01 9.876000e+01 9.875030e+01
2.464000e+00 9.837960e+01 9.809050e+01 9.834750e+01 9.833310e+01
2.466000e+00 9.787480e+01 9.756510e+01 9.783430e+01 9.782290e+01
2.468000e+00 9.716740e+01 9.686310e+01 9.711110e+01 9.709580e+01
2.470000e+00 9.627040e+01 9.594350e+01 9.618650e+01 9.617450e+01
2.472000e+00 9.530290e+01 9.499830e+01 9.527230e+01 9.527330e+01
2.474000e+00 9.567880e+01 9.543310e+01 9.571330e+01 9.571750e+01
2.476000e+00 9.581410e+01 9.557300e+01 9.583420e+01 9.584020e+01
2.478000e+00 9.590670e+01 9.565810e+01 9.589190e+01 9.589350e+01
2.480000e+00 9.567560e+01 9.541280e+01 9.565230e+01 9.565470e+01
2.482000e+00 9.538280e+01 9.512500e+01 9.529260e+01 9.529130e+01
2.484000e+00 9.477970e+01 9.450250e+01 9.468510e+01 9.468480e+01
2.486000e+00 9.403800e+01 9.376910e+01 9.389810e+01 9.389520e+01
2.488000e+00 9.306200e+01 9.277220e+01 9.293220e+01 9.293150e+01
2.490000e+00 9.263960e+01 9.242050e+01 9.263400e+01 9.264490e+01
2.492000e+00 9.289380e+01 9.267540e+01 9.286430e+01 9.287640e+01
2.494000e+00 9.287530e+01 9.264950e+01 9.282660e+01 9.283840e+01
2.496000e+00 9.265150e+01 9.243490e+01 9.259370e+01 9.260220e+01
2.498000e+00 9.226850e+01 9.203750e+01 9.220720e+01 9.221550e+01
2.500000e+00 9.161520e+01 9.136580e+01 9.155680e+01 9.156460e+01
2.502000e+00 9.077090e+01 9.065560e+01 9.074340e+01 9.075000e+01
2.504000e+00 9.050980e+01 9.048500e+01 9.053600e+01 9.053880e+01
2.506000e+00 9.034240e+01 9.031770e+01 9.034520e+01 9.034810e+01
2.508000e+00 9.017450e+01 9.014990e+01 9.015380e+01 9.015680e+01
2.510000e+00 9.000250e+01 8.997820e+01 8.996110e+01 8.996420e+01
2.512000e+00 8.982380e+01 8.979960e+01 8.976680e+01 8.977010e+01
2.514000e+00 8.963650e+01 8.961250e+01 8.957050e+01 8.957380e+01
2.516000e+00 8.944000e+01 8.941620e+01 8.937190e+01 8.937540e+01
2.518000e+00 8.923430e+01 8.921070e+01 8.917110e+01 8.917460e+01
2.520000e+00 8.902060e+01 8.899730e+01 8.896810e+01 8.897180e+01
2.522000e+00 8.880060e+01 8.877750e+01 8.876340e+01 8.876720e+01
2.524000e+00 8.857590e+01 8.855300e+01 8.855750e+01 8.856140e+01
2.526000e+00 8.834840e+01 8.832580e+01 8.835090e+01 8.835500e+01
2.528000e+00 8.812000e+01 8.809770e+01 8.814440e+01 8.814860e+01
2.530000e+00 8.789280e+01 8.787080e+01 8.793870e+01 8.794300e+01
2.532000e+00 8.766920e+01 8.764750e+01 8.773440e+01 8.773880e+01
2.534000e+00 8.745160e+01 8.743010e+01 8.753210e+01 8.753670e+01
2.536000e+00 8.724160e+01 8.722050e+01 8.733230e+01 8.733700e+01
2.538000e+00 8.704070e+01 8.701980e+01 8.713520e+01 8.714000e+01
2.540000e+00 8.684940e+01 8.682890e+01 8.694090e+01 8.694590e+01
2.542000e+00 8.666790e+01 8.664770e+01 8.674940e+01 8.675450e+01
2.544000e+00 8.649540e+01 8.647550e+01 8.656030e+01 8.656560e+01
2.546000e+00 8.633000e+01 8.631050e+01 8.637330e+01 8.637870e+01
2.548000e+00 8.616850e+01 8.614930e+01 8.618790e+01 8.619340e+01
2.550000e+00 8.600700e+01 8.598820e+01 8.600340e+01 8.600910e+01
2.552000e+00 8.584210e+01 8.582360e+01 8.581940e+01 8.582520e+01
2.554000e+00 8.567120e+01 8.565310e+01 8.563520e+01 8.564120e+01
2.556000e+00 8.549310e+01 8.547530e+01 8.545050e+01 8.545660e+01
2.558000e+00 8.530750e+01 8.529020e+01 8.526500e+01 8.527120e+01
2.560000e+00 8.511520e+01 8.509830e+01 8.507840e+01 8.508480e+01
2.562000e+00 8.491780e+01 8.490130e+01 8.489080e+01 8.489740e+01
2.564000e+00 8.471720e+01 8.470120e+01 8.470220e+01 8.470900e+01
2.566000e+00 8.451540e+01 8.449980e+01 8.451290e+01 8.451980e+01
2.568000e+00 8.431410e+01 8.429900e+01 8.432300e+01 8.433000e+01
2.570000e+00 8.411440e+01 8.409970e+01 8.413280e+01 8.414000e+01
2.572000e+00 8.391720e+01 8.390300e+01 8.394260e+01 8.394990e+01
2.574000e+00 8.372320e+01 8.370960e+01 8.375260e+01 8.376010e+01
2.576000e+00 8.353280e+01 8.351970e+01 8.356290e+01 8.357060e+01
2.578000e+00 8.339180e+01 8.333350e+01 8.340210e+01 8.341680e+01
2.580000e+00 8.402030e+01 8.377550e+01 8.402220e+01 8.403810e+01
2.582000e+00 8.462280e+01 8.437610e+01 8.462190e+01 8.463890e+01
2.584000e+00 8.524860e+01 8.500900e+01 8.529780e+01 8.531750e+01
2.586000e+00 8.598070e+01 8.573970e+01 8.601810e+01 8.603900e+01
2.588000e+00 8.668870e+01 8.645100e+01 8.671700e+01 8.673880e+01
2.590000e+00 8.738540e+01 8.715460e+01 8.741840e+01 8.741900e+01
2.592000e+00 8.806010e+01 8.782850e+01 8.809330e+01 8.809370e+01
2.594000e+00 8.870730e+01 8.847480e+01 8.874300e+01 8.874320e+01
2.596000e+00 8.932920e+01 8.909570e+01 8.936860e+01 8.936880e+01
2.598000e+00 8.992820e+01 8.969380e+01 8.997170e+01 8.997180e+01
2.600000e+00 9.050660e+01 9.027120e+01 9.055380e+01 9.055390e+01
2.602000e+00 9.106630e+01 9.083000e+01 9.111640e+01 9.111640e+01
2.604000e+00 9.160920e+01 9.137190e+01 9.166070e+01 9.166090e+01
2.606000e+00 9.213700e+01 9.189880e+01 9.218810e+01 9.218830e+01
2.608000e+00 9.265160e+01 9.241250e+01 9.269940e+01 9.269980e+01
2.610000e+00 9.315380e+01 9.291390e+01 9.319530e+01 9.319590e+01
2.612000e+00 9.364430e+01 9.340350e+01 9.367660e+01 9.367740e+01
2.614000e+00 9.412250e+01 9.388090e+01 9.414340e+01 9.414450e+01
2.616000e+00 9.458710e+01 9.434760e+01 9.466370e+01 9.467910e+01
2.618000e+00 9.510780e+01 9.487900e+01 9.519430e+01 9.521010e+01
2.620000e+00 9.562190e+01 9.539360e+01 9.570490e+01 9.572110e+01
2.622000e+00 9.611820e+01 9.589030e+01 9.619580e+01 9.621240e+01
2.624000e+00 9.659540e+01 9.636800e+01 9.666690e+01 9.668410e+01
2.626000e+00 9.705250e+01 9.682560e+01 9.711830e+01 9.713600e+01
2.628000e+00 9.751310e+01 9.728390e+01 9.757860e+01 9.757260e+01
2.630000e+00 9.799240e+01 9.776340e+01 9.805680e+01 9.805050e+01
2.632000e+00 9.845080e+01 9.822200e+01 9.851510e+01 9.850850e+01
2.634000e+00 9.888940e+01 9.866080e+01 9.895370e+01 9.894680e+01
2.636000e+00 9.930910e+01 9.908070e+01 9.937290e+01 9.936590e+01
2.638000e+00 9.970980e+01 9.948190e+01 9.977300e+01 9.976590e+01
2.640000e+00 1.000910e+02 9.986400e+01 1.001540e+02 1.001470e+02
2.642000e+00 1.004530e+02 1.002270e+02 1.005170e+02 1.005100e+02
2.644000e+00 1.007950e+02 1.005690e+02 1.008600e+02 1.008540e+02
2.646000e+00 1.011170e+02 1.008920e+02 1.011850e+02 1.011790e+02
2.648000e+00 1.014200e+02 1.011960e+02 1.014910e+02 1.014850e+02
2.650000e+00 1.017040e+02 1.014810e+02 1.017780e+02 1.017730e+02
2.652000e+00 1.020290e+02 1.018020e+02 1.021000e+02 1.020770e+02
2.654000e+00 1.023610e+02 1.021340e+02 1.024280e+02 1.024050e+02
2.656000e+00 1.026760e+02 1.024490e+02 1.027370e+02 1.027140e+02
2.658000e+00 1.029720e+02 1.027460e+02 1.030260e+02 1.030030e+02
2.660000e+00 1.032480e+02 1.030240e+02 1.032940e+02 1.032720e+02
2.662000e+00 1.035030e+02 1.032790e+02 1.035420e+02 1.035210e+02
2.664000e+00 1.037350e+02 1.035110e+02 1.037690e+02 1.037480e+02
2.666000e+00 1.039420e+02 1.037200e+02 1.039750e+02 1.039550e+02
2.668000e+00 1.041250e+02 1.039030e+02 1.041580e+02 1.041390e+02
2.670000e+00 1.042830e+02 1.040630e+02 1.043190e+02 1.043010e+02
2.672000e+00 1.044350e+02 1.042110e+02 1.044700e+02 1.044440e+02
2.674000e+00 1.046340e+02 1.044100e+02 1.046720e+02 1.046470e+02
2.676000e+00 1.048090e+02 1.045850e+02 1.048500e+02 1.048260e+02
2.678000e+00 1.049580e+02 1.047350e+02 1.050040e+02 1.049810e+02
2.680000e+00 1.050800e+02 1.048590e+02 1.051320e+02 1.051100e+02
2.682000e+00 1.051740e+02 1.049540e+02 1.052350e+02 1.052150e+02
2.684000e+00 1.052390e+02 1.050210e+02 1.053110e+02 1.052930e+02
2.686000e+00 1.052750e+02 1.050590e+02 1.053610e+02 1.053440e+02
2.688000e+00 1.052830e+02 1.050690e+02 1.053830e+02 1.053680e+02
2.690000e+00 1.053630e+02 1.051410e+02 1.054190e+02 1.053640e+02
2.692000e+00 1.055370e+02 1.053160e+02 1.055910e+02 1.055330e+02
2.694000e+00 1.056930e+02 1.054710e+02 1.057450e+02 1.056890e+02
2.696000e+00 1.058300e+02 1.056090e+02 1.058800e+02 1.058260e+02
2.698000e+00 1.059480e+02 1.057270e+02 1.059940e+02 1.059420e+02
2.700000e+00 1.060460e+02 1.058250e+02 1.060870e+02 1.060370e+02
2.702000e+00 1.061200e+02 1.059000e+02 1.061570e+02 1.061090e+02
2.704000e+00 1.061690e+02 1.059500e+02 1.062030e+02 1.061580e+02
2.706000e+00 1.061980e+02 1.059810e+02 1.062430e+02 1.062040e+02
2.708000e+00 1.062440e+02 1.060270e+02 1.062850e+02 1.062480e+02
2.710000e+00 1.062610e+02 1.060460e+02 1.062990e+02 1.062640e+02
2.712000e+00 1.062500e+02 1.060360e+02 1.062850e+02 1.062520e+02
2.714000e+00 1.062090e+02 1.059960e+02 1.062410e+02 1.062100e+02
2.716000e+00 1.061370e+02 1.059240e+02 1.061650e+02 1.061370e+02
2.718000e+00 1.060300e+02 1.058190e+02 1.060570e+02 1.060310e+02
2.720000e+00 1.058860e+02 1.056770e+02 1.059140e+02 1.058910e+02
2.722000e+00 1.057030e+02 1.054950e+02 1.057350e+02 1.057150e+02
2.724000e+00 1.056020e+02 1.053980e+02 1.056560e+02 1.056000e+02
2.726000e+00 1.056310e+02 1.054270e+02 1.056770e+02 1.056230e+02
2.728000e+00 1.056260e+02 1.054220e+02 1.056690e+02 1.056180e+02
2.730000e+00 1.055860e+02 1.053820e+02 1.056300e+02 1.055820e+02
2.732000e+00 1.055110e+02 1.053080e+02 1.055590e+02 1.055140e+02
2.734000e+00 1.054010e+02 1.051990e+02 1.054540e+02 1.054120e+02
2.736000e+00 1.052570e+02 1.050570e+02 1.053140e+02 1.052750e+02
2.738000e+00 1.050790e+02 1.048800e+02 1.051360e+02 1.051010e+02
2.740000e+00 1.048650e+02 1.046670e+02 1.049200e+02 1.048880e+02
2.742000e+00 1.046120e+02 1.044160e+02 1.046640e+02 1.046350e+02
2.744000e+00 1.043170e+02 1.041240e+02 1.043670e+02 1.043420e+02
2.746000e+00 1.039790e+02 1.037880e+02 1.040280e+02 1.040060e+02
2.748000e+00 1.038190e+02 1.036300e+02 1.038650e+02 1.038110e+02
2.750000e+00 1.037180e+02 1.035290e+02 1.037650e+02 1.037150e+02
2.752000e+00 1.035760e+02 1.033880e+02 1.036270e+02 1.035810e+02
2.754000e+00 1.033910e+02 1.032050e+02 1.034480e+02 1.034050e+02
2.756000e+00 1.031640e+02 1.029790e+02 1.032280e+02 1.031880e+02
2.758000e+00 1.028940e+02 1.027110e+02 1.029640e+02 1.029280e+02
2.760000e+00 1.025790e+02 1.023980e+02 1.026570e+02 1.026240e+02
2.762000e+00 1.022190e+02 1.020400e+02 1.023040e+02 1.022750e+02
2.764000e+00 1.018130e+02 1.016370e+02 1.019060e+02 1.018800e+02
2.766000e+00 1.014200e+02 1.012480e+02 1.014610e+02 1.014380e+02
2.768000e+00 1.012580e+02 1.010870e+02 1.012990e+02 1.012500e+02
2.770000e+00 1.010500e+02 1.008810e+02 1.010960e+02 1.010500e+02
2.772000e+00 1.007970e+02 1.006290e+02 1.008460e+02 1.008040e+02
2.774000e+00 1.005000e+02 1.003330e+02 1.005490e+02 1.005110e+02
2.776000e+00 1.001590e+02 9.999450e+01 1.002040e+02 1.001680e+02
2.778000e+00 9.977290e+01 9.961100e+01 9.980740e+01 9.977510e+01
2.780000e+00 9.933920e+01 9.917990e+01 9.935900e+01 9.932980e+01
2.782000e+00 9.885330e+01 9.869700e+01 9.885700e+01 9.883080e+01
2.784000e+00 9.848210e+01 9.833020e+01 9.853530e+01 9.848810e+01
2.786000e+00 9.822020e+01 9.806970e+01 9.825900e+01 9.821510e+01
2.788000e+00 9.790110e+01 9.775230e+01 9.792730e+01 9.788660e+01
2.790000e+00 9.751910e+01 9.737250e+01 9.753820e+01 9.750060e+01
2.792000e+00 9.707120e+01 9.692700e+01 9.709030e+01 9.705570e+01
2.794000e+00 9.655620e+01 9.641480e+01 9.658260e+01 9.655100e+01
2.796000e+00 9.597500e+01 9.583680e+01 9.601470e+01 9.598570e+01
2.798000e+00 9.559900e+01 9.546560e+01 9.562160e+01 9.557640e+01
2.800000e+00 9.522010e+01 9.508850e+01 9.525390e+01 9.521160e+01
2.802000e+00 9.477560e+01 9.464620e+01 9.482420e+01 9.478480e+01
2.804000e+00 9.426730e+01 9.414040e+01 9.433250e+01 9.429590e+01
2.806000e+00 9.369740e+01 9.357330e+01 9.377910e+01 9.374500e+01
2.808000e+00 9.306980e+01 9.294790e+01 9.316440e+01 9.313270e+01
2.810000e+00 9.260340e+01 9.248780e+01 9.266880e+01 9.263710e+01
2.812000e+00 9.214350e+01 9.203000e+01 9.221390e+01 9.217280e+01
2.814000e+00 9.162720e+01 9.151600e+01 9.170160e+01 9.166290e+01
2.816000e+00 9.105630e+01 9.094770e+01 9.112560e+01 9.108910e+01
2.818000e+00 9.059480e+01 9.048350e+01 9.066800e+01 9.062930e+01
2.820000e+00 9.016670e+01 9.005900e+01 9.023920e+01 9.020270e+01
2.822000e+00 8.968180e+01 8.957790e+01 8.974580e+01 8.971130e+01
2.824000e+00 8.913690e+01 8.903720e+01 8.918740e+01 8.915470e+01
2.826000e+00 8.852770e+01 8.843240e+01 8.856380e+01 8.853270e+01
2.828000e+00 8.798020e+01 8.788480e+01 8.804630e+01 8.800520e+01
2.830000e+00 8.754500e+01 8.745320e+01 8.759270e+01 8.755350e+01
2.832000e+00 8.703220e+01 8.694420e+01 8.706800e+01 8.703050e+01
2.834000e+00 8.643930e+01 8.635550e+01 8.647210e+01 8.643620e+01
2.836000e+00 8.576740e+01 8.568800e+01 8.580560e+01 8.577100e+01
2.838000e+00 8.521440e+01 8.513580e+01 8.522340e+01 8.518160e+01
2.840000e+00 8.466310e+01 8.458810e+01 8.467900e+01 8.463870e+01
2.842000e+00 8.403220e+01 8.396120e+01 8.405950e+01 8.402060e+01
2.844000e+00 8.332680e+01 8.325990e+01 8.336650e+01 8.332860e+01
2.846000e+00 8.265890e+01 8.258850e+01 8.266280e+01 8.262850e+01
2.848000e+00 8.215840e+01 8.209280e+01 8.217890e+01 8.214540e+01
2.850000e+00 8.159230e+01 8.153170e+01 8.162530e+01 8.159240e+01
2.852000e+00 8.096440e+01 8.090890e+01 8.100380e+01 8.097130e+01
2.854000e+00 8.027740e+01 8.022710e+01 8.031570e+01 8.028350e+01
2.856000e+00 7.975720e+01 7.970360e+01 7.980140e+01 7.976420e+01
2.858000e+00 7.918060e+01 7.913160e+01 7.922330e+01 7.918650e+01
2.860000e+00 7.853940e+01 7.849530e+01 7.857260e+01 7.853610e+01
2.862000e+00 7.783250e+01 7.779320e+01 7.785010e+01 7.781370e+01
2.864000e+00 7.717220e+01 7.713140e+01 7.722020e+01 7.718010e+01
2.866000e+00 7.652740e+01 7.649130e+01 7.655880e+01 7.651880e+01
2.868000e+00 7.580010e+01 7.576870e+01 7.581910e+01 7.577920e+01
2.870000e+00 7.508220e+01 7.505630e+01 7.513690e+01 7.510780e+01
2.872000e+00 7.445630e+01 7.442600e+01 7.451730e+01 7.448450e+01
2.874000e+00 7.393140e+01 7.390660e+01 7.398070e+01 7.394760e+01
2.876000e+00 7.332090e+01 7.330170e+01 7.337210e+01 7.333870e+01
2.878000e+00 7.262880e+01 7.261510e+01 7.269410e+01 7.266020e+01
2.880000e+00 7.201680e+01 7.200020e+01 7.204410e+01 7.200710e+01
2.882000e+00 7.136790e+01 7.135630e+01 7.141490e+01 7.137730e+01
2.884000e+00 7.064620e+01 7.063970e+01 7.071380e+01 7.067570e+01
2.886000e+00 6.989020e+01 6.988190e+01 6.994470e+01 6.990590e+01
2.888000e+00 6.950170e+01 6.957990e+01 6.957500e+01 6.960330e+01
2.890000e+00 6.940920e+01 6.948620e+01 6.948420e+01 6.951220e+01
2.892000e+00 6.932420e+01 6.939990e+01 6.938860e+01 6.941630e+01
2.894000e+00 6.924420e+01 6.931850e+01 6.928810e+01 6.931540e+01
2.896000e+00 6.916390e+01 6.923690e+01 6.918250e+01 6.920950e+01
2.898000e+00 6.907660e+01 6.914820e+01 6.907140e+01 6.909810e+01
2.900000e+00 6.897540e+01 6.904560e+01 6.895470e+01 6.898100e+01
2.902000e+00 6.885620e+01 6.892490e+01 6.883210e+01 6.885800e+01
2.904000e+00 6.871880e+01 6.878610e+01 6.870350e+01 6.872890e+01
2.906000e+00 6.856670e+01 6.863250e+01 6.856860e+01 6.859370e+01
2.908000e+00 6.840540e+01 6.846980e+01 6.842750e+01 6.845210e+01
2.910000e+00 6.824020e+01 6.830300e+01 6.828010e+01 6.830430e+01
2.912000e+00 6.807480e+01 6.813600e+01 6.812630e+01 6.815010e+01
2.914000e+00 6.791070e+01 6.797040e+01 6.796630e+01 6.798960e+01
2.916000e+00 6.774730e+01 6.826270e+01 6.779990e+01 6.782270e+01
2.918000e+00 6.807740e+01 6.868110e+01 6.804590e+01 6.808730e+01
2.920000e+00 6.848540e+01 6.908470e+01 6.844820e+01 6.848990e+01
2.922000e+00 6.887620e+01 6.947090e+01 6.884120e+01 6.888330e+01
2.924000e+00 6.924950e+01 6.983930e+01 6.922520e+01 6.926760e+01
2.926000e+00 6.960720e+01 7.019190e+01 6.960050e+01 6.964330e+01
2.928000e+00 6.995310e+01 7.053270e+01 6.996740e+01 7.001040e+01
2.930000e+00 7.029200e+01 7.086620e+01 7.032610e+01 7.036950e+01
2.932000e+00 7.062780e+01 7.119650e+01 7.067720e+01 7.072090e+01
2.934000e+00 7.096290e+01 7.152610e+01 7.102100e+01 7.106500e+01
2.936000e+00 7.129790e+01 7.185540e+01 7.135770e+01 7.140200e+01
2.938000e+00 7.163140e+01 7.218320e+01 7.168770e+01 7.173230e+01
2.940000e+00 7.196120e+01 7.250720e+01 7.201120e+01 7.205610e+01
2.942000e+00 7.228460e+01 7.282480e+01 7.232820e+01 7.237350e+01
2.944000e+00 7.259970e+01 7.313400e+01 7.263890e+01 7.268450e+01
2.946000e+00 7.290600e+01 7.343430e+01 7.294330e+01 7.298910e+01
2.948000e+00 7.320460e+01 7.372690e+01 7.324110e+01 7.328720e+01
2.950000e+00 7.349770e+01 7.401400e+01 7.353230e+01 7.357870e+01
2.952000e+00 7.378750e+01 7.429770e+01 7.381650e+01 7.386320e+01
2.954000e+00 7.407530e+01 7.457930e+01 7.409360e+01 7.414060e+01
2.956000e+00 7.436060e+01 7.485840e+01 7.436310e+01 7.441040e+01
2.958000e+00 7.464120e+01 7.513260e+01 7.462490e+01 7.467250e+01
2.960000e+00 7.491350e+01 7.539850e+01 7.487860e+01 7.492650e+01
2.962000e+00 7.517350e+01 7.565190e+01 7.512410e+01 7.517220e+01
2.964000e+00 7.541790e+01 7.588960e+01 7.536130e+01 7.540970e+01
2.966000e+00 7.564500e+01 7.610990e+01 7.559000e+01 7.563870e+01
2.968000e+00 7.585550e+01 7.631360e+01 7.581040e+01 7.585940e+01
2.970000e+00 7.605240e+01 7.650350e+01 7.602270e+01 7.607190e+01
2.972000e+00 7.623980e+01 7.668390e+01 7.622690e+01 7.627640e+01
2.974000e+00 7.642170e+01 7.685880e+01 7.642340e+01 7.647320e+01
2.976000e+00 7.660090e+01 7.703090e+01 7.661250e+01 7.666260e+01
2.978000e+00 7.677840e+01 7.720130e+01 7.679450e+01 7.684490e+01
2.980000e+00 7.695390e+01 7.736970e+01 7.696970e+01 7.702040e+01
2.982000e+00 7.712540e+01 7.753420e+01 7.713860e+01 7.718960e+01
2.984000e+00 7.729080e+01 7.769250e+01 7.730140e+01 7.735270e+01
2.986000e+00 7.744790e+01 7.784250e+01 7.745840e+01 7.751000e+01
2.988000e+00 7.759570e+01 7.798320e+01 7.760990e+01 7.766180e+01
2.990000e+00 7.773500e+01 7.811550e+01 7.775620e+01 7.780840e+01
2.992000e+00 7.786800e+01 7.824150e+01 7.789740e+01 7.794990e+01
2.994000e+00 7.799760e+01 7.836410e+01 7.803370e+01 7.808660e+01
2.996000e+00 7.812620e+01 7.848580e+01 7.816530e+01 7.821850e+01
2.998000e+00 7.825520e+01 7.860770e+01 7.829240e+01 7.834590e+01
3.000000e+00 7.838420e+01 7.872990e+01 7.841500e+01 7.846880e+01
3.002000e+00 7.851190e+01 7.885060e+01 7.853320e+01 7.858740e+01
3.004000e+00 7.863570e+01 7.896740e+01 7.864710e+01 7.870170e+01
3.006000e+00 7.875290e+01 7.907750e+01 7.875680e+01 7.881180e+01
3.008000e+00 7.886130e+01 7.917900e+01 7.886240e+01 7.891770e+01
3.010000e+00 7.896040e+01 7.927120e+01 7.896380e+01 7.901950e+01
3.012000e+00 7.905130e+01 7.935520e+01 7.906110e+01 7.911720e+01
3.014000e+00 7.913680e+01 7.943380e+01 7.915430e+01 7.921070e+01
3.016000e+00 7.921990e+01 7.951020e+01 7.924330e+01 7.930020e+01
3.018000e+00 7.930360e+01 7.958710e+01 7.932820e+01 7.938550e+01
3.020000e+00 7.938930e+01 7.966600e+01 7.940880e+01 7.946650e+01
3.022000e+00 7.962490e+01 7.979610e+01 7.964920e+01 7.962980e+01
3.024000e+00 7.988980e+01 8.007160e+01 7.990540e+01 7.988770e+01
3.026000e+00 8.014440e+01 8.033710e+01 8.015050e+01 8.013450e+01
3.028000e+00 8.038740e+01 8.059010e+01 8.038430e+01 8.037010e+01
3.030000e+00 8.061740e+01 8.082930e+01 8.060670e+01 8.059410e+01
3.032000e+00 8.083400e+01 8.105430e+01 8.081730e+01 8.080660e+01
3.034000e+00 8.104600e+01 8.126490e+01 8.102160e+01 8.100720e+01
3.036000e+00 8.124530e+01 8.146160e+01 8.122290e+01 8.120580e+01
3.038000e+00 8.143150e+01 8.164520e+01 8.141210e+01 8.139680e+01
3.040000e+00 8.160520e+01 8.181600e+01 8.158920e+01 8.157580e+01
3.042000e+00 8.176610e+01 8.197350e+01 8.175440e+01 8.174280e+01
3.044000e+00 8.192780e+01 8.212970e+01 8.192860e+01 8.189800e+01
3.046000e+00 8.209470e+01 8.227500e+01 8.209770e+01 8.205360e+01
3.048000e+00 8.225190e+01 8.240550e+01 8.225790e+01 8.221410e+01
3.050000e+00 8.239860e+01 8.252140e+01 8.240930e+01 8.236580e+01
3.052000e+00 8.253470e+01 8.262410e+01 8.255230e+01 8.250890e+01
3.054000e+00 8.266120e+01 8.271560e+01 8.268680e+01 8.264370e+01
3.056000e+00 8.277950e+01 8.280010e+01 8.281320e+01 8.277030e+01
3.058000e+00 8.290030e+01 8.289190e+01 8.293270e+01 8.288880e+01
3.060000e+00 8.301910e+01 8.297950e+01 8.305410e+01 8.300430e+01
3.062000e+00 8.313470e+01 8.306450e+01 8.316740e+01 8.311780e+01
3.064000e+00 8.324710e+01 8.314700e+01 8.327250e+01 8.322310e+01
3.066000e+00 8.335450e+01 8.322580e+01 8.336930e+01 8.332010e+01
3.068000e+00 8.345440e+01 8.329870e+01 8.345790e+01 8.340870e+01
3.070000e+00 8.354420e+01 8.337270e+01 8.353790e+01 8.348880e+01
3.072000e+00 8.362200e+01 8.344870e+01 8.360920e+01 8.356010e+01
3.074000e+00 8.368710e+01 8.351140e+01 8.367170e+01 8.362250e+01
3.076000e+00 8.374020e+01 8.356140e+01 8.372510e+01 8.367590e+01
3.078000e+00 8.379330e+01 8.361000e+01 8.378070e+01 8.372650e+01
3.080000e+00 8.383790e+01 8.365470e+01 8.382780e+01 8.377360e+01
3.082000e+00 8.387600e+01 8.369340e+01 8.386530e+01 8.381110e+01
3.084000e+00 8.390850e+01 8.372710e+01 8.389300e+01 8.383890e+01
3.086000e+00 8.393480e+01 8.375520e+01 8.391100e+01 8.385680e+01
3.088000e+00 8.395280e+01 8.377540e+01 8.391900e+01 8.386470e+01
3.090000e+00 8.396010e+01 8.378710e+01 8.391690e+01 8.386260e+01
3.092000e+00 8.396170e+01 8.379890e+01 8.390950e+01 8.385180e+01
3.094000e+00 8.395500e+01 8.379540e+01 8.390050e+01 8.384290e+01
3.096000e+00 8.401020e+01 8.402390e+01 8.394030e+01 8.393150e+01
3.098000e+00 8.417810e+01 8.417570e+01 8.412530e+01 8.412050e+01
3.100000e+00 8.427240e+01 8.428470e+01 8.424280e+01 8.424210e+01
3.102000e+00 8.449770e+01 8.454030e+01 8.443900e+01 8.442560e+01
3.104000e+00 8.470510e+01 8.473190e+01 8.468360e+01 8.467400e+01
3.106000e+00 8.485670e+01 8.486760e+01 8.486170e+01 8.485600e+01
3.108000e+00 8.495890e+01 8.495390e+01 8.497360e+01 8.497180e+01
3.110000e+00 8.517700e+01 8.520730e+01 8.520900e+01 8.520330e+01
3.112000e+00 8.541250e+01 8.542840e+01 8.543990e+01 8.543840e+01
3.114000e+00 8.560270e+01 8.560400e+01 8.561020e+01 8.561290e+01
3.116000e+00 8.574040e+01 8.575390e+01 8.576250e+01 8.575320e+01
3.118000e+00 8.599650e+01 8.603590e+01 8.603760e+01 8.603250e+01
3.120000e+00 8.623210e+01 8.625410e+01 8.624770e+01 8.624680e+01
3.122000e+00 8.639700e+01 8.640070e+01 8.639020e+01 8.639370e+01
3.124000e+00 8.651160e+01 8.657050e+01 8.657510e+01 8.656640e+01
3.126000e+00 8.678930e+01 8.682790e+01 8.682730e+01 8.682300e+01
3.128000e+00 8.699050e+01 8.700810e+01 8.700570e+01 8.700600e+01
3.130000e+00 8.711300e+01 8.710930e+01 8.710790e+01 8.711280e+01
3.132000e+00 8.734900e+01 8.740270e+01 8.734590e+01 8.733830e+01
3.134000e+00 8.759320e+01 8.762470e+01 8.756180e+01 8.755880e+01
3.136000e+00 8.774630e+01 8.775550e+01 8.769710e+01 8.769870e+01
3.138000e+00 8.786490e+01 8.793620e+01 8.779150e+01 8.778040e+01
3.140000e+00 8.812060e+01 8.816910e+01 8.804910e+01 8.804250e+01
3.142000e+00 8.827610e+01 8.830160e+01 8.822430e+01 8.822240e+01
3.144000e+00 8.833480e+01 8.833740e+01 8.831790e+01 8.832080e+01
3.146000e+00 8.847960e+01 8.854910e+01 8.845120e+01 8.844070e+01
3.148000e+00 8.866370e+01 8.870990e+01 8.867700e+01 8.867100e+01
3.150000e+00 8.878130e+01 8.879420e+01 8.882280e+01 8.882140e+01
3.152000e+00 8.888130e+01 8.894020e+01 8.894080e+01 8.895160e+01
3.154000e+00 8.914800e+01 8.919070e+01 8.917000e+01 8.916880e+01
3.156000e+00 8.936050e+01 8.938390e+01 8.939050e+01 8.939400e+01
3.158000e+00 8.951560e+01 8.951980e+01 8.954430e+01 8.955250e+01
3.160000e+00 8.965850e+01 8.972170e+01 8.964910e+01 8.964590e+01
3.162000e+00 8.991390e+01 8.995740e+01 8.990390e+01 8.990400e+01
3.164000e+00 9.010180e+01 9.012550e+01 9.009270e+01 9.009750e+01
3.166000e+00 9.022210e+01 9.022580e+01 9.021640e+01 9.022590e+01
3.168000e+00 9.034870e+01 9.041500e+01 9.033600e+01 9.033220e+01
3.170000e+00 9.057420e+01 9.061990e+01 9.056700e+01 9.056790e+01
3.172000e+00 9.074000e+01 9.076510e+01 9.073130e+01 9.073690e+01
3.174000e+00 9.084940e+01 9.085400e+01 9.082830e+01 9.083870e+01
3.176000e+00 9.096320e+01 9.103500e+01 9.094910e+01 9.094550e+01
3.178000e+00 9.119140e+01 9.124220e+01 9.115910e+01 9.116040e+01
3.180000e+00 9.135450e+01 9.138380e+01 9.129800e+01 9.130430e+01
3.182000e+00 9.144580e+01 9.145320e+01 9.136420e+01 9.137550e+01
3.184000e+00 9.149820e+01 9.157560e+01 9.149150e+01 9.148830e+01
3.186000e+00 9.169140e+01 9.174470e+01 9.167730e+01 9.167920e+01
3.188000e+00 9.181830e+01 9.185310e+01 9.184420e+01 9.185440e+01
3.190000e+00 9.200340e+01 9.201630e+01 9.203010e+01 9.204520e+01
3.192000e+00 9.211910e+01 9.210960e+01 9.214760e+01 9.216770e+01
3.194000e+00 9.228870e+01 9.233030e+01 9.236530e+01 9.237400e+01
3.196000e+00 9.249900e+01 9.251640e+01 9.255880e+01 9.257290e+01
3.198000e+00 9.263800e+01 9.263100e+01 9.267900e+01 9.269830e+01
3.200000e+00 9.280230e+01 9.284890e+01 9.283030e+01 9.283740e+01
3.202000e+00 9.303080e+01 9.305180e+01 9.303200e+01 9.304460e+01
3.204000e+00 9.316980e+01 9.316510e+01 9.315730e+01 9.317540e+01
3.206000e+00 9.328680e+01 9.333890e+01 9.322980e+01 9.323490e+01
3.208000e+00 9.349290e+01 9.351850e+01 9.344260e+01 9.345320e+01
3.210000e+00 9.360250e+01 9.360210e+01 9.357830e+01 9.359450e+01
3.212000e+00 9.362960e+01 9.369070e+01 9.363890e+01 9.366060e+01
3.214000e+00 9.382460e+01 9.386010e+01 9.377630e+01 9.378400e+01
3.216000e+00 9.394450e+01 9.395550e+01 9.393070e+01 9.394400e+01
3.218000e+00 9.400020e+01 9.398750e+01 9.401180e+01 9.403070e+01
3.220000e+00 9.410010e+01 9.412470e+01 9.402700e+01 9.404620e+01
3.222000e+00 9.431560e+01 9.431740e+01 9.426320e+01 9.428470e+01
3.224000e+00 9.448240e+01 9.446640e+01 9.444340e+01 9.446940e+01
3.226000e+00 9.459940e+01 9.462360e+01 9.456890e+01 9.459930e+01
3.228000e+00 9.480490e+01 9.482080e+01 9.479100e+01 9.481160e+01
3.230000e+00 9.496880e+01 9.496560e+01 9.497360e+01 9.499890e+01
3.232000e+00 9.508190e+01 9.505920e+01 9.510060e+01 9.513050e+01
3.234000e+00 9.517860e+01 9.520720e+01 9.524580e+01 9.526520e+01
3.236000e+00 9.536940e+01 9.537690e+01 9.543560e+01 9.545980e+01
3.238000e+00 9.551650e+01 9.550250e+01 9.556570e+01 9.559490e+01
3.240000e+00 9.561820e+01 9.559670e+01 9.563440e+01 9.566860e+01
3.242000e+00 9.579730e+01 9.581330e+01 9.583050e+01 9.585360e+01
3.244000e+00 9.597810e+01 9.597040e+01 9.596100e+01 9.598950e+01
3.246000e+00 9.608850e+01 9.605650e+01 9.602280e+01 9.605670e+01
3.248000e+00 9.619960e+01 9.622040e+01 9.615460e+01 9.617670e+01
3.250000e+00 9.635290e+01 9.634720e+01 9.627980e+01 9.630760e+01
3.252000e+00 9.641010e+01 9.637740e+01 9.632890e+01 9.636250e+01
3.254000e+00 9.644770e+01 9.646910e+01 9.640060e+01 9.642150e+01
3.256000e+00 9.655280e+01 9.654560e+01 9.651560e+01 9.654270e+01
3.258000e+00 9.656780e+01 9.653220e+01 9.654880e+01 9.658190e+01
3.260000e+00 9.663120e+01 9.661830e+01 9.661470e+01 9.664770e+01
3.262000e+00 9.709680e+01 9.719730e+01 9.711760e+01 9.709350e+01
3.264000e+00 9.784500e+01 9.793630e+01 9.786890e+01 9.785220e+01
3.266000e+00 9.854460e+01 9.854480e+01 9.857720e+01 9.855940e+01
3.268000e+00 9.905590e+01 9.896500e+01 9.909680e+01 9.907790e+01
3.270000e+00 9.936870e+01 9.918720e+01 9.942060e+01 9.940080e+01
3.272000e+00 9.950040e+01 9.932780e+01 9.956440e+01 9.956110e+01
3.274000e+00 9.986010e+01 9.959110e+01 9.994960e+01 9.994690e+01
3.276000e+00 1.000070e+02 1.001240e+02 1.001310e+02 1.001290e+02
3.278000e+00 1.008470e+02 1.009790e+02 1.008380e+02 1.008160e+02
3.280000e+00 1.015900e+02 1.016210e+02 1.015950e+02 1.015700e+02
3.282000e+00 1.021130e+02 1.022230e+02 1.021340e+02 1.021070e+02
3.284000e+00 1.029990e+02 1.030090e+02 1.029670e+02 1.029510e+02
3.286000e+00 1.036720e+02 1.035770e+02 1.036540e+02 1.036370e+02
3.288000e+00 1.041210e+02 1.039220e+02 1.041120e+02 1.040950e+02
3.290000e+00 1.043400e+02 1.040420e+02 1.043340e+02 1.043160e+02
3.292000e+00 1.047580e+02 1.045830e+02 1.046990e+02 1.046960e+02
3.294000e+00 1.052370e+02 1.049580e+02 1.051840e+02 1.051820e+02
3.296000e+00 1.054790e+02 1.050950e+02 1.054190e+02 1.054190e+02
3.298000e+00 1.057940e+02 1.059380e+02 1.058510e+02 1.058270e+02
3.300000e+00 1.065500e+02 1.065800e+02 1.066370e+02 1.066110e+02
3.302000e+00 1.070640e+02 1.069800e+02 1.071530e+02 1.071260e+02
3.304000e+00 1.074310e+02 1.075740e+02 1.076260e+02 1.076050e+02
3.306000e+00 1.083650e+02 1.083790e+02 1.085260e+02 1.085050e+02
3.308000e+00 1.090320e+02 1.089160e+02 1.091350e+02 1.091130e+02
3.310000e+00 1.094040e+02 1.091550e+02 1.094310e+02 1.094100e+02
3.312000e+00 1.094490e+02 1.090690e+02 1.094010e+02 1.093800e+02
3.314000e+00 1.099320e+02 1.098170e+02 1.099870e+02 1.099750e+02
3.316000e+00 1.104830e+02 1.102190e+02 1.104750e+02 1.104660e+02
3.318000e+00 1.106520e+02 1.102380e+02 1.106120e+02 1.106060e+02
3.320000e+00 1.110650e+02 1.111440e+02 1.111080e+02 1.110810e+02
3.322000e+00 1.117660e+02 1.116860e+02 1.117630e+02 1.117340e+02
3.324000e+00 1.120430e+02 1.118080e+02 1.120360e+02 1.120040e+02
3.326000e+00 1.122630e+02 1.124020e+02 1.121240e+02 1.120950e+02
3.328000e+00 1.132240e+02 1.131950e+02 1.130960e+02 1.130670e+02
3.330000e+00 1.137540e+02 1.135610e+02 1.136730e+02 1.136450e+02
3.332000e+00 1.138540e+02 1.135030e+02 1.138460e+02 1.138190e+02
3.334000e+00 1.135330e+02 1.130330e+02 1.136100e+02 1.135830e+02
3.336000e+00 1.137630e+02 1.137310e+02 1.135960e+02 1.135670e+02
3.338000e+00 1.143530e+02 1.141620e+02 1.142920e+02 1.142660e+02
3.340000e+00 1.145500e+02 1.142040e+02 1.145850e+02 1.145610e+02
3.342000e+00 1.146210e+02 1.147380e+02 1.145320e+02 1.145000e+02
3.344000e+00 1.151960e+02 1.151550e+02 1.152050e+02 1.151720e+02
3.346000e+00 1.153800e+02 1.151840e+02 1.154490e+02 1.154140e+02
3.348000e+00 1.151740e+02 1.148300e+02 1.152580e+02 1.152220e+02
3.350000e+00 1.146470e+02 1.149120e+02 1.147590e+02 1.147200e+02
3.352000e+00 1.156480e+02 1.157440e+02 1.157580e+02 1.157180e+02
3.354000e+00 1.162470e+02 1.161740e+02 1.163150e+02 1.162760e+02
3.356000e+00 1.164170e+02 1.161770e+02 1.164170e+02 1.163780e+02
3.358000e+00 1.161320e+02 1.157290e+02 1.160510e+02 1.160140e+02
3.360000e+00 1.155780e+02 1.155190e+02 1.156170e+02 1.155840e+02
3.362000e+00 1.155000e+02 1.154110e+02 1.154700e+02 1.154330e+02
3.364000e+00 1.160050e+02 1.159720e+02 1.159970e+02 1.159500e+02
3.366000e+00 1.162550e+02 1.160380e+02 1.161890e+02 1.161440e+02
3.368000e+00 1.161660e+02 1.162660e+02 1.162030e+02 1.161690e+02
3.370000e+00 1.165080e+02 1.164210e+02 1.164940e+02 1.164590e+02
3.372000e+00 1.162980e+02 1.160310e+02 1.162520e+02 1.162150e+02
3.374000e+00 1.155350e+02 1.150970e+02 1.154730e+02 1.154350e+02
3.376000e+00 1.145250e+02 1.147890e+02 1.145170e+02 1.144860e+02
3.378000e+00 1.154950e+02 1.156760e+02 1.154780e+02 1.154330e+02
3.380000e+00 1.160090e+02 1.159940e+02 1.159960e+02 1.159520e+02
3.382000e+00 1.159430e+02 1.158750e+02 1.159500e+02 1.159070e+02
3.384000e+00 1.159420e+02 1.166500e+02 1.160120e+02 1.158290e+02
3.386000e+00 1.167220e+02 1.173910e+02 1.167930e+02 1.166060e+02
3.388000e+00 1.174730e+02 1.180920e+02 1.175550e+02 1.173640e+02
3.390000e+00 1.181930e+02 1.187510e+02 1.182890e+02 1.180930e+02
3.392000e+00 1.188780e+02 1.197840e+02 1.189870e+02 1.187850e+02
3.394000e+00 1.195220e+02 1.208990e+02 1.196370e+02 1.194300e+02
3.396000e+00 1.203700e+02 1.219930e+02 1.205680e+02 1.204420e+02
3.398000e+00 1.214730e+02 1.230610e+02 1.217090e+02 1.215750e+02
3.400000e+00 1.225600e+02 1.240940e+02 1.228220e+02 1.226800e+02
3.402000e+00 1.236220e+02 1.250790e+02 1.238950e+02 1.237430e+02
3.404000e+00 1.246470e+02 1.260010e+02 1.249120e+02 1.247510e+02
3.406000e+00 1.256180e+02 1.268390e+02 1.258590e+02 1.256870e+02
3.408000e+00 1.265150e+02 1.275690e+02 1.267170e+02 1.265350e+02
3.410000e+00 1.273140e+02 1.289370e+02 1.274680e+02 1.272730e+02
3.412000e+00 1.279910e+02 1.304310e+02 1.284440e+02 1.283630e+02
3.414000e+00 1.295350e+02 1.318280e+02 1.299270e+02 1.298310e+02
3.416000e+00 1.309890e+02 1.330930e+02 1.313190e+02 1.312070e+02
3.418000e+00 1.323190e+02 1.341880e+02 1.325970e+02 1.324680e+02
3.420000e+00 1.334920e+02 1.350800e+02 1.337350e+02 1.335890e+02
3.422000e+00 1.344760e+02 1.359370e+02 1.347100e+02 1.345450e+02
3.424000e+00 1.352470e+02 1.378180e+02 1.354960e+02 1.353110e+02
3.426000e+00 1.365480e+02 1.395100e+02 1.367650e+02 1.367290e+02
3.428000e+00 1.382900e+02 1.409880e+02 1.385290e+02 1.384700e+02
3.430000e+00 1.398400e+02 1.422330e+02 1.401200e+02 1.400370e+02
3.432000e+00 1.411850e+02 1.432270e+02 1.415090e+02 1.414000e+02
3.434000e+00 1.423080e+02 1.439560e+02 1.426640e+02 1.425290e+02
3.436000e+00 1.431940e+02 1.457940e+02 1.435540e+02 1.433910e+02
3.438000e+00 1.439960e+02 1.477650e+02 1.444710e+02 1.444940e+02
3.440000e+00 1.460510e+02 1.495040e+02 1.465750e+02 1.465670e+02
3.442000e+00 1.479020e+02 1.509730e+02 1.484300e+02 1.483890e+02
3.444000e+00 1.495050e+02 1.521250e+02 1.499950e+02 1.499190e+02
3.446000e+00 1.508140e+02 1.529080e+02 1.512240e+02 1.511120e+02
3.448000e+00 1.519850e+02 1.543790e+02 1.523960e+02 1.522950e+02
3.450000e+00 1.537410e+02 1.567180e+02 1.540460e+02 1.539040e+02
3.452000e+00 1.550940e+02 1.586810e+02 1.552950e+02 1.553220e+02
3.454000e+00 1.567180e+02 1.601930e+02 1.572610e+02 1.572450e+02
3.456000e+00 1.583750e+02 1.611800e+02 1.587920e+02 1.587300e+02
3.458000e+00 1.598830e+02 1.630120e+02 1.602920e+02 1.602740e+02
3.460000e+00 1.622820e+02 1.647410e+02 1.626040e+02 1.625340e+02
3.462000e+00 1.641340e+02 1.661400e+02 1.643850e+02 1.642620e+02
3.464000e+00 1.653510e+02 1.678150e+02 1.655490e+02 1.653700e+02
3.466000e+00 1.658490e+02 1.688130e+02 1.660100e+02 1.657770e+02
3.468000e+00 1.671360e+02 1.712760e+02 1.675310e+02 1.675820e+02
3.470000e+00 1.700630e+02 1.734330e+02 1.704610e+02 1.704530e+02
3.472000e+00 1.723170e+02 1.747970e+02 1.727280e+02 1.726580e+02
3.474000e+00 1.738100e+02 1.752850e+02 1.742310e+02 1.740970e+02
3.476000e+00 1.744670e+02 1.749520e+02 1.748770e+02 1.746780e+02
3.478000e+00 1.742220e+02 1.781570e+02 1.745870e+02 1.743250e+02
3.480000e+00 1.764510e+02 1.807410e+02 1.771190e+02 1.771580e+02
3.482000e+00 1.791220e+02 1.824390e+02 1.797760e+02 1.797470e+02
3.484000e+00 1.809330e+02 1.831540e+02 1.815340e+02 1.814350e+02
3.486000e+00 1.817840e+02 1.827990e+02 1.823050e+02 1.821370e+02
3.488000e+00 1.815870e+02 1.834400e+02 1.820240e+02 1.817890e+02
3.490000e+00 1.813130e+02 1.864290e+02 1.819360e+02 1.820060e+02
3.492000e+00 1.843190e+02 1.883810e+02 1.848650e+02 1.848620e+02
3.494000e+00 1.863080e+02 1.892050e+02 1.867990e+02 1.867220e+02
3.496000e+00 1.872070e+02 1.888590e+02 1.876710e+02 1.875230e+02
3.498000e+00 1.869890e+02 1.873450e+02 1.874420e+02 1.872270e+02
3.500000e+00 1.856690e+02 1.897560e+02 1.861000e+02 1.858270e+02
3.502000e+00 1.874390e+02 1.918070e+02 1.876230e+02 1.876420e+02
3.504000e+00 1.897390e+02 1.927740e+02 1.899510e+02 1.898960e+02
3.506000e+00 1.908580e+02 1.926620e+02 1.910440e+02 1.909140e+02
3.508000e+00 1.907470e+02 1.914890e+02 1.908330e+02 1.906310e+02
3.510000e+00 1.893740e+02 1.915290e+02 1.892860e+02 1.890170e+02
3.512000e+00 1.899740e+02 1.943830e+02 1.904380e+02 1.904670e+02
3.514000e+00 1.927500e+02 1.960640e+02 1.931980e+02 1.931480e+02
3.516000e+00 1.943670e+02 1.965110e+02 1.947320e+02 1.946000e+02
3.518000e+00 1.947700e+02 1.956920e+02 1.949910e+02 1.947800e+02
3.520000e+00 1.939360e+02 1.936090e+02 1.939610e+02 1.936800e+02
3.522000e+00 1.918700e+02 1.941000e+02 1.916680e+02 1.913270e+02
3.524000e+00 1.920280e+02 1.963830e+02 1.929810e+02 1.929210e+02
3.526000e+00 1.941820e+02 1.974820e+02 1.949410e+02 1.947930e+02
3.528000e+00 1.951540e+02 1.973560e+02 1.957080e+02 1.954760e+02
3.530000e+00 1.949090e+02 1.959900e+02 1.952900e+02 1.949840e+02
3.532000e+00 1.942110e+02 1.934090e+02 1.944240e+02 1.941590e+02
3.534000e+00 1.920230e+02 1.935440e+02 1.922940e+02 1.919540e+02
3.536000e+00 1.926050e+02 1.961390e+02 1.929130e+02 1.929010e+02
3.538000e+00 1.954030e+02 1.978960e+02 1.956880e+02 1.955840e+02
3.540000e+00 1.968450e+02 1.982900e+02 1.971990e+02 1.970000e+02
3.542000e+00 1.969750e+02 1.973920e+02 1.974470e+02 1.971560e+02
3.544000e+00 1.958870e+02 1.953180e+02 1.964680e+02 1.960940e+02
3.546000e+00 1.936980e+02 1.936950e+02 1.943340e+02 1.938910e+02
3.548000e+00 1.925630e+02 1.961050e+02 1.925570e+02 1.924730e+02
3.550000e+00 1.946720e+02 1.974640e+02 1.948280e+02 1.946440e+02
3.552000e+00 1.957610e+02 1.978130e+02 1.960350e+02 1.957530e+02
3.554000e+00 1.958710e+02 1.971990e+02 1.962100e+02 1.958400e+02
3.556000e+00 1.960730e+02 1.965020e+02 1.963980e+02 1.961590e+02
3.558000e+00 1.959270e+02 1.955520e+02 1.962520e+02 1.959190e+02
3.560000e+00 1.946740e+02 1.935250e+02 1.949610e+02 1.945430e+02
3.562000e+00 1.923770e+02 1.917650e+02 1.925920e+02 1.921020e+02
3.564000e+00 1.918900e+02 1.944790e+02 1.923710e+02 1.922960e+02
3.566000e+00 1.942760e+02 1.962320e+02 1.947330e+02 1.945580e+02
3.568000e+00 1.956940e+02 1.970250e+02 1.960890e+02 1.958160e+02
3.570000e+00 1.961510e+02 1.968730e+02 1.964600e+02 1.960920e+02
3.572000e+00 1.956650e+02 1.957990e+02 1.958830e+02 1.954310e+02
3.574000e+00 1.942680e+02 1.938420e+02 1.944130e+02 1.938900e+02
3.576000e+00 1.923230e+02 1.914680e+02 1.924270e+02 1.920680e+02
3.578000e+00 1.909090e+02 1.906250e+02 1.910150e+02 1.905780e+02
3.580000e+00 1.899090e+02 1.919160e+02 1.900930e+02 1.898750e+02
3.582000e+00 1.908180e+02 1.923720e+02 1.910100e+02 1.907020e+02
3.584000e+00 1.910350e+02 1.922370e+02 1.911560e+02 1.909920e+02
3.586000e+00 1.925860e+02 1.932980e+02 1.927420e+02 1.924850e+02
3.588000e+00 1.932150e+02 1.934560e+02 1.933770e+02 1.930310e+02
3.590000e+00 1.929550e+02 1.927490e+02 1.930820e+02 1.926540e+02
3.592000e+00 1.918370e+02 1.912060e+02 1.918920e+02 1.913930e+02
3.594000e+00 1.898860e+02 1.888540e+02 1.898600e+02 1.893030e+02
3.596000e+00 1.871300e+02 1.857220e+02 1.870500e+02 1.864500e+02
3.598000e+00 1.857140e+02 1.870830e+02 1.862840e+02 1.861300e+02
3.600000e+00 1.872960e+02 1.882710e+02 1.878000e+02 1.875600e+02
3.602000e+00 1.880520e+02 1.886430e+02 1.885080e+02 1.881850e+02
3.604000e+00 1.879890e+02 1.882130e+02 1.884330e+02 1.880340e+02
3.606000e+00 1.871410e+02 1.870200e+02 1.876140e+02 1.871500e+02
3.608000e+00 1.860880e+02 1.857630e+02 1.864460e+02 1.860960e+02
3.610000e+00 1.857490e+02 1.850480e+02 1.862400e+02 1.858200e+02
3.612000e+00 1.845030e+02 1.834570e+02 1.851560e+02 1.846750e+02
3.614000e+00 1.824200e+02 1.810600e+02 1.832440e+02 1.827120e+02
3.616000e+00 1.795780e+02 1.796880e+02 1.805660e+02 1.799960e+02
3.618000e+00 1.797970e+02 1.803740e+02 1.792720e+02 1.791080e+02
3.620000e+00 1.814740e+02 1.817380e+02 1.811170e+02 1.808800e+02
3.622000e+00 1.823530e+02 1.823230e+02 1.821710e+02 1.818630e+02
3.624000e+00 1.824760e+02 1.821740e+02 1.824520e+02 1.820760e+02
3.626000e+00 1.819010e+02 1.813520e+02 1.819870e+02 1.815500e+02
3.628000e+00 1.806910e+02 1.799180e+02 1.808130e+02 1.803230e+02
3.630000e+00 1.789040e+02 1.779320e+02 1.789720e+02 1.784390e+02
3.632000e+00 1.765840e+02 1.754350e+02 1.765110e+02 1.759450e+02
3.634000e+00 1.737590e+02 1.724540e+02 1.734800e+02 1.728930e+02
3.636000e+00 1.721350e+02 1.723070e+02 1.726860e+02 1.724790e+02
3.638000e+00 1.729010e+02 1.728440e+02 1.734510e+02 1.731750e+02
3.640000e+00 1.730800e+02 1.728050e+02 1.735550e+02 1.732140e+02
3.642000e+00 1.726500e+02 1.721700e+02 1.730150e+02 1.726160e+02
3.644000e+00 1.715990e+02 1.709850e+02 1.718570e+02 1.714070e+02
3.646000e+00 1.715930e+02 1.707910e+02 1.716410e+02 1.711920e+02
3.648000e+00 1.707370e+02 1.696940e+02 1.707390e+02 1.702420e+02
3.650000e+00 1.689690e+02 1.677100e+02 1.689970e+02 1.684610e+02
3.652000e+00 1.663280e+02 1.648820e+02 1.664520e+02 1.658870e+02
3.654000e+00 1.628760e+02 1.619760e+02 1.631540e+02 1.625710e+02
3.656000e+00 1.636810e+02 1.632870e+02 1.635330e+02 1.632140e+02
3.658000e+00 1.647090e+02 1.640680e+02 1.646020e+02 1.642230e+02
3.660000e+00 1.648430e+02 1.639780e+02 1.648410e+02 1.644060e+02
3.662000e+00 1.641150e+02 1.630520e+02 1.642680e+02 1.637840e+02
3.664000e+00 1.625780e+02 1.613430e+02 1.629140e+02 1.623900e+02
3.666000e+00 1.603060e+02 1.589280e+02 1.608240e+02 1.602700e+02
3.668000e+00 1.573870e+02 1.558960e+02 1.580510e+02 1.574780e+02
3.670000e+00 1.550080e+02 1.544500e+02 1.546550e+02 1.543290e+02
3.672000e+00 1.559530e+02 1.551930e+02 1.557750e+02 1.554110e+02
3.674000e+00 1.561830e+02 1.552420e+02 1.561600e+02 1.557430e+02
3.676000e+00 1.557340e+02 1.546350e+02 1.558120e+02 1.553480e+02
3.678000e+00 1.546360e+02 1.534000e+02 1.547590e+02 1.542570e+02
3.680000e+00 1.529080e+02 1.515590e+02 1.530380e+02 1.525090e+02
3.682000e+00 1.505710e+02 1.491300e+02 1.506940e+02 1.501480e+02
3.684000e+00 1.476480e+02 1.461390e+02 1.477740e+02 1.472220e+02
3.686000e+00 1.463570e+02 1.454870e+02 1.463260e+02 1.459720e+02
3.688000e+00 1.468050e+02 1.457700e+02 1.467660e+02 1.463630e+02
3.690000e+00 1.465620e+02 1.453850e+02 1.465280e+02 1.460830e+02
3.692000e+00 1.456510e+02 1.443550e+02 1.456330e+02 1.451550e+02
3.694000e+00 1.441110e+02 1.427200e+02 1.441100e+02 1.436080e+02
3.696000e+00 1.419860e+02 1.405240e+02 1.419930e+02 1.414770e+02
3.698000e+00 1.393230e+02 1.378100e+02 1.393190e+02 1.388010e+02
3.700000e+00 1.372890e+02 1.362950e+02 1.372220e+02 1.368610e+02
3.702000e+00 1.375700e+02 1.364340e+02 1.375550e+02 1.371500e+02
3.704000e+00 1.372140e+02 1.359580e+02 1.372330e+02 1.367930e+02
3.706000e+00 1.362370e+02 1.348820e+02 1.362740e+02 1.358080e+02
3.708000e+00 1.346630e+02 1.332290e+02 1.347020e+02 1.342180e+02
3.710000e+00 1.325200e+02 1.310300e+02 1.325440e+02 1.320550e+02
3.712000e+00 1.298440e+02 1.283170e+02 1.298370e+02 1.293510e+02
3.714000e+00 1.287350e+02 1.276300e+02 1.289770e+02 1.285880e+02
3.716000e+00 1.287580e+02 1.275260e+02 1.289540e+02 1.285300e+02
3.718000e+00 1.281380e+02 1.267980e+02 1.282780e+02 1.278280e+02
3.720000e+00 1.268750e+02 1.254480e+02 1.269690e+02 1.265040e+02
3.722000e+00 1.249730e+02 1.238440e+02 1.250560e+02 1.245840e+02
3.724000e+00 1.241560e+02 1.238710e+02 1.241310e+02 1.238220e+02
3.726000e+00 1.242290e+02 1.240200e+02 1.241800e+02 1.238210e+02
3.728000e+00 1.244300e+02 1.240700e+02 1.243320e+02 1.239530e+02
3.730000e+00 1.244240e+02 1.239120e+02 1.243010e+02 1.239060e+02
3.732000e+00 1.242070e+02 1.235460e+02 1.240920e+02 1.236810e+02
3.734000e+00 1.237870e+02 1.229800e+02 1.237070e+02 1.232820e+02
3.736000e+00 1.231760e+02 1.227080e+02 1.231520e+02 1.227160e+02
3.738000e+00 1.230140e+02 1.227380e+02 1.228140e+02 1.224780e+02
3.740000e+00 1.230200e+02 1.225990e+02 1.228610e+02 1.225190e+02
3.742000e+00 1.228690e+02 1.223940e+02 1.227570e+02 1.224090e+02
3.744000e+00 1.227020e+02 1.222760e+02 1.225800e+02 1.221780e+02
3.746000e+00 1.225650e+02 1.220110e+02 1.224930e+02 1.220730e+02
3.748000e+00 1.222890e+02 1.216090e+02 1.222480e+02 1.218120e+02
3.750000e+00 1.218830e+02 1.210810e+02 1.218490e+02 1.214000e+02
3.752000e+00 1.213550e+02 1.207670e+02 1.213000e+02 1.208410e+02
3.754000e+00 1.209960e+02 1.207960e+02 1.210250e+02 1.206580e+02
3.756000e+00 1.210470e+02 1.207180e+02 1.210720e+02 1.206950e+02
3.758000e+00 1.209910e+02 1.205300e+02 1.209860e+02 1.206020e+02
3.760000e+00 1.208210e+02 1.202250e+02 1.207700e+02 1.203780e+02
3.762000e+00 1.205290e+02 1.198370e+02 1.204240e+02 1.200270e+02
3.764000e+00 1.202210e+02 1.195840e+02 1.201080e+02 1.202670e+02
3.766000e+00 1.216110e+02 1.209950e+02 1.214560e+02 1.216170e+02
3.768000e+00 1.224910e+02 1.219930e+02 1.223300e+02 1.224900e+02
3.770000e+00 1.227990e+02 1.225580e+02 1.226750e+02 1.228320e+02
3.772000e+00 1.233850e+02 1.224750e+02 1.231280e+02 1.233020e+02
3.774000e+00 1.253440e+02 1.244830e+02 1.251030e+02 1.252790e+02
3.776000e+00 1.267350e+02 1.261470e+02 1.265580e+02 1.267340e+02
3.778000e+00 1.275030e+02 1.274090e+02 1.274320e+02 1.276060e+02
3.780000e+00 1.276040e+02 1.279210e+02 1.276700e+02 1.278380e+02
3.782000e+00 1.274790e+02 1.276470e+02 1.272210e+02 1.273810e+02
3.784000e+00 1.293690e+02 1.283870e+02 1.291630e+02 1.293520e+02
3.786000e+00 1.306270e+02 1.302960e+02 1.305600e+02 1.307460e+02
3.788000e+00 1.312080e+02 1.315080e+02 1.312780e+02 1.314660e+02
3.790000e+00 1.310680e+02 1.319160e+02 1.313210e+02 1.315000e+02
3.792000e+00 1.304890e+02 1.314710e+02 1.304240e+02 1.305820e+02
3.794000e+00 1.322860e+02 1.313360e+02 1.322360e+02 1.324310e+02
3.796000e+00 1.333750e+02 1.333020e+02 1.334640e+02 1.336630e+02
3.798000e+00 1.339500e+02 1.344140e+02 1.341310e+02 1.343220e+02
3.800000e+00 1.334970e+02 1.345890e+02 1.337710e+02 1.339490e+02
3.802000e+00 1.329320e+02 1.337630e+02 1.327090e+02 1.329100e+02
3.804000e+00 1.344280e+02 1.337790e+02 1.342520e+02 1.344460e+02
3.806000e+00 1.353550e+02 1.354610e+02 1.353010e+02 1.354970e+02
3.808000e+00 1.353810e+02 1.361380e+02 1.354510e+02 1.356360e+02
3.810000e+00 1.342700e+02 1.357630e+02 1.344780e+02 1.346450e+02
3.812000e+00 1.344030e+02 1.343140e+02 1.340940e+02 1.342890e+02
3.814000e+00 1.353150e+02 1.350940e+02 1.351290e+02 1.353270e+02
3.816000e+00 1.357400e+02 1.361850e+02 1.357020e+02 1.358880e+02
3.818000e+00 1.350040e+02 1.362090e+02 1.351040e+02 1.352730e+02
3.820000e+00 1.334070e+02 1.351300e+02 1.333100e+02 1.334580e+02
3.822000e+00 1.344420e+02 1.335680e+02 1.343250e+02 1.345040e+02
3.824000e+00 1.348110e+02 1.350130e+02 1.348520e+02 1.350360e+02
3.826000e+00 1.343810e+02 1.353690e+02 1.345210e+02 1.346890e+02
3.828000e+00 1.327420e+02 1.345920e+02 1.329540e+02 1.331010e+02
3.830000e+00 1.329510e+02 1.326620e+02 1.329920e+02 1.331620e+02
3.832000e+00 1.330840e+02 1.331320e+02 1.332510e+02 1.334280e+02
3.834000e+00 1.328430e+02 1.337210e+02 1.330510e+02 1.332130e+02
3.836000e+00 1.313380e+02 1.331180e+02 1.315870e+02 1.317300e+02
3.838000e+00 1.312250e+02 1.312790e+02 1.312650e+02 1.314200e+02
3.840000e+00 1.312140e+02 1.311540e+02 1.312740e+02 1.314130e+02
3.842000e+00 1.307950e+02 1.317420e+02 1.309540e+02 1.311060e+02
3.844000e+00 1.291670e+02 1.310480e+02 1.294710e+02 1.296040e+02
3.846000e+00 1.293450e+02 1.290730e+02 1.292180e+02 1.293570e+02
3.848000e+00 1.289140e+02 1.290910e+02 1.289440e+02 1.290670e+02
3.850000e+00 1.282790e+02 1.293890e+02 1.283870e+02 1.285260e+02
3.852000e+00 1.267550e+02 1.284480e+02 1.267890e+02 1.269100e+02
3.854000e+00 1.269430e+02 1.264510e+02 1.268390e+02 1.269640e+02
3.856000e+00 1.260990e+02 1.265050e+02 1.261840e+02 1.262930e+02
3.858000e+00 1.252560e+02 1.265100e+02 1.254350e+02 1.255620e+02
3.860000e+00 1.243120e+02 1.253760e+02 1.241720e+02 1.242970e+02
3.862000e+00 1.240410e+02 1.238140e+02 1.241030e+02 1.242160e+02
3.864000e+00 1.229320e+02 1.235280e+02 1.230260e+02 1.231580e+02
3.866000e+00 1.218720e+02 1.232900e+02 1.221570e+02 1.222760e+02
3.868000e+00 1.215250e+02 1.219780e+02 1.215910e+02 1.217070e+02
3.870000e+00 1.208020e+02 1.208900e+02 1.209780e+02 1.210840e+02
3.872000e+00 1.195800e+02 1.204170e+02 1.198000e+02 1.199260e+02
3.874000e+00 1.187780e+02 1.199070e+02 1.188650e+02 1.189830e+02
3.876000e+00 1.184860e+02 1.183600e+02 1.186190e+02 1.187290e+02
3.878000e+00 1.172270e+02 1.176950e+02 1.173870e+02 1.174880e+02
3.880000e+00 1.161410e+02 1.172990e+02 1.163300e+02 1.164550e+02
3.882000e+00 1.160370e+02 1.163820e+02 1.160860e+02 1.162000e+02
3.884000e+00 1.150390e+02 1.153680e+02 1.151060e+02 1.152120e+02
3.886000e+00 1.136010e+02 1.144470e+02 1.136610e+02 1.137930e+02
3.888000e+00 1.135340e+02 1.139680e+02 1.134960e+02 1.136130e+02
3.890000e+00 1.126310e+02 1.129040e+02 1.126360e+02 1.127450e+02
3.892000e+00 1.109290e+02 1.115980e+02 1.108440e+02 1.109650e+02
3.894000e+00 1.109450e+02 1.112510e+02 1.109090e+02 1.110270e+02
3.896000e+00 1.113590e+02 1.110680e+02 1.114360e+02 1.114430e+02
3.898000e+00 1.120260e+02 1.117370e+02 1.120700e+02 1.120760e+02
3.900000e+00 1.126980e+02 1.124110e+02 1.126970e+02 1.127040e+02
3.902000e+00 1.133640e+02 1.130790e+02 1.133190e+02 1.133250e+02
3.904000e+00 1.140160e+02 1.137330e+02 1.139330e+02 1.139390e+02
3.906000e+00 1.146480e+02 1.143670e+02 1.145400e+02 1.145460e+02
3.908000e+00 1.152580e+02 1.149800e+02 1.151400e+02 1.151450e+02
3.910000e+00 1.158490e+02 1.155740e+02 1.157300e+02 1.157350e+02
3.912000e+00 1.164260e+02 1.161540e+02 1.163120e+02 1.163160e+02
3.914000e+00 1.169940e+02 1.167250e+02 1.168840e+02 1.168880e+02
3.916000e+00 1.175570e+02 1.172910e+02 1.174450e+02 1.174500e+02
3.918000e+00 1.181130e+02 1.178500e+02 1.179970e+02 1.180020e+02
3.920000e+00 1.186590e+02 1.183990e+02 1.185390e+02 1.185430e+02
3.922000e+00 1.191890e+02 1.189320e+02 1.190710e+02 1.190750e+02
3.924000e+00 1.196970e+02 1.194440e+02 1.195920e+02 1.195960e+02
3.926000e+00 1.201820e+02 1.199320e+02 1.201030e+02 1.201080e+02
3.928000e+00 1.206450e+02 1.203990e+02 1.206050e+02 1.206090e+02
3.930000e+00 1.210940e+02 1.208520e+02 1.210970e+02 1.211020e+02
3.932000e+00 1.215390e+02 1.213000e+02 1.215800e+02 1.215850e+02
3.934000e+00 1.219880e+02 1.217530e+02 1.220530e+02 1.220580e+02
3.936000e+00 1.224470e+02 1.222160e+02 1.225180e+02 1.225230e+02
3.938000e+00 1.229170e+02 1.226900e+02 1.229730e+02 1.229790e+02
3.940000e+00 1.233950e+02 1.231720e+02 1.234200e+02 1.234260e+02
3.942000e+00 1.238710e+02 1.236520e+02 1.238570e+02 1.238640e+02
3.944000e+00 1.243350e+02 1.241200e+02 1.242860e+02 1.242930e+02
3.946000e+00 1.247760e+02 1.245650e+02 1.247050e+02 1.247130e+02
3.948000e+00 1.251890e+02 1.249820e+02 1.251160e+02 1.251240e+02
3.950000e+00 1.255740e+02 1.253720e+02 1.255170e+02 1.255260e+02
3.952000e+00 1.259380e+02 1.257400e+02 1.259080e+02 1.259180e+02
3.954000e+00 1.262920e+02 1.260980e+02 1.262900e+02 1.263010e+02
3.956000e+00 1.266440e+02 1.264550e+02 1.266630e+02 1.266750e+02
3.958000e+00 1.270000e+02 1.268150e+02 1.270260e+02 1.270380e+02
3.960000e+00 1.273610e+02 1.271810e+02 1.273790e+02 1.273920e+02
3.962000e+00 1.277240e+02 1.275480e+02 1.277220e+02 1.277360e+02
3.964000e+00 1.280810e+02 1.279090e+02 1.280550e+02 1.280700e+02
3.966000e+00 1.284220e+02 1.282550e+02 1.283770e+02 1.283940e+02
3.968000e+00 1.287410e+02 1.285790e+02 1.286900e+02 1.287080e+02
3.970000e+00 1.290370e+02 1.288790e+02 1.289910e+02 1.290110e+02
3.972000e+00 1.293130e+02 1.291600e+02 1.292820e+02 1.293030e+02
3.974000e+00 1.295790e+02 1.294300e+02 1.295620e+02 1.295840e+02
3.976000e+00 1.298420e+02 1.296990e+02 1.298310e+02 1.298540e+02
3.978000e+00 1.301100e+02 1.299720e+02 1.300880e+02 1.301120e+02
3.980000e+00 1.303840e+02 1.302490e+02 1.303330e+02 1.303590e+02
3.982000e+00 1.306580e+02 1.305280e+02 1.305660e+02 1.305930e+02
3.984000e+00 1.309230e+02 1.307980e+02 1.307880e+02 1.308160e+02
3.986000e+00 1.311680e+02 1.310480e+02 1.309970e+02 1.310270e+02
3.988000e+00 1.313820e+02 1.312660e+02 1.311950e+02 1.312260e+02
3.990000e+00 1.315580e+02 1.314460e+02 1.313810e+02 1.314130e+02
3.992000e+00 1.316960e+02 1.315900e+02 1.315550e+02 1.315890e+02
3.994000e+00 1.318060e+02 1.317050e+02 1.317190e+02 1.317540e+02
3.996000e+00 1.319000e+02 1.318030e+02 1.318720e+02 1.319090e+02
3.998000e+00 1.319890e+02 1.318970e+02 1.320160e+02 1.320540e+02
4.000000e+00 1.320840e+02 1.319970e+02 1.321500e+02 1.321900e+02


==> data/quoted_numbers.json <==
{
 "RAW": {
  "band": {
   "axis_growth_max": 0.01244611,
   "box_any": 0.01226074,
   "box_any_offaxis": 0.0,
   "box_m52": 0.01408447,
   "box_m53": 0.01226074,
   "centre_b0.004": 2.579438,
   "centre_peak": 2.57625,
   "centre_rms": 2.578562,
   "fit_damp_n128": 7.64424,
   "fit_damp_n256": 7.427932,
   "fit_damp_n512": 7.264265,
   "fit_damp_n64": 7.853631,
   "fit_dev_n128": 0.0005279897,
   "fit_dev_n256": 0.001203491,
   "fit_dev_n512": 0.001101304,
   "fit_dev_n64": 0.0003770474,
   "fit_slope_n128": 0.5792935,
   "fit_slope_n256": 0.57593,
   "fit_slope_n512": 0.5703864,
   "fit_slope_n64": 0.5801784,
   "growth_peak_n128": 0.01244611,
   "growth_peak_n256": 0.01022319,
   "growth_peak_n512": 0.005874176,
   "growth_peak_n64": 0.01356987,
   "growth_step_b0.004": 0.0001404457,
   "growth_step_peak": 0.01244611,
   "growth_step_rms": 0.005617334,
   "gtime_n128_v0.5": 36.45564,
   "gtime_n128_v1": 36.53342,
   "gtime_n128_v2": 36.83996,
   "gtime_n64_v0.5": 19.87619,
   "gtime_n64_v1": 19.91601,
   "gtime_n64_v2": 20.07294,
   "nu_n128": 0.0002961161,
   "nu_n256": 0.0005922322,
   "nu_n512": 0.001184464,
   "nu_n64": 0.000148058,
   "offaxis_growth_max": 9.406655e-05,
   "offaxis_kdx": 1.14131,
   "width_b0.004": 0.005375,
   "width_n128_v0.5": 0.048625,
   "width_n128_v1": 0.0973125,
   "width_n128_v2": 0.1945,
   "width_n64_v0.5": 0.049,
   "width_n64_v1": 0.098125,
   "width_n64_v2": 0.196125,
   "width_peak": 0.0973125,
   "width_rms": 0.050625
  },
  "cls": {
   "128_3000_1.0_0": [
    0.03789063,
    0.02197266
   ],
   "128_3000_1.0_1": [
    0.03740234,
    0.02255859
   ],
   "128_3000_1.5_0": [
    0.02700195,
    0.0215332
   ],
   "128_3000_omega_0": [
    0.003747559,
    0.02133789
   ],
   "256_10000_1.0_1": [
    0.0375,
    0.0157959
   ],
   "256_3000_1.0_1": [
    0.05068359,
    0.03769531
   ],
   "512_10000_1.0_1": [
    0.03925781,
    0.02573242
   ],
   "512_3000_1.0_1": [
    0.071875,
    0.06416016
   ],
   "64_3000_1.0_1": [
    0.0375,
    0.01401367
   ]
  },
  "conv3d": [
   [
    16,
    0.09209152634257375,
    0.0478497597620872,
    null,
    2.8609765483226774,
    0.41064790413094626,
    null,
    0.09137290558533866
   ],
   [
    32,
    0.008079265203750402,
    0.012045517720812,
    0.07542478812014401,
    0.0066985408142040855,
    0.0987749593689939,
    0.008911751198014935,
    0.007910826943135264
   ],
   [
    64,
    0.0019605259839322957,
    0.003209373456538763,
    0.026622820982925156,
    0.0019355365745853325,
    0.014737464057802184,
    0.001924468107238476,
    0.001949013732782971
   ],
   [
    128,
    0.0007679749159614708,
    0.00098357248089241,
    0.006690775154400003,
    null,
    null,
    null,
    null
   ]
  ],
  "ctl": {
   "bgk_1": [
    0.002753906,
    0.003376465
   ],
   "bgk_omega": [
    0.002178955,
    0.002460937
   ],
   "pr_1": [
    0.02197266,
    0.02302734
   ],
   "pr_omega": [
    0.00375,
    0.00361084
   ],
   "rr_1": [
    0.02197266,
    0.02255859
   ],
   "rr_omega": [
    0.00375,
    0.00361084
   ]
  },
  "div_end": {
   "pr_wb1|1000|64": 2.0,
   "pr_wb1|3000|128": 2.0,
   "pr|1000|64": 2.0,
   "rr_wb1|1000|128": 3.0,
   "rr_wb1|1000|256": 3.0,
   "rr_wb1|1000|64": 2.0,
   "rr_wb1|3000|128": 3.0,
   "rr_wb1|3000|256": 3.0,
   "rr_wb1|3000|512": 3.0,
   "rr|1000|128": 3.0,
   "rr|1000|256": 3.0,
   "rr|1000|64": 2.0
  },
  "divergence_table": {
   "bgk_wb1|1000|64": [
    1.1753,
    1.165,
    "table2"
   ],
   "bgk_wb1|3000|128": [
    0.5826,
    0.572,
    "controls"
   ],
   "bgk_wb1|3000|64": [
    1.0425,
    1.032,
    "table2"
   ],
   "bgk|10000|256": [
    0.299,
    0.2,
    "gpu"
   ],
   "bgk|10000|512": [
    0.15,
    0.1,
    "gpu"
   ],
   "bgk|1000|128": [
    0.696,
    0.597,
    "gpu"
   ],
   "bgk|1000|256": [
    0.549,
    0.449,
    "gpu"
   ],
   "bgk|1000|64": [
    0.787,
    0.777,
    "table2"
   ],
   "bgk|3000|128": [
    0.511,
    0.501,
    "controls"
   ],
   "bgk|3000|256": [
    0.349,
    0.25,
    "gpu"
   ],
   "bgk|3000|512": [
    0.25,
    0.15,
    "gpu"
   ],
   "bgk|3000|64": [
    0.7461,
    0.736,
    "table2"
   ],
   "pr_wb1|1000|64": [
    null,
    2.0,
    "table2"
   ],
   "pr_wb1|3000|128": [
    null,
    2.0,
    "controls"
   ],
   "pr_wb1|3000|64": [
    1.6966,
    1.686,
    "table2"
   ],
   "pr|1000|64": [
    null,
    2.0,
    "table2"
   ],
   "pr|3000|128": [
    1.7579,
    1.748,
    "controls"
   ],
   "pr|3000|64": [
    1.6455,
    1.635,
    "table2"
   ],
   "rr_wb1|10000|256": [
    1.098,
    1.048,
    "gpu"
   ],
   "rr_wb1|10000|512": [
    0.9,
    0.85,
    "gpu"
   ],
   "rr_wb1|1000|128": [
    null,
    3.0,
    "table2"
   ],
   "rr_wb1|1000|256": [
    null,
    3.0,
    "gpu"
   ],
   "rr_wb1|1000|64": [
    null,
    2.0,
    "table2"
   ],
   "rr_wb1|3000|128": [
    null,
    3.0,
    "vscan"
   ],
   "rr_wb1|3000|256": [
    null,
    3.0,
    "gpu"
   ],
   "rr_wb1|3000|512": [
    null,
    3.0,
    "gpu"
   ],
   "rr_wb1|3000|64": [
    1.7068,
    1.697,
    "vscan"
   ],
   "rr|10000|256": [
    0.649,
    0.549,
    "gpu"
   ],
   "rr|10000|512": [
    0.35,
    0.3,
    "gpu"
   ],
   "rr|1000|128": [
    null,
    3.0,
    "gpu"
   ],
   "rr|1000|256": [
    null,
    3.0,
    "gpu"
   ],
   "rr|1000|64": [
    null,
    2.0,
    "table2"
   ],
   "rr|3000|128": [
    1.77833549888381,
    1.768,
    "vscan"
   ],
   "rr|3000|256": [
    0.848,
    0.749,
    "gpu"
   ],
   "rr|3000|512": [
    0.65,
    0.55,
    "gpu"
   ],
   "rr|3000|64": [
    1.6557,
    1.645,
    "vscan"
   ]
  },
  "drift_g02": 0.04664532,
  "drift_thr": 0.09462891,
  "flow": {
   "10000_256": {
    "B_1.0": 0.01578125,
    "B_1.5": 0.01550781,
    "B_1.8": 0.01255859,
    "B_1.9": 0.008867188,
    "B_omega": 0.002163086,
    "N": 256.0,
    "Re": 10000.0
   },
   "10000_512": {
    "B_1.0": 0.02574219,
    "B_1.5": 0.0253125,
    "B_1.8": 0.01792969,
    "B_1.9": 0.01277344,
    "B_omega": 0.004326172,
    "N": 512.0,
    "Re": 10000.0
   },
   "3000_128": {
    "B_1.0": 0.02253906,
    "B_1.5": 0.02214844,
    "B_1.8": 0.01632812,
    "B_1.9": 0.01160156,
    "B_omega": 0.003613281,
    "N": 128.0,
    "Re": 3000.0
   },
   "3000_256": {
    "B_1.0": 0.03773438,
    "B_1.5": 0.03710938,
    "B_1.8": 0.0234375,
    "B_1.9": 0.01691406,
    "B_omega": 0.007226562,
    "N": 256.0,
    "Re": 3000.0
   },
   "3000_512": {
    "B_1.0": 0.06421875,
    "B_1.5": 0.05296875,
    "B_1.8": 0.03414063,
    "B_1.9": 0.0253125,
    "B_omega": 0.01441406,
    "N": 512.0,
    "Re": 3000.0
   },
   "3000_64": {
    "B_1.0": 0.01402344,
    "B_1.5": 0.01375,
    "B_1.8": 0.01144531,
    "B_1.9": 0.008066406,
    "B_omega": 0.001806641,
    "N": 64.0,
    "Re": 3000.0
   }
  },
  "g_time": {
   "64": 20.58307,
   "128": 37.82417,
   "256": 62.43776,
   "512": 73.27122
  },
  "g_time_half": {
   "128": 37.43678,
   "256": 61.74984
  },
  "kinds": {
   "1.0": "s",
   "1.5": "s",
   "1.8": "c",
   "1.9": "c",
   "bgk": "g",
   "bgk_1": "g",
   "bgk_1_mode_at_omega": "g",
   "omega": "c",
   "pr_1": "s",
   "pr_omega": "c"
  },
  "lz_pairs": [
   [
    32,
    1.0,
    0.0018317484350443003,
    0.0012259981175625212,
    0.0037262855485644675,
    0.01611517437798815
   ],
   [
    64,
    1.0,
    0.0003509945767989908,
    0.00016853734825816868,
    0.001059333152591213,
    0.002868154559937608
   ],
   [
    128,
    1.0,
    0.00010856753572197064,
    3.6337518665385815e-05,
    0.0002366103805306885,
    0.0008847594194936192
   ],
   [
    32,
    0.5,
    0.001364997343187735,
    0.000944645333598837,
    0.003309295633266318,
    0.014054350245473746
   ],
   [
    64,
    0.5,
    0.00023443744110518416,
    0.0001225833939998422,
    0.0008241575588066041,
    0.0018895106401177753
   ]
  ],
  "modes": {
   "1.0": {
    "angle": 90.0,
    "b": 0.4153158,
    "bx": 0.0,
    "by": 0.0,
    "bz": 1.0,
    "ghost": 0.08192409,
    "growth": 2.057191e-05,
    "jlong": 1.888998e-06,
    "jtrans": 0.5009483,
    "kdx": 1.003243,
    "kx": 0.8944272,
    "ky": 0.4472136,
    "kz": 0.0,
    "rho": 0.001809869,
    "threshold": 0.02197266
   },
   "1.5": {
    "angle": 90.0,
    "b": 0.4122201,
    "bx": 0.0,
    "by": 0.0,
    "bz": 1.0,
    "ghost": 0.08380462,
    "growth": 2.037664e-05,
    "jlong": 2.086518e-06,
    "jtrans": 0.5021091,
    "kdx": 1.014965,
    "kx": 0.8944272,
    "ky": 0.4472136,
    "kz": 0.0,
    "rho": 0.001864047,
    "threshold": 0.0215332
   },
   "1.8": {
    "angle": 90.0,
    "b": 0.199037,
    "bx": 0.0,
    "by": 0.0,
    "bz": 1.0,
    "ghost": 0.5430028,
    "growth": 0.0002835297,
    "jlong": 0.02648212,
    "jtrans": 7.28054e-32,
    "kdx": 2.573159,
    "kx": 0.0,
    "ky": 1.0,
    "kz": 0.0,
    "rho": 0.2314781,
    "threshold": 0.01694336
   },
   "1.9": {
    "angle": 90.0,
    "b": 0.1369331,
    "bx": 0.7071068,
    "by": 0.7071068,
    "bz": 0.0,
    "ghost": 0.5109227,
    "growth": 0.000255554,
    "jlong": 0.03547989,
    "jtrans": 3.628208e-31,
    "kdx": 2.577678,
    "kx": 0.0,
    "ky": 0.0,
    "kz": 1.0,
    "rho": 0.3166643,
    "threshold": 0.01203613
   },
   "bgk": {
    "angle": 90.0,
    "b": 0.1167803,
    "bx": 0.7071068,
    "by": 0.7071068,
    "bz": 0.0,
    "ghost": 0.8036443,
    "growth": 0.0001278938,
    "jlong": 0.07957493,
    "jtrans": 3.403684e-26,
    "kdx": 2.506205,
    "kx": 0.7071068,
    "ky": -0.7071068,
    "kz": 0.0,
    "rho": 4.977308e-07,
    "threshold": 0.002178955
   },
   "bgk_1": {
    "angle": 5.484062,
    "b": 0.1570372,
    "bx": 0.6439495,
    "by": -0.5089278,
    "bz": 0.5712455,
    "ghost": 0.7566184,
    "growth": 0.000121445,
    "jlong": 4.437316e-12,
    "jtrans": 0.08634414,
    "kdx": 2.950146,
    "kx": 0.5773503,
    "ky": -0.5773503,
    "kz": 0.5773503,
    "rho": 2.327476e-07,
    "threshold": 0.002753906
   },
   "bgk_1_mode_at_omega": {
    "angle": 5.484062,
    "b": 0.1570372,
    "bx": 0.6439495,
    "by": -0.5089278,
    "bz": 0.5712455,
    "ghost": 0.7566184,
    "growth": 0.000121445,
    "jlong": 4.49345e-12,
    "jtrans": 0.08634414,
    "kdx": 2.950146,
    "kx": 0.5773503,
    "ky": -0.5773503,
    "kz": 0.5773503,
    "rho": 2.359822e-07,
    "threshold": 0.002753906
   },
   "omega": {
    "angle": 90.0,
    "b": 0.02157609,
    "bx": 0.0,
    "by": 0.0,
    "bz": 1.0,
    "ghost": 0.4547695,
    "growth": 0.0001044761,
    "jlong": 0.05238083,
    "jtrans": 2.19818e-31,
    "kdx": 2.57944,
    "kx": 1.0,
    "ky": 0.0,
    "kz": 0.0,
    "rho": 0.4712736,
    "threshold": 0.003747559
   },
   "pr_1": {
    "angle": 90.0,
    "b": 0.4153145,
    "bx": 0.0,
    "by": 0.0,
    "bz": 1.0,
    "ghost": 0.08192368,
    "growth": 2.057191e-05,
    "jlong": 1.888963e-06,
    "jtrans": 0.5009501,
    "kdx": 1.00324,
    "kx": 0.8944272,
    "ky": 0.4472136,
    "kz": 0.0,
    "rho": 0.001809864,
    "threshold": 0.02197266
   },
   "pr_omega": {
    "angle": 90.0,
    "b": 0.02158383,
    "bx": 0.7071068,
    "by": 0.7071068,
    "bz": 0.0,
    "ghost": 0.4547725,
    "growth": 0.0001058921,
    "jlong": 0.05237976,
    "jtrans": 1.30953e-31,
    "kdx": 2.57944,
    "kx": 0.0,
    "ky": 0.0,
    "kz": 1.0,
    "rho": 0.471264,
    "threshold": 0.00375
   }
  },
  "n128": {
   "1.0": 0.02197266,
   "1.5": 0.0215332,
   "1.8": 0.01694336,
   "1.9": 0.01203613,
   "bgk": 0.002178955,
   "omega": 0.003747559
  },
  "re1000_single_growth": [
   0.01175625,
   0.008420653,
   0.001980682
  ],
  "sampling": {
   "growth_time_n128_rr_omega": {
    "A1": 37.82417,
    "K4": 37.82417,
    "KX": 37.82417,
    "ref": 37.82417
   },
   "growth_time_n128_rr_omega_halfv0": {
    "A1": 37.43678,
    "K4": 37.43678,
    "KX": 37.43678,
    "ref": 37.43678
   },
   "growth_time_n256_rr_omega": {
    "K4": 62.43776,
    "KX": 62.43776,
    "ref": 62.43776
   },
   "growth_time_n256_rr_omega_halfv0": {
    "K4": 61.74984,
    "KX": 61.74984,
    "ref": 61.74984
   },
   "growth_time_n512_rr_omega": {
    "K4": 73.27122,
    "KX": 73.27122,
    "ref": 73.27122
   },
   "n128_bgk_omega_noflow": {
    "C48": 0.002753462,
    "ref": 0.002177044
   },
   "n128_pr_omega_noflow": {
    "A0": 0.003757865,
    "ref": 0.003746625
   },
   "n128_rr_1.0_flow": {
    "A1": 0.0220658,
    "ref": 0.0225564
   },
   "n128_rr_1.0_flow_compr": {
    "A1": 0.03748593,
    "K4": 0.03733176,
    "KX": 0.0373703,
    "ref": 0.03737381
   },
   "n128_rr_1.0_noflow": {
    "A0": 0.02199613,
    "K4": 0.0219509,
    "KX": 0.0219509,
    "ref": 0.02193034
   },
   "n128_rr_1.0_noflow_compr": {
    "A0": 0.03796924,
    "K4": 0.03785213,
    "KX": 0.03785213,
    "ref": 0.03785568
   },
   "n128_rr_1.5_noflow_compr": {
    "A0": 0.02707155,
    "ref": 0.02699058
   },
   "n128_rr_1.8_noflow": {
    "C48": 0.01922453,
    "ref": 0.01692828
   },
   "n128_rr_1.9_noflow": {
    "A0": 0.01207211,
    "C48": 0.01571454,
    "K4": 0.01203487,
    "KX": 0.01203487,
    "ref": 0.012036
   },
   "n128_rr_omega_flow": {
    "A1": 0.003618009,
    "C48": 0.004552857,
    "K4": 0.003606849,
    "KX": 0.003606849,
    "ref": 0.003607188
   },
   "n128_rr_omega_noflow": {
    "A0": 0.003757865,
    "C48": 0.0130861,
    "K4": 0.003746274,
    "KX": 0.003746274,
    "ref": 0.003746625
   },
   "nofield_u0.05_rr_1.0": {
    "A1": -1.255974e-06,
    "K4": -1.256333e-06,
    "KX": -1.256333e-06,
    "ref": -1.256333e-06
   },
   "nofield_u0.05_rr_omega": {
    "A1": -1.253925e-06,
    "K4": -1.253925e-06,
    "KX": -3.202294e-07,
    "ref": -1.253925e-06
   }
  },
  "single_flow_by_grid": [
   0.001806641,
   0.003613281,
   0.007226562,
   0.01441406
  ],
  "t_fail_single_re3000": {
   "64": 1.65,
   "128": 1.78,
   "256": 0.85,
   "512": 0.65
  },
  "tdiv_n64_wb1": 1.7068,
  "wb1_compr_by_grid": [
   0.0375,
   0.03740234,
   0.05068359,
   0.071875
  ],
  "wb1_runs_growth": {
   "10000_512": -1.384672e-06,
   "1000_256": -7.465943e-06,
   "3000_128": 5.136279e-05,
   "3000_256": -2.398242e-06,
   "3000_512": -4.932123e-06
  }
 },
 "band_axis": "1.2\\times10^{-2}",
 "band_box": "0.012",
 "band_centre": "2.58",
 "band_gv1": "36.5",
 "band_gv2": "36.8",
 "band_gvh": "36.5",
 "band_law_dev": "0.7% at the peak field, N = 64-512; fitted slopes 0.570-0.580, damping 7.26-7.85 nu",
 "band_off": "9\\times10^{-5}",
 "band_offaxis": "9.4e-05 at k dx 1.14 (axis 1.2e-02)",
 "band_width_b0.004": "0.0054",
 "band_width_peak": "0.097",
 "band_width_rms": "0.051",
 "band_wv1": "0.097",
 "band_wv2": "0.19",
 "band_wvh": "0.049",
 "c48_single": "0.013",
 "ce_corrected_t0.2": "2$--$4",
 "ce_field": "78$--$96",
 "ce_nofield": "1.2$--$3.7",
 "coarse48": "n128_bgk_omega_noflow: 0.0028 (refined 0.0022); n128_rr_1.8_noflow: 0.019 (refined 0.017); n128_rr_1.9_noflow: 0.016 (refined 0.012); n128_rr_omega_flow: 0.0046 (refined 0.0036); n128_rr_omega_noflow: 0.013 (refined 0.0037)",
 "divu_m256": "div u 0.692, div b 0.741, J 0.756, divergence 0.825; before: ratio <= 2.7, J within 0.03%",
 "divu_m256_ma0.017": "div u 0.884, div b 0.919, J 0.939, divergence 1.023; before: ratio <= 9.0, J within 0.03%",
 "divu_m512": "div u 0.509, div b 0.514, J 0.558, divergence 0.632; before: ratio <= 1.6, J within 0.02%",
 "divu_re10000_m256_ma0.017": "div u 0.598, div b 0.658, J 0.678, divergence 0.757; before: ratio <= 2.1, J within 0.01%",
 "divu_re10000_m512_ma0.017": "div u 0.320, div b 0.300, J 0.340, divergence 0.399; before: ratio <= 1.4, J within 0.004%",
 "drift_g01": "1.6",
 "drift_g02": "4.7",
 "drift_k": "2.1$--$2.3",
 "drift_stable": "-7.6e-06",
 "drift_thr": "0.095",
 "err_ratio_32_64": "$4.1$, $3.8$ and $2.8$",
 "err_ratio_64_128": "$2.6$, $3.3$ and $4.0$",
 "g128": "38",
 "g256": "62",
 "g512": "73",
 "g64": "21",
 "guide_departure_n128": "div u 0.98, 1.01, 1.17; J_max within 0.44% before",
 "guide_div_n128": "single rate 1.11, 1.20, 1.38; omega_b = 1 1.49, 1.93, -- (Ma = 0.034, 0.022, 0.017)",
 "guide_div_n64": "single rate 1.56, 2.00, 2.08; omega_b = 1 1.66, 2.01, 2.12",
 "guide_lsa_n128": "single rate 62, 61, 60 e-folds per unit time; compressive threshold of omega_b = 1 0.037, 0.038, 0.038, peak field 0.039, 0.025, 0.019",
 "guide_t4": "J_max 134 at t = 1.90, 160 at t = 3.15, 91 at t = 4",
 "halfv0_detail": "N=128: 37.82 vs 37.44, N=256: 62.44 vs 61.75",
 "halfv0_pct": "2",
 "lz_all_ratio": "$5$ to $41$",
 "lz_bs3_Ek": "0.096",
 "lz_bs3_Em": "0.047",
 "lz_bs3_J": "0.46",
 "lz_bs3_W": "0.70",
 "lz_bs3_cell": "0.096 / 0.047 / 0.46",
 "lz_guide3_Ek": "0.024",
 "lz_guide3_Em": "0.0025",
 "lz_guide3_J": "0.10",
 "lz_guide3_W": "0.55",
 "lz_guide3_cell": "0.024 / 0.0025 / 0.10",
 "lz_ratio_32_64": "$5.2$, $7.3$ and $3.5$",
 "lz_ratio_64_128": "$3.2$, $4.6$ and $4.5$",
 "lz_ratio_v_32": "$1.3$, $1.3$ and $1.1$",
 "lz_ratio_v_64": "$1.5$, $1.4$ and $1.3$",
 "lz_ratio_v_range": "$1.1$ to $1.5$",
 "lz_std_Ek": "0.035",
 "lz_std_Em": "0.017",
 "lz_std_J": "0.11",
 "lz_std_W": "0.29",
 "lz_std_cell": "0.035 / 0.017 / 0.11",
 "lz_std_ratio": "$5$ to $25$",
 "lzf_db": "0.03$--$0.06",
 "lzf_dj": "0.07$--$0.08",
 "lzf_du": "0.08$--$0.09",
 "lzf_dw": "0.1$--$0.3",
 "lzp_n128_v1": "0.011, 0.0036, 0.024",
 "lzp_n128_v1_W": "0.088",
 "lzp_n128_v1_frac": "14%, 4%, 4%",
 "lzp_n32_v1": "0.18, 0.12, 0.37",
 "lzp_n32_v1_W": "1.6",
 "lzp_n32_v1_frac": "23%, 10%, 5%",
 "lzp_n32_vh": "0.14, 0.094, 0.33",
 "lzp_n32_vh_W": "1.4",
 "lzp_n64_v1": "0.035, 0.017, 0.11",
 "lzp_n64_v1_W": "0.29",
 "lzp_n64_v1_frac": "18%, 5%, 4%",
 "lzp_n64_vh": "0.023, 0.012, 0.082",
 "lzp_n64_vh_W": "0.19",
 "mode_1.0": "kind s, k dx 1.003, angle 90, growth at 1.05x 2.06e-05, rho 0.00 jlong 0.00 jtrans 0.50 b 0.42 ghost 0.08",
 "mode_1.5": "kind s, k dx 1.015, angle 90, growth at 1.05x 2.04e-05, rho 0.00 jlong 0.00 jtrans 0.50 b 0.41 ghost 0.08",
 "mode_1.8": "kind c, k dx 2.573, angle 90, growth at 1.05x 2.84e-04, rho 0.23 jlong 0.03 jtrans 0.00 b 0.20 ghost 0.54",
 "mode_1.9": "kind c, k dx 2.578, angle 90, growth at 1.05x 2.56e-04, rho 0.32 jlong 0.04 jtrans 0.00 b 0.14 ghost 0.51",
 "mode_bgk": "kind g, k dx 2.506, angle 90, growth at 1.05x 1.28e-04, rho 0.00 jlong 0.08 jtrans 0.00 b 0.12 ghost 0.80",
 "mode_bgk_1": "kind g, k dx 2.950, angle 5, growth at 1.05x 1.21e-04, rho 0.00 jlong 0.00 jtrans 0.09 b 0.16 ghost 0.76",
 "mode_omega": "kind c, k dx 2.579, angle 90, growth at 1.05x 1.04e-04, rho 0.47 jlong 0.05 jtrans 0.00 b 0.02 ghost 0.45",
 "mode_pr_1": "kind s, k dx 1.003, angle 90, growth at 1.05x 2.06e-05, rho 0.00 jlong 0.00 jtrans 0.50 b 0.42 ghost 0.08",
 "mode_pr_omega": "kind c, k dx 2.579, angle 90, growth at 1.05x 1.06e-04, rho 0.47 jlong 0.05 jtrans 0.00 b 0.02 ghost 0.45",
 "range_single_flow": "0.0018$--$0.014",
 "range_wb1_compr": "0.037$--$0.072",
 "re10000_halfv0": "single rate 0.76, 0.40; omega_b = 1 1.38, 1.14 (N = 256, 512)",
 "re10000_lsa_wb1_compr": "0.037, 0.038, 0.039, 0.038",
 "re1000_single_growth": "17, 25, 12",
 "re3000_err_n256": "0.24 / 0.063 / 16",
 "re3000_err_n512": "0.049 / 0.050 / 7.4",
 "re3000_peak_n256": "222 (reference with the stencil 222)",
 "re3000_peak_n512": "296 (reference with the stencil 295)",
 "re3000_ref": "peak 343 at t = 2.30; tailJ 8.8e-05; dt <= 0.00125; stencil 35% and 14% below",
 "sens_A0": "largest change +0.30% (n128_rr_1.9_noflow), 6 quantities",
 "sens_A1": "largest change -2.17% (n128_rr_1.0_flow), 5 quantities",
 "sens_K4": "largest change -0.11% (n128_rr_1.0_flow_compr), 11 quantities",
 "sens_KX": "largest change +0.09% (n128_rr_1.0_noflow), 11 quantities",
 "single_flow_by_grid": "0.0018, 0.0036, 0.0072, 0.014",
 "table_ctrl_rows": "BGK & 0.79 & 0.75 & 0.51\\\\\n$\\mathrm{BGK}_{\\omega,1}$ & 1.18 & 1.04 & 0.58\\\\\nPR & -- & 1.65 & 1.76\\\\\n$\\mathrm{PR}_{\\omega,1}$ & -- & 1.70 & --\\\\\nRR & -- & 1.66 & 1.78\\\\\n$\\mathrm{RR}_{\\omega,1}$ & -- & 1.71 & --\\\\",
 "table_div_rows": "BGK & 0.79 & 0.70 & 0.55 & 0.75 & 0.51 & 0.35 & 0.25 & 0.30 & 0.15\\\\\nRR & -- & -- & -- & 1.66 & 1.78 & 0.85 & 0.65 & 0.65 & 0.35\\\\\n$\\mathrm{RR}_{\\omega,1}$ & -- & -- & -- & 1.71 & -- & -- & -- & 1.10 & 0.90\\\\",
 "table_lsa_rows": "BGK & $\\omega$ & $0.0022$ & $0.0025$ & g\\\\\nBGK & $1$ & $0.0028$ & $0.0034$ & g\\\\\nPR & $\\omega$ & $0.0037$ & $0.0036$ & c\\\\\nPR & $1$ & $0.022$ & $0.023$ & s\\\\\nRR & $\\omega$ & $0.0037$ & $0.0036$ & c\\\\\nRR & $1.9$ & $0.012$ & $0.012$ & c\\\\\nRR & $1.8$ & $0.017$ & $0.016$ & c\\\\\nRR & $1.5$ & $0.022$ ($0.027$) & $0.022$ & s\\\\\nRR & $1$ & $0.022$ ($0.038$) & $0.023$ ($0.037$) & s\\\\",
 "tdiv_n64_wb1": "1.71",
 "thr_bgk": "0.0022",
 "thr_bgk1": "0.0028",
 "thr_single_flow": "0.0036",
 "thr_single_noflow": "0.0037",
 "thr_slow": "0.022",
 "thr_wb15_compr": "0.027",
 "thr_wb1_compr": "0.038",
 "thr_wb1_compr_failing": "0.037$--$0.039",
 "thr_wb1_compr_n64": "0.037",
 "thr_wb1_compr_re10000": "0.039",
 "wb1_compr_by_grid": "0.037, 0.037, 0.051, 0.072"
}

==> data/re1000_n128_rr6.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.30098391e+00
4.97388856e-02 9.98866078e-01 1.91652523e+00 5.28977624e+00
5.24643040e-02 9.98804925e-01 1.91644820e+00 5.28818809e+00
5.51897224e-02 9.98752454e-01 1.91639058e+00 5.28578039e+00
5.82558181e-02 9.98579466e-01 1.91636004e+00 5.28277502e+00
6.09812365e-02 9.98502887e-01 1.91641202e+00 5.28013413e+00
6.43880094e-02 9.98323976e-01 1.91641775e+00 5.27659064e+00
6.77947824e-02 9.98093476e-01 1.91636121e+00 5.27607263e+00
7.12015554e-02 9.97851564e-01 1.91625144e+00 5.29571853e+00
7.49490057e-02 9.97651480e-01 1.91610481e+00 5.31912938e+00
7.90371333e-02 9.97419394e-01 1.91586195e+00 5.34646724e+00
8.31252609e-02 9.97301937e-01 1.91566974e+00 5.37419301e+00
8.75540657e-02 9.97301585e-01 1.91570837e+00 5.40278273e+00
9.19828706e-02 9.97415235e-01 1.91587047e+00 5.43005155e+00
9.67523528e-02 9.97340235e-01 1.91611524e+00 5.46099439e+00
1.01862512e-01 9.97092339e-01 1.91622226e+00 5.49735975e+00
1.07313349e-01 9.96864551e-01 1.91626331e+00 5.53941038e+00
1.12764186e-01 9.96586114e-01 1.91621449e+00 5.58544970e+00
1.18555700e-01 9.96230187e-01 1.91615494e+00 5.63877930e+00
1.25028569e-01 9.95693585e-01 1.91638178e+00 5.69863782e+00
1.31501437e-01 9.95078652e-01 1.91682305e+00 5.75753619e+00
1.38314983e-01 9.94721809e-01 1.91714793e+00 5.82281659e+00
1.45469207e-01 9.94543622e-01 1.91744718e+00 5.89316632e+00
1.53304784e-01 9.94085783e-01 1.91794429e+00 5.97254193e+00
1.61140362e-01 9.93538413e-01 1.91870186e+00 6.05628028e+00
1.69657295e-01 9.92755626e-01 1.91959949e+00 6.15302899e+00
1.78514904e-01 9.91675359e-01 1.92028792e+00 6.26412800e+00
1.87713192e-01 9.90419812e-01 1.92138464e+00 6.37815710e+00
1.97592833e-01 9.89705479e-01 1.92299225e+00 6.49955073e+00
2.08153829e-01 9.88643955e-01 1.92470957e+00 6.63465464e+00
2.19055503e-01 9.87137841e-01 1.92655495e+00 6.78656648e+00
2.30297854e-01 9.85242347e-01 1.92910594e+00 6.94756360e+00
2.42562237e-01 9.83020862e-01 1.93197047e+00 7.13161851e+00
2.55167297e-01 9.81201357e-01 1.93521249e+00 7.31938742e+00
2.68453711e-01 9.78588532e-01 1.93947844e+00 7.51640758e+00
2.82421481e-01 9.75547616e-01 1.94395972e+00 7.75196772e+00
2.97070604e-01 9.71768679e-01 1.94963387e+00 7.99152982e+00
3.12741760e-01 9.68247224e-01 1.95608751e+00 8.24662076e+00
3.29094270e-01 9.63665624e-01 1.96362990e+00 8.52499764e+00
3.46468813e-01 9.57847300e-01 1.97257633e+00 8.83068902e+00
3.64524710e-01 9.52359681e-01 1.98256111e+00 9.13455201e+00
3.83602638e-01 9.45484057e-01 1.99414157e+00 9.46405388e+00
4.03702599e-01 9.37254695e-01 2.00761323e+00 9.81378508e+00
4.24483914e-01 9.29082996e-01 2.02208828e+00 1.01783834e+01
4.46968616e-01 9.18836923e-01 2.03946350e+00 1.07327738e+01
4.70134672e-01 9.08166926e-01 2.05811360e+00 1.13265939e+01
4.94663438e-01 8.95899157e-01 2.07910616e+00 1.21491498e+01
5.20554912e-01 8.82427118e-01 2.10224245e+00 1.35023286e+01
5.47809096e-01 8.67572651e-01 2.12758418e+00 1.49585723e+01
5.76425989e-01 8.51415823e-01 2.15485972e+00 1.65392180e+01
6.06746269e-01 8.33600640e-01 2.18447164e+00 1.86448547e+01
6.38429258e-01 8.15157379e-01 2.21500783e+00 2.10880935e+01
6.71815633e-01 7.95075745e-01 2.24764908e+00 2.37292682e+01
7.06905395e-01 7.74567806e-01 2.28045186e+00 2.66687234e+01
7.43698543e-01 7.53096758e-01 2.31332826e+00 2.95964193e+01
7.82876432e-01 7.30881550e-01 2.34656962e+00 3.26959808e+01
8.23757708e-01 7.08758270e-01 2.37770618e+00 3.54216049e+01
8.66683048e-01 6.87458384e-01 2.40570801e+00 3.75932837e+01
9.11993128e-01 6.66775411e-01 2.42984431e+00 3.89892967e+01
9.59687950e-01 6.47789218e-01 2.44876084e+00 3.93468725e+01
1.00976751e+00 6.31085036e-01 2.46091337e+00 3.83677397e+01


==> data/re1000_n64_bgk6.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.28416795e+00
4.97388856e-02 9.96602749e-01 1.91021994e+00 5.26191314e+00
5.31456586e-02 9.98575949e-01 1.91498011e+00 5.26879728e+00
5.65524316e-02 9.96503418e-01 1.91218727e+00 5.26127039e+00
5.99592046e-02 9.98108602e-01 1.91198652e+00 5.25625991e+00
6.40473321e-02 9.97497066e-01 1.91127867e+00 5.25105259e+00
6.81354597e-02 9.96759403e-01 1.91194940e+00 5.25171338e+00
7.22235873e-02 9.96069276e-01 1.91296852e+00 5.27862271e+00
7.69930695e-02 9.97107021e-01 1.91189365e+00 5.30469859e+00
8.24439063e-02 9.96889350e-01 1.91274781e+00 5.34470120e+00
8.72133885e-02 9.95572128e-01 1.91097587e+00 5.37194978e+00
9.33455798e-02 9.96205305e-01 1.91233786e+00 5.41302220e+00
9.87964166e-02 9.95621375e-01 1.91121689e+00 5.44601560e+00
1.05609963e-01 9.95055452e-01 1.91197711e+00 5.49794435e+00
1.12423509e-01 9.94898026e-01 1.91343718e+00 5.55720092e+00
1.19918409e-01 9.94944534e-01 1.91229264e+00 5.62338700e+00
1.27413310e-01 9.94716325e-01 1.91266694e+00 5.69033776e+00
1.35589565e-01 9.94137336e-01 1.91398553e+00 5.76841704e+00
1.44447175e-01 9.93242890e-01 1.91394440e+00 5.85323082e+00
1.53986139e-01 9.93196467e-01 1.91500581e+00 5.95014876e+00
1.63525103e-01 9.92556764e-01 1.91483515e+00 6.04950523e+00
1.74426777e-01 9.91007928e-01 1.91633525e+00 6.17985799e+00
1.85328450e-01 9.89151444e-01 1.91704336e+00 6.31417914e+00
1.97592833e-01 9.88419045e-01 1.91954752e+00 6.46458648e+00
2.10538571e-01 9.86896097e-01 1.92132994e+00 6.63023853e+00
2.24165663e-01 9.85107784e-01 1.92384199e+00 6.81926598e+00
2.38474109e-01 9.82254886e-01 1.92698876e+00 7.02824325e+00
2.53463910e-01 9.80310248e-01 1.93100721e+00 7.25172432e+00
2.69816421e-01 9.77334857e-01 1.93582948e+00 7.49223540e+00
2.87531640e-01 9.72891362e-01 1.94165211e+00 7.78920425e+00
3.05928214e-01 9.68689259e-01 1.94909459e+00 8.08012834e+00
3.25687497e-01 9.63624803e-01 1.95771600e+00 8.41218802e+00
3.46809490e-01 9.56736802e-01 1.96849091e+00 8.77813819e+00
3.69294192e-01 9.49630173e-01 1.98106829e+00 9.15068079e+00
3.93141603e-01 9.40599730e-01 1.99595666e+00 9.57383595e+00
4.18351723e-01 9.30663706e-01 2.01319254e+00 9.98522424e+00
4.45605907e-01 9.18471124e-01 2.03381611e+00 1.05831532e+01
4.74222800e-01 9.05200979e-01 2.05680648e+00 1.12941985e+01
5.04883757e-01 8.89362673e-01 2.08351947e+00 1.20969173e+01
5.37588777e-01 8.72252366e-01 2.11301247e+00 1.30743860e+01
5.72337862e-01 8.52765621e-01 2.14606320e+00 1.49484180e+01
6.09131010e-01 8.31316992e-01 2.18181479e+00 1.70322516e+01
6.48649577e-01 8.08455134e-01 2.22006486e+00 1.92448583e+01
6.90893562e-01 7.83808464e-01 2.26151250e+00 2.20804694e+01
7.35181610e-01 7.63147840e-01 2.31866980e+00 4.55484812e+01


==> data/re1000_n64_rr6.dat <==
t Gamma Em Jfd
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.28416795e+00
4.97388856e-02 9.96722596e-01 1.91021450e+00 5.26191060e+00
5.31456586e-02 9.98347748e-01 1.91498877e+00 5.26879221e+00
5.65524316e-02 9.96667913e-01 1.91218203e+00 5.26126734e+00
5.99592046e-02 9.98150912e-01 1.91199476e+00 5.25625771e+00
6.40473321e-02 9.97917176e-01 1.91128640e+00 5.25105337e+00
6.81354597e-02 9.97600011e-01 1.91195451e+00 5.25170684e+00
7.22235873e-02 9.97269267e-01 1.91296836e+00 5.27860238e+00
7.69930695e-02 9.95671144e-01 1.91190586e+00 5.30471135e+00
8.24439063e-02 9.95505923e-01 1.91276550e+00 5.34471275e+00
8.72133885e-02 9.96654518e-01 1.91096388e+00 5.37191981e+00
9.33455798e-02 9.95685703e-01 1.91234754e+00 5.41301322e+00
9.87964166e-02 9.95573593e-01 1.91121663e+00 5.44599446e+00
1.05609963e-01 9.95306006e-01 1.91196804e+00 5.49790860e+00
1.12423509e-01 9.95012920e-01 1.91342315e+00 5.55716190e+00
1.19918409e-01 9.95295323e-01 1.91231098e+00 5.62337231e+00
1.27413310e-01 9.93936367e-01 1.91267394e+00 5.69032173e+00
1.35589565e-01 9.93304132e-01 1.91400949e+00 5.76840688e+00
1.44447175e-01 9.93661340e-01 1.91393258e+00 5.85318078e+00
1.53986139e-01 9.93090235e-01 1.91501025e+00 5.95010863e+00
1.63525103e-01 9.92372192e-01 1.91485799e+00 6.04946211e+00
1.74426777e-01 9.91243984e-01 1.91635941e+00 6.17979466e+00
1.85328450e-01 9.89674685e-01 1.91704322e+00 6.31407809e+00
1.97592833e-01 9.88669675e-01 1.91953808e+00 6.46447330e+00
2.10538571e-01 9.87041353e-01 1.92133968e+00 6.63009878e+00
2.24165663e-01 9.85072794e-01 1.92383362e+00 6.81908953e+00
2.38474109e-01 9.82574865e-01 1.92699746e+00 7.02802259e+00
2.53463910e-01 9.80390155e-01 1.93100513e+00 7.25145802e+00
2.69816421e-01 9.77228040e-01 1.93584714e+00 7.49191201e+00
2.87531640e-01 9.73059070e-01 1.94166999e+00 7.78876167e+00
3.05928214e-01 9.68618127e-01 1.94911723e+00 8.07957206e+00
3.25687497e-01 9.63565264e-01 1.95773651e+00 8.41146914e+00
3.46809490e-01 9.56598138e-01 1.96850852e+00 8.77718685e+00
3.69294192e-01 9.49579337e-01 1.98108711e+00 9.14943564e+00
3.93141603e-01 9.40524518e-01 1.99597775e+00 9.57218995e+00
4.18351723e-01 9.30640860e-01 2.01321839e+00 9.98307281e+00
4.45605907e-01 9.18490162e-01 2.03385221e+00 1.05810313e+01
4.74222800e-01 9.05163544e-01 2.05684939e+00 1.12914725e+01
5.04883757e-01 8.89295482e-01 2.08357641e+00 1.20924738e+01
5.37588777e-01 8.72208908e-01 2.11308432e+00 1.30652726e+01
5.72337862e-01 8.52685536e-01 2.14615054e+00 1.49310131e+01
6.09131010e-01 8.31182490e-01 2.18189818e+00 1.69822636e+01
6.48649577e-01 8.08185572e-01 2.22002286e+00 1.91055651e+01
6.90893562e-01 7.83066479e-01 2.26034763e+00 2.15937859e+01
7.35181610e-01 7.57046669e-01 2.30116317e+00 2.40431281e+01
7.82876432e-01 7.29712991e-01 2.34188706e+00 2.60884794e+01
8.33296672e-01 7.02525680e-01 2.37996062e+00 2.78501045e+01
8.87123686e-01 6.76181651e-01 2.41363989e+00 2.87144724e+01
9.44357472e-01 6.51692494e-01 2.44026392e+00 2.90390566e+01
1.00499803e+00 6.30338940e-01 2.45712323e+00 2.89643103e+01
1.06972672e+00 6.12636603e-01 2.46205790e+00 3.55669736e+01
1.13922489e+00 5.99717687e-01 2.45361388e+00 4.52433914e+01
1.21281118e+00 5.91978632e-01 2.42951617e+00 5.02458205e+01
1.29048561e+00 5.88992253e-01 2.39054341e+00 4.99933047e+01
1.37429222e+00 5.89776127e-01 2.33788825e+00 4.67804836e+01
1.46286832e+00 5.93010376e-01 2.27421966e+00 4.32919483e+01
1.55689525e+00 5.97812972e-01 2.20093167e+00 4.75230114e+01
1.65773574e+00 6.03620554e-01 2.11832819e+00 4.81989781e+01
1.76470841e+00 6.10746093e-01 2.02659565e+00 4.62505911e+01
1.87849462e+00 6.18184809e-01 1.92802589e+00 4.22877155e+01
1.99977574e+00 6.22796571e-01 1.82865856e+00 3.96027822e+01


==> data/spec3d.dat <==
t Gamma Em Jfd32 Jfd64 Jfd128
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.21737219e+00 5.28416795e+00 5.30098391e+00
4.90575310e-02 9.93571846e-01 1.89703093e+00 5.16842690e+00 5.23219414e+00 5.24823531e+00
4.97388856e-02 9.93477908e-01 1.89672260e+00 5.16765717e+00 5.23135325e+00 5.24737619e+00
5.31456586e-02 9.93005812e-01 1.89518583e+00 5.16377479e+00 5.22710474e+00 5.24303388e+00
5.38270132e-02 9.92910902e-01 1.89487947e+00 5.16299164e+00 5.22624632e+00 5.24215618e+00
5.72337862e-02 9.92433816e-01 1.89335268e+00 5.15904297e+00 5.22191146e+00 5.23772239e+00
5.79151408e-02 9.92337882e-01 1.89304835e+00 5.15824672e+00 5.22103604e+00 5.23682669e+00
6.13219138e-02 9.91855541e-01 1.89153186e+00 5.15423350e+00 5.21661753e+00 5.23230436e+00
6.20032684e-02 9.91758529e-01 1.89122961e+00 5.15342452e+00 5.21572565e+00 5.23139125e+00
6.23439457e-02 9.91709953e-01 1.89107862e+00 5.15301925e+00 5.21527870e+00 5.23093363e+00
6.67727505e-02 9.91074174e-01 1.88912393e+00 5.14770385e+00 5.20940813e+00 5.22492087e+00
6.71134278e-02 9.91024930e-01 1.88897421e+00 5.14729141e+00 5.20895198e+00 5.22445353e+00
7.22235873e-02 9.90280263e-01 1.88673958e+00 5.15022352e+00 5.21932411e+00 5.23670853e+00
7.76744241e-02 9.89472987e-01 1.88437984e+00 5.17698251e+00 5.24643713e+00 5.26390935e+00
7.80151014e-02 9.89422070e-01 1.88423320e+00 5.17871230e+00 5.24819026e+00 5.26566827e+00
8.31252609e-02 9.88651501e-01 1.88204577e+00 5.20546089e+00 5.27530624e+00 5.29287546e+00
8.38066155e-02 9.88547774e-01 1.88175587e+00 5.20914030e+00 5.27903710e+00 5.29661910e+00
8.99388068e-02 9.87603344e-01 1.87916597e+00 5.24343723e+00 5.31382341e+00 5.33152703e+00
9.02794841e-02 9.87550287e-01 1.87902312e+00 5.24540458e+00 5.31581935e+00 5.33353008e+00
9.67523528e-02 9.86529910e-01 1.87633026e+00 5.28400764e+00 5.35499390e+00 5.37284680e+00
9.74337074e-02 9.86421109e-01 1.87604921e+00 5.28820532e+00 5.35925488e+00 5.37712354e+00
1.04928608e-01 9.85205953e-01 1.87298887e+00 5.33604106e+00 5.40782712e+00 5.42587920e+00
1.13104863e-01 9.83839992e-01 1.86971836e+00 5.39163798e+00 5.46431256e+00 5.48258616e+00
1.21281118e-01 9.82428922e-01 1.86652287e+00 5.45070032e+00 5.52435395e+00 5.54287191e+00
1.21621796e-01 9.82369102e-01 1.86639141e+00 5.45323497e+00 5.52693139e+00 5.54546003e+00
1.30820083e-01 9.80721503e-01 1.86289514e+00 5.52385109e+00 5.59876372e+00 5.61759626e+00
1.31160760e-01 9.80659248e-01 1.86276765e+00 5.52654624e+00 5.60150618e+00 5.62035056e+00
1.40359047e-01 9.78943517e-01 1.85938169e+00 5.60141463e+00 5.67771454e+00 5.69689412e+00
1.41040402e-01 9.78813688e-01 1.85913527e+00 5.60711923e+00 5.68352320e+00 5.70272884e+00
1.41381079e-01 9.78748629e-01 1.85901230e+00 5.60997962e+00 5.68643588e+00 5.70565460e+00
1.51260721e-01 9.76818885e-01 1.85551446e+00 5.69524097e+00 5.77328656e+00 5.79290335e+00
1.51942075e-01 9.76682661e-01 1.85527821e+00 5.70128298e+00 5.77944342e+00 5.79908900e+00
1.52282753e-01 9.76614393e-01 1.85516033e+00 5.70431169e+00 5.78252981e+00 5.80218985e+00
1.63525103e-01 9.74302081e-01 1.85136368e+00 5.80708350e+00 5.88730108e+00 5.90746254e+00
1.63865781e-01 9.74230166e-01 1.85125152e+00 5.81028170e+00 5.89056280e+00 5.91074019e+00
1.75789486e-01 9.71641884e-01 1.84743634e+00 5.92520245e+00 6.00781595e+00 6.02857898e+00
1.76470841e-01 9.71489703e-01 1.84722493e+00 5.93194044e+00 6.01469368e+00 6.03549180e+00
1.89416578e-01 9.68506761e-01 1.84334830e+00 6.06330479e+00 6.14884622e+00 6.17034529e+00
1.90097933e-01 9.68344845e-01 1.84315176e+00 6.07038946e+00 6.15608467e+00 6.17762242e+00
2.04406379e-01 9.64826619e-01 1.83920216e+00 6.22287354e+00 6.31196076e+00 6.33435231e+00
2.04747056e-01 9.64740053e-01 1.83911232e+00 6.22658724e+00 6.31575901e+00 6.33817185e+00
2.20758889e-01 9.60519460e-01 1.83511481e+00 6.40515870e+00 6.49850139e+00 6.52196536e+00
2.37111400e-01 9.55892016e-01 1.83149577e+00 6.59492835e+00 6.69292473e+00 6.71756280e+00
2.37792754e-01 9.55692058e-01 1.83135529e+00 6.60298089e+00 6.70117966e+00 6.72586882e+00
2.56189329e-01 9.50071792e-01 1.82787631e+00 6.82423835e+00 6.92815134e+00 6.95428368e+00
2.75267257e-01 9.43783729e-01 1.82490843e+00 7.06024996e+00 7.17057629e+00 7.19832981e+00
2.75948612e-01 9.43550374e-01 1.82481442e+00 7.06877836e+00 7.17934245e+00 7.20715609e+00
2.97070604e-01 9.36013450e-01 1.82230334e+00 7.33565909e+00 7.45387054e+00 7.48361860e+00
3.18873951e-01 9.27617088e-01 1.82050842e+00 7.61425530e+00 7.74086814e+00 7.77274215e+00
3.19555306e-01 9.27344655e-01 1.82046491e+00 7.62297982e+00 7.74986251e+00 7.78180481e+00
3.19895983e-01 9.27208211e-01 1.82044344e+00 7.62734211e+00 7.75435987e+00 7.78633636e+00
3.44765426e-01 9.16842240e-01 1.81936337e+00 7.94506116e+00 8.08218580e+00 8.11671969e+00
3.70656901e-01 9.05220294e-01 1.81918781e+00 8.27110312e+00 8.41913766e+00 8.45643042e+00
3.71338255e-01 9.04903371e-01 1.81919515e+00 8.27957428e+00 8.42789938e+00 8.46526557e+00
3.99273794e-01 8.91441226e-01 1.81996491e+00 8.62012451e+00 8.78042028e+00 8.82080912e+00
3.99955149e-01 8.91101772e-01 1.81999432e+00 8.62824086e+00 8.78882874e+00 8.82929127e+00
4.30616106e-01 8.75313277e-01 1.82175748e+00 8.98179515e+00 9.15540832e+00 9.19915100e+00
4.63321126e-01 8.57455990e-01 1.82438552e+00 9.32887068e+00 9.51719496e+00 9.58085816e+00
4.64002481e-01 8.57073855e-01 1.82444626e+00 9.33572327e+00 9.52534884e+00 9.59167597e+00
4.98751565e-01 8.37101781e-01 1.82774434e+00 9.75080219e+00 1.00718696e+01 1.01537281e+01
4.99432920e-01 8.36701376e-01 1.82781169e+00 9.76108242e+00 1.00830277e+01 1.01651350e+01
4.99773597e-01 8.36501056e-01 1.82784539e+00 9.76621916e+00 1.00886039e+01 1.01708357e+01
5.38270132e-01 8.13408732e-01 1.83166607e+00 1.03302355e+01 1.07053987e+01 1.08013593e+01
5.79151408e-01 7.88098407e-01 1.83543422e+00 1.08858839e+01 1.13234762e+01 1.14350361e+01
5.79832762e-01 7.87671448e-01 1.83549192e+00 1.08947096e+01 1.13333839e+01 1.14453934e+01
6.24120811e-01 7.59686877e-01 1.83871128e+00 1.14374318e+01 1.19561924e+01 1.20916396e+01
6.24461488e-01 7.59470339e-01 1.83873134e+00 1.14413614e+01 1.19609068e+01 1.20963939e+01
6.71815633e-01 7.29328346e-01 1.84063875e+00 1.19471394e+01 1.25812774e+01 1.27355243e+01
6.72496987e-01 7.28895097e-01 1.84065207e+00 1.19538255e+01 1.25896794e+01 1.27442781e+01
6.72837665e-01 7.28678488e-01 1.84065857e+00 1.19571623e+01 1.25938746e+01 1.27486495e+01
7.23598582e-01 6.96609169e-01 1.84028813e+00 1.24294457e+01 1.31753837e+01 1.33620616e+01
7.24279937e-01 6.96182626e-01 1.84026352e+00 1.24354057e+01 1.31825921e+01 1.33698395e+01
7.24620614e-01 6.95969405e-01 1.84025100e+00 1.24383790e+01 1.31861903e+01 1.33737224e+01
7.79469659e-01 6.62176333e-01 1.83625307e+00 1.28576763e+01 1.37132790e+01 1.39764939e+01
7.80151014e-01 6.61764462e-01 1.83617671e+00 1.28621377e+01 1.37191738e+01 1.39838526e+01
7.80491691e-01 6.61558610e-01 1.83613827e+00 1.28643615e+01 1.37221152e+01 1.39875260e+01
8.40791573e-01 6.26122186e-01 1.82636630e+00 1.31859128e+01 1.42551208e+01 1.45723190e+01
9.04838905e-01 5.91137880e-01 1.80869860e+00 1.33734413e+01 1.47635879e+01 1.50362048e+01
9.05520260e-01 5.90782737e-01 1.80846636e+00 1.33746022e+01 1.47681113e+01 1.50401899e+01
9.74337074e-01 5.56958167e-01 1.77994287e+00 1.42803619e+01 1.58766159e+01 1.63138500e+01
9.75018429e-01 5.56644238e-01 1.77960980e+00 1.43025222e+01 1.59068074e+01 1.63465002e+01
9.75359106e-01 5.56487432e-01 1.77944290e+00 1.43135685e+01 1.59218656e+01 1.63627870e+01
1.04928608e+00 5.24977576e-01 1.73749342e+00 1.61482257e+01 1.85346153e+01 1.92188536e+01
1.04996743e+00 5.24710461e-01 1.73705564e+00 1.61598003e+01 1.85522232e+01 1.92383939e+01
1.05030811e+00 5.24577061e-01 1.73683642e+00 1.61655511e+01 1.85609812e+01 1.92481155e+01
1.13104863e+00 4.95846342e-01 1.67911556e+00 1.68762246e+01 1.97889107e+01 2.06466852e+01
1.13138931e+00 4.95736815e-01 1.67885004e+00 1.68766692e+01 1.97906709e+01 2.06489027e+01
1.21826202e+00 4.70651913e-01 1.60663233e+00 1.64432270e+01 1.94662659e+01 2.03699227e+01
1.21860270e+00 4.70563806e-01 1.60633472e+00 1.64397381e+01 1.94623972e+01 2.03659741e+01
1.31228895e+00 4.48797257e-01 1.52216680e+00 1.51597220e+01 1.79073570e+01 1.87329754e+01
1.31262963e+00 4.48725954e-01 1.52185567e+00 1.51542552e+01 1.79004154e+01 1.87255919e+01
1.41312943e+00 4.29500273e-01 1.43035532e+00 1.34679094e+01 1.58148798e+01 1.65259203e+01
1.41381079e+00 4.29380098e-01 1.42974230e+00 1.34564514e+01 1.58023328e+01 1.65113975e+01
1.52214617e+00 4.11380892e-01 1.33493880e+00 1.17647041e+01 1.38504685e+01 1.44539126e+01
1.52282752e+00 4.11272992e-01 1.33436248e+00 1.17583906e+01 1.38381654e+01 1.44419040e+01
1.63933916e+00 3.93321873e-01 1.24017393e+00 1.05286551e+01 1.20688109e+01 1.25165736e+01
1.64002052e+00 3.93218792e-01 1.23964953e+00 1.05205961e+01 1.20594045e+01 1.25060937e+01
1.64036119e+00 3.93167256e-01 1.23938745e+00 1.05165629e+01 1.20546999e+01 1.25008530e+01
1.76607112e+00 3.74250411e-01 1.14793826e+00 9.02976566e+00 1.04343801e+01 1.08254476e+01
1.76675247e+00 3.74147974e-01 1.14747057e+00 9.02607899e+00 1.04261480e+01 1.08173308e+01
1.90234204e+00 3.53690893e-01 1.05997631e+00 8.21204212e+00 9.10232151e+00 9.33361105e+00
1.90302339e+00 3.53587706e-01 1.05956337e+00 8.20858544e+00 9.09798133e+00 9.32784264e+00
2.04951463e+00 3.31378759e-01 9.76346454e-01 7.38397691e+00 8.15293279e+00 8.33762331e+00
2.04985531e+00 3.31327213e-01 9.76165053e-01 7.38236552e+00 8.15100088e+00 8.33539270e+00
2.20758890e+00 3.07729280e-01 8.97413745e-01 6.72119524e+00 7.38129248e+00 7.57126482e+00
2.20792957e+00 3.07679173e-01 8.97254074e-01 6.71971681e+00 7.37993789e+00 7.56990337e+00
2.37792754e+00 2.83444262e-01 8.22246219e-01 5.98677438e+00 6.67120647e+00 6.85028422e+00
2.37826822e+00 2.83397509e-01 8.22104393e-01 5.98540035e+00 6.66967752e+00 6.84875282e+00
2.56053058e+00 2.59641558e-01 7.50284917e-01 5.51504672e+00 6.01341051e+00 6.15427150e+00
2.56121193e+00 2.59557648e-01 7.50030506e-01 5.51369613e+00 6.01149125e+00 6.15304195e+00
2.56155261e+00 2.59515707e-01 7.49903337e-01 5.51301299e+00 6.01068757e+00 6.15241496e+00
2.75812341e+00 2.36810950e-01 6.80470863e-01 5.39324451e+00 5.77674675e+00 5.88229533e+00
2.75880476e+00 2.36737187e-01 6.80243561e-01 5.39242145e+00 5.77592660e+00 5.88182006e+00
2.75914544e+00 2.36700318e-01 6.80129944e-01 5.39200627e+00 5.77551227e+00 5.88157781e+00
2.97070604e+00 2.15199853e-01 6.13961704e-01 4.91862648e+00 5.32807425e+00 5.43311557e+00
2.97138740e+00 2.15134652e-01 6.13762698e-01 4.91676549e+00 5.32569091e+00 5.43097686e+00
2.97172808e+00 2.15102060e-01 6.13663228e-01 4.91583253e+00 5.32449587e+00 5.42990373e+00
3.20100390e+00 1.94345429e-01 5.51664536e-01 4.33574782e+00 4.65916762e+00 4.76107906e+00
3.44765426e+00 1.74269395e-01 4.94799481e-01 4.20224787e+00 4.47117530e+00 4.54720414e+00
3.71338256e+00 1.55142246e-01 4.41951602e-01 4.02350142e+00 4.22680869e+00 4.28868518e+00
3.99955149e+00 1.37635453e-01 3.91448788e-01 3.70023934e+00 3.93532897e+00 3.98609439e+00
3.99989216e+00 1.37616525e-01 3.91391718e-01 3.70007194e+00 3.93494249e+00 3.98570237e+00


==> data/spec3d_re1000.dat <==
t Gamma Em Jfd64
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.28416795e+00
4.97388856e-02 9.99121301e-01 1.91810147e+00 5.26975692e+00
5.31456586e-02 9.99039780e-01 1.91801304e+00 5.26805260e+00
5.65524316e-02 9.98954971e-01 1.91793095e+00 5.26626085e+00
5.99592046e-02 9.98866741e-01 1.91785546e+00 5.26438286e+00
6.40473321e-02 9.98756154e-01 1.91777395e+00 5.26201722e+00
6.81354597e-02 9.98640189e-01 1.91770279e+00 5.25953158e+00
7.22235873e-02 9.98518581e-01 1.91764249e+00 5.28045230e+00
7.69930695e-02 9.98369199e-01 1.91758657e+00 5.30867510e+00
8.24439063e-02 9.98188010e-01 1.91754276e+00 5.34271203e+00
8.72133885e-02 9.98019764e-01 1.91752306e+00 5.37404262e+00
9.33455798e-02 9.97789283e-01 1.91752492e+00 5.41643071e+00
9.87964166e-02 9.97570188e-01 1.91755386e+00 5.45608078e+00
1.05609963e-01 9.97276186e-01 1.91762865e+00 5.50822652e+00
1.12423509e-01 9.96958248e-01 1.91774936e+00 5.56321053e+00
1.19918409e-01 9.96578797e-01 1.91793914e+00 5.62692848e+00
1.27413310e-01 9.96165896e-01 1.91819308e+00 5.69398770e+00
1.35589565e-01 9.95674429e-01 1.91854880e+00 5.77089240e+00
1.44447175e-01 9.95090018e-01 1.91903388e+00 5.85853986e+00
1.53986139e-01 9.94395483e-01 1.91968128e+00 5.95786277e+00
1.63525103e-01 9.93628188e-01 1.92046822e+00 6.06217768e+00
1.74426777e-01 9.92655368e-01 1.92155152e+00 6.18733406e+00
1.85328450e-01 9.91572693e-01 1.92284544e+00 6.31861991e+00
1.97592833e-01 9.90213745e-01 1.92457121e+00 6.47335733e+00
2.10538571e-01 9.88606046e-01 1.92672471e+00 6.64440592e+00
2.24165663e-01 9.86708587e-01 1.92938416e+00 6.83253848e+00
2.38474109e-01 9.84475798e-01 1.93263627e+00 7.03840024e+00
2.53463910e-01 9.81857773e-01 1.93657566e+00 7.26246664e+00
2.69816420e-01 9.78660181e-01 1.94152395e+00 7.51571611e+00
2.87531640e-01 9.74776878e-01 1.94768139e+00 7.79909908e+00
3.05928214e-01 9.70267127e-01 1.95497943e+00 8.10161844e+00
3.25687497e-01 9.64869103e-01 1.96386357e+00 8.43369795e+00
3.46809490e-01 9.58456536e-01 1.97456545e+00 8.79403864e+00
3.69294192e-01 9.50902125e-01 1.98731418e+00 9.18010139e+00
3.93141603e-01 9.42083359e-01 2.00232383e+00 9.58785584e+00
4.18351723e-01 9.31889334e-01 2.01977865e+00 1.00115581e+01
4.45605907e-01 9.19917467e-01 2.04035147e+00 1.06202430e+01
4.74222800e-01 9.06368533e-01 2.06366050e+00 1.13431352e+01
5.04883757e-01 8.90862231e-01 2.09029677e+00 1.21521346e+01
5.37588777e-01 8.73361032e-01 2.12022709e+00 1.34238875e+01
5.72337862e-01 8.53896349e-01 2.15325686e+00 1.54643800e+01
6.09131010e-01 8.32580463e-01 2.18900372e+00 1.76222361e+01
6.48649577e-01 8.09211466e-01 2.22753811e+00 1.98984878e+01
6.90893562e-01 7.84095181e-01 2.26798886e+00 2.27548253e+01
7.35181610e-01 7.58084628e-01 2.30854952e+00 2.54855265e+01
7.82876432e-01 7.30997527e-01 2.34894006e+00 2.76841031e+01
8.33296672e-01 7.04036466e-01 2.38665037e+00 2.96521215e+01
8.87123686e-01 6.77845142e-01 2.41992010e+00 3.06379906e+01
9.44357472e-01 6.53619958e-01 2.44612731e+00 3.05826489e+01
1.00499803e+00 6.32588641e-01 2.46260914e+00 2.96280532e+01
1.06972672e+00 6.15666802e-01 2.46694660e+00 4.12154543e+01
1.13922489e+00 6.03613546e-01 2.45683466e+00 5.11652597e+01
1.21281118e+00 5.96858586e-01 2.43127607e+00 5.47856330e+01


==> data/spec3d_re1000_M128.dat <==
t Gamma Em Jfd128
0.00000000e+00 1.00000000e+00 1.92000000e+00 5.30098391e+00
4.97388856e-02 9.99121302e-01 1.91810147e+00 5.28593680e+00
5.24643040e-02 9.99056344e-01 1.91803022e+00 5.28451228e+00
5.51897224e-02 9.98989298e-01 1.91796301e+00 5.28302861e+00
5.82558181e-02 9.98911293e-01 1.91789236e+00 5.28128961e+00
6.09812365e-02 9.98839586e-01 1.91783414e+00 5.27968251e+00
6.43880094e-02 9.98746701e-01 1.91776762e+00 5.27759366e+00
6.77947824e-02 9.98650066e-01 1.91770831e+00 5.27541740e+00
7.12015554e-02 9.98549528e-01 1.91765652e+00 5.29221715e+00
7.49490057e-02 9.98434237e-01 1.91760858e+00 5.31409488e+00
7.90371333e-02 9.98302597e-01 1.91756756e+00 5.33899446e+00
8.31252609e-02 9.98164544e-01 1.91753885e+00 5.36496600e+00
8.75540657e-02 9.98007387e-01 1.91752234e+00 5.39430421e+00
9.19828706e-02 9.97841930e-01 1.91752176e+00 5.42488485e+00
9.67523528e-02 9.97653974e-01 1.91753989e+00 5.45919758e+00
1.01862512e-01 9.97440742e-01 1.91758204e+00 5.49753681e+00
1.07313349e-01 9.97199014e-01 1.91765440e+00 5.54021316e+00
1.12764186e-01 9.96941694e-01 1.91775666e+00 5.58471096e+00
1.18555700e-01 9.96650207e-01 1.91790000e+00 5.63396529e+00
1.25028569e-01 9.96301052e-01 1.91810504e+00 5.69139541e+00
1.31501437e-01 9.95925707e-01 1.91836031e+00 5.75130719e+00
1.38314983e-01 9.95500553e-01 1.91868666e+00 5.81701548e+00
1.45469207e-01 9.95018926e-01 1.91909688e+00 5.88888186e+00
1.53304784e-01 9.94447446e-01 1.91963052e+00 5.97091001e+00
1.61140362e-01 9.93827127e-01 1.92025784e+00 6.05633840e+00
1.69657295e-01 9.93094035e-01 1.92105254e+00 6.15296616e+00
1.78514904e-01 9.92262661e-01 1.92201125e+00 6.25752166e+00
1.87713191e-01 9.91320451e-01 1.92315802e+00 6.37035788e+00
1.97592833e-01 9.90213748e-01 1.92457120e+00 6.49622845e+00
2.08153829e-01 9.88916112e-01 1.92630138e+00 6.63593228e+00
2.19055503e-01 9.87445618e-01 1.92833812e+00 6.78548022e+00
2.30297854e-01 9.85782649e-01 1.93071875e+00 6.94508905e+00
2.42562237e-01 9.83790698e-01 1.93365551e+00 7.12506881e+00
2.55167297e-01 9.81541587e-01 1.93705894e+00 7.31596226e+00
2.68453711e-01 9.78940637e-01 1.94108498e+00 7.52309866e+00
2.82421481e-01 9.75942731e-01 1.94581855e+00 7.74671842e+00
2.97070604e-01 9.72500001e-01 1.95134925e+00 7.98684739e+00
3.12741760e-01 9.68471063e-01 1.95791996e+00 8.24899640e+00
3.29094271e-01 9.63879795e-01 1.96550550e+00 8.52702386e+00
3.46468813e-01 9.58565238e-01 1.97438299e+00 8.82579732e+00
3.64524709e-01 9.52566882e-01 1.98449443e+00 9.13800460e+00
3.83602638e-01 9.45709009e-01 1.99613996e+00 9.46742442e+00
4.03702599e-01 9.37919486e-01 2.00944318e+00 9.81116489e+00
4.24483914e-01 9.29279420e-01 2.02425892e+00 1.01860985e+01
4.46968616e-01 9.19294238e-01 2.04142352e+00 1.07353885e+01
4.70134672e-01 9.08361579e-01 2.06023240e+00 1.13405407e+01
4.94663438e-01 8.96136046e-01 2.08124660e+00 1.23059688e+01
5.00114274e-01 8.93335818e-01 2.08605338e+00 1.25959653e+01
5.20554912e-01 8.82588613e-01 2.10446852e+00 1.37077561e+01
5.47809096e-01 8.67718662e-01 2.12983381e+00 1.52272223e+01
5.76425989e-01 8.51558606e-01 2.15720101e+00 1.68178551e+01
6.06746269e-01 8.33978388e-01 2.18667534e+00 1.88361453e+01
6.38429258e-01 8.15282469e-01 2.21760239e+00 2.13859219e+01
6.71815633e-01 7.95428074e-01 2.24987548e+00 2.40970248e+01
7.06905395e-01 7.74628087e-01 2.28292567e+00 2.71849600e+01
7.43698543e-01 7.53161051e-01 2.31604607e+00 3.02978710e+01
7.82876432e-01 7.30997523e-01 2.34894007e+00 3.36092063e+01
8.23757708e-01 7.08975987e-01 2.37996635e+00 3.64578569e+01
8.66683048e-01 6.87434037e-01 2.40821367e+00 3.89091808e+01
9.11993129e-01 6.66824509e-01 2.43253091e+00 4.03722261e+01
9.59687950e-01 6.47836664e-01 2.45141781e+00 4.05842561e+01
1.00022855e+00 6.34061961e-01 2.46174712e+00 3.98025371e+01
1.00976751e+00 6.31146508e-01 2.46339648e+00 3.94787830e+01


==> data/spec3d_re1000_ns256.dat <==
t Gamma Emr Jfd128 Jfd256 tailJ
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30098391e+00 5.30519524e+00 6.32740000e-30
4.97388856e-02 9.99121302e-01 9.99011183e-01 5.28593680e+00 5.28998801e+00 2.27580000e-30
4.99092243e-02 9.99117302e-01 9.99008803e-01 5.28584951e+00 5.28989968e+00 2.24690000e-30
9.94777712e-02 9.97541818e-01 9.98728834e-01 5.47944317e+00 5.48401900e+00 2.65240000e-30
9.98184485e-02 9.97527548e-01 9.98730352e-01 5.48200637e+00 5.48658457e+00 2.59680000e-30
1.49216657e-01 9.94751516e-01 9.99656651e-01 5.92768399e+00 5.93271926e+00 3.00960000e-30
1.49727673e-01 9.94714220e-01 9.99674803e-01 5.93303627e+00 5.93807751e+00 2.92150000e-30
1.98955542e-01 9.90053099e-01 1.00249034e+00 6.51396018e+00 6.51970846e+00 3.22510000e-30
1.99636897e-01 9.89972031e-01 1.00254583e+00 6.52285917e+00 6.52861913e+00 3.14290000e-30
2.48694428e-01 9.82722605e-01 1.00794871e+00 7.21721776e+00 7.22395919e+00 3.61490000e-30
2.49546121e-01 9.82570374e-01 1.00806875e+00 7.23012528e+00 7.23688617e+00 3.51630000e-30
2.98433314e-01 9.72163952e-01 1.01661127e+00 8.00944332e+00 8.01744792e+00 3.64490000e-30
2.99455346e-01 9.71910136e-01 1.01682566e+00 8.02641695e+00 8.03444997e+00 3.55170000e-30
3.48172199e-01 9.58020002e-01 1.02880131e+00 8.85520811e+00 8.86467592e+00 3.66850000e-30
3.49364570e-01 9.57635770e-01 1.02913759e+00 8.87580415e+00 8.88530845e+00 3.58950000e-30
3.97911085e-01 9.40222212e-01 1.04453330e+00 9.71264538e+00 9.72363270e+00 4.59210000e-29
3.99273794e-01 9.39684597e-01 1.04501208e+00 9.73587060e+00 9.74689844e+00 6.45670000e-29
4.47649970e-01 9.18981773e-01 1.06352137e+00 1.07527735e+01 1.07727941e+01 5.59160000e-24
4.49183018e-01 9.18276660e-01 1.06415314e+00 1.07919171e+01 1.08120330e+01 7.67990000e-24
4.97388856e-01 8.94739546e-01 1.08523134e+00 1.24511503e+01 1.27600661e+01 4.91750000e-20
4.99092243e-01 8.93863056e-01 1.08601488e+00 1.25419730e+01 1.28571533e+01 6.44080000e-20
5.47127742e-01 8.68097121e-01 1.10895323e+00 1.51930600e+01 1.57354500e+01 4.95340000e-17
5.49001467e-01 8.67055592e-01 1.10987560e+00 1.52983086e+01 1.58517337e+01 6.19950000e-17
5.96866627e-01 8.39748651e-01 1.13387472e+00 1.81351175e+01 1.88265505e+01 8.97020000e-15
5.98910691e-01 8.38557764e-01 1.13491217e+00 1.82820483e+01 1.89509446e+01 1.07670000e-14
6.46605513e-01 8.10426563e-01 1.15914273e+00 2.20622958e+01 2.26362381e+01 4.23050000e-13
6.48819915e-01 8.09110185e-01 1.16026218e+00 2.22432250e+01 2.28275069e+01 4.89180000e-13
6.96344398e-01 7.80866413e-01 1.18390827e+00 2.62727751e+01 2.72302313e+01 6.99310000e-12
6.98729140e-01 7.79455605e-01 1.18506887e+00 2.64877735e+01 2.74569919e+01 7.82510000e-12
7.46083284e-01 7.51788287e-01 1.20735666e+00 3.05354578e+01 3.20653507e+01 5.14760000e-11
7.48638364e-01 7.50320517e-01 1.20851133e+00 3.07581087e+01 3.23119065e+01 5.60310000e-11
7.95822170e-01 7.23885524e-01 1.22872994e+00 3.46721334e+01 3.67551928e+01 2.15130000e-10
7.98547588e-01 7.22403722e-01 1.22982723e+00 3.48626378e+01 3.70014043e+01 2.30520000e-10
8.45561055e-01 6.97809180e-01 1.24734916e+00 3.80560672e+01 4.08616367e+01 7.86550000e-10
8.48456812e-01 6.96360043e-01 1.24833558e+00 3.82144581e+01 4.10727537e+01 8.55100000e-10
8.95299941e-01 6.74140776e-01 1.26263967e+00 4.02508586e+01 4.38578697e+01 3.76590000e-09
8.98366037e-01 6.72771923e-01 1.26346255e+00 4.03271899e+01 4.39983220e+01 4.16240000e-09
9.45038826e-01 6.53354872e-01 1.27415589e+00 4.11125246e+01 4.53110877e+01 1.73450000e-08
9.48275261e-01 6.52111026e-01 1.27476648e+00 4.11004098e+01 4.53363762e+01 1.89660000e-08
9.94777712e-01 6.35780892e-01 1.28160027e+00 4.05674087e+01 4.50462824e+01 5.82620000e-08
9.98184485e-01 6.34699748e-01 1.28195671e+00 4.04558548e+01 4.49858024e+01 6.25250000e-08
1.04451660e+00 6.21575193e-01 1.28483516e+00 3.92673585e+01 4.31362505e+01 1.43070000e-07
1.04809371e+00 6.20683781e-01 1.28490530e+00 3.98321249e+01 4.29642674e+01 1.51130000e-07
1.09425548e+00 6.10710851e-01 1.28389088e+00 5.10370700e+01 5.20985796e+01 2.76710000e-07
1.09800293e+00 6.10023096e-01 1.28365499e+00 5.21462137e+01 5.33317353e+01 2.88220000e-07
1.14399437e+00 6.02989024e-01 1.27896869e+00 6.39510802e+01 6.78092485e+01 4.28520000e-07
1.14791216e+00 6.02505120e-01 1.27842162e+00 6.47742624e+01 6.88566142e+01 4.39520000e-07
1.19373325e+00 5.98072026e-01 1.27042875e+00 7.19680594e+01 7.83792289e+01 5.47880000e-07
1.19782138e+00 5.97779822e-01 1.26958021e+00 7.23899146e+01 7.89728796e+01 5.55770000e-07
1.24347214e+00 5.95531609e-01 1.25875369e+00 7.48193620e+01 8.28117937e+01 6.29970000e-07
1.24773061e+00 5.95409527e-01 1.25762593e+00 7.48493156e+01 8.29242326e+01 6.35920000e-07
1.29321103e+00 5.94900470e-01 1.24449202e+00 7.34675465e+01 8.19391139e+01 6.95620000e-07
1.29763983e+00 5.94921029e-01 1.24311565e+00 7.31901232e+01 8.16574985e+01 7.01340000e-07
1.34294991e+00 5.95716580e-01 1.22819761e+00 7.01797086e+01 7.83680644e+01 7.60040000e-07
1.34754905e+00 5.95849782e-01 1.22660674e+00 6.99338311e+01 7.81174552e+01 7.65900000e-07
1.39268880e+00 5.97556353e-01 1.21037893e+00 6.66513751e+01 7.44349966e+01 8.26710000e-07
1.39745828e+00 5.97772671e-01 1.20860668e+00 6.62280277e+01 7.40837367e+01 8.35650000e-07
1.44242768e+00 6.00058203e-01 1.19146275e+00 6.24511306e+01 6.98752755e+01 1.06200000e-06
1.44736750e+00 6.00331287e-01 1.18953745e+00 6.20134389e+01 6.94350152e+01 1.11670000e-06
1.49216657e+00 6.02940570e-01 1.17177006e+00 5.70563456e+01 6.43503014e+01 2.08840000e-06
1.49727673e+00 6.03249936e-01 1.16971192e+00 5.63640381e+01 6.37525006e+01 2.25170000e-06
1.54190545e+00 6.06016307e-01 1.15150191e+00 5.90115480e+01 6.40397943e+01 3.84220000e-06
1.54718595e+00 6.06349660e-01 1.14932083e+00 5.94084788e+01 6.45175905e+01 4.05190000e-06
1.59164434e+00 6.09194924e-01 1.13074557e+00 6.22356371e+01 6.81362675e+01 7.00890000e-06
1.59709518e+00 6.09548292e-01 1.12844225e+00 6.25289024e+01 6.85430496e+01 7.62800000e-06
1.64138322e+00 6.12456670e-01 1.10952042e+00 6.45670709e+01 7.13180170e+01 1.53800000e-05
1.64700440e+00 6.12830610e-01 1.10709292e+00 6.47815065e+01 7.16097341e+01 1.66570000e-05
1.69112211e+00 6.15799209e-01 1.08785466e+00 6.59476967e+01 7.33031664e+01 2.72930000e-05
1.69691362e+00 6.16192511e-01 1.08530684e+00 6.60013138e+01 7.34487678e+01 2.86140000e-05
1.74086100e+00 6.19184540e-01 1.06584352e+00 6.61085905e+01 7.37050379e+01 3.63980000e-05
1.74682285e+00 6.19589118e-01 1.06318943e+00 6.59580087e+01 7.36474252e+01 3.70820000e-05
1.79059988e+00 6.22512496e-01 1.04365628e+00 6.48482318e+01 7.28338416e+01 3.96570000e-05
1.79673207e+00 6.22911482e-01 1.04091899e+00 6.47693871e+01 7.25678339e+01 3.97850000e-05
1.84033877e+00 6.25621285e-01 1.02151056e+00 6.29230393e+01 7.50881978e+01 4.07820000e-05
1.84664130e+00 6.25989279e-01 1.01871961e+00 6.39810793e+01 7.64900679e+01 4.10900000e-05
1.89007765e+00 6.28297979e-01 9.99653989e-01 6.88772261e+01 8.49963374e+01 4.57970000e-05
1.89655052e+00 6.28601703e-01 9.96844998e-01 6.89903366e+01 8.64972589e+01 4.69880000e-05
1.93981654e+00 6.30290367e-01 9.78362095e-01 7.37682132e+01 9.37116708e+01 5.87750000e-05
1.94645975e+00 6.30490085e-01 9.75576812e-01 7.28274439e+01 9.44952529e+01 6.11470000e-05
1.98955542e+00 6.31327626e-01 9.57927184e-01 7.44802862e+01 9.92419887e+01 7.89340000e-05
1.99636897e+00 6.31380667e-01 9.55210383e-01 7.46931204e+01 1.00572674e+02 8.19370000e-05
2.03929431e+00 6.31153568e-01 9.38622989e-01 7.48146754e+01 1.02719830e+02 9.91100000e-05
2.04627819e+00 6.31019511e-01 9.36016053e-01 7.38407328e+01 1.01597216e+02 1.01270000e-04
2.08903320e+00 6.29561175e-01 9.20659058e-01 7.38837380e+01 1.03019469e+02 1.07870000e-04
2.09618742e+00 6.29206478e-01 9.18193512e-01 7.23931790e+01 1.02891384e+02 1.07750000e-04
2.13877208e+00 6.26414609e-01 9.04150844e-01 7.37048437e+01 1.00998868e+02 1.00740000e-04
2.14609664e+00 6.25815600e-01 9.01845037e-01 7.45378065e+01 9.88513020e+01 9.86930000e-05
2.18851097e+00 6.21661113e-01 8.89114688e-01 7.80846817e+01 9.50313164e+01 8.48570000e-05
2.19600587e+00 6.20806825e-01 8.86972938e-01 7.85120699e+01 9.45857125e+01 8.24020000e-05
2.23824985e+00 6.15343355e-01 8.75472805e-01 7.89198599e+01 9.58203171e+01 7.09110000e-05
2.24591509e+00 6.14238421e-01 8.73485138e-01 7.85974873e+01 9.55328463e+01 6.94080000e-05
2.28798874e+00 6.07601942e-01 8.63065473e-01 7.51299776e+01 9.20025533e+01 6.43330000e-05
2.29582432e+00 6.06265899e-01 8.61210043e-01 7.42257686e+01 9.09353485e+01 6.38090000e-05
2.33772762e+00 5.98648393e-01 8.51683978e-01 6.80252908e+01 8.43016948e+01 6.11570000e-05
2.34573354e+00 5.97109876e-01 8.49933256e-01 6.67647585e+01 8.26943553e+01 6.04460000e-05
2.38746651e+00 5.88717366e-01 8.41115686e-01 5.87881980e+01 7.22032658e+01 5.49760000e-05
2.39564276e+00 5.87006765e-01 8.39443058e-01 5.67101873e+01 7.11235464e+01 5.36720000e-05
2.43720539e+00 5.78025078e-01 8.31178443e-01 5.40615266e+01 6.57276269e+01 4.77390000e-05
2.44555199e+00 5.76169444e-01 8.29562297e-01 5.37342073e+01 6.48277063e+01 4.70160000e-05
2.48694428e+00 5.66750291e-01 8.21733805e-01 5.64114004e+01 6.77580040e+01 4.68240000e-05
2.49546121e+00 5.64772252e-01 8.20158231e-01 5.67633068e+01 6.92045093e+01 4.74430000e-05
2.53668317e+00 5.55039839e-01 8.12681633e-01 5.99916388e+01 7.30365582e+01 5.09960000e-05
2.54537044e+00 5.52959585e-01 8.11135158e-01 6.00168275e+01 7.37634187e+01 5.14760000e-05
2.58642205e+00 5.43022138e-01 8.03949725e-01 5.98305537e+01 7.39575019e+01 5.09290000e-05
2.59527966e+00 5.40858799e-01 8.02423956e-01 5.99243831e+01 7.40584092e+01 5.04430000e-05
2.63616094e+00 5.30814595e-01 7.95481307e-01 5.76509285e+01 7.21580642e+01 4.76250000e-05
2.64518889e+00 5.28587490e-01 7.93967901e-01 5.79960554e+01 7.21606532e+01 4.74020000e-05
2.68589982e+00 5.18534765e-01 7.87213205e-01 5.55260253e+01 6.98902545e+01 4.76390000e-05
2.69509811e+00 5.16266077e-01 7.85699534e-01 5.62685110e+01 6.89408122e+01 4.75730000e-05
2.73563871e+00 5.06313154e-01 7.79056827e-01 5.39854732e+01 6.83690750e+01 4.60960000e-05
2.74500733e+00 5.04029180e-01 7.77523997e-01 5.41670954e+01 6.83762878e+01 4.55180000e-05
2.78537759e+00 4.94291083e-01 7.70898615e-01 5.54400108e+01 6.76368954e+01 4.19020000e-05
2.79491656e+00 4.92019824e-01 7.69323704e-01 5.56613071e+01 6.75229870e+01 4.08690000e-05
2.83511648e+00 4.82602589e-01 7.62619638e-01 5.53546253e+01 6.60941776e+01 3.61250000e-05
2.84482578e+00 4.80369681e-01 7.60980332e-01 5.48752912e+01 6.58677124e+01 3.50500000e-05
2.88485536e+00 4.71356545e-01 7.54118717e-01 5.47427387e+01 6.67556432e+01 3.17480000e-05
2.89473501e+00 4.69182686e-01 7.52396883e-01 5.43854281e+01 6.62612625e+01 3.11860000e-05
2.93459425e+00 4.60629853e-01 7.45322177e-01 5.21877492e+01 6.59691742e+01 2.91970000e-05
2.94464423e+00 4.58530057e-01 7.43504165e-01 5.18949063e+01 6.56360267e+01 2.87270000e-05
2.98433314e+00 4.50465670e-01 7.36183857e-01 5.13956516e+01 6.29167865e+01 2.74640000e-05
2.99455346e+00 4.48447869e-01 7.34262483e-01 5.01331285e+01 6.16904614e+01 2.74060000e-05
2.99966361e+00 4.47447918e-01 7.33296335e-01 4.91472270e+01 6.12965456e+01 2.74310000e-05
2.99983395e+00 4.47414689e-01 7.33264068e-01 4.91101283e+01 6.12906033e+01 2.74320000e-05


==> data/spec3d_re3000_ns512.dat <==
t Gamma Emr Jmax Jfd256 Jfd512 tailJ
0.00000000e+00 1.00000000e+00 1.00000000e+00 5.30659966e+00 5.30519524e+00 5.30624853e+00 9.32800000e-30
4.99092243e-02 9.99538103e-01 9.99843942e-01 5.29413552e+00 5.29278394e+00 5.29379760e+00 7.58240000e-30
4.99943936e-02 9.99536827e-01 9.99844178e-01 5.29409589e+00 5.29274447e+00 5.29375801e+00 7.50520000e-30
9.98184485e-02 9.98384591e-01 1.00039975e+00 5.49484171e+00 5.49331280e+00 5.49445946e+00 7.56910000e-30
9.99887871e-02 9.98378964e-01 1.00040338e+00 5.49614187e+00 5.49461255e+00 5.49575951e+00 7.41620000e-30
1.49727673e-01 9.96032801e-01 1.00218580e+00 5.95138323e+00 5.94969859e+00 5.95096204e+00 7.99550000e-30
1.49983181e-01 9.96016510e-01 1.00219931e+00 5.95409814e+00 5.95241248e+00 5.95367670e+00 7.81110000e-30
1.99636897e-01 9.91777867e-01 1.00592582e+00 6.54890912e+00 6.54698280e+00 6.54842751e+00 8.30990000e-30
1.99977574e-01 9.91740545e-01 1.00595985e+00 6.55342846e+00 6.55150017e+00 6.55294636e+00 8.05620000e-30
2.49546121e-01 9.84879874e-01 1.01237833e+00 7.26667701e+00 7.26441373e+00 7.26611115e+00 8.39470000e-30
2.49971968e-01 9.84807726e-01 1.01244701e+00 7.27324357e+00 7.27097700e+00 7.27267689e+00 8.14780000e-30
2.99455346e-01 9.74723385e-01 1.02216988e+00 8.07665074e+00 8.07395877e+00 8.07597770e+00 9.29580000e-30
2.99966361e-01 9.74600998e-01 1.02228895e+00 8.08530285e+00 8.08260608e+00 8.08462860e+00 8.99940000e-30
3.49364570e-01 9.60934041e-01 1.03567309e+00 8.94284130e+00 8.93965380e+00 8.94204436e+00 9.15660000e-30
3.49960755e-01 9.60746742e-01 1.03585740e+00 8.95335915e+00 8.95016551e+00 8.95256067e+00 8.93990000e-30
3.99273794e-01 9.43432726e-01 1.05294970e+00 9.82210944e+00 9.81841114e+00 9.82118479e+00 8.59020000e-30
3.99955149e-01 9.43168788e-01 1.05321085e+00 9.83398475e+00 9.83027971e+00 9.83305841e+00 8.40100000e-30
4.49183018e-01 9.22429407e-01 1.07375632e+00 1.09416924e+01 1.09322309e+01 1.09399965e+01 8.48490000e-30
4.49949542e-01 9.22081624e-01 1.07410107e+00 1.09623139e+01 1.09532856e+01 1.09606127e+01 8.40380000e-30
4.99092243e-01 8.98374017e-01 1.09759500e+00 1.41350971e+01 1.40034120e+01 1.41019621e+01 7.66900000e-30
4.99943936e-01 8.97940469e-01 1.09802434e+00 1.41975767e+01 1.40643555e+01 1.41640534e+01 7.53830000e-30
5.49001467e-01 8.71887282e-01 1.12378450e+00 1.82155794e+01 1.79580585e+01 1.81505497e+01 1.79470000e-29
5.49938329e-01 8.71371390e-01 1.12429360e+00 1.83004961e+01 1.80397714e+01 1.82346521e+01 2.07780000e-29
5.98910691e-01 8.43691974e-01 1.15153118e+00 2.31648659e+01 2.26755650e+01 2.30406901e+01 9.03370000e-25
5.99932723e-01 8.43102126e-01 1.15210972e+00 2.32750024e+01 2.27794324e+01 2.31492208e+01 1.10460000e-24
6.48819915e-01 8.14558543e-01 1.17998541e+00 2.88949992e+01 2.80057921e+01 2.86678720e+01 4.83970000e-21
6.49927117e-01 8.13907592e-01 1.18061804e+00 2.90290746e+01 2.81285625e+01 2.87990232e+01 5.70340000e-21
6.98729140e-01 7.85270924e-01 1.20827781e+00 3.50838217e+01 3.35602288e+01 3.46916353e+01 3.04470000e-18
6.99921510e-01 7.84575793e-01 1.20894457e+00 3.52326093e+01 3.36905586e+01 3.48355936e+01 3.47410000e-18
7.48638364e-01 7.56609537e-01 1.23553937e+00 4.10680697e+01 3.97125565e+01 4.04497818e+01 3.62090000e-16
7.49915904e-01 7.55890943e-01 1.23621604e+00 4.12099919e+01 3.99252607e+01 4.06705503e+01 4.01730000e-16
7.98547588e-01 7.29340468e-01 1.26091749e+00 4.99538018e+01 4.83118894e+01 4.95301704e+01 1.17730000e-14
7.99910297e-01 7.28622509e-01 1.26157617e+00 5.02251932e+01 4.85571229e+01 4.97961980e+01 1.27520000e-14
8.48456812e-01 7.04196268e-01 1.28360295e+00 5.99601464e+01 5.71891264e+01 5.92698721e+01 1.45660000e-13
8.49904691e-01 7.03505472e-01 1.28421330e+00 6.02538132e+01 5.74568365e+01 5.95514634e+01 1.55150000e-13
8.98366037e-01 6.81838592e-01 1.30287656e+00 6.97756332e+01 6.56685111e+01 6.87167441e+01 1.25700000e-12
8.99899084e-01 6.81202121e-01 1.30340799e+00 7.00621184e+01 6.59014966e+01 6.89859931e+01 1.35010000e-12
9.48275261e-01 6.62804710e-01 1.31817039e+00 7.81386512e+01 7.22907227e+01 7.66343742e+01 1.52910000e-11
9.49893478e-01 6.62247824e-01 1.31859494e+00 7.83694526e+01 7.24402777e+01 7.68521444e+01 1.65890000e-11
9.98184485e-01 6.47451125e-01 1.32912602e+00 8.34251429e+01 7.62811616e+01 8.15005538e+01 1.51480000e-10
9.99887872e-01 6.46994340e-01 1.32942129e+00 8.35314616e+01 7.63550693e+01 8.16146878e+01 1.62290000e-10
1.04809371e+00 6.35910320e-01 1.33563085e+00 8.46542501e+01 7.64500259e+01 8.24353045e+01 9.09380000e-10
1.04988227e+00 6.35566865e-01 1.33578235e+00 8.46030194e+01 7.63816331e+01 8.23730536e+01 9.62840000e-10
1.09800293e+00 6.28075095e-01 1.33781974e+00 8.15126814e+01 7.30636118e+01 7.92353068e+01 3.79130000e-09
1.09987666e+00 6.27849443e-01 1.33782184e+00 8.13506731e+01 7.28800177e+01 7.90571642e+01 3.96730000e-09
1.14791216e+00 6.23626488e-01 1.33603203e+00 8.63378652e+01 8.05297126e+01 8.47909120e+01 9.92450000e-09
1.14987105e+00 6.23514900e-01 1.33588694e+00 8.68377108e+01 8.10118414e+01 8.52789404e+01 1.02020000e-08
1.19782138e+00 6.22108692e-01 1.33072954e+00 1.01770162e+02 9.62480240e+01 1.00160456e+02 1.75050000e-08
1.19986545e+00 6.22101703e-01 1.33044472e+00 1.02601999e+02 9.72009891e+01 1.01003946e+02 1.78780000e-08
1.24773061e+00 6.23017075e-01 1.32241495e+00 1.26701039e+02 1.18703864e+02 1.24609166e+02 2.76250000e-08
1.24985984e+00 6.23102187e-01 1.32200086e+00 1.27656448e+02 1.19431044e+02 1.25500962e+02 2.80320000e-08
1.29763983e+00 6.25856450e-01 1.31158759e+00 1.42684950e+02 1.30380224e+02 1.39381233e+02 3.54560000e-08
1.29985423e+00 6.26019725e-01 1.31105666e+00 1.43092843e+02 1.30652556e+02 1.39750563e+02 3.57580000e-08
1.34754905e+00 6.30164912e-01 1.29872784e+00 1.46576724e+02 1.32339606e+02 1.42718149e+02 4.58660000e-08
1.34984863e+00 6.30391752e-01 1.29809388e+00 1.46519657e+02 1.32245270e+02 1.42650089e+02 4.67920000e-08
1.39745828e+00 6.35523597e-01 1.28428432e+00 1.42797294e+02 1.28380782e+02 1.38868649e+02 9.43420000e-08
1.39984302e+00 6.35799446e-01 1.28356159e+00 1.42614321e+02 1.28172575e+02 1.38704799e+02 9.86480000e-08
1.44736750e+00 6.41567995e-01 1.26865392e+00 1.37559384e+02 1.22746646e+02 1.33682052e+02 5.11680000e-07
1.44983741e+00 6.41879370e-01 1.26785566e+00 1.37142332e+02 1.22410172e+02 1.33294527e+02 5.90040000e-07
1.49727673e+00 6.48004544e-01 1.25215630e+00 1.40255224e+02 1.16311869e+02 1.26546016e+02 5.42410000e-06
1.49983181e+00 6.48340440e-01 1.25129279e+00 1.40938443e+02 1.15782033e+02 1.26228107e+02 5.82910000e-06
1.54718595e+00 6.54631776e-01 1.23499758e+00 1.46119743e+02 1.08096859e+02 1.31338465e+02 1.20460000e-05
1.54982620e+00 6.54985439e-01 1.23407320e+00 1.46784042e+02 1.07363407e+02 1.31905729e+02 1.23840000e-05
1.59709518e+00 6.61357767e-01 1.21723686e+00 1.62149449e+02 1.11350163e+02 1.43917805e+02 2.40840000e-05
1.59982059e+00 6.61727506e-01 1.21624911e+00 1.63032817e+02 1.11894067e+02 1.44653527e+02 2.50480000e-05
1.64700440e+00 6.68168529e-01 1.19884733e+00 1.70273358e+02 1.19571069e+02 1.49621212e+02 3.92730000e-05
1.64981499e+00 6.68554393e-01 1.19779301e+00 1.70531571e+02 1.19871166e+02 1.49661863e+02 3.98860000e-05
1.69691362e+00 6.75041061e-01 1.17985386e+00 1.86864666e+02 1.24838555e+02 1.62730910e+02 4.89390000e-05
1.69980938e+00 6.75440210e-01 1.17873567e+00 1.88385077e+02 1.25103037e+02 1.63402711e+02 4.94320000e-05
1.74682285e+00 6.81887050e-01 1.16039202e+00 1.93959864e+02 1.27003127e+02 1.67374363e+02 5.38490000e-05
1.74980378e+00 6.82292033e-01 1.15921916e+00 1.93919555e+02 1.27106284e+02 1.66693944e+02 5.38670000e-05
1.79673207e+00 6.88554281e-01 1.14066845e+00 1.79675033e+02 1.29404473e+02 1.61786248e+02 5.23000000e-05
1.79979817e+00 6.88953868e-01 1.13945314e+00 1.80589917e+02 1.31345107e+02 1.62791234e+02 5.22130000e-05
1.84664130e+00 6.94844131e-01 1.12090532e+00 2.21104880e+02 1.51796100e+02 1.94831568e+02 5.55230000e-05
1.84979256e+00 6.95222971e-01 1.11966177e+00 2.22380431e+02 1.52164221e+02 1.96278048e+02 5.61120000e-05
1.89655052e+00 7.00493035e-01 1.10136716e+00 2.24245881e+02 1.57521354e+02 2.00993374e+02 6.46600000e-05
1.89978696e+00 7.00829353e-01 1.10011610e+00 2.24422142e+02 1.58084789e+02 2.01143062e+02 6.49320000e-05
1.94645975e+00 7.05146465e-01 1.08242345e+00 2.43586755e+02 1.61135619e+02 2.15638586e+02 6.73190000e-05
1.94978135e+00 7.05410423e-01 1.08119460e+00 2.45116557e+02 1.61591228e+02 2.16958444e+02 6.75950000e-05
1.99636897e+00 7.08371020e-01 1.06451742e+00 2.61221028e+02 1.65470514e+02 2.29561656e+02 7.27670000e-05
1.99977574e+00 7.08527983e-01 1.06334374e+00 2.62869202e+02 1.65232287e+02 2.30803535e+02 7.31270000e-05
2.04627819e+00 7.09745532e-01 1.04805191e+00 2.68109738e+02 1.71453651e+02 2.35820403e+02 7.33400000e-05
2.04977014e+00 7.09763406e-01 1.04696191e+00 2.68020714e+02 1.73312260e+02 2.35518970e+02 7.29900000e-05
2.09618742e+00 7.08950998e-01 1.03330647e+00 2.71615624e+02 1.98340133e+02 2.46193101e+02 6.58400000e-05
2.09976453e+00 7.08805172e-01 1.03232004e+00 2.72378663e+02 1.99843101e+02 2.48214882e+02 6.52510000e-05
2.14609664e+00 7.05815346e-01 1.02041056e+00 3.03192424e+02 2.13612496e+02 2.74643760e+02 6.18610000e-05
2.14975892e+00 7.05491875e-01 1.01953761e+00 3.05805237e+02 2.14204633e+02 2.76718740e+02 6.20420000e-05
2.19600587e+00 7.00334469e-01 1.00935149e+00 3.13725517e+02 2.13720591e+02 2.80627301e+02 7.10460000e-05
2.19975332e+00 6.99831746e-01 1.00859205e+00 3.12859717e+02 2.13000187e+02 2.79467662e+02 7.22240000e-05
2.24591509e+00 6.92666975e-01 9.99985677e-01 3.27034719e+02 2.16790570e+02 2.84646905e+02 8.73130000e-05
2.24974771e+00 6.91995442e-01 9.99329624e-01 3.28911781e+02 2.18104700e+02 2.88012877e+02 8.82010000e-05
2.29582432e+00 6.83107554e-01 9.92043143e-01 3.38739549e+02 2.21016269e+02 2.95141289e+02 8.55460000e-05
2.29974210e+00 6.82288103e-01 9.91468918e-01 3.42929711e+02 2.22094960e+02 2.93449921e+02 8.44410000e-05
2.34573354e+00 6.72044837e-01 9.85122377e-01 3.40849353e+02 2.17775426e+02 2.92188987e+02 6.96240000e-05
2.34973650e+00 6.71104903e-01 9.84597355e-01 3.39280577e+02 2.12490173e+02 2.92645794e+02 6.85180000e-05
2.39564276e+00 6.59885642e-01 9.78753101e-01 3.21970107e+02 2.02979659e+02 2.79573349e+02 6.42730000e-05
2.39973089e+00 6.58852513e-01 9.78242270e-01 3.25595222e+02 2.08635261e+02 2.77405925e+02 6.51360000e-05
2.44555199e+00 6.46986797e-01 9.72522482e-01 3.01758368e+02 1.90714757e+02 2.58357111e+02 7.60750000e-05
2.44972529e+00 6.45884336e-01 9.71998155e-01 2.96341954e+02 1.87244756e+02 2.55461424e+02 7.66800000e-05
2.49546121e+00 6.33633684e-01 9.66169484e-01 2.71714798e+02 1.71965054e+02 2.30650665e+02 8.19630000e-05
2.49971968e+00 6.32480212e-01 9.65617834e-01 2.63717736e+02 1.74147562e+02 2.27394795e+02 8.25790000e-05
2.54537044e+00 6.20029299e-01 9.59587280e-01 2.35321678e+02 1.52076722e+02 2.01135293e+02 8.60770000e-05
2.54971407e+00 6.18839607e-01 9.59000776e-01 2.27885852e+02 1.50703897e+02 1.97966971e+02 8.60110000e-05
2.59527966e+00 6.06379775e-01 9.52676090e-01 2.19336628e+02 1.52210130e+02 1.97549552e+02 8.01280000e-05
2.59970847e+00 6.05175237e-01 9.52042199e-01 2.18640694e+02 1.48317847e+02 1.97208420e+02 7.96330000e-05
2.64518889e+00 5.92947576e-01 9.45302462e-01 2.13427588e+02 1.47498262e+02 1.92155855e+02 7.92100000e-05
2.64970286e+00 5.91751324e-01 9.44609714e-01 2.12499598e+02 1.46725708e+02 1.91671537e+02 7.93350000e-05
2.69509811e+00 5.79925195e-01 9.37408082e-01 1.98294162e+02 1.36489525e+02 1.78120901e+02 7.16590000e-05
2.69969725e+00 5.78747983e-01 9.36655863e-01 1.97716963e+02 1.32757587e+02 1.76587258e+02 6.98810000e-05
2.74500733e+00 5.67345772e-01 9.29049951e-01 1.72857353e+02 1.25416368e+02 1.55550608e+02 5.76850000e-05
2.74969165e+00 5.66186458e-01 9.28244878e-01 1.70204459e+02 1.24779532e+02 1.52932368e+02 5.63740000e-05
2.79491656e+00 5.55178192e-01 9.20307106e-01 1.71641043e+02 1.27938405e+02 1.58347454e+02 4.87850000e-05
2.79968604e+00 5.54037350e-01 9.19452701e-01 1.74003924e+02 1.30313801e+02 1.60515523e+02 4.89050000e-05
2.84482578e+00 5.43454737e-01 9.11191287e-01 1.82869962e+02 1.32822714e+02 1.68936432e+02 4.85710000e-05
2.84968043e+00 5.42341941e-01 9.10282444e-01 1.81093825e+02 1.36776135e+02 1.67710780e+02 4.84670000e-05
2.89473501e+00 5.32288011e-01 9.01628235e-01 1.77476253e+02 1.30952860e+02 1.63680938e+02 4.97120000e-05
2.89967483e+00 5.31218013e-01 9.00653109e-01 1.75831300e+02 1.29849937e+02 1.62019589e+02 4.96170000e-05
2.94464423e+00 5.21795120e-01 8.91508308e-01 1.61308634e+02 1.23095765e+02 1.49490047e+02 4.63860000e-05
2.94966922e+00 5.20778300e-01 8.90455298e-01 1.61359158e+02 1.20400396e+02 1.47341003e+02 4.58270000e-05
2.99455346e+00 5.12010165e-01 8.80770488e-01 1.65063181e+02 1.17546128e+02 1.45854867e+02 4.07900000e-05
2.99966361e+00 5.11046194e-01 8.79637238e-01 1.64839085e+02 1.18665518e+02 1.44699450e+02 4.03680000e-05
2.99983395e+00 5.11014176e-01 8.79599361e-01 1.64909752e+02 1.18648149e+02 1.44655507e+02 4.03550000e-05
2.99991912e+00 5.10998169e-01 8.79580420e-01 1.64944030e+02 1.18637342e+02 1.44632500e+02 4.03480000e-05


==> data/spec_re1000_m128_f2.dat <==
k kdx Eu Eb Eu_ref Eb_ref rEu rEb
1.00000000e+00 4.90873852e-02 7.58508717e-01 1.26861941e+00 7.57728123e-01 1.26897684e+00 1.00103018e+00 9.99718330e-01
2.00000000e+00 9.81747704e-02 2.94600854e-01 4.68814163e-01 2.94890203e-01 4.69450684e-01 9.99018790e-01 9.98644113e-01
3.00000000e+00 1.47262156e-01 8.12791660e-02 2.71727504e-01 8.14513596e-02 2.71912468e-01 9.97885934e-01 9.99319767e-01
4.00000000e+00 1.96349541e-01 5.54161299e-02 2.17282904e-01 5.55392040e-02 2.17391211e-01 9.97784014e-01 9.99501785e-01
5.00000000e+00 2.45436926e-01 2.73761774e-02 8.64466888e-02 2.74256219e-02 8.66308840e-02 9.98197144e-01 9.97873793e-01
6.00000000e+00 2.94524311e-01 1.65431171e-02 6.49678186e-02 1.65347461e-02 6.50953877e-02 1.00050627e+00 9.98040273e-01
7.00000000e+00 3.43611696e-01 9.35031826e-03 2.35635156e-02 9.32780334e-03 2.36009327e-02 1.00241374e+00 9.98414592e-01
8.00000000e+00 3.92699082e-01 7.14180575e-03 1.33701086e-02 7.12569497e-03 1.34060818e-02 1.00226094e+00 9.97316650e-01
9.00000000e+00 4.41786467e-01 6.13079267e-03 1.07529223e-02 6.13630073e-03 1.07903095e-02 9.99102383e-01 9.96535116e-01
1.00000000e+01 4.90873852e-01 3.36757584e-03 6.46176878e-03 3.37050632e-03 6.48947132e-03 9.99130550e-01 9.95731156e-01
1.10000000e+01 5.39961237e-01 2.61755809e-03 6.78748391e-03 2.62943929e-03 6.81801770e-03 9.95481470e-01 9.95521603e-01
1.20000000e+01 5.89048623e-01 2.05330149e-03 3.92161187e-03 2.06747101e-03 3.96023151e-03 9.93146447e-01 9.90248136e-01
1.30000000e+01 6.38136008e-01 1.74033874e-03 3.39626795e-03 1.76610739e-03 3.41805717e-03 9.85409354e-01 9.93625261e-01
1.40000000e+01 6.87223393e-01 1.28923907e-03 2.72836531e-03 1.32036653e-03 2.75891605e-03 9.76425139e-01 9.88926542e-01
1.50000000e+01 7.36310778e-01 7.86261095e-04 1.63835123e-03 8.06987113e-04 1.65876574e-03 9.74316791e-01 9.87692956e-01
1.60000000e+01 7.85398163e-01 6.34683582e-04 1.62792517e-03 6.56053868e-04 1.63883449e-03 9.67426018e-01 9.93343243e-01
1.70000000e+01 8.34485549e-01 5.25797297e-04 1.15142934e-03 5.50926880e-04 1.16680461e-03 9.54386718e-01 9.86822760e-01
1.80000000e+01 8.83572934e-01 4.29594889e-04 1.06069535e-03 4.57573685e-04 1.06938661e-03 9.38854012e-01 9.91872666e-01
1.90000000e+01 9.32660319e-01 3.24860480e-04 8.24820185e-04 3.56335566e-04 8.41982347e-04 9.11670096e-01 9.79616958e-01
2.00000000e+01 9.81747704e-01 2.48110371e-04 6.26491728e-04 2.77512482e-04 6.35552204e-04 8.94051213e-01 9.85743932e-01
2.10000000e+01 1.03083509e+00 2.07530734e-04 5.74867672e-04 2.36735632e-04 5.83100766e-04 8.76634971e-01 9.85880495e-01
2.20000000e+01 1.07992247e+00 1.35999927e-04 3.96465114e-04 1.60735393e-04 4.00220425e-04 8.46110648e-01 9.90616895e-01
2.30000000e+01 1.12900986e+00 1.16677400e-04 3.50506705e-04 1.39703651e-04 3.54161861e-04 8.35177886e-01 9.89679417e-01
2.40000000e+01 1.17809725e+00 9.17542440e-05 2.80406607e-04 1.16471675e-04 2.87546238e-04 7.87781614e-01 9.75170491e-01
2.50000000e+01 1.22718463e+00 6.64668151e-05 2.23700749e-04 8.64454786e-05 2.29290302e-04 7.68887120e-01 9.75622375e-01
2.60000000e+01 1.27627202e+00 5.82025857e-05 2.00591399e-04 8.02151298e-05 2.07488824e-04 7.25581145e-01 9.66757608e-01
2.70000000e+01 1.32535940e+00 3.93510763e-05 1.48790642e-04 5.74558452e-05 1.53220145e-04 6.84892480e-01 9.71090598e-01
2.80000000e+01 1.37444679e+00 3.27802919e-05 1.31379280e-04 4.95284210e-05 1.36466687e-04 6.61848111e-01 9.62720515e-01
2.90000000e+01 1.42353417e+00 2.42559565e-05 1.00263522e-04 3.90964099e-05 1.04598816e-04 6.20413908e-01 9.58553129e-01
3.00000000e+01 1.47262156e+00 1.73690035e-05 8.08264909e-05 3.02312229e-05 8.51780012e-05 5.74538568e-01 9.48912744e-01
3.10000000e+01 1.52170894e+00 1.58284986e-05 7.15617092e-05 2.84310852e-05 7.57843492e-05 5.56732128e-01 9.44280843e-01
3.20000000e+01 1.57079633e+00 9.62693142e-06 5.51599494e-05 1.96013064e-05 5.89205764e-05 4.91137235e-01 9.36174639e-01
3.30000000e+01 1.61988371e+00 9.20485556e-06 4.83269622e-05 1.90732534e-05 5.22443180e-05 4.82605425e-01 9.25018529e-01
3.40000000e+01 1.66897110e+00 5.92824241e-06 3.81973044e-05 1.37244775e-05 4.15849717e-05 4.31946675e-01 9.18536260e-01
3.50000000e+01 1.71805848e+00 4.43868132e-06 2.95374728e-05 1.13508860e-05 3.28142329e-05 3.91042718e-01 9.00142110e-01
3.60000000e+01 1.76714587e+00 3.96091086e-06 2.66964021e-05 1.03325650e-05 3.00768326e-05 3.83342456e-01 8.87606833e-01
3.70000000e+01 1.81623325e+00 2.32284656e-06 1.96210566e-05 7.33273706e-06 2.28646937e-05 3.16777560e-01 8.58137741e-01
3.80000000e+01 1.86532064e+00 2.16380198e-06 1.63586170e-05 6.84234265e-06 1.91341628e-05 3.16237011e-01 8.54942918e-01
3.90000000e+01 1.91440802e+00 1.39798631e-06 1.29361776e-05 5.14031917e-06 1.58667608e-05 2.71964885e-01 8.15300476e-01
4.00000000e+01 1.96349541e+00 1.16415784e-06 1.03199050e-05 4.58243801e-06 1.29482960e-05 2.54047700e-01 7.97008731e-01
4.10000000e+01 2.01258279e+00 8.24526415e-07 8.20078656e-06 3.71727009e-06 1.07454627e-05 2.21809660e-01 7.63185989e-01
4.20000000e+01 2.06167018e+00 5.92572532e-07 6.24282175e-06 2.95454807e-06 8.40962155e-06 2.00562833e-01 7.42342769e-01
4.30000000e+01 2.11075756e+00 4.60767395e-07 5.08312598e-06 2.49967025e-06 7.20996585e-06 1.84331271e-01 7.05013877e-01
4.40000000e+01 2.15984495e+00 3.12535669e-07 3.78246004e-06 2.00844457e-06 5.71755976e-06 1.55610801e-01 6.61551466e-01
4.50000000e+01 2.20893233e+00 2.65381519e-07 3.11380677e-06 1.72057278e-06 4.89994130e-06 1.54240217e-01 6.35478382e-01
4.60000000e+01 2.25801972e+00 1.72874083e-07 2.30448937e-06 1.35221628e-06 3.92937578e-06 1.27844995e-01 5.86477217e-01
4.70000000e+01 2.30710710e+00 1.28896163e-07 1.77910384e-06 1.10589033e-06 3.19955678e-06 1.16554201e-01 5.56046966e-01
4.80000000e+01 2.35619449e+00 1.02815463e-07 1.37406188e-06 9.40428552e-07 2.71948188e-06 1.09328309e-01 5.05266054e-01
4.90000000e+01 2.40528188e+00 6.85130365e-08 9.86759277e-07 7.27673882e-07 2.09693019e-06 9.41534913e-02 4.70573262e-01
5.00000000e+01 2.45436926e+00 5.95328716e-08 7.82321612e-07 6.55390463e-07 1.84348570e-06 9.08357306e-02 4.24370860e-01
5.10000000e+01 2.50345665e+00 3.82027474e-08 5.35091158e-07 4.87728900e-07 1.38910874e-06 7.83278321e-02 3.85204658e-01
5.20000000e+01 2.55254403e+00 3.13620845e-08 4.03683283e-07 4.28044831e-07 1.17813201e-06 7.32682240e-02 3.42646903e-01
5.30000000e+01 2.60163142e+00 2.37276820e-08 2.84015926e-07 3.38006819e-07 9.28067060e-07 7.01988263e-02 3.06029530e-01
5.40000000e+01 2.65071880e+00 1.78380706e-08 2.02338869e-07 2.74450980e-07 7.46653285e-07 6.49954705e-02 2.70994413e-01
5.50000000e+01 2.69980619e+00 1.40580401e-08 1.43296673e-07 2.30928264e-07 6.15653620e-07 6.08762212e-02 2.32755349e-01
5.60000000e+01 2.74889357e+00 1.05810165e-08 9.99172208e-08 1.80697591e-07 4.85609223e-07 5.85564893e-02 2.05756432e-01
5.70000000e+01 2.79798096e+00 8.82050987e-09 7.17909820e-08 1.57366344e-07 4.14469187e-07 5.60508025e-02 1.73211868e-01
5.80000000e+01 2.84706834e+00 6.48874114e-09 4.63585679e-08 1.20684520e-07 3.19574643e-07 5.37661430e-02 1.45063349e-01
5.90000000e+01 2.89615573e+00 5.24047040e-09 3.19874726e-08 1.00813998e-07 2.63712408e-07 5.19815752e-02 1.21296806e-01
6.00000000e+01 2.94524311e+00 4.17141695e-09 2.24416814e-08 8.04587765e-08 2.13945971e-07 5.18453937e-02 1.04894153e-01
6.10000000e+01 2.99433050e+00 3.19539121e-09 1.43917642e-08 6.49575727e-08 1.68170008e-07 4.91919738e-02 8.55786619e-02
6.20000000e+01 3.04341788e+00 2.60176807e-09 9.83661871e-09 5.28001288e-08 1.37690511e-07 4.92757901e-02 7.14400625e-02
6.30000000e+01 3.09250527e+00 2.03805283e-09 6.49229609e-09 4.26225456e-08 1.09417472e-07 4.78163095e-02 5.93350949e-02
6.40000000e+01 3.14159265e+00 1.60231827e-09 4.40350630e-09 3.52501642e-08 8.99120025e-08 4.54556258e-02 4.89757339e-02
6.50000000e+01 3.19068004e+00 1.35443294e-09 3.06681654e-09 2.77700484e-08 7.05276138e-08 4.87731574e-02 4.34839118e-02
6.60000000e+01 3.23976742e+00 9.78673280e-10 2.01213601e-09 2.23769035e-08 5.58233349e-08 4.37358671e-02 3.60447117e-02
6.70000000e+01 3.28885481e+00 8.43505213e-10 1.40456774e-09 1.80605712e-08 4.50206191e-08 4.67042377e-02 3.11983213e-02
6.80000000e+01 3.33794219e+00 6.00450702e-10 9.83874186e-10 1.45254257e-08 3.54464992e-08 4.13379074e-02 2.77565968e-02
6.90000000e+01 3.38702958e+00 4.88494521e-10 6.92765245e-10 1.17394940e-08 2.87281489e-08 4.16112076e-02 2.41145104e-02
7.00000000e+01 3.43611696e+00 3.72086494e-10 4.76760163e-10 9.21804028e-09 2.25331845e-08 4.03650324e-02 2.11581351e-02
7.10000000e+01 3.48520435e+00 2.72621217e-10 3.65291027e-10 7.42194096e-09 1.81464062e-08 3.67317954e-02 2.01302132e-02
7.20000000e+01 3.53429174e+00 2.28690995e-10 2.60516056e-10 6.01015187e-09 1.44837828e-08 3.80507848e-02 1.79867414e-02
7.30000000e+01 3.58337912e+00 1.56938321e-10 1.80603427e-10 4.73855402e-09 1.15469740e-08 3.31194538e-02 1.56407581e-02
7.40000000e+01 3.63246651e+00 1.20054223e-10 1.37724091e-10 3.78566706e-09 9.16873352e-09 3.17128319e-02 1.50210594e-02
7.50000000e+01 3.68155389e+00 8.49336450e-11 1.00738803e-10 2.98666550e-09 7.20903738e-09 2.84376155e-02 1.39739604e-02
7.60000000e+01 3.73064128e+00 6.33369783e-11 6.94271590e-11 2.38863070e-09 5.75048154e-09 2.65160196e-02 1.20732774e-02
7.70000000e+01 3.77972866e+00 4.75889332e-11 4.97965594e-11 1.89786739e-09 4.57275287e-09 2.50749518e-02 1.08898427e-02
7.80000000e+01 3.82881605e+00 3.01142571e-11 3.03091635e-11 1.50354509e-09 3.60073360e-09 2.00288354e-02 8.41749677e-03
7.90000000e+01 3.87790343e+00 2.01914055e-11 2.20407550e-11 1.18945935e-09 2.82879917e-09 1.69752799e-02 7.79155876e-03
8.00000000e+01 3.92699082e+00 1.31506197e-11 1.53211860e-11 9.43060829e-10 2.24370436e-09 1.39446145e-02 6.82852262e-03
8.10000000e+01 3.97607820e+00 9.02623409e-12 9.89556282e-12 7.60398517e-10 1.78336246e-09 1.18703994e-02 5.54882309e-03
8.20000000e+01 4.02516559e+00 4.76609433e-12 5.93592306e-12 5.90202003e-10 1.39858711e-09 8.07536115e-03 4.24422835e-03
8.30000000e+01 4.07425297e+00 2.14581287e-12 4.39284679e-12 4.62695163e-10 1.09117832e-09 4.63763842e-03 4.02578270e-03
8.40000000e+01 4.12334036e+00 1.53584684e-12 3.00975370e-12 3.65630941e-10 8.68410836e-10 4.20053850e-03 3.46581776e-03
8.50000000e+01 4.17242774e+00 5.22834729e-13 1.63173378e-12 2.89581268e-10 6.85349572e-10 1.80548532e-03 2.38087809e-03
8.60000000e+01 4.22151513e+00 2.70338188e-13 8.87745973e-13 2.25176531e-10 5.36131587e-10 1.20056112e-03 1.65583598e-03
8.70000000e+01 4.27060251e+00 1.11369208e-13 4.94373282e-13 1.72273888e-10 4.07412818e-10 6.46465983e-04 1.21344558e-03
8.80000000e+01 4.31968990e+00 5.62886749e-14 2.90138256e-13 1.36501747e-10 3.23140062e-10 4.12365968e-04 8.97871511e-04
8.90000000e+01 4.36877728e+00 2.23300528e-14 1.39552402e-13 1.06680344e-10 2.50592037e-10 2.09317405e-04 5.56890809e-04
9.00000000e+01 4.41786467e+00 9.00094391e-15 5.58478038e-14 8.24374371e-11 1.95342253e-10 1.09185150e-04 2.85897203e-04
9.10000000e+01 4.46695205e+00 3.59123012e-15 2.11015539e-14 6.37361932e-11 1.51509108e-10 5.63452245e-05 1.39275811e-04
9.20000000e+01 4.51603944e+00 1.52726273e-15 7.60706304e-15 4.97651768e-11 1.18285695e-10 3.06893862e-05 6.43109297e-05
9.30000000e+01 4.56512682e+00 6.05018074e-16 2.65275484e-15 3.87262466e-11 9.15102428e-11 1.56229464e-05 2.89886111e-05
9.40000000e+01 4.61421421e+00 2.01317589e-16 5.72477113e-16 2.97219287e-11 7.03109303e-11 6.77336895e-06 8.14207849e-06
9.50000000e+01 4.66330160e+00 6.98663551e-17 1.69882204e-16 2.29730796e-11 5.43633231e-11 3.04122723e-06 3.12494149e-06
9.60000000e+01 4.71238898e+00 2.65929346e-17 4.76895005e-17 1.79487713e-11 4.25590180e-11 1.48160195e-06 1.12054983e-06
9.70000000e+01 4.76147637e+00 5.35927449e-18 1.07503558e-17 1.37449412e-11 3.29538140e-11 3.89908870e-07 3.26224936e-07
9.80000000e+01 4.81056375e+00 2.53942835e-18 3.94400941e-18 1.05934820e-11 2.56167116e-11 2.39716114e-07 1.53962362e-07
9.90000000e+01 4.85965114e+00 1.57418647e-18 2.75015005e-18 8.01862236e-12 1.95699934e-11 1.96316325e-07 1.40528921e-07
1.00000000e+02 4.90873852e+00 1.07614999e-18 1.98053213e-18 6.17533489e-12 1.50437614e-11 1.74265851e-07 1.31651392e-07
1.01000000e+02 4.95782591e+00 8.98188583e-19 1.79419246e-18 4.80219252e-12 1.18442071e-11 1.87037188e-07 1.51482699e-07
1.02000000e+02 5.00691329e+00 7.39117362e-19 1.46592281e-18 3.54709497e-12 8.96093752e-12 2.08372589e-07 1.63590339e-07
1.03000000e+02 5.05600068e+00 5.30422065e-19 1.07034228e-18 2.67971111e-12 6.74980061e-12 1.97940018e-07 1.58573911e-07
1.04000000e+02 5.10508806e+00 3.49479877e-19 6.39332679e-19 2.01159066e-12 5.09498509e-12 1.73733098e-07 1.25482738e-07
1.05000000e+02 5.15417545e+00 3.66733737e-19 5.68037563e-19 1.55261781e-12 3.98695460e-12 2.36203485e-07 1.42474048e-07
1.06000000e+02 5.20326283e+00 2.30138652e-19 4.39947674e-19 1.13486271e-12 2.96403051e-12 2.02789863e-07 1.48428861e-07
1.07000000e+02 5.25235022e+00 1.37228269e-19 2.27197457e-19 8.29550618e-13 2.17128887e-12 1.65424829e-07 1.04637140e-07
1.08000000e+02 5.30143760e+00 4.56203857e-20 7.32760853e-20 6.30928540e-13 1.64486477e-12 7.23067397e-08 4.45483949e-08
1.09000000e+02 5.35052499e+00 3.88527196e-20 9.14119261e-20 4.66220974e-13 1.22281961e-12 8.33354177e-08 7.47550380e-08
1.10000000e+02 5.39961237e+00 1.05129586e-20 2.81642226e-20 3.39776104e-13 8.90028706e-13 3.09408414e-08 3.16441733e-08
1.11000000e+02 5.44869976e+00 1.18013676e-27 9.61633514e-28 2.47161508e-13 6.50794001e-13 4.77475950e-15 1.47763119e-15
1.12000000e+02 5.49778714e+00 0.00000000e+00 0.00000000e+00 1.87836514e-13 4.85478892e-13 0.00000000e+00 0.00000000e+00


==> data/spec_re1000_m128_f4.dat <==
k kdx Eu Eb Eu_ref Eb_ref rEu rEb
1.00000000e+00 4.90873852e-02 3.91901111e-01 8.11675378e-01 3.91336828e-01 8.11664262e-01 1.00144194e+00 1.00001370e+00
2.00000000e+00 9.81747704e-02 2.80672484e-01 3.43741094e-01 2.80717102e-01 3.44048541e-01 9.99841058e-01 9.99106385e-01
3.00000000e+00 1.47262156e-01 2.12866143e-01 2.04930093e-01 2.11598930e-01 2.04279633e-01 1.00598875e+00 1.00318417e+00
4.00000000e+00 1.96349541e-01 1.44019703e-01 1.66248707e-01 1.43242994e-01 1.65912297e-01 1.00542232e+00 1.00202763e+00
5.00000000e+00 2.45436926e-01 7.18837332e-02 9.92730265e-02 7.21183290e-02 9.94241041e-02 9.96747072e-01 9.98480473e-01
6.00000000e+00 2.94524311e-01 4.45976872e-02 5.04856545e-02 4.43844144e-02 5.02631660e-02 1.00480513e+00 1.00442647e+00
7.00000000e+00 3.43611696e-01 3.11295984e-02 4.09940555e-02 3.12922784e-02 4.12249254e-02 9.94801271e-01 9.94399751e-01
8.00000000e+00 3.92699082e-01 2.19772010e-02 2.51314769e-02 2.22140871e-02 2.53169489e-02 9.89336219e-01 9.92673998e-01
9.00000000e+00 4.41786467e-01 1.80979707e-02 2.24777405e-02 1.83925557e-02 2.26477676e-02 9.83983464e-01 9.92492545e-01
1.00000000e+01 4.90873852e-01 1.01753217e-02 1.51004363e-02 1.03984206e-02 1.53027780e-02 9.78544930e-01 9.86777454e-01
1.10000000e+01 5.39961237e-01 7.40781125e-03 1.06227166e-02 7.60013930e-03 1.07622287e-02 9.74694141e-01 9.87036877e-01
1.20000000e+01 5.89048623e-01 6.10830383e-03 9.16816963e-03 6.31913486e-03 9.26292994e-03 9.66636093e-01 9.89769942e-01
1.30000000e+01 6.38136008e-01 4.61425700e-03 7.35987349e-03 4.82106481e-03 7.47430221e-03 9.57103292e-01 9.84690381e-01
1.40000000e+01 6.87223393e-01 3.46154565e-03 5.40509553e-03 3.64154997e-03 5.49710228e-03 9.50569313e-01 9.83262681e-01
1.50000000e+01 7.36310778e-01 2.53109772e-03 4.28330260e-03 2.70259066e-03 4.34791766e-03 9.36544982e-01 9.85138849e-01
1.60000000e+01 7.85398163e-01 2.07369648e-03 3.89615450e-03 2.29138013e-03 3.99364823e-03 9.04998892e-01 9.75587802e-01
1.70000000e+01 8.34485549e-01 1.67896864e-03 3.05004214e-03 1.88866992e-03 3.11465320e-03 8.88968802e-01 9.79255778e-01
1.80000000e+01 8.83572934e-01 1.28639357e-03 2.39940212e-03 1.49741120e-03 2.44931699e-03 8.59078366e-01 9.79620906e-01
1.90000000e+01 9.32660319e-01 9.14962513e-04 2.00359185e-03 1.09717683e-03 2.02388532e-03 8.33924387e-01 9.89973011e-01
2.00000000e+01 9.81747704e-01 7.52333274e-04 1.70145656e-03 9.39502674e-04 1.72825529e-03 8.00778215e-01 9.84493771e-01
2.10000000e+01 1.03083509e+00 5.93962986e-04 1.43982673e-03 7.63845160e-04 1.45693382e-03 7.77596060e-01 9.88258158e-01
2.20000000e+01 1.07992247e+00 4.36034354e-04 1.10817227e-03 5.98484063e-04 1.12660743e-03 7.28564687e-01 9.83636569e-01
2.30000000e+01 1.12900986e+00 3.23286162e-04 9.27953724e-04 4.67158018e-04 9.39331137e-04 6.92027430e-01 9.87887751e-01
2.40000000e+01 1.17809725e+00 2.51200605e-04 7.75029420e-04 3.88678225e-04 7.90358507e-04 6.46294515e-01 9.80604895e-01
2.50000000e+01 1.22718463e+00 1.95434166e-04 6.88607165e-04 3.28165841e-04 6.96332096e-04 5.95534760e-01 9.88906255e-01
2.60000000e+01 1.27627202e+00 1.50329820e-04 5.50274662e-04 2.71355896e-04 5.59551978e-04 5.53995036e-01 9.83420099e-01
2.70000000e+01 1.32535940e+00 1.07047648e-04 4.51254784e-04 2.15850037e-04 4.58765268e-04 4.95935278e-01 9.83628916e-01
2.80000000e+01 1.37444679e+00 8.47273926e-05 3.78462387e-04 1.88466681e-04 3.82361464e-04 4.49561653e-01 9.89802641e-01
2.90000000e+01 1.42353417e+00 6.08208656e-05 3.18571409e-04 1.49582116e-04 3.20668859e-04 4.06605197e-01 9.93459143e-01
3.00000000e+01 1.47262156e+00 4.62460817e-05 2.57919597e-04 1.26321355e-04 2.62281848e-04 3.66098683e-01 9.83368081e-01
3.10000000e+01 1.52170894e+00 3.34551010e-05 2.23849276e-04 1.07337286e-04 2.28396480e-04 3.11682010e-01 9.80090745e-01
3.20000000e+01 1.57079633e+00 2.42407718e-05 1.81568137e-04 8.70072369e-05 1.85838619e-04 2.78606385e-01 9.77020485e-01
3.30000000e+01 1.61988371e+00 1.79544541e-05 1.55761060e-04 7.17769660e-05 1.62493159e-04 2.50142282e-01 9.58569956e-01
3.40000000e+01 1.66897110e+00 1.34496857e-05 1.32027520e-04 6.12154176e-05 1.37454765e-04 2.19710756e-01 9.60516135e-01
3.50000000e+01 1.71805848e+00 9.49250723e-06 1.04035601e-04 5.00188169e-05 1.09855645e-04 1.89778724e-01 9.47020982e-01
3.60000000e+01 1.76714587e+00 7.11023860e-06 9.13326679e-05 4.27267150e-05 9.75616439e-05 1.66412012e-01 9.36153434e-01
3.70000000e+01 1.81623325e+00 5.02751844e-06 7.33481930e-05 3.52668952e-05 7.96976405e-05 1.42556310e-01 9.20330797e-01
3.80000000e+01 1.86532064e+00 3.87224453e-06 6.33068009e-05 3.04884558e-05 6.97059162e-05 1.27006909e-01 9.08198390e-01
3.90000000e+01 1.91440802e+00 2.71737769e-06 5.08501958e-05 2.55809373e-05 5.76011746e-05 1.06226666e-01 8.82797897e-01
4.00000000e+01 1.96349541e+00 2.11551315e-06 4.34534766e-05 2.16778960e-05 5.03859347e-05 9.75884908e-02 8.62412832e-01
4.10000000e+01 2.01258279e+00 1.53612513e-06 3.66919411e-05 1.89634236e-05 4.34882265e-05 8.10046305e-02 8.43721257e-01
4.20000000e+01 2.06167018e+00 1.09764328e-06 2.94465015e-05 1.54774999e-05 3.62243980e-05 7.09186423e-02 8.12891397e-01
4.30000000e+01 2.11075756e+00 8.45581198e-07 2.51786614e-05 1.36578261e-05 3.15147911e-05 6.19118441e-02 7.98947432e-01
4.40000000e+01 2.15984495e+00 6.00540479e-07 2.01094361e-05 1.10912564e-05 2.62538389e-05 5.41453967e-02 7.65961742e-01
4.50000000e+01 2.20893233e+00 4.71459954e-07 1.71009393e-05 9.87061569e-06 2.34543864e-05 4.77639864e-02 7.29114760e-01
4.60000000e+01 2.25801972e+00 3.36324043e-07 1.36693554e-05 8.15790522e-06 1.94219543e-05 4.12267651e-02 7.03809473e-01
4.70000000e+01 2.30710710e+00 2.53986632e-07 1.14228202e-05 7.05617647e-06 1.69304706e-05 3.59949376e-02 6.74690060e-01
4.80000000e+01 2.35619449e+00 1.98371462e-07 9.27477508e-06 6.06401721e-06 1.46479809e-05 3.27128791e-02 6.33177717e-01
4.90000000e+01 2.40528188e+00 1.42840650e-07 7.66769287e-06 5.23835502e-06 1.28102908e-05 2.72682263e-02 5.98557284e-01
5.00000000e+01 2.45436926e+00 1.21444604e-07 6.21789547e-06 4.56835796e-06 1.09743514e-05 2.65838635e-02 5.66584323e-01
5.10000000e+01 2.50345665e+00 8.44584518e-08 4.94710066e-06 3.82909004e-06 9.35308597e-06 2.20570556e-02 5.28927102e-01
5.20000000e+01 2.55254403e+00 7.18583704e-08 4.05193412e-06 3.34932097e-06 8.21005682e-06 2.14546086e-02 4.93533018e-01
5.30000000e+01 2.60163142e+00 5.38069805e-08 3.23360891e-06 2.91933668e-06 7.14442568e-06 1.84312351e-02 4.52605857e-01
5.40000000e+01 2.65071880e+00 4.21313170e-08 2.59662333e-06 2.46874608e-06 6.11815005e-06 1.70658770e-02 4.24413150e-01
5.50000000e+01 2.69980619e+00 3.63106886e-08 2.04163897e-06 2.14871274e-06 5.30759242e-06 1.68988102e-02 3.84663856e-01
5.60000000e+01 2.74889357e+00 2.75311348e-08 1.63537109e-06 1.86482149e-06 4.62805498e-06 1.47634157e-02 3.53360342e-01
5.70000000e+01 2.79798096e+00 2.49296911e-08 1.32074525e-06 1.63661514e-06 4.13249136e-06 1.52324700e-02 3.19600245e-01
5.80000000e+01 2.84706834e+00 2.00466931e-08 1.02105836e-06 1.39026008e-06 3.53788640e-06 1.44193833e-02 2.88606880e-01
5.90000000e+01 2.89615573e+00 1.69275690e-08 7.92112300e-07 1.20375802e-06 3.09434485e-06 1.40622690e-02 2.55987079e-01
6.00000000e+01 2.94524311e+00 1.51998677e-08 6.35965565e-07 1.07582466e-06 2.73613149e-06 1.41285734e-02 2.32432384e-01
6.10000000e+01 2.99433050e+00 1.26199927e-08 4.91949066e-07 9.22748833e-07 2.36583905e-06 1.36765198e-02 2.07938518e-01
6.20000000e+01 3.04341788e+00 1.16438428e-08 3.86145494e-07 8.09433376e-07 2.06494167e-06 1.43851775e-02 1.87000678e-01
6.30000000e+01 3.09250527e+00 9.58841680e-09 2.95721866e-07 6.88021144e-07 1.78383804e-06 1.39362240e-02 1.65778429e-01
6.40000000e+01 3.14159265e+00 8.87147010e-09 2.40236360e-07 6.25040778e-07 1.59419923e-06 1.41934261e-02 1.50694064e-01
6.50000000e+01 3.19068004e+00 8.04044439e-09 1.89280593e-07 5.51262339e-07 1.42499641e-06 1.45855137e-02 1.32828821e-01
6.60000000e+01 3.23976742e+00 6.85834350e-09 1.42371521e-07 4.75149006e-07 1.22075796e-06 1.44340899e-02 1.16625511e-01
6.70000000e+01 3.28885481e+00 6.41168611e-09 1.15102623e-07 4.19522099e-07 1.07306022e-06 1.52833096e-02 1.07265763e-01
6.80000000e+01 3.33794219e+00 5.27023410e-09 8.74694015e-08 3.63813979e-07 9.40931603e-07 1.44860682e-02 9.29604247e-02
6.90000000e+01 3.38702958e+00 4.86548231e-09 6.94631618e-08 3.27486237e-07 8.38273034e-07 1.48570589e-02 8.28646026e-02
7.00000000e+01 3.43611696e+00 4.08821915e-09 5.28979285e-08 2.81991229e-07 7.24709575e-07 1.44976819e-02 7.29918996e-02
7.10000000e+01 3.48520435e+00 3.43445990e-09 4.10630245e-08 2.47012058e-07 6.34118215e-07 1.39040172e-02 6.47561030e-02
7.20000000e+01 3.53429174e+00 3.07797473e-09 3.23496829e-08 2.21619187e-07 5.70953633e-07 1.38885752e-02 5.66590369e-02
7.30000000e+01 3.58337912e+00 2.47502479e-09 2.47290494e-08 1.96799156e-07 5.00163353e-07 1.25763994e-02 4.94419458e-02
7.40000000e+01 3.63246651e+00 2.17892586e-09 1.91688387e-08 1.75232788e-07 4.44001254e-07 1.24344644e-02 4.31729383e-02
7.50000000e+01 3.68155389e+00 1.70486160e-09 1.46124119e-08 1.50823053e-07 3.83815258e-07 1.13037202e-02 3.80714722e-02
7.60000000e+01 3.73064128e+00 1.44739254e-09 1.13003284e-08 1.35031989e-07 3.41638276e-07 1.07188863e-02 3.30768805e-02
7.70000000e+01 3.77972866e+00 1.24773532e-09 8.53165161e-09 1.21607754e-07 3.06953966e-07 1.02603270e-02 2.77945639e-02
7.80000000e+01 3.82881605e+00 9.31606346e-10 6.39697029e-09 1.07181665e-07 2.66187247e-07 8.69184435e-03 2.40318436e-02
7.90000000e+01 3.87790343e+00 7.54236405e-10 4.96733560e-09 9.56733226e-08 2.36269604e-07 7.88345575e-03 2.10240146e-02
8.00000000e+01 3.92699082e+00 4.99860737e-10 3.72794025e-09 8.69062224e-08 2.12122205e-07 5.75172552e-03 1.75744932e-02
8.10000000e+01 3.97607820e+00 3.22640507e-10 2.74839694e-09 8.15604906e-08 1.94700807e-07 3.95584314e-03 1.41160018e-02
8.20000000e+01 4.02516559e+00 2.10622112e-10 1.99028388e-09 7.35488030e-08 1.71371205e-07 2.86370550e-03 1.16138757e-02
8.30000000e+01 4.07425297e+00 1.09885400e-10 1.51697641e-09 6.71473367e-08 1.53759348e-07 1.63648188e-03 9.86591336e-03
8.40000000e+01 4.12334036e+00 8.07288190e-11 1.08422425e-09 6.54685977e-08 1.41990664e-07 1.23309223e-03 7.63588410e-03
8.50000000e+01 4.17242774e+00 3.06148792e-11 7.91863946e-10 6.51511416e-08 1.34821604e-07 4.69905492e-04 5.87342031e-03
8.60000000e+01 4.22151513e+00 2.02853649e-11 5.59100194e-10 5.85971796e-08 1.18137973e-07 3.46183297e-04 4.73260356e-03
8.70000000e+01 4.27060251e+00 6.77702786e-12 3.98826151e-10 4.83183127e-08 9.80178527e-08 1.40257958e-04 4.06891336e-03
8.80000000e+01 4.31968990e+00 3.59236270e-12 2.70947750e-10 3.81262532e-08 8.11810272e-08 9.42228097e-05 3.33757479e-03
8.90000000e+01 4.36877728e+00 1.97278415e-12 1.90657562e-10 3.12160499e-08 6.58542344e-08 6.31977511e-05 2.89514507e-03
9.00000000e+01 4.41786467e+00 1.31594764e-12 1.33048999e-10 2.45563810e-08 5.35297217e-08 5.35888266e-05 2.48551635e-03
9.10000000e+01 4.46695205e+00 9.45936870e-13 8.63548411e-11 1.93769151e-08 4.18315389e-08 4.88177229e-05 2.06434770e-03
9.20000000e+01 4.51603944e+00 6.75317042e-13 5.65873167e-11 1.54971782e-08 3.34224601e-08 4.35767745e-05 1.69309251e-03
9.30000000e+01 4.56512682e+00 4.99242238e-13 3.84925758e-11 1.22653126e-08 2.65877893e-08 4.07035885e-05 1.44775391e-03
9.40000000e+01 4.61421421e+00 3.52323973e-13 2.70671111e-11 9.98725167e-09 2.13269423e-08 3.52773700e-05 1.26915105e-03
9.50000000e+01 4.66330160e+00 2.40897754e-13 1.74413168e-11 7.79721197e-09 1.69879537e-08 3.08953707e-05 1.02668733e-03
9.60000000e+01 4.71238898e+00 1.55962466e-13 1.11614499e-11 6.33084477e-09 1.38717762e-08 2.46353325e-05 8.04615772e-04
9.70000000e+01 4.76147637e+00 9.95212672e-14 8.11317168e-12 5.15052048e-09 1.14173370e-08 1.93225651e-05 7.10601052e-04
9.80000000e+01 4.81056375e+00 6.34708612e-14 5.04420924e-12 4.13658394e-09 9.45310289e-09 1.53437866e-05 5.33603547e-04
9.90000000e+01 4.85965114e+00 3.89966241e-14 2.88611815e-12 3.34333024e-09 7.71655814e-09 1.16640060e-05 3.74016252e-04
1.00000000e+02 4.90873852e+00 2.44602671e-14 1.68951369e-12 2.72971069e-09 6.46060906e-09 8.96075440e-06 2.61509972e-04
1.01000000e+02 4.95782591e+00 1.55365094e-14 1.13391861e-12 2.28972975e-09 5.52961265e-09 6.78530268e-06 2.05062937e-04
1.02000000e+02 5.00691329e+00 9.33106729e-15 7.00090278e-13 1.88880118e-09 4.58818235e-09 4.94020620e-06 1.52585539e-04
1.03000000e+02 5.05600068e+00 5.16916906e-15 3.41974747e-13 1.57693463e-09 3.90917905e-09 3.27798562e-06 8.74799396e-05
1.04000000e+02 5.10508806e+00 2.56854557e-15 1.19674640e-13 1.29246530e-09 3.19784281e-09 1.98732265e-06 3.74235531e-05
1.05000000e+02 5.15417545e+00 1.79535417e-15 1.06411842e-13 1.11918122e-09 2.78944364e-09 1.60416753e-06 3.81480523e-05
1.06000000e+02 5.20326283e+00 7.45687523e-16 3.93986429e-14 9.15282287e-10 2.31773839e-09 8.14707695e-07 1.69987446e-05
1.07000000e+02 5.25235022e+00 2.02455099e-16 1.09173262e-14 7.60893174e-10 1.92566084e-09 2.66075588e-07 5.66939204e-06
1.08000000e+02 5.30143760e+00 4.55534884e-17 2.22309691e-15 6.48882530e-10 1.64523166e-09 7.02029817e-08 1.35123640e-06
1.09000000e+02 5.35052499e+00 2.48081535e-17 9.64581116e-16 5.40506713e-10 1.38061752e-09 4.58979563e-08 6.98659186e-07
1.10000000e+02 5.39961237e+00 1.40907388e-18 1.83669842e-17 4.43616988e-10 1.13568880e-09 3.17632984e-09 1.61725502e-08
1.11000000e+02 5.44869976e+00 8.73088158e-27 2.04468479e-30 3.67667141e-10 9.58719713e-10 2.37467007e-17 2.13272426e-21
1.12000000e+02 5.49778714e+00 0.00000000e+00 0.00000000e+00 3.02807596e-10 8.03021698e-10 0.00000000e+00 0.00000000e+00


==> data/spec_re1000_m256_f2.dat <==
k kdx Eu Eb Eu_ref Eb_ref rEu rEb
1.00000000e+00 2.45436926e-02 7.54678442e-01 1.26731987e+00 7.54063734e-01 1.26743290e+00 1.00081519e+00 9.99910821e-01
2.00000000e+00 4.90873852e-02 2.94989934e-01 4.69203480e-01 2.95143090e-01 4.69497739e-01 9.99481080e-01 9.99373247e-01
3.00000000e+00 7.36310778e-02 8.16894782e-02 2.72284182e-01 8.17652050e-02 2.72387928e-01 9.99073851e-01 9.99619125e-01
4.00000000e+00 9.81747704e-02 5.58546446e-02 2.17563865e-01 5.59381589e-02 2.17657048e-01 9.98507025e-01 9.99571881e-01
5.00000000e+00 1.22718463e-01 2.76188483e-02 8.69825629e-02 2.76510550e-02 8.70855927e-02 9.98835244e-01 9.98816914e-01
6.00000000e+00 1.47262156e-01 1.65683957e-02 6.53800422e-02 1.65704127e-02 6.54720274e-02 9.99878276e-01 9.98595046e-01
7.00000000e+00 1.71805848e-01 9.38672567e-03 2.37382955e-02 9.38375123e-03 2.37660785e-02 1.00031698e+00 9.98830979e-01
8.00000000e+00 1.96349541e-01 7.17540674e-03 1.35410886e-02 7.17278936e-03 1.35644498e-02 1.00036490e+00 9.98277763e-01
9.00000000e+00 2.20893233e-01 6.17322776e-03 1.08727199e-02 6.17714126e-03 1.08938553e-02 9.99366453e-01 9.98059884e-01
1.00000000e+01 2.45436926e-01 3.39897018e-03 6.54380933e-03 3.39974786e-03 6.55807632e-03 9.99771251e-01 9.97824515e-01
1.10000000e+01 2.69980619e-01 2.63935502e-03 6.81215282e-03 2.64110733e-03 6.82395649e-03 9.99336525e-01 9.98270260e-01
1.20000000e+01 2.94524311e-01 2.08051447e-03 3.97537180e-03 2.08280659e-03 3.99026994e-03 9.98899505e-01 9.96266384e-01
1.30000000e+01 3.19068004e-01 1.77448820e-03 3.41153455e-03 1.77883962e-03 3.42071721e-03 9.97553788e-01 9.97315575e-01
1.40000000e+01 3.43611696e-01 1.32714727e-03 2.77236407e-03 1.33273869e-03 2.78463251e-03 9.95804562e-01 9.95594233e-01
1.50000000e+01 3.68155389e-01 8.14333131e-04 1.66731686e-03 8.17711067e-04 1.67626069e-03 9.95869035e-01 9.94664416e-01
1.60000000e+01 3.92699082e-01 6.60436404e-04 1.63891846e-03 6.62959384e-04 1.64500218e-03 9.96194368e-01 9.96301693e-01
1.70000000e+01 4.17242774e-01 5.54843284e-04 1.16834686e-03 5.58023315e-04 1.17549868e-03 9.94301256e-01 9.93915931e-01
1.80000000e+01 4.41786467e-01 4.58174171e-04 1.06559121e-03 4.61539902e-04 1.07047706e-03 9.92707606e-01 9.95435822e-01
1.90000000e+01 4.66330160e-01 3.55594199e-04 8.38952743e-04 3.59937714e-04 8.46316823e-04 9.87932591e-01 9.91298672e-01
2.00000000e+01 4.90873852e-01 2.77189155e-04 6.31740501e-04 2.81111222e-04 6.36512931e-04 9.86047988e-01 9.92502225e-01
2.10000000e+01 5.15417545e-01 2.35792625e-04 5.81046175e-04 2.39476916e-04 5.86266663e-04 9.84615256e-01 9.91095370e-01
2.20000000e+01 5.39961237e-01 1.59922803e-04 3.97526366e-04 1.63013358e-04 4.00951243e-04 9.81041095e-01 9.91458121e-01
2.30000000e+01 5.64504930e-01 1.38749477e-04 3.52042645e-04 1.41328261e-04 3.55374863e-04 9.81753231e-01 9.90623372e-01
2.40000000e+01 5.89048623e-01 1.14962235e-04 2.84100671e-04 1.17966692e-04 2.87992438e-04 9.74531313e-01 9.86486563e-01
2.50000000e+01 6.13592315e-01 8.52787409e-05 2.26540956e-04 8.76162160e-05 2.29826629e-04 9.73321434e-01 9.85703686e-01
2.60000000e+01 6.38136008e-01 7.84675332e-05 2.04838965e-04 8.12926763e-05 2.08443567e-04 9.65247261e-01 9.82707062e-01
2.70000000e+01 6.62679700e-01 5.58727481e-05 1.50724671e-04 5.81468048e-05 1.53345056e-04 9.60891115e-01 9.82911839e-01
2.80000000e+01 6.87223393e-01 4.79880520e-05 1.34300950e-04 5.01294169e-05 1.37044236e-04 9.57283268e-01 9.79982472e-01
2.90000000e+01 7.11767086e-01 3.76503732e-05 1.02363222e-04 3.95355979e-05 1.04636536e-04 9.52315768e-01 9.78274190e-01
3.00000000e+01 7.36310778e-01 2.89578281e-05 8.32779418e-05 3.06534853e-05 8.54658674e-05 9.44683052e-01 9.74400007e-01
3.10000000e+01 7.60854471e-01 2.69755546e-05 7.38378524e-05 2.87435298e-05 7.58540477e-05 9.38491369e-01 9.73420070e-01
3.20000000e+01 7.85398163e-01 1.84914493e-05 5.74191088e-05 1.98716424e-05 5.91745902e-05 9.30544586e-01 9.70333866e-01
3.30000000e+01 8.09941856e-01 1.77535482e-05 5.05975188e-05 1.92631200e-05 5.22972436e-05 9.21634096e-01 9.67498768e-01
3.40000000e+01 8.34485549e-01 1.27183362e-05 4.03054555e-05 1.39155876e-05 4.17804583e-05 9.13963288e-01 9.64696347e-01
3.50000000e+01 8.59029241e-01 1.03279084e-05 3.16530216e-05 1.14699800e-05 3.29661275e-05 9.00429506e-01 9.60168026e-01
3.60000000e+01 8.83572934e-01 9.37790053e-06 2.88692090e-05 1.04299545e-05 3.01541938e-05 8.99131488e-01 9.57386200e-01
3.70000000e+01 9.08116626e-01 6.53624476e-06 2.18834423e-05 7.43438368e-06 2.30563195e-05 8.79191207e-01 9.49129904e-01
3.80000000e+01 9.32660319e-01 6.01167850e-06 1.82240331e-05 6.88194241e-06 1.91996084e-05 8.73543855e-01 9.49187747e-01
3.90000000e+01 9.57204012e-01 4.47663689e-06 1.50169887e-05 5.20931543e-06 1.59818164e-05 8.59352241e-01 9.39629660e-01
4.00000000e+01 9.81747704e-01 3.90828849e-06 1.22123878e-05 4.61919909e-06 1.30232939e-05 8.46096566e-01 9.37734176e-01
4.10000000e+01 1.00629140e+00 3.13714695e-06 1.00635069e-05 3.76287498e-06 1.08294370e-05 8.33710120e-01 9.29273327e-01
4.20000000e+01 1.03083509e+00 2.44286328e-06 7.81891614e-06 2.97935425e-06 8.45781143e-06 8.19930451e-01 9.24460921e-01
4.30000000e+01 1.05537878e+00 2.04008767e-06 6.66464346e-06 2.52860394e-06 7.26375253e-06 8.06803958e-01 9.17520720e-01
4.40000000e+01 1.07992247e+00 1.60292805e-06 5.22997475e-06 2.02867513e-06 5.75934142e-06 7.90135404e-01 9.08085555e-01
4.50000000e+01 1.10446617e+00 1.35230657e-06 4.47094922e-06 1.73935350e-06 4.94044438e-06 7.77476561e-01 9.04969044e-01
4.60000000e+01 1.12900986e+00 1.03349818e-06 3.55087380e-06 1.36700265e-06 3.96830265e-06 7.56032318e-01 8.94809219e-01
4.70000000e+01 1.15355355e+00 8.30827048e-07 2.87193642e-06 1.11445978e-06 3.22487311e-06 7.45497563e-01 8.90557962e-01
4.80000000e+01 1.17809725e+00 6.91209773e-07 2.41407478e-06 9.52771869e-07 2.75371477e-06 7.25472483e-01 8.76661158e-01
4.90000000e+01 1.20264094e+00 5.16338161e-07 1.85015553e-06 7.33698928e-07 2.12321053e-06 7.03746648e-01 8.71395230e-01
5.00000000e+01 1.22718463e+00 4.60864159e-07 1.59823496e-06 6.61969119e-07 1.86479121e-06 6.96201901e-01 8.57058398e-01
5.10000000e+01 1.25172832e+00 3.27030232e-07 1.19441851e-06 4.92593416e-07 1.40896271e-06 6.63894849e-01 8.47728972e-01
5.20000000e+01 1.27627202e+00 2.83075182e-07 1.00105526e-06 4.32361667e-07 1.19436445e-06 6.54718500e-01 8.38148905e-01
5.30000000e+01 1.30081571e+00 2.16080143e-07 7.77578883e-07 3.42033246e-07 9.42469361e-07 6.31751870e-01 8.25044203e-01
5.40000000e+01 1.32535940e+00 1.70580955e-07 6.19202725e-07 2.77712288e-07 7.57960580e-07 6.14236252e-01 8.16932624e-01
5.50000000e+01 1.34990309e+00 1.38193854e-07 5.00823039e-07 2.33745445e-07 6.25622468e-07 5.91215172e-01 8.00519586e-01
5.60000000e+01 1.37444679e+00 1.04910973e-07 3.89897481e-07 1.83114126e-07 4.93683722e-07 5.72926707e-01 7.89771799e-01
5.70000000e+01 1.39899048e+00 8.85217699e-08 3.25887317e-07 1.59833240e-07 4.21902180e-07 5.53838300e-01 7.72423876e-01
5.80000000e+01 1.42353417e+00 6.52396082e-08 2.46809761e-07 1.22264712e-07 3.24939834e-07 5.33593114e-01 7.59555265e-01
5.90000000e+01 1.44807786e+00 5.26951984e-08 1.99659993e-07 1.02400031e-07 2.68637747e-07 5.14601392e-01 7.43231339e-01
6.00000000e+01 1.47262156e+00 4.02701310e-08 1.59922704e-07 8.17525324e-08 2.18416326e-07 4.92585732e-01 7.32192082e-01
6.10000000e+01 1.49716525e+00 3.14867889e-08 1.22446881e-07 6.59915881e-08 1.71525109e-07 4.77133371e-01 7.13871468e-01
6.20000000e+01 1.52170894e+00 2.43963992e-08 9.80489916e-08 5.36614497e-08 1.40770927e-07 4.54635484e-01 6.96514498e-01
6.30000000e+01 1.54625263e+00 1.89352010e-08 7.60309722e-08 4.33226613e-08 1.11927186e-07 4.37073817e-01 6.79289588e-01
6.40000000e+01 1.57079633e+00 1.48848957e-08 6.04619600e-08 3.58174606e-08 9.19230494e-08 4.15576521e-01 6.57745369e-01
6.50000000e+01 1.59534002e+00 1.12515421e-08 4.65938109e-08 2.82967185e-08 7.23294479e-08 3.97627100e-01 6.44188671e-01
6.60000000e+01 1.61988371e+00 8.58631287e-09 3.58530575e-08 2.27774320e-08 5.72310659e-08 3.76965800e-01 6.26461466e-01
6.70000000e+01 1.64442740e+00 6.66197278e-09 2.80782196e-08 1.84301851e-08 4.62245520e-08 3.61470747e-01 6.07430866e-01
6.80000000e+01 1.66897110e+00 5.09294480e-09 2.14495877e-08 1.48252505e-08 3.64040192e-08 3.43531787e-01 5.89209328e-01
6.90000000e+01 1.69351479e+00 3.89624287e-09 1.67316284e-08 1.19997996e-08 2.95084949e-08 3.24692327e-01 5.67010565e-01
7.00000000e+01 1.71805848e+00 2.89614297e-09 1.27409935e-08 9.43244688e-09 2.31710495e-08 3.07040475e-01 5.49866915e-01
7.10000000e+01 1.74260218e+00 2.25124338e-09 9.89026497e-09 7.60452506e-09 1.86711697e-08 2.96039972e-01 5.29707840e-01
7.20000000e+01 1.76714587e+00 1.72432440e-09 7.56138859e-09 6.15866832e-09 1.49060009e-08 2.79983320e-01 5.07271444e-01
7.30000000e+01 1.79168956e+00 1.30380763e-09 5.85128168e-09 4.86325408e-09 1.19051063e-08 2.68093670e-01 4.91493443e-01
7.40000000e+01 1.81623325e+00 9.90736693e-10 4.45030114e-09 3.88593993e-09 9.46280424e-09 2.54954197e-01 4.70294114e-01
7.50000000e+01 1.84077695e+00 7.46594156e-10 3.35889704e-09 3.06836236e-09 7.44429417e-09 2.43320074e-01 4.51204232e-01
7.60000000e+01 1.86532064e+00 5.76460726e-10 2.56499764e-09 2.45583470e-09 5.95057030e-09 2.34731077e-01 4.31050725e-01
7.70000000e+01 1.88986433e+00 4.33793679e-10 1.94390279e-09 1.95071961e-09 4.72953675e-09 2.22376233e-01 4.11013360e-01
7.80000000e+01 1.91440802e+00 3.33599764e-10 1.45845468e-09 1.54925735e-09 3.73178193e-09 2.15328824e-01 3.90819909e-01
7.90000000e+01 1.93895172e+00 2.55080352e-10 1.10775470e-09 1.22513976e-09 2.93520077e-09 2.08205105e-01 3.77403382e-01
8.00000000e+01 1.96349541e+00 1.96311664e-10 8.32694324e-10 9.73544256e-10 2.32903067e-09 2.01646368e-01 3.57528278e-01
8.10000000e+01 1.98803910e+00 1.52627506e-10 6.30553015e-10 7.83174892e-10 1.84894228e-09 1.94883042e-01 3.41034451e-01
8.20000000e+01 2.01258279e+00 1.18013175e-10 4.71524778e-10 6.11135429e-10 1.45417953e-09 1.93104783e-01 3.24254858e-01
8.30000000e+01 2.03712649e+00 9.06553932e-11 3.49044871e-10 4.79049996e-10 1.13471091e-09 1.89239941e-01 3.07606870e-01
8.40000000e+01 2.06167018e+00 7.10576657e-11 2.66033142e-10 3.78912932e-10 9.02888555e-10 1.87530326e-01 2.94646710e-01
8.50000000e+01 2.08621387e+00 5.63040005e-11 1.99078476e-10 3.00432725e-10 7.13150822e-10 1.87409679e-01 2.79153399e-01
8.60000000e+01 2.11075756e+00 4.44467308e-11 1.50424134e-10 2.34059735e-10 5.58568543e-10 1.89894818e-01 2.69302911e-01
8.70000000e+01 2.13530126e+00 3.47764498e-11 1.10799697e-10 1.79192322e-10 4.25096953e-10 1.94073325e-01 2.60645710e-01
8.80000000e+01 2.15984495e+00 2.84412844e-11 8.44358131e-11 1.41585695e-10 3.36390367e-10 2.00876822e-01 2.51005443e-01
8.90000000e+01 2.18438864e+00 2.25350186e-11 6.32780547e-11 1.10995464e-10 2.61341809e-10 2.03026483e-01 2.42127561e-01
9.00000000e+01 2.20893233e+00 1.82347589e-11 4.74871156e-11 8.58056994e-11 2.04039004e-10 2.12512211e-01 2.32735481e-01
9.10000000e+01 2.23347603e+00 1.46150523e-11 3.54348415e-11 6.63112272e-11 1.58245205e-10 2.20400872e-01 2.23923634e-01
9.20000000e+01 2.25801972e+00 1.19657301e-11 2.68745512e-11 5.19046717e-11 1.23680387e-10 2.30532815e-01 2.17290322e-01
9.30000000e+01 2.28256341e+00 9.66197719e-12 2.05238074e-11 4.03632370e-11 9.56798199e-11 2.39375678e-01 2.14505080e-01
9.40000000e+01 2.30710710e+00 7.84598873e-12 1.53615073e-11 3.10131579e-11 7.35527637e-11 2.52989030e-01 2.08850171e-01
9.50000000e+01 2.33165080e+00 6.37374108e-12 1.16096786e-11 2.39885008e-11 5.69070702e-11 2.65699851e-01 2.04011181e-01
9.60000000e+01 2.35619449e+00 5.31313171e-12 9.02894478e-12 1.87782883e-11 4.45601469e-11 2.82940151e-01 2.02623766e-01
9.70000000e+01 2.38073818e+00 4.32623217e-12 6.90449173e-12 1.43916187e-11 3.45212434e-11 3.00607753e-01 2.00007040e-01
9.80000000e+01 2.40528188e+00 3.57601946e-12 5.31028682e-12 1.10992728e-11 2.68626476e-11 3.22185023e-01 1.97682928e-01
9.90000000e+01 2.42982557e+00 2.82757971e-12 4.03654129e-12 8.41258557e-12 2.05521106e-11 3.36113039e-01 1.96405195e-01
1.00000000e+02 2.45436926e+00 2.33568912e-12 3.11686125e-12 6.48524501e-12 1.58091215e-11 3.60154338e-01 1.97155880e-01
1.01000000e+02 2.47891295e+00 1.94241309e-12 2.41498161e-12 5.04024690e-12 1.24508059e-11 3.85380544e-01 1.93961871e-01
1.02000000e+02 2.50345665e+00 1.54327485e-12 1.87504967e-12 3.73480629e-12 9.43972890e-12 4.13214163e-01 1.98633848e-01
1.03000000e+02 2.52800034e+00 1.24948161e-12 1.44124275e-12 2.82423274e-12 7.12283136e-12 4.42414531e-01 2.02341271e-01
1.04000000e+02 2.55254403e+00 1.00031050e-12 1.10224160e-12 2.11914601e-12 5.37468537e-12 4.72034721e-01 2.05080209e-01
1.05000000e+02 2.57708772e+00 8.31133966e-13 9.02019844e-13 1.63859168e-12 4.21598638e-12 5.07224574e-01 2.13952267e-01
1.06000000e+02 2.60163142e+00 6.68226223e-13 6.91763206e-13 1.19838618e-12 3.13416693e-12 5.57605080e-01 2.20716771e-01
1.07000000e+02 2.62617511e+00 5.30005247e-13 5.37848148e-13 8.78458441e-13 2.30053426e-12 6.03335596e-01 2.33792713e-01
1.08000000e+02 2.65071880e+00 4.28453482e-13 4.31306813e-13 6.67774883e-13 1.74214434e-12 6.41613653e-01 2.47572376e-01
1.09000000e+02 2.67526249e+00 3.49976656e-13 3.39337802e-13 4.93652188e-13 1.29505198e-12 7.08953925e-01 2.62026396e-01
1.10000000e+02 2.69980619e+00 2.72429838e-13 2.66727538e-13 3.61300237e-13 9.45104888e-13 7.54026182e-01 2.82220038e-01
1.11000000e+02 2.72434988e+00 2.20801143e-13 2.11696020e-13 2.62252737e-13 6.90210687e-13 8.41940282e-01 3.06712173e-01
1.12000000e+02 2.74889357e+00 1.74576841e-13 1.67699141e-13 1.98774598e-13 5.14978094e-13 8.78265344e-01 3.25643252e-01
1.13000000e+02 2.77343726e+00 1.41287998e-13 1.34076688e-13 1.49564676e-13 3.81387396e-13 9.44661551e-01 3.51549866e-01
1.14000000e+02 2.79798096e+00 1.09660404e-13 1.05635630e-13 1.06795733e-13 2.63970345e-13 1.02682383e+00 4.00179916e-01
1.15000000e+02 2.82252465e+00 8.67659812e-14 8.43477660e-14 7.86837759e-14 1.95148842e-13 1.10271756e+00 4.32222733e-01
1.16000000e+02 2.84706834e+00 6.87278544e-14 6.71223328e-14 6.27894618e-14 1.43524695e-13 1.09457626e+00 4.67670967e-01
1.17000000e+02 2.87161203e+00 5.42986898e-14 5.39025346e-14 4.93906209e-14 1.06416393e-13 1.09937249e+00 5.06524730e-01
1.18000000e+02 2.89615573e+00 4.17644845e-14 4.24886110e-14 3.47802203e-14 7.31833402e-14 1.20081138e+00 5.80577641e-01
1.19000000e+02 2.92069942e+00 3.26526761e-14 3.39185705e-14 2.05756535e-14 4.65834995e-14 1.58695694e+00 7.28124140e-01
1.20000000e+02 2.94524311e+00 2.59203770e-14 2.74731269e-14 1.08924692e-14 2.93016795e-14 2.37966035e+00 9.37595637e-01


==> data/spec_re1000_m256_f4.dat <==
k kdx Eu Eb Eu_ref Eb_ref rEu rEb
1.00000000e+00 2.45436926e-02 3.90293993e-01 8.08396324e-01 3.90122294e-01 8.08330404e-01 1.00044012e+00 1.00008155e+00
2.00000000e+00 4.90873852e-02 2.80621857e-01 3.42894944e-01 2.80594813e-01 3.42935533e-01 1.00009638e+00 9.99881643e-01
3.00000000e+00 7.36310778e-02 2.11939721e-01 2.03595862e-01 2.11632135e-01 2.03382541e-01 1.00145340e+00 1.00104886e+00
4.00000000e+00 9.81747704e-02 1.43669974e-01 1.66226398e-01 1.43503871e-01 1.66103528e-01 1.00115748e+00 1.00073972e+00
5.00000000e+00 1.22718463e-01 7.24142854e-02 9.93762448e-02 7.24730699e-02 9.93809646e-02 9.99188878e-01 9.99952508e-01
6.00000000e+00 1.47262156e-01 4.45682201e-02 5.04315141e-02 4.45589322e-02 5.03804169e-02 1.00020844e+00 1.00101423e+00
7.00000000e+00 1.71805848e-01 3.13946299e-02 4.11819794e-02 3.14432288e-02 4.12416125e-02 9.98454394e-01 9.98554057e-01
8.00000000e+00 1.96349541e-01 2.23612665e-02 2.52826015e-02 2.24277621e-02 2.53222225e-02 9.97035121e-01 9.98435330e-01
9.00000000e+00 2.20893233e-01 1.84213509e-02 2.25712572e-02 1.84950312e-02 2.26257808e-02 9.96016211e-01 9.97590199e-01
1.00000000e+01 2.45436926e-01 1.03953796e-02 1.52166724e-02 1.04277026e-02 1.52733228e-02 9.96900276e-01 9.96290886e-01
1.10000000e+01 2.69980619e-01 7.57907891e-03 1.07136942e-02 7.61652586e-03 1.07550663e-02 9.95083462e-01 9.96153245e-01
1.20000000e+01 2.94524311e-01 6.30235149e-03 9.19975107e-03 6.34110065e-03 9.23424829e-03 9.93889206e-01 9.96264209e-01
1.30000000e+01 3.19068004e-01 4.81456978e-03 7.41816486e-03 4.84809226e-03 7.45639458e-03 9.93085429e-01 9.94872895e-01
1.40000000e+01 3.43611696e-01 3.62692825e-03 5.45435193e-03 3.65388353e-03 5.48594912e-03 9.92622840e-01 9.94240341e-01
1.50000000e+01 3.68155389e-01 2.70021265e-03 4.30848124e-03 2.72223180e-03 4.32937333e-03 9.91911362e-01 9.95174339e-01
1.60000000e+01 3.92699082e-01 2.26777312e-03 3.95939703e-03 2.29746046e-03 3.98768256e-03 9.87078195e-01 9.92906775e-01
1.70000000e+01 4.17242774e-01 1.86216093e-03 3.08940970e-03 1.88795189e-03 3.11593680e-03 9.86339183e-01 9.91486637e-01
1.80000000e+01 4.41786467e-01 1.48136815e-03 2.42986055e-03 1.50890672e-03 2.45115022e-03 9.81749323e-01 9.91314418e-01
1.90000000e+01 4.66330160e-01 1.07738282e-03 1.99889844e-03 1.09914577e-03 2.01107625e-03 9.80200127e-01 9.93944630e-01
2.00000000e+01 4.90873852e-01 9.22026902e-04 1.70446347e-03 9.43600581e-04 1.71896173e-03 9.77136852e-01 9.91565691e-01
2.10000000e+01 5.15417545e-01 7.47131579e-04 1.43615194e-03 7.64176890e-04 1.44891170e-03 9.77694548e-01 9.91193554e-01
2.20000000e+01 5.39961237e-01 5.81321593e-04 1.11265816e-03 5.98101451e-04 1.12515628e-03 9.71944797e-01 9.88892102e-01
2.30000000e+01 5.64504930e-01 4.51947397e-04 9.24611975e-04 4.66821308e-04 9.36290272e-04 9.68137891e-01 9.87527055e-01
2.40000000e+01 5.89048623e-01 3.74825889e-04 7.79254029e-04 3.88622735e-04 7.90563907e-04 9.64498098e-01 9.85693911e-01
2.50000000e+01 6.13592315e-01 3.15162652e-04 6.86706488e-04 3.29270226e-04 6.96202854e-04 9.57155027e-01 9.86359772e-01
2.60000000e+01 6.38136008e-01 2.58177246e-04 5.51120435e-04 2.70859708e-04 5.60110082e-04 9.53177007e-01 9.83950214e-01
2.70000000e+01 6.62679700e-01 2.04212466e-04 4.50644044e-04 2.15856967e-04 4.59038649e-04 9.46054551e-01 9.81712641e-01
2.80000000e+01 6.87223393e-01 1.77314992e-04 3.76838572e-04 1.88699171e-04 3.84194298e-04 9.39670222e-01 9.80854153e-01
2.90000000e+01 7.11767086e-01 1.40054218e-04 3.14457495e-04 1.49945813e-04 3.20187860e-04 9.34032202e-01 9.82103117e-01
3.00000000e+01 7.36310778e-01 1.17000512e-04 2.57946549e-04 1.26289415e-04 2.63782691e-04 9.26447489e-01 9.77875189e-01
3.10000000e+01 7.60854471e-01 9.77138785e-05 2.23862753e-04 1.07379377e-04 2.28894303e-04 9.09987382e-01 9.78018022e-01
3.20000000e+01 7.85398163e-01 7.88610237e-05 1.82528711e-04 8.72097303e-05 1.87328147e-04 9.04268634e-01 9.74379527e-01
3.30000000e+01 8.09941856e-01 6.41687530e-05 1.58570540e-04 7.20586918e-05 1.63079529e-04 8.90506771e-01 9.72350980e-01
3.40000000e+01 8.34485549e-01 5.41388055e-05 1.34278097e-04 6.13703763e-05 1.38054040e-04 8.82165122e-01 9.72648799e-01
3.50000000e+01 8.59029241e-01 4.33972956e-05 1.07593320e-04 5.01213097e-05 1.10711402e-04 8.65845204e-01 9.71835951e-01
3.60000000e+01 8.83572934e-01 3.67378467e-05 9.52424731e-05 4.29154079e-05 9.80932718e-05 8.56052605e-01 9.70937878e-01
3.70000000e+01 9.08116626e-01 2.97588333e-05 7.75841312e-05 3.53757987e-05 8.01747675e-05 8.41220111e-01 9.67687637e-01
3.80000000e+01 9.32660319e-01 2.52637487e-05 6.79785952e-05 3.05681584e-05 7.02232995e-05 8.26472710e-01 9.68034764e-01
3.90000000e+01 9.57204012e-01 2.07731282e-05 5.58726770e-05 2.55935597e-05 5.80291053e-05 8.11654509e-01 9.62838850e-01
4.00000000e+01 9.81747704e-01 1.73666839e-05 4.88547012e-05 2.18148112e-05 5.07448431e-05 7.96095999e-01 9.62752039e-01
4.10000000e+01 1.00629140e+00 1.47937850e-05 4.20265121e-05 1.89791437e-05 4.36763661e-05 7.79475894e-01 9.62225476e-01
4.20000000e+01 1.03083509e+00 1.17960190e-05 3.49776683e-05 1.55693527e-05 3.65184348e-05 7.57643509e-01 9.57808527e-01
4.30000000e+01 1.05537878e+00 1.01567731e-05 3.04175528e-05 1.37100733e-05 3.18207292e-05 7.40825591e-01 9.55903701e-01
4.40000000e+01 1.07992247e+00 8.10620886e-06 2.51491264e-05 1.11585288e-05 2.63694712e-05 7.26458568e-01 9.53721303e-01
4.50000000e+01 1.10446617e+00 6.97539622e-06 2.24788717e-05 9.90157266e-06 2.37054974e-05 7.04473567e-01 9.48255642e-01
4.60000000e+01 1.12900986e+00 5.60662540e-06 1.85267000e-05 8.19455651e-06 1.95575967e-05 6.84188997e-01 9.47289193e-01
4.70000000e+01 1.15355355e+00 4.73362362e-06 1.60992739e-05 7.12782051e-06 1.70435600e-05 6.64105335e-01 9.44595724e-01
4.80000000e+01 1.17809725e+00 3.95586161e-06 1.39291428e-05 6.10261822e-06 1.47967710e-05 6.48223675e-01 9.41363678e-01
4.90000000e+01 1.20264094e+00 3.30557956e-06 1.20903852e-05 5.27549922e-06 1.28861171e-05 6.26590855e-01 9.38248900e-01
5.00000000e+01 1.22718463e+00 2.77342459e-06 1.03203647e-05 4.59129413e-06 1.10845132e-05 6.04061625e-01 9.31061608e-01
5.10000000e+01 1.25172832e+00 2.24971630e-06 8.76880666e-06 3.86097098e-06 9.42806215e-06 5.82681485e-01 9.30075186e-01
5.20000000e+01 1.27627202e+00 1.90263292e-06 7.64918102e-06 3.38359918e-06 8.28415401e-06 5.62310373e-01 9.23350896e-01
5.30000000e+01 1.30081571e+00 1.59578947e-06 6.61732472e-06 2.95211437e-06 7.21600667e-06 5.40558146e-01 9.17034175e-01
5.40000000e+01 1.32535940e+00 1.29810383e-06 5.63232045e-06 2.49127016e-06 6.17249319e-06 5.21061046e-01 9.12487106e-01
5.50000000e+01 1.34990309e+00 1.08984194e-06 4.85322444e-06 2.16841697e-06 5.36835536e-06 5.02597956e-01 9.04043066e-01
5.60000000e+01 1.37444679e+00 9.01725826e-07 4.20980572e-06 1.88771809e-06 4.68890479e-06 4.77680343e-01 8.97822820e-01
5.70000000e+01 1.39899048e+00 7.61325199e-07 3.71978974e-06 1.66057427e-06 4.17740249e-06 4.58471031e-01 8.90455193e-01
5.80000000e+01 1.42353417e+00 6.17666430e-07 3.15773889e-06 1.40978853e-06 3.57633861e-06 4.38127007e-01 8.82952995e-01
5.90000000e+01 1.44807786e+00 5.14556851e-07 2.74112635e-06 1.22042764e-06 3.13576953e-06 4.21620124e-01 8.74147898e-01
6.00000000e+01 1.47262156e+00 4.34466075e-07 2.39657558e-06 1.08949065e-06 2.77633174e-06 3.98779074e-01 8.63216578e-01
6.10000000e+01 1.49716525e+00 3.55485716e-07 2.05563931e-06 9.35715502e-07 2.40246015e-06 3.79907905e-01 8.55639294e-01
6.20000000e+01 1.52170894e+00 2.98408339e-07 1.76961826e-06 8.22961591e-07 2.09084408e-06 3.62602997e-01 8.46365482e-01
6.30000000e+01 1.54625263e+00 2.39594069e-07 1.50848212e-06 6.99473113e-07 1.80482444e-06 3.42535066e-01 8.35805460e-01
6.40000000e+01 1.57079633e+00 2.05865711e-07 1.33800294e-06 6.36206095e-07 1.61887386e-06 3.23583368e-01 8.26502283e-01
6.50000000e+01 1.59534002e+00 1.70113770e-07 1.17750099e-06 5.59444163e-07 1.44796706e-06 3.04076404e-01 8.13209796e-01
6.60000000e+01 1.61988371e+00 1.39155800e-07 9.94027413e-07 4.84651064e-07 1.24234252e-06 2.87125750e-01 8.00123471e-01
6.70000000e+01 1.64442740e+00 1.15824680e-07 8.61022927e-07 4.27791227e-07 1.09318332e-06 2.70750480e-01 7.87629035e-01
6.80000000e+01 1.66897110e+00 9.36588701e-08 7.41222456e-07 3.70428586e-07 9.54983187e-07 2.52839207e-01 7.76162833e-01
6.90000000e+01 1.69351479e+00 7.94599050e-08 6.51268222e-07 3.34723977e-07 8.55300596e-07 2.37389343e-01 7.61449513e-01
7.00000000e+01 1.71805848e+00 6.38632408e-08 5.53222347e-07 2.87555674e-07 7.39897025e-07 2.22090004e-01 7.47701813e-01
7.10000000e+01 1.74260218e+00 5.24786805e-08 4.74375846e-07 2.52650055e-07 6.47368102e-07 2.07712919e-01 7.32776059e-01
7.20000000e+01 1.76714587e+00 4.38037742e-08 4.18652898e-07 2.27185962e-07 5.83065740e-07 1.92810216e-01 7.18020061e-01
7.30000000e+01 1.79168956e+00 3.56692501e-08 3.59236079e-07 2.01065051e-07 5.10634888e-07 1.77401542e-01 7.03508685e-01
7.40000000e+01 1.81623325e+00 2.97827715e-08 3.11450179e-07 1.79425489e-07 4.54444037e-07 1.65989636e-01 6.85343306e-01
7.50000000e+01 1.84077695e+00 2.37386843e-08 2.63428195e-07 1.54690515e-07 3.92190955e-07 1.53459210e-01 6.71683505e-01
7.60000000e+01 1.86532064e+00 1.96755564e-08 2.29283421e-07 1.38644443e-07 3.49765703e-07 1.41913775e-01 6.55534318e-01
7.70000000e+01 1.88986433e+00 1.62051219e-08 2.00406912e-07 1.24879207e-07 3.14754610e-07 1.29766374e-01 6.36708424e-01
7.80000000e+01 1.91440802e+00 1.28545776e-08 1.67884278e-07 1.09722665e-07 2.72402498e-07 1.17155171e-01 6.16309612e-01
7.90000000e+01 1.93895172e+00 1.08041437e-08 1.45962968e-07 9.84205838e-08 2.42300645e-07 1.09775245e-01 6.02404374e-01
8.00000000e+01 1.96349541e+00 8.63565601e-09 1.25406512e-07 8.93411551e-08 2.17176536e-07 9.66593279e-02 5.77440428e-01
8.10000000e+01 1.98803910e+00 7.17252778e-09 1.09366193e-07 8.35836705e-08 1.99466373e-07 8.58125485e-02 5.48293888e-01
8.20000000e+01 2.01258279e+00 5.78451344e-09 9.31460486e-08 7.59491979e-08 1.76694794e-07 7.61629300e-02 5.27157856e-01
8.30000000e+01 2.03712649e+00 4.64038977e-09 7.98155072e-08 6.90271462e-08 1.58227431e-07 6.72255775e-02 5.04435335e-01
8.40000000e+01 2.06167018e+00 3.83703682e-09 6.78662571e-08 6.72892638e-08 1.45938663e-07 5.70230168e-02 4.65032745e-01
8.50000000e+01 2.08621387e+00 3.09955155e-09 5.92807294e-08 6.69839652e-08 1.38058175e-07 4.62730378e-02 4.29389491e-01
8.60000000e+01 2.11075756e+00 2.55107922e-09 5.03948987e-08 6.04576779e-08 1.21829051e-07 4.21961164e-02 4.13652559e-01
8.70000000e+01 2.13530126e+00 2.02251442e-09 4.25706370e-08 5.02067073e-08 1.01881361e-07 4.02837496e-02 4.17845193e-01
8.80000000e+01 2.15984495e+00 1.66953522e-09 3.66066638e-08 3.95933822e-08 8.40274518e-08 4.21670271e-02 4.35651243e-01
8.90000000e+01 2.18438864e+00 1.36453709e-09 3.15174263e-08 3.23284466e-08 6.87026827e-08 4.22085573e-02 4.58751028e-01
9.00000000e+01 2.20893233e+00 1.09956245e-09 2.70437585e-08 2.53843921e-08 5.54016855e-08 4.33164773e-02 4.88139634e-01
9.10000000e+01 2.23347603e+00 9.10942489e-10 2.27872242e-08 2.02022017e-08 4.33453341e-08 4.50912480e-02 5.25713429e-01
9.20000000e+01 2.25801972e+00 7.34863539e-10 1.96038372e-08 1.62365946e-08 3.50582464e-08 4.52597085e-02 5.59179059e-01
9.30000000e+01 2.28256341e+00 6.09033032e-10 1.66447601e-08 1.27512970e-08 2.76491740e-08 4.77624381e-02 6.01998457e-01
9.40000000e+01 2.30710710e+00 4.97616945e-10 1.41058650e-08 1.03356649e-08 2.21312319e-08 4.81456153e-02 6.37373693e-01
9.50000000e+01 2.33165080e+00 4.03833088e-10 1.20343148e-08 8.17714941e-09 1.75874103e-08 4.93855582e-02 6.84257351e-01
9.60000000e+01 2.35619449e+00 3.46911803e-10 1.02722287e-08 6.57402270e-09 1.43389294e-08 5.27700951e-02 7.16387427e-01
9.70000000e+01 2.38073818e+00 2.83378140e-10 8.77139139e-09 5.27942559e-09 1.17456831e-08 5.36759415e-02 7.46775760e-01
9.80000000e+01 2.40528188e+00 2.40247325e-10 7.53557285e-09 4.29724175e-09 9.71682945e-09 5.59073329e-02 7.75517661e-01
9.90000000e+01 2.42982557e+00 1.98346787e-10 6.25322688e-09 3.42017782e-09 7.86747512e-09 5.79931213e-02 7.94820039e-01
1.00000000e+02 2.45436926e+00 1.66222524e-10 5.33725866e-09 2.80637357e-09 6.62847033e-09 5.92303626e-02 8.05202166e-01
1.01000000e+02 2.47891295e+00 1.43807631e-10 4.50506656e-09 2.32044614e-09 5.62065747e-09 6.19741303e-02 8.01519500e-01
1.02000000e+02 2.50345665e+00 1.20895431e-10 3.85515301e-09 1.92745752e-09 4.69071606e-09 6.27227471e-02 8.21868764e-01
1.03000000e+02 2.52800034e+00 1.05439451e-10 3.26800560e-09 1.60207073e-09 3.98699257e-09 6.58144795e-02 8.19666840e-01
1.04000000e+02 2.55254403e+00 8.90159771e-11 2.70639018e-09 1.31161659e-09 3.25488673e-09 6.78673767e-02 8.31485210e-01
1.05000000e+02 2.57708772e+00 7.89865647e-11 2.34884352e-09 1.13002829e-09 2.84412068e-09 6.98978649e-02 8.25859304e-01
1.06000000e+02 2.60163142e+00 6.78367885e-11 1.96447207e-09 9.28350842e-10 2.35781440e-09 7.30723617e-02 8.33175023e-01
1.07000000e+02 2.62617511e+00 5.93589925e-11 1.64567473e-09 7.68967222e-10 1.95871856e-09 7.71931375e-02 8.40179272e-01
1.08000000e+02 2.65071880e+00 5.31615728e-11 1.40477009e-09 6.56957898e-10 1.67585212e-09 8.09208215e-02 8.38242274e-01
1.09000000e+02 2.67526249e+00 4.64764319e-11 1.18839138e-09 5.49278538e-10 1.40545994e-09 8.46135953e-02 8.45553365e-01
1.10000000e+02 2.69980619e+00 4.11308553e-11 9.88773654e-10 4.47980264e-10 1.15404583e-09 9.18139895e-02 8.56788898e-01
1.11000000e+02 2.72434988e+00 3.66903186e-11 8.36202629e-10 3.75525877e-10 9.70868354e-10 9.77038357e-02 8.61293528e-01
1.12000000e+02 2.74889357e+00 3.26559352e-11 7.03423520e-10 3.07438061e-10 8.14558170e-10 1.06219559e-01 8.63564502e-01
1.13000000e+02 2.77343726e+00 2.98039565e-11 5.94027571e-10 2.57938489e-10 6.93043129e-10 1.15546759e-01 8.57129299e-01
1.14000000e+02 2.79798096e+00 2.64432003e-11 5.00050788e-10 2.04996693e-10 5.67379378e-10 1.28993302e-01 8.81334089e-01
1.15000000e+02 2.82252465e+00 2.37432999e-11 4.15314027e-10 1.79635224e-10 4.69335293e-10 1.32175079e-01 8.84898353e-01
1.16000000e+02 2.84706834e+00 2.14975689e-11 3.51943467e-10 1.40365465e-10 3.92368336e-10 1.53154260e-01 8.96972142e-01
1.17000000e+02 2.87161203e+00 1.95812259e-11 2.95726041e-10 1.17773216e-10 3.21089380e-10 1.66262132e-01 9.21008478e-01
1.18000000e+02 2.89615573e+00 1.75532670e-11 2.43090571e-10 9.46168738e-11 2.58319590e-10 1.85519414e-01 9.41045822e-01
1.19000000e+02 2.92069942e+00 1.57233864e-11 2.04096213e-10 7.37638443e-11 2.07533652e-10 2.13158447e-01 9.83436715e-01
1.20000000e+02 2.94524311e+00 1.47067429e-11 1.73330858e-10 6.16005200e-11 1.67195627e-10 2.38743811e-01 1.03669493e+00
1.21000000e+02 2.96978681e+00 1.32063195e-11 1.43196812e-10 4.42614101e-11 1.29258062e-10 2.98370961e-01 1.10783661e+00
1.22000000e+02 2.99433050e+00 1.19291798e-11 1.19533106e-10 3.30932833e-11 1.01976906e-10 3.60471330e-01 1.17215858e+00
1.23000000e+02 3.01887419e+00 1.10793650e-11 1.00074789e-10 2.53547984e-11 7.81444377e-11 4.36973106e-01 1.28063867e+00
1.24000000e+02 3.04341788e+00 9.88388078e-12 8.29578482e-11 1.87778766e-11 6.41402534e-11 5.26357745e-01 1.29338198e+00
1.25000000e+02 3.06796158e+00 9.26250519e-12 6.98191165e-11 1.49857853e-11 4.85542878e-11 6.18086074e-01 1.43795985e+00
1.26000000e+02 3.09250527e+00 8.25047258e-12 5.69938457e-11 1.13421436e-11 3.83098715e-11 7.27417394e-01 1.48770652e+00
1.27000000e+02 3.11704896e+00 7.70510594e-12 4.80100287e-11 8.39919712e-12 3.01711558e-11 9.17362199e-01 1.59125587e+00
1.28000000e+02 3.14159265e+00 7.09891325e-12 3.97252800e-11 6.69348315e-12 2.40009615e-11 1.06057087e+00 1.65515369e+00
1.29000000e+02 3.16613635e+00 6.52441102e-12 3.32970561e-11 5.06716749e-12 1.91746745e-11 1.28758543e+00 1.73651219e+00
1.30000000e+02 3.19068004e+00 6.05388010e-12 2.75354144e-11 3.50168142e-12 1.39037491e-11 1.72884948e+00 1.98043091e+00
1.31000000e+02 3.21522373e+00 5.43389611e-12 2.26094046e-11 2.65297010e-12 1.10127205e-11 2.04823119e+00 2.05302628e+00
1.32000000e+02 3.23976742e+00 5.15014097e-12 1.92601714e-11 2.11128876e-12 8.58139701e-12 2.43933520e+00 2.24440979e+00
1.33000000e+02 3.26431112e+00 4.69434528e-12 1.57018656e-11 1.51074733e-12 6.17317640e-12 3.10730006e+00 2.54356341e+00
1.34000000e+02 3.28885481e+00 4.21422254e-12 1.31133958e-11 1.09073715e-12 4.72994722e-12 3.86364629e+00 2.77241906e+00
1.35000000e+02 3.31339850e+00 3.82884294e-12 1.08907610e-11 8.48659007e-13 3.81136855e-12 4.51163884e+00 2.85744107e+00
1.36000000e+02 3.33794219e+00 3.50902844e-12 8.97819336e-12 6.33148691e-13 2.57939629e-12 5.54218699e+00 3.48073439e+00
1.37000000e+02 3.36248589e+00 3.15181642e-12 7.72069920e-12 4.91196932e-13 1.71302141e-12 6.41660444e+00 4.50706520e+00
1.38000000e+02 3.38702958e+00 2.75901860e-12 6.19615883e-12 3.50138501e-13 1.24742321e-12 7.87979212e+00 4.96716653e+00
1.39000000e+02 3.41157327e+00 2.39457583e-12 5.21893409e-12 2.73067244e-13 9.93256160e-13 8.76918005e+00 5.25436872e+00
1.40000000e+02 3.43611696e+00 2.15419981e-12 4.36306547e-12 1.99320496e-13 6.21292482e-13 1.08077185e+01 7.02256280e+00
1.41000000e+02 3.46066066e+00 1.82682413e-12 3.58472707e-12 1.15870459e-13 3.00507351e-13 1.57660905e+01 1.19289164e+01
1.42000000e+02 3.48520435e+00 1.55992608e-12 3.05440039e-12 8.61681099e-14 2.11258127e-13 1.81032877e+01 1.44581438e+01
1.43000000e+02 3.50974804e+00 1.30376725e-12 2.48204061e-12 6.39964002e-14 1.51742551e-13 2.03725092e+01 1.63569190e+01
1.44000000e+02 3.53429174e+00 1.09073225e-12 2.08650629e-12 3.63327083e-14 8.00037078e-14 3.00206702e+01 2.60801199e+01
1.45000000e+02 3.55883543e+00 9.16618682e-13 1.74332459e-12 1.50075993e-14 3.01516678e-14 6.10769692e+01 5.78185128e+01


==> data/spec_re3000_m512_wb1_f2.dat <==
k kdx Eu Eb
1.00000000e+00 1.22718463e-02 7.43976741e-01 1.27961626e+00
2.00000000e+00 2.45436926e-02 3.03654228e-01 4.81190303e-01
3.00000000e+00 3.68155389e-02 8.57172324e-02 2.83951851e-01
4.00000000e+00 4.90873852e-02 6.05022138e-02 2.30088618e-01
5.00000000e+00 6.13592315e-02 3.02445999e-02 9.45885396e-02
6.00000000e+00 7.36310778e-02 1.84146434e-02 7.24424493e-02
7.00000000e+00 8.59029241e-02 1.07678334e-02 2.69945716e-02
8.00000000e+00 9.81747704e-02 8.45817631e-03 1.59190861e-02
9.00000000e+00 1.10446617e-01 7.65308324e-03 1.33815672e-02
1.00000000e+01 1.22718463e-01 4.44471064e-03 8.54582820e-03
1.10000000e+01 1.34990309e-01 3.57140116e-03 9.26971126e-03
1.20000000e+01 1.47262156e-01 2.95011575e-03 5.58047803e-03
1.30000000e+01 1.59534002e-01 2.60188175e-03 4.91916178e-03
1.40000000e+01 1.71805848e-01 2.03018482e-03 4.06670345e-03
1.50000000e+01 1.84077695e-01 1.29972116e-03 2.56256278e-03
1.60000000e+01 1.96349541e-01 1.11814698e-03 2.68698017e-03
1.70000000e+01 2.08621387e-01 1.03786308e-03 2.04953574e-03
1.80000000e+01 2.20893233e-01 8.80086560e-04 1.95196161e-03
1.90000000e+01 2.33165080e-01 7.30207029e-04 1.62552116e-03
2.00000000e+01 2.45436926e-01 5.93722865e-04 1.26331322e-03
2.10000000e+01 2.57708772e-01 5.28707899e-04 1.22227049e-03
2.20000000e+01 2.69980619e-01 3.79877051e-04 8.84771019e-04
2.30000000e+01 2.82252465e-01 3.57113295e-04 8.52104201e-04
2.40000000e+01 2.94524311e-01 3.10417100e-04 7.19321714e-04
2.50000000e+01 3.06796158e-01 2.49773521e-04 6.11903908e-04
2.60000000e+01 3.19068004e-01 2.37346543e-04 5.82700225e-04
2.70000000e+01 3.31339850e-01 1.80627911e-04 4.55334951e-04
2.80000000e+01 3.43611696e-01 1.66160171e-04 4.36058146e-04
2.90000000e+01 3.55883543e-01 1.36115049e-04 3.53041879e-04
3.00000000e+01 3.68155389e-01 1.16989348e-04 3.08583142e-04
3.10000000e+01 3.80427235e-01 1.10575597e-04 2.91286060e-04
3.20000000e+01 3.92699082e-01 8.34959610e-05 2.45769243e-04
3.30000000e+01 4.04970928e-01 8.56519529e-05 2.28557231e-04
3.40000000e+01 4.17242774e-01 6.61214812e-05 1.97850536e-04
3.50000000e+01 4.29514621e-01 5.87401733e-05 1.65778003e-04
3.60000000e+01 4.41786467e-01 5.39503633e-05 1.61703557e-04
3.70000000e+01 4.54058313e-01 4.26121546e-05 1.36196300e-04
3.80000000e+01 4.66330160e-01 4.17075766e-05 1.20837637e-04
3.90000000e+01 4.78602006e-01 3.26599241e-05 1.07883690e-04
4.00000000e+01 4.90873852e-01 3.20895870e-05 9.59756993e-05
4.10000000e+01 5.03145698e-01 2.73445005e-05 8.57812658e-05
4.20000000e+01 5.15417545e-01 2.32908004e-05 7.20203546e-05
4.30000000e+01 5.27689391e-01 2.12574758e-05 6.77796653e-05
4.40000000e+01 5.39961237e-01 1.79444771e-05 5.65621873e-05
4.50000000e+01 5.52233084e-01 1.71595634e-05 5.39454426e-05
4.60000000e+01 5.64504930e-01 1.40503627e-05 4.60018744e-05
4.70000000e+01 5.76776776e-01 1.23362006e-05 4.06761498e-05
4.80000000e+01 5.89048623e-01 1.14373952e-05 3.79806260e-05
4.90000000e+01 6.01320469e-01 9.37789760e-06 3.18210766e-05
5.00000000e+01 6.13592315e-01 9.35356438e-06 3.07689967e-05
5.10000000e+01 6.25864161e-01 7.29281096e-06 2.51996626e-05
5.20000000e+01 6.38136008e-01 7.00546786e-06 2.33948993e-05
5.30000000e+01 6.50407854e-01 5.99199645e-06 2.00444088e-05
5.40000000e+01 6.62679700e-01 5.27438474e-06 1.77488494e-05
5.50000000e+01 6.74951547e-01 4.86966864e-06 1.60011242e-05
5.60000000e+01 6.87223393e-01 4.06961471e-06 1.37632122e-05
5.70000000e+01 6.99495239e-01 3.91739257e-06 1.29493545e-05
5.80000000e+01 7.11767086e-01 3.22902332e-06 1.07881278e-05
5.90000000e+01 7.24038932e-01 2.98971056e-06 9.88648006e-06
6.00000000e+01 7.36310778e-01 2.57166626e-06 8.75187037e-06
6.10000000e+01 7.48582624e-01 2.27848813e-06 7.58784230e-06
6.20000000e+01 7.60854471e-01 2.03302654e-06 6.86905938e-06
6.30000000e+01 7.73126317e-01 1.79994435e-06 6.01335001e-06
6.40000000e+01 7.85398163e-01 1.59275626e-06 5.41823168e-06
6.50000000e+01 7.97670010e-01 1.42241109e-06 4.75794301e-06
6.60000000e+01 8.09941856e-01 1.21431641e-06 4.09093479e-06
6.70000000e+01 8.22213702e-01 1.11670157e-06 3.70610448e-06
6.80000000e+01 8.34485549e-01 9.70761241e-07 3.21630799e-06
6.90000000e+01 8.46757395e-01 8.67656420e-07 2.87298381e-06
7.00000000e+01 8.59029241e-01 7.56953249e-07 2.50761973e-06
7.10000000e+01 8.71301088e-01 6.55534300e-07 2.19182822e-06
7.20000000e+01 8.83572934e-01 6.07803580e-07 1.96714323e-06
7.30000000e+01 8.95844780e-01 5.16062649e-07 1.72361993e-06
7.40000000e+01 9.08116626e-01 4.69620869e-07 1.53178153e-06
7.50000000e+01 9.20388473e-01 4.01864771e-07 1.33345538e-06
7.60000000e+01 9.32660319e-01 3.58077282e-07 1.18055502e-06
7.70000000e+01 9.44932165e-01 3.14825163e-07 1.04311586e-06
7.80000000e+01 9.57204012e-01 2.73075556e-07 9.11894178e-07
7.90000000e+01 9.69475858e-01 2.45843351e-07 8.05323855e-07
8.00000000e+01 9.81747704e-01 2.12158478e-07 7.06367266e-07
8.10000000e+01 9.94019551e-01 1.93089359e-07 6.27799329e-07
8.20000000e+01 1.00629140e+00 1.65823132e-07 5.47318090e-07
8.30000000e+01 1.01856324e+00 1.44379767e-07 4.69703433e-07
8.40000000e+01 1.03083509e+00 1.29367210e-07 4.22995567e-07
8.50000000e+01 1.04310694e+00 1.11765095e-07 3.66374472e-07
8.60000000e+01 1.05537878e+00 9.93100619e-08 3.23191898e-07
8.70000000e+01 1.06765063e+00 8.46415249e-08 2.77983223e-07
8.80000000e+01 1.07992247e+00 7.58014402e-08 2.47811337e-07
8.90000000e+01 1.09219432e+00 6.63012439e-08 2.17813095e-07
9.00000000e+01 1.10446617e+00 5.71564402e-08 1.89097999e-07
9.10000000e+01 1.11673801e+00 5.06029197e-08 1.66463678e-07
9.20000000e+01 1.12900986e+00 4.37509858e-08 1.44928671e-07
9.30000000e+01 1.14128171e+00 3.85675945e-08 1.26856906e-07
9.40000000e+01 1.15355355e+00 3.33525796e-08 1.09927287e-07
9.50000000e+01 1.16582540e+00 2.93380799e-08 9.65430762e-08
9.60000000e+01 1.17809725e+00 2.56598674e-08 8.41610276e-08
9.70000000e+01 1.19036909e+00 2.23516089e-08 7.35971215e-08
9.80000000e+01 1.20264094e+00 1.96321846e-08 6.45215468e-08
9.90000000e+01 1.21491278e+00 1.68633081e-08 5.56100235e-08
1.00000000e+02 1.22718463e+00 1.47466403e-08 4.83392289e-08
1.01000000e+02 1.23945648e+00 1.31609652e-08 4.34558594e-08
1.02000000e+02 1.25172832e+00 1.12490314e-08 3.73426344e-08
1.03000000e+02 1.26400017e+00 9.54052725e-09 3.17280040e-08
1.04000000e+02 1.27627202e+00 8.37953434e-09 2.78511599e-08
1.05000000e+02 1.28854386e+00 7.44370787e-09 2.48028070e-08
1.06000000e+02 1.30081571e+00 6.37870272e-09 2.13353351e-08
1.07000000e+02 1.31308755e+00 5.37624992e-09 1.79612146e-08
1.08000000e+02 1.32535940e+00 4.82119629e-09 1.60474551e-08
1.09000000e+02 1.33763125e+00 4.18489614e-09 1.40121771e-08
1.10000000e+02 1.34990309e+00 3.58652810e-09 1.19855092e-08
1.11000000e+02 1.36217494e+00 3.07145092e-09 1.02878478e-08
1.12000000e+02 1.37444679e+00 2.70673951e-09 9.05217194e-09
1.13000000e+02 1.38671863e+00 2.34491369e-09 7.84717476e-09
1.14000000e+02 1.39899048e+00 2.00828153e-09 6.74105704e-09
1.15000000e+02 1.41126232e+00 1.74689888e-09 5.86721601e-09
1.16000000e+02 1.42353417e+00 1.51365905e-09 5.12215783e-09
1.17000000e+02 1.43580602e+00 1.31107604e-09 4.43395621e-09
1.18000000e+02 1.44807786e+00 1.11891822e-09 3.78301188e-09
1.19000000e+02 1.46034971e+00 9.75781797e-10 3.27936570e-09
1.20000000e+02 1.47262156e+00 8.45569605e-10 2.86156477e-09
1.21000000e+02 1.48489340e+00 7.44911061e-10 2.50461604e-09
1.22000000e+02 1.49716525e+00 6.29896827e-10 2.13374280e-09
1.23000000e+02 1.50943710e+00 5.31718586e-10 1.79536841e-09
1.24000000e+02 1.52170894e+00 4.73063363e-10 1.59751215e-09
1.25000000e+02 1.53398079e+00 4.08503341e-10 1.37636575e-09
1.26000000e+02 1.54625263e+00 3.50486123e-10 1.17787726e-09
1.27000000e+02 1.55852448e+00 2.96218396e-10 9.94658268e-10
1.28000000e+02 1.57079633e+00 2.61979318e-10 8.81594636e-10
1.29000000e+02 1.58306817e+00 2.27718698e-10 7.62865568e-10
1.30000000e+02 1.59534002e+00 1.95109679e-10 6.53884475e-10
1.31000000e+02 1.60761187e+00 1.66889083e-10 5.55216505e-10
1.32000000e+02 1.61988371e+00 1.46183842e-10 4.87108309e-10
1.33000000e+02 1.63215556e+00 1.25820127e-10 4.14638034e-10
1.34000000e+02 1.64442740e+00 1.08609499e-10 3.59379981e-10
1.35000000e+02 1.65669925e+00 9.46113237e-11 3.09534796e-10
1.36000000e+02 1.66897110e+00 8.17397838e-11 2.66664048e-10
1.37000000e+02 1.68124294e+00 7.14066713e-11 2.30795296e-10
1.38000000e+02 1.69351479e+00 6.09423933e-11 1.96579205e-10
1.39000000e+02 1.70578664e+00 5.33337071e-11 1.70323325e-10
1.40000000e+02 1.71805848e+00 4.67222173e-11 1.47524058e-10
1.41000000e+02 1.73033033e+00 3.99624254e-11 1.26680745e-10
1.42000000e+02 1.74260218e+00 3.50743835e-11 1.09809538e-10
1.43000000e+02 1.75487402e+00 3.04087046e-11 9.39013288e-11
1.44000000e+02 1.76714587e+00 2.70013887e-11 8.26505980e-11
1.45000000e+02 1.77941771e+00 2.30501823e-11 7.05220568e-11
1.46000000e+02 1.79168956e+00 2.00656598e-11 5.99923441e-11
1.47000000e+02 1.80396141e+00 1.76345160e-11 5.22930332e-11
1.48000000e+02 1.81623325e+00 1.56155242e-11 4.61348247e-11
1.49000000e+02 1.82850510e+00 1.34921694e-11 3.91350600e-11
1.50000000e+02 1.84077695e+00 1.15372956e-11 3.32194469e-11
1.51000000e+02 1.85304879e+00 1.03052003e-11 2.92148410e-11
1.52000000e+02 1.86532064e+00 9.02368707e-12 2.53867017e-11
1.53000000e+02 1.87759248e+00 7.89726082e-12 2.18629649e-11
1.54000000e+02 1.88986433e+00 6.91262773e-12 1.87976609e-11
1.55000000e+02 1.90213618e+00 6.00973390e-12 1.64009473e-11
1.56000000e+02 1.91440802e+00 5.34042859e-12 1.42870752e-11
1.57000000e+02 1.92667987e+00 4.66927362e-12 1.22636009e-11
1.58000000e+02 1.93895172e+00 4.10123494e-12 1.07136987e-11
1.59000000e+02 1.95122356e+00 3.61841774e-12 9.31356367e-12
1.60000000e+02 1.96349541e+00 3.18866199e-12 8.13386863e-12
1.61000000e+02 1.97576725e+00 2.80150973e-12 7.02382423e-12
1.62000000e+02 1.98803910e+00 2.45980027e-12 6.10647316e-12
1.63000000e+02 2.00031095e+00 2.17409910e-12 5.33790658e-12
1.64000000e+02 2.01258279e+00 1.90454731e-12 4.63642757e-12
1.65000000e+02 2.02485464e+00 1.69419785e-12 4.06171079e-12
1.66000000e+02 2.03712649e+00 1.47460391e-12 3.50998917e-12
1.67000000e+02 2.04939833e+00 1.32225749e-12 3.11779409e-12
1.68000000e+02 2.06167018e+00 1.14848257e-12 2.67499554e-12
1.69000000e+02 2.07394203e+00 1.02340029e-12 2.36200927e-12
1.70000000e+02 2.08621387e+00 9.07861576e-13 2.07809289e-12
1.71000000e+02 2.09848572e+00 7.86929334e-13 1.78737094e-12
1.72000000e+02 2.11075756e+00 6.89588840e-13 1.54677116e-12
1.73000000e+02 2.12302941e+00 6.16225701e-13 1.37937728e-12
1.74000000e+02 2.13530126e+00 5.42523427e-13 1.20286887e-12
1.75000000e+02 2.14757310e+00 4.73622437e-13 1.04361790e-12
1.76000000e+02 2.15984495e+00 4.13612628e-13 9.08089425e-13
1.77000000e+02 2.17211680e+00 3.72874324e-13 8.08297300e-13
1.78000000e+02 2.18438864e+00 3.25182913e-13 7.06617708e-13
1.79000000e+02 2.19666049e+00 2.84160999e-13 6.12557692e-13
1.80000000e+02 2.20893233e+00 2.50759981e-13 5.36527378e-13
1.81000000e+02 2.22120418e+00 2.22371937e-13 4.74128839e-13
1.82000000e+02 2.23347603e+00 1.94334619e-13 4.13232534e-13
1.83000000e+02 2.24574787e+00 1.70507838e-13 3.63220848e-13
1.84000000e+02 2.25801972e+00 1.50586861e-13 3.18096779e-13
1.85000000e+02 2.27029157e+00 1.30718399e-13 2.74430735e-13
1.86000000e+02 2.28256341e+00 1.15892520e-13 2.43993977e-13
1.87000000e+02 2.29483526e+00 1.01583732e-13 2.14082273e-13
1.88000000e+02 2.30710710e+00 9.03361484e-14 1.89156040e-13
1.89000000e+02 2.31937895e+00 7.77804359e-14 1.62309488e-13
1.90000000e+02 2.33165080e+00 6.69865373e-14 1.41039252e-13
1.91000000e+02 2.34392264e+00 6.04225492e-14 1.26012086e-13
1.92000000e+02 2.35619449e+00 5.25635460e-14 1.10039959e-13
1.93000000e+02 2.36846634e+00 4.55438250e-14 9.51412343e-14
1.94000000e+02 2.38073818e+00 4.02010616e-14 8.41414525e-14
1.95000000e+02 2.39301003e+00 3.48428177e-14 7.27492298e-14
1.96000000e+02 2.40528188e+00 3.07507623e-14 6.43371585e-14
1.97000000e+02 2.41755372e+00 2.65278256e-14 5.57564627e-14
1.98000000e+02 2.42982557e+00 2.32203285e-14 4.84579458e-14
1.99000000e+02 2.44209741e+00 2.03238850e-14 4.26581235e-14
2.00000000e+02 2.45436926e+00 1.76997597e-14 3.72819843e-14
2.01000000e+02 2.46664111e+00 1.54508796e-14 3.25961876e-14
2.02000000e+02 2.47891295e+00 1.33216466e-14 2.80628817e-14
2.03000000e+02 2.49118480e+00 1.16763946e-14 2.47790479e-14
2.04000000e+02 2.50345665e+00 1.01076420e-14 2.15407906e-14
2.05000000e+02 2.51572849e+00 8.88387871e-15 1.89258500e-14
2.06000000e+02 2.52800034e+00 7.62583128e-15 1.62973230e-14
2.07000000e+02 2.54027218e+00 6.67329217e-15 1.43526889e-14
2.08000000e+02 2.55254403e+00 5.76862089e-15 1.24867646e-14
2.09000000e+02 2.56481588e+00 5.03998589e-15 1.09263741e-14
2.10000000e+02 2.57708772e+00 4.40685735e-15 9.62791081e-15
2.11000000e+02 2.58935957e+00 3.79776941e-15 8.33863835e-15
2.12000000e+02 2.60163142e+00 3.28642715e-15 7.27841788e-15
2.13000000e+02 2.61390326e+00 2.85084854e-15 6.35052432e-15
2.14000000e+02 2.62617511e+00 2.44250408e-15 5.48547556e-15
2.15000000e+02 2.63844696e+00 2.12879991e-15 4.84457947e-15
2.16000000e+02 2.65071880e+00 1.84754587e-15 4.22585413e-15
2.17000000e+02 2.66299065e+00 1.60241234e-15 3.71998855e-15
2.18000000e+02 2.67526249e+00 1.36490251e-15 3.19490853e-15
2.19000000e+02 2.68753434e+00 1.19308324e-15 2.84411165e-15
2.20000000e+02 2.69980619e+00 1.03590882e-15 2.49234239e-15
2.21000000e+02 2.71207803e+00 8.88876648e-16 2.17505544e-15
2.22000000e+02 2.72434988e+00 7.62620043e-16 1.89392044e-15
2.23000000e+02 2.73662173e+00 6.62323177e-16 1.68023600e-15
2.24000000e+02 2.74889357e+00 5.71298084e-16 1.47249360e-15
2.25000000e+02 2.76116542e+00 4.96641204e-16 1.30545741e-15
2.26000000e+02 2.77343726e+00 4.25394991e-16 1.14255537e-15
2.27000000e+02 2.78570911e+00 3.67259952e-16 1.00787395e-15
2.28000000e+02 2.79798096e+00 3.17258137e-16 8.91114798e-16
2.29000000e+02 2.81025280e+00 2.73986149e-16 7.91267339e-16
2.30000000e+02 2.82252465e+00 2.36776915e-16 6.99578345e-16
2.31000000e+02 2.83479650e+00 2.01713613e-16 6.12566576e-16
2.32000000e+02 2.84706834e+00 1.74034033e-16 5.47590866e-16
2.33000000e+02 2.85934019e+00 1.52587789e-16 4.91590581e-16
2.34000000e+02 2.87161203e+00 1.31264574e-16 4.35369272e-16
2.35000000e+02 2.88388388e+00 1.11755589e-16 3.84927771e-16
2.36000000e+02 2.89615573e+00 9.68078917e-17 3.44730538e-16
2.37000000e+02 2.90842757e+00 8.31773075e-17 3.06644543e-16
2.38000000e+02 2.92069942e+00 7.25323622e-17 2.75510328e-16
2.39000000e+02 2.93297127e+00 6.23416007e-17 2.45289562e-16
2.40000000e+02 2.94524311e+00 5.42377687e-17 2.22333961e-16
2.41000000e+02 2.95751496e+00 4.69518676e-17 1.98273633e-16
2.42000000e+02 2.96978681e+00 4.11522268e-17 1.79337590e-16
2.43000000e+02 2.98205865e+00 3.53775019e-17 1.60119824e-16
2.44000000e+02 2.99433050e+00 3.12100671e-17 1.45488788e-16
2.45000000e+02 3.00660234e+00 2.73485147e-17 1.31615753e-16
2.46000000e+02 3.01887419e+00 2.39680846e-17 1.18673804e-16
2.47000000e+02 3.03114604e+00 2.11040561e-17 1.07342395e-16
2.48000000e+02 3.04341788e+00 1.87083968e-17 9.70840748e-17
2.49000000e+02 3.05568973e+00 1.68561859e-17 8.90941322e-17
2.50000000e+02 3.06796158e+00 1.50385140e-17 8.08860926e-17
2.51000000e+02 3.08023342e+00 1.35177445e-17 7.34346370e-17
2.52000000e+02 3.09250527e+00 1.22987087e-17 6.72987714e-17
2.53000000e+02 3.10477711e+00 1.12334476e-17 6.13575729e-17
2.54000000e+02 3.11704896e+00 1.03394089e-17 5.65005319e-17
2.55000000e+02 3.12932081e+00 9.54496785e-18 5.16065537e-17
2.56000000e+02 3.14159265e+00 8.97656793e-18 4.78288641e-17
2.57000000e+02 3.15386450e+00 8.32009076e-18 4.40584624e-17
2.58000000e+02 3.16613635e+00 7.83554823e-18 4.05314003e-17
2.59000000e+02 3.17840819e+00 7.36428837e-18 3.71708262e-17
2.60000000e+02 3.19068004e+00 6.99408730e-18 3.47968317e-17
2.61000000e+02 3.20295189e+00 6.68369372e-18 3.20947317e-17
2.62000000e+02 3.21522373e+00 6.40281098e-18 2.97186776e-17
2.63000000e+02 3.22749558e+00 6.15568967e-18 2.76884268e-17
2.64000000e+02 3.23976742e+00 5.93897998e-18 2.57147078e-17
2.65000000e+02 3.25203927e+00 5.79829329e-18 2.42262115e-17
2.66000000e+02 3.26431112e+00 5.60246154e-18 2.25905993e-17
2.67000000e+02 3.27658296e+00 5.47997044e-18 2.12431062e-17
2.68000000e+02 3.28885481e+00 5.37514361e-18 2.00419361e-17
2.69000000e+02 3.30112666e+00 5.26299387e-18 1.88366592e-17
2.70000000e+02 3.31339850e+00 5.15679645e-18 1.78466447e-17
2.71000000e+02 3.32567035e+00 5.06444628e-18 1.69118626e-17
2.72000000e+02 3.33794219e+00 5.01098885e-18 1.61450315e-17
2.73000000e+02 3.35021404e+00 4.96985195e-18 1.53365658e-17
2.74000000e+02 3.36248589e+00 4.89099995e-18 1.46537310e-17
2.75000000e+02 3.37475773e+00 4.82417851e-18 1.39883037e-17
2.76000000e+02 3.38702958e+00 4.79286851e-18 1.34749420e-17
2.77000000e+02 3.39930143e+00 4.75307024e-18 1.29891130e-17
2.78000000e+02 3.41157327e+00 4.68190611e-18 1.24722656e-17
2.79000000e+02 3.42384512e+00 4.63842883e-18 1.20098576e-17
2.80000000e+02 3.43611696e+00 4.61428160e-18 1.17003268e-17
2.81000000e+02 3.44838881e+00 4.56734843e-18 1.12889737e-17
2.82000000e+02 3.46066066e+00 4.52618660e-18 1.09955940e-17
2.83000000e+02 3.47293250e+00 4.49087950e-18 1.06921365e-17
2.84000000e+02 3.48520435e+00 4.47442178e-18 1.04168958e-17
2.85000000e+02 3.49747620e+00 4.43634807e-18 1.01866988e-17
2.86000000e+02 3.50974804e+00 4.36978500e-18 9.87911220e-18
2.87000000e+02 3.52201989e+00 4.36647820e-18 9.73442167e-18
2.88000000e+02 3.53429174e+00 4.31518957e-18 9.48900223e-18
2.89000000e+02 3.54656358e+00 4.30085766e-18 9.35102835e-18
2.90000000e+02 3.55883543e+00 4.25477292e-18 9.14362267e-18
2.91000000e+02 3.57110727e+00 4.22418959e-18 9.01730628e-18
2.92000000e+02 3.58337912e+00 4.20930733e-18 8.88119874e-18
2.93000000e+02 3.59565097e+00 4.13216138e-18 8.71818356e-18
2.94000000e+02 3.60792281e+00 4.14308397e-18 8.59220313e-18
2.95000000e+02 3.62019466e+00 4.07889363e-18 8.45238406e-18
2.96000000e+02 3.63246651e+00 4.06009315e-18 8.36268800e-18
2.97000000e+02 3.64473835e+00 4.02277372e-18 8.24696445e-18
2.98000000e+02 3.65701020e+00 3.98304219e-18 8.12039421e-18
2.99000000e+02 3.66928204e+00 3.95839464e-18 8.05563102e-18
3.00000000e+02 3.68155389e+00 3.90016810e-18 7.90001308e-18
3.01000000e+02 3.69382574e+00 3.91000615e-18 7.86043199e-18
3.02000000e+02 3.70609758e+00 3.85860422e-18 7.69628898e-18
3.03000000e+02 3.71836943e+00 3.83404275e-18 7.65745379e-18
3.04000000e+02 3.73064128e+00 3.77531404e-18 7.58150477e-18
3.05000000e+02 3.74291312e+00 3.75717059e-18 7.46629692e-18
3.06000000e+02 3.75518497e+00 3.72717447e-18 7.39667154e-18
3.07000000e+02 3.76745682e+00 3.67732329e-18 7.27302720e-18
3.08000000e+02 3.77972866e+00 3.65529822e-18 7.19840950e-18
3.09000000e+02 3.79200051e+00 3.60724001e-18 7.11051674e-18
3.10000000e+02 3.80427235e+00 3.57368423e-18 7.06529429e-18
3.11000000e+02 3.81654420e+00 3.54043964e-18 6.99934153e-18
3.12000000e+02 3.82881605e+00 3.49377834e-18 6.88405256e-18
3.13000000e+02 3.84108789e+00 3.46413333e-18 6.83257751e-18
3.14000000e+02 3.85335974e+00 3.44005975e-18 6.76602687e-18
3.15000000e+02 3.86563159e+00 3.39813894e-18 6.68513736e-18
3.16000000e+02 3.87790343e+00 3.35447661e-18 6.58999952e-18
3.17000000e+02 3.89017528e+00 3.29086958e-18 6.47011458e-18
3.18000000e+02 3.90244712e+00 3.29028396e-18 6.44331982e-18
3.19000000e+02 3.91471897e+00 3.21018896e-18 6.31404739e-18
3.20000000e+02 3.92699082e+00 3.18195987e-18 6.25560807e-18
3.21000000e+02 3.93926266e+00 3.17085161e-18 6.22041576e-18
3.22000000e+02 3.95153451e+00 3.11539436e-18 6.10080738e-18
3.23000000e+02 3.96380636e+00 3.06885046e-18 6.02886841e-18
3.24000000e+02 3.97607820e+00 3.02290320e-18 5.92633854e-18
3.25000000e+02 3.98835005e+00 2.98938466e-18 5.84784747e-18
3.26000000e+02 4.00062189e+00 2.93645372e-18 5.76972859e-18
3.27000000e+02 4.01289374e+00 2.90265740e-18 5.67887001e-18
3.28000000e+02 4.02516559e+00 2.86059392e-18 5.62047575e-18
3.29000000e+02 4.03743743e+00 2.82003688e-18 5.52227453e-18
3.30000000e+02 4.04970928e+00 2.77797048e-18 5.44670593e-18
3.31000000e+02 4.06198113e+00 2.72557031e-18 5.33658745e-18
3.32000000e+02 4.07425297e+00 2.69712132e-18 5.26401105e-18
3.33000000e+02 4.08652482e+00 2.65617821e-18 5.18968907e-18
3.34000000e+02 4.09879667e+00 2.58746871e-18 5.07211625e-18
3.35000000e+02 4.11106851e+00 2.57028043e-18 5.02645849e-18
3.36000000e+02 4.12334036e+00 2.49626379e-18 4.91586662e-18
3.37000000e+02 4.13561220e+00 2.47352118e-18 4.84863243e-18
3.38000000e+02 4.14788405e+00 2.44191371e-18 4.77782901e-18
3.39000000e+02 4.16015590e+00 2.36145745e-18 4.64536496e-18
3.40000000e+02 4.17242774e+00 2.33235898e-18 4.56483574e-18
3.41000000e+02 4.18469959e+00 2.27569693e-18 4.45931633e-18
3.42000000e+02 4.19697144e+00 2.24160514e-18 4.39988574e-18
3.43000000e+02 4.20924328e+00 2.16901832e-18 4.26641209e-18
3.44000000e+02 4.22151513e+00 2.12829015e-18 4.20771334e-18
3.45000000e+02 4.23378697e+00 2.09102548e-18 4.12251152e-18
3.46000000e+02 4.24605882e+00 2.04015761e-18 3.97902459e-18
3.47000000e+02 4.25833067e+00 2.01420097e-18 3.93693141e-18
3.48000000e+02 4.27060251e+00 1.93976635e-18 3.82968483e-18
3.49000000e+02 4.28287436e+00 1.90864757e-18 3.73854248e-18
3.50000000e+02 4.29514621e+00 1.85093800e-18 3.62638842e-18
3.51000000e+02 4.30741805e+00 1.79384306e-18 3.50675197e-18
3.52000000e+02 4.31968990e+00 1.77322297e-18 3.46724634e-18
3.53000000e+02 4.33196174e+00 1.70185345e-18 3.32059936e-18
3.54000000e+02 4.34423359e+00 1.66964604e-18 3.26167250e-18
3.55000000e+02 4.35650544e+00 1.60365310e-18 3.13560681e-18
3.56000000e+02 4.36877728e+00 1.55112068e-18 3.05074361e-18
3.57000000e+02 4.38104913e+00 1.49879023e-18 2.94994875e-18
3.58000000e+02 4.39332098e+00 1.44567064e-18 2.83805376e-18
3.59000000e+02 4.40559282e+00 1.40740679e-18 2.74991532e-18
3.60000000e+02 4.41786467e+00 1.34093188e-18 2.63961846e-18
3.61000000e+02 4.43013652e+00 1.30111743e-18 2.54674424e-18
3.62000000e+02 4.44240836e+00 1.24313074e-18 2.43509344e-18
3.63000000e+02 4.45468021e+00 1.19935032e-18 2.34435734e-18
3.64000000e+02 4.46695205e+00 1.15048512e-18 2.26145171e-18
3.65000000e+02 4.47922390e+00 1.11136081e-18 2.17730983e-18
3.66000000e+02 4.49149575e+00 1.06756911e-18 2.08003559e-18
3.67000000e+02 4.50376759e+00 1.03921368e-18 2.02288673e-18
3.68000000e+02 4.51603944e+00 1.00238257e-18 1.94438284e-18
3.69000000e+02 4.52831129e+00 9.58158543e-19 1.90061574e-18
3.70000000e+02 4.54058313e+00 9.30943987e-19 1.81591603e-18
3.71000000e+02 4.55285498e+00 8.94671940e-19 1.74995422e-18
3.72000000e+02 4.56512682e+00 8.57953800e-19 1.70579227e-18
3.73000000e+02 4.57739867e+00 8.36668879e-19 1.62738238e-18
3.74000000e+02 4.58967052e+00 8.10406077e-19 1.57118737e-18
3.75000000e+02 4.60194236e+00 7.80739712e-19 1.52329150e-18
3.76000000e+02 4.61421421e+00 7.44531207e-19 1.46533951e-18
3.77000000e+02 4.62648606e+00 7.22709963e-19 1.42186482e-18
3.78000000e+02 4.63875790e+00 6.97847416e-19 1.37110548e-18
3.79000000e+02 4.65102975e+00 6.68456262e-19 1.30862290e-18
3.80000000e+02 4.66330160e+00 6.52423114e-19 1.26683125e-18
3.81000000e+02 4.67557344e+00 6.23898925e-19 1.22612952e-18
3.82000000e+02 4.68784529e+00 5.96085748e-19 1.17309703e-18
3.83000000e+02 4.70011713e+00 5.73184946e-19 1.13659060e-18
3.84000000e+02 4.71238898e+00 5.54005875e-19 1.07254084e-18
3.85000000e+02 4.72466083e+00 5.32513943e-19 1.05789676e-18
3.86000000e+02 4.73693267e+00 5.10999462e-19 1.01634960e-18
3.87000000e+02 4.74920452e+00 4.88465692e-19 9.59946883e-19
3.88000000e+02 4.76147637e+00 4.70899663e-19 9.25520743e-19
3.89000000e+02 4.77374821e+00 4.54845040e-19 8.96043892e-19
3.90000000e+02 4.78602006e+00 4.39581815e-19 8.58597939e-19
3.91000000e+02 4.79829190e+00 4.12742126e-19 8.08527473e-19
3.92000000e+02 4.81056375e+00 3.99023653e-19 7.73760397e-19
3.93000000e+02 4.82283560e+00 3.89112756e-19 7.51046353e-19
3.94000000e+02 4.83510744e+00 3.65823679e-19 7.13846689e-19
3.95000000e+02 4.84737929e+00 3.43119650e-19 6.83536413e-19
3.96000000e+02 4.85965114e+00 3.39378206e-19 6.66767555e-19
3.97000000e+02 4.87192298e+00 3.22143419e-19 6.25586735e-19
3.98000000e+02 4.88419483e+00 3.04253956e-19 5.96289922e-19
3.99000000e+02 4.89646667e+00 2.86246890e-19 5.62587277e-19
4.00000000e+02 4.90873852e+00 2.81226513e-19 5.53163377e-19
4.01000000e+02 4.92101037e+00 2.62396385e-19 5.15381608e-19
4.02000000e+02 4.93328221e+00 2.48092765e-19 4.85675262e-19
4.03000000e+02 4.94555406e+00 2.35040162e-19 4.59503104e-19
4.04000000e+02 4.95782591e+00 2.28178574e-19 4.36310962e-19
4.05000000e+02 4.97009775e+00 2.10353579e-19 4.12216792e-19
4.06000000e+02 4.98236960e+00 1.96399040e-19 3.89381427e-19
4.07000000e+02 4.99464145e+00 1.92726204e-19 3.67540509e-19
4.08000000e+02 5.00691329e+00 1.79308505e-19 3.44883273e-19
4.09000000e+02 5.01918514e+00 1.63782099e-19 3.19436099e-19
4.10000000e+02 5.03145698e+00 1.52363048e-19 2.97157475e-19
4.11000000e+02 5.04372883e+00 1.51600818e-19 2.96350147e-19
4.12000000e+02 5.05600068e+00 1.42021231e-19 2.74280845e-19
4.13000000e+02 5.06827252e+00 1.29715187e-19 2.48607907e-19
4.14000000e+02 5.08054437e+00 1.18991021e-19 2.32181992e-19
4.15000000e+02 5.09281622e+00 1.14671760e-19 2.22487384e-19
4.16000000e+02 5.10508806e+00 1.02527485e-19 2.02130843e-19
4.17000000e+02 5.11735991e+00 9.42106715e-20 1.83850800e-19
4.18000000e+02 5.12963175e+00 8.85325862e-20 1.75786780e-19
4.19000000e+02 5.14190360e+00 8.50596024e-20 1.63161847e-19
4.20000000e+02 5.15417545e+00 7.43169788e-20 1.41144142e-19
4.21000000e+02 5.16644729e+00 6.48764575e-20 1.26348899e-19
4.22000000e+02 5.17871914e+00 6.34575599e-20 1.28966446e-19
4.23000000e+02 5.19099099e+00 5.85851363e-20 1.17578472e-19
4.24000000e+02 5.20326283e+00 4.71746824e-20 9.69695687e-20
4.25000000e+02 5.21553468e+00 4.08390077e-20 7.91388588e-20
4.26000000e+02 5.22780653e+00 4.48237271e-20 8.72780089e-20
4.27000000e+02 5.24007837e+00 3.84908836e-20 7.53279603e-20
4.28000000e+02 5.25235022e+00 2.92886773e-20 5.95007303e-20
4.29000000e+02 5.26462206e+00 2.33802412e-20 4.54649792e-20
4.30000000e+02 5.27689391e+00 2.58475387e-20 5.51521032e-20
4.31000000e+02 5.28916576e+00 2.16273978e-20 4.68336259e-20
4.32000000e+02 5.30143760e+00 1.60075324e-20 3.18378662e-20
4.33000000e+02 5.31370945e+00 1.18837448e-20 2.48269618e-20
4.34000000e+02 5.32598130e+00 1.36917223e-20 2.76589583e-20
4.35000000e+02 5.33825314e+00 1.00757146e-20 2.01945771e-20
4.36000000e+02 5.35052499e+00 5.50517447e-21 1.16201407e-20
4.37000000e+02 5.36279683e+00 5.11658328e-21 9.63363383e-21
4.38000000e+02 5.37506868e+00 3.99111821e-21 8.76452681e-21
4.39000000e+02 5.38734053e+00 2.89356345e-21 6.13133356e-21
4.40000000e+02 5.39961237e+00 9.25025751e-22 1.85850638e-21
4.41000000e+02 5.41188422e+00 1.11052211e-21 1.95453565e-21
4.42000000e+02 5.42415607e+00 3.92085727e-22 8.08361085e-22
4.43000000e+02 5.43642791e+00 2.00515153e-23 7.02877520e-23


==> data/spec_re3000_m512_wb1_f4.dat <==
k kdx Eu Eb
1.00000000e+00 1.22718463e-02 3.63284782e-01 8.15566491e-01
2.00000000e+00 2.45436926e-02 2.94320697e-01 3.50537905e-01
3.00000000e+00 3.68155389e-02 2.27555136e-01 2.24050885e-01
4.00000000e+00 4.90873852e-02 1.60231120e-01 1.91713018e-01
5.00000000e+00 6.13592315e-02 9.21208604e-02 1.13956137e-01
6.00000000e+00 7.36310778e-02 5.85746308e-02 6.63421210e-02
7.00000000e+00 8.59029241e-02 4.35613469e-02 5.31063253e-02
8.00000000e+00 9.81747704e-02 3.43426929e-02 3.48079921e-02
9.00000000e+00 1.10446617e-01 2.94163297e-02 3.41754773e-02
1.00000000e+01 1.22718463e-01 1.86680889e-02 2.37115364e-02
1.10000000e+01 1.34990309e-01 1.43666928e-02 1.72821717e-02
1.20000000e+01 1.47262156e-01 1.23720628e-02 1.58641218e-02
1.30000000e+01 1.59534002e-01 1.02487015e-02 1.34879393e-02
1.40000000e+01 1.71805848e-01 8.34532158e-03 1.11565322e-02
1.50000000e+01 1.84077695e-01 6.44134571e-03 8.78206077e-03
1.60000000e+01 1.96349541e-01 5.94540653e-03 8.57257064e-03
1.70000000e+01 2.08621387e-01 5.30347805e-03 7.23287361e-03
1.80000000e+01 2.20893233e-01 4.52924881e-03 6.14861927e-03
1.90000000e+01 2.33165080e-01 3.49687304e-03 4.85998021e-03
2.00000000e+01 2.45436926e-01 3.14504540e-03 4.51647096e-03
2.10000000e+01 2.57708772e-01 2.62172819e-03 3.98882644e-03
2.20000000e+01 2.69980619e-01 2.04986943e-03 3.33161171e-03
2.30000000e+01 2.82252465e-01 1.82430906e-03 2.93569116e-03
2.40000000e+01 2.94524311e-01 1.58605188e-03 2.59835389e-03
2.50000000e+01 3.06796158e-01 1.41163234e-03 2.48738562e-03
2.60000000e+01 3.19068004e-01 1.18621488e-03 2.07690115e-03
2.70000000e+01 3.31339850e-01 1.01009349e-03 1.82620626e-03
2.80000000e+01 3.43611696e-01 9.33662210e-04 1.69855254e-03
2.90000000e+01 3.55883543e-01 8.14689719e-04 1.48346830e-03
3.00000000e+01 3.68155389e-01 7.06214737e-04 1.31195589e-03
3.10000000e+01 3.80427235e-01 6.22769595e-04 1.18159185e-03
3.20000000e+01 3.92699082e-01 5.55870934e-04 1.01800957e-03
3.30000000e+01 4.04970928e-01 5.05339458e-04 9.16334993e-04
3.40000000e+01 4.17242774e-01 4.46202073e-04 8.51180725e-04
3.50000000e+01 4.29514621e-01 3.84425311e-04 7.47968476e-04
3.60000000e+01 4.41786467e-01 3.61774544e-04 6.86378675e-04
3.70000000e+01 4.54058313e-01 3.15893492e-04 6.09037474e-04
3.80000000e+01 4.66330160e-01 2.81789571e-04 5.55730378e-04
3.90000000e+01 4.78602006e-01 2.46518721e-04 4.92431499e-04
4.00000000e+01 4.90873852e-01 2.31084794e-04 4.43177463e-04
4.10000000e+01 5.03145698e-01 2.06675832e-04 4.06093403e-04
4.20000000e+01 5.15417545e-01 1.82014655e-04 3.54721661e-04
4.30000000e+01 5.27689391e-01 1.65649546e-04 3.29313714e-04
4.40000000e+01 5.39961237e-01 1.47627194e-04 2.88038668e-04
4.50000000e+01 5.52233084e-01 1.36465887e-04 2.65779321e-04
4.60000000e+01 5.64504930e-01 1.18138942e-04 2.31988406e-04
4.70000000e+01 5.76776776e-01 1.06718128e-04 2.13432979e-04
4.80000000e+01 5.89048623e-01 9.90280415e-05 1.96139605e-04
4.90000000e+01 6.01320469e-01 8.98599469e-05 1.82228383e-04
5.00000000e+01 6.13592315e-01 8.02370621e-05 1.64634974e-04
5.10000000e+01 6.25864161e-01 7.11790958e-05 1.46782378e-04
5.20000000e+01 6.38136008e-01 6.62133019e-05 1.35986824e-04
5.30000000e+01 6.50407854e-01 5.84062479e-05 1.23732807e-04
5.40000000e+01 6.62679700e-01 5.24982047e-05 1.12699477e-04
5.50000000e+01 6.74951547e-01 4.79051170e-05 1.01090800e-04
5.60000000e+01 6.87223393e-01 4.35967219e-05 9.42377090e-05
5.70000000e+01 6.99495239e-01 4.03889502e-05 8.68908085e-05
5.80000000e+01 7.11767086e-01 3.60276204e-05 7.84895744e-05
5.90000000e+01 7.24038932e-01 3.23465781e-05 7.23713728e-05
6.00000000e+01 7.36310778e-01 3.01312372e-05 6.76529461e-05
6.10000000e+01 7.48582624e-01 2.67333981e-05 6.20200880e-05
6.20000000e+01 7.60854471e-01 2.44004566e-05 5.71657905e-05
6.30000000e+01 7.73126317e-01 2.18047451e-05 5.12612138e-05
6.40000000e+01 7.85398163e-01 2.00809662e-05 4.90930993e-05
6.50000000e+01 7.97670010e-01 1.85017230e-05 4.51200347e-05
6.60000000e+01 8.09941856e-01 1.65025405e-05 4.08135084e-05
6.70000000e+01 8.22213702e-01 1.50392556e-05 3.78734201e-05
6.80000000e+01 8.34485549e-01 1.34544223e-05 3.44156696e-05
6.90000000e+01 8.46757395e-01 1.26244960e-05 3.24605174e-05
7.00000000e+01 8.59029241e-01 1.11895866e-05 2.94453276e-05
7.10000000e+01 8.71301088e-01 1.02791101e-05 2.68730826e-05
7.20000000e+01 8.83572934e-01 9.43994890e-06 2.52757302e-05
7.30000000e+01 8.95844780e-01 8.44166186e-06 2.32767383e-05
7.40000000e+01 9.08116626e-01 7.85088696e-06 2.17894899e-05
7.50000000e+01 9.20388473e-01 7.00127206e-06 1.93928217e-05
7.60000000e+01 9.32660319e-01 6.35285220e-06 1.85153960e-05
7.70000000e+01 9.44932165e-01 5.86281079e-06 1.72460994e-05
7.80000000e+01 9.57204012e-01 5.27937907e-06 1.54947787e-05
7.90000000e+01 9.69475858e-01 4.84681871e-06 1.45349140e-05
8.00000000e+01 9.81747704e-01 4.41672415e-06 1.35420832e-05
8.10000000e+01 9.94019551e-01 4.09453823e-06 1.25603624e-05
8.20000000e+01 1.00629140e+00 3.70546509e-06 1.16653221e-05
8.30000000e+01 1.01856324e+00 3.36863033e-06 1.07715190e-05
8.40000000e+01 1.03083509e+00 3.08777506e-06 9.85272851e-06
8.50000000e+01 1.04310694e+00 2.82453431e-06 9.34788367e-06
8.60000000e+01 1.05537878e+00 2.55951980e-06 8.59718507e-06
8.70000000e+01 1.06765063e+00 2.32732326e-06 7.82609894e-06
8.80000000e+01 1.07992247e+00 2.13754796e-06 7.38741385e-06
8.90000000e+01 1.09219432e+00 1.95527733e-06 6.87177173e-06
9.00000000e+01 1.10446617e+00 1.82386242e-06 6.34987078e-06
9.10000000e+01 1.11673801e+00 1.62810891e-06 5.88568120e-06
9.20000000e+01 1.12900986e+00 1.49597343e-06 5.54388436e-06
9.30000000e+01 1.14128171e+00 1.37399306e-06 5.05379419e-06
9.40000000e+01 1.15355355e+00 1.24236440e-06 4.73391890e-06
9.50000000e+01 1.16582540e+00 1.12773134e-06 4.41237508e-06
9.60000000e+01 1.17809725e+00 1.05407206e-06 4.09372391e-06
9.70000000e+01 1.19036909e+00 9.57500357e-07 3.83887082e-06
9.80000000e+01 1.20264094e+00 8.71515082e-07 3.60675361e-06
9.90000000e+01 1.21491278e+00 7.98203421e-07 3.27373621e-06
1.00000000e+02 1.22718463e+00 7.29726043e-07 3.08154346e-06
1.01000000e+02 1.23945648e+00 6.55366386e-07 2.86993890e-06
1.02000000e+02 1.25172832e+00 6.13494292e-07 2.67296672e-06
1.03000000e+02 1.26400017e+00 5.59661263e-07 2.49987815e-06
1.04000000e+02 1.27627202e+00 4.94954079e-07 2.30661679e-06
1.05000000e+02 1.28854386e+00 4.71744818e-07 2.18518392e-06
1.06000000e+02 1.30081571e+00 4.22528399e-07 2.01820477e-06
1.07000000e+02 1.31308755e+00 3.82337622e-07 1.90346779e-06
1.08000000e+02 1.32535940e+00 3.53343328e-07 1.75848057e-06
1.09000000e+02 1.33763125e+00 3.26511996e-07 1.65870715e-06
1.10000000e+02 1.34990309e+00 2.90593453e-07 1.54315442e-06
1.11000000e+02 1.36217494e+00 2.68568986e-07 1.41961553e-06
1.12000000e+02 1.37444679e+00 2.46357546e-07 1.34397008e-06
1.13000000e+02 1.38671863e+00 2.22666147e-07 1.25982488e-06
1.14000000e+02 1.39899048e+00 2.04732224e-07 1.16663796e-06
1.15000000e+02 1.41126232e+00 1.86609532e-07 1.09250086e-06
1.16000000e+02 1.42353417e+00 1.69776035e-07 1.03076886e-06
1.17000000e+02 1.43580602e+00 1.55561167e-07 9.59718075e-07
1.18000000e+02 1.44807786e+00 1.41672709e-07 8.90883002e-07
1.19000000e+02 1.46034971e+00 1.27613302e-07 8.31725463e-07
1.20000000e+02 1.47262156e+00 1.17735599e-07 7.90740959e-07
1.21000000e+02 1.48489340e+00 1.08167983e-07 7.36747402e-07
1.22000000e+02 1.49716525e+00 9.71699475e-08 6.86802697e-07
1.23000000e+02 1.50943710e+00 8.86736151e-08 6.43029541e-07
1.24000000e+02 1.52170894e+00 8.12582982e-08 5.98176046e-07
1.25000000e+02 1.53398079e+00 7.40541958e-08 5.66139648e-07
1.26000000e+02 1.54625263e+00 6.62908102e-08 5.21071078e-07
1.27000000e+02 1.55852448e+00 6.11961097e-08 4.89558573e-07
1.28000000e+02 1.57079633e+00 5.52880707e-08 4.59245198e-07
1.29000000e+02 1.58306817e+00 5.08870077e-08 4.34007826e-07
1.30000000e+02 1.59534002e+00 4.60856660e-08 4.01182926e-07
1.31000000e+02 1.60761187e+00 4.13950604e-08 3.73692452e-07
1.32000000e+02 1.61988371e+00 3.83763026e-08 3.54987138e-07
1.33000000e+02 1.63215556e+00 3.45547771e-08 3.28089244e-07
1.34000000e+02 1.64442740e+00 3.14289382e-08 3.09091839e-07
1.35000000e+02 1.65669925e+00 2.84585656e-08 2.84775315e-07
1.36000000e+02 1.66897110e+00 2.59609315e-08 2.69479135e-07
1.37000000e+02 1.68124294e+00 2.37923356e-08 2.53481112e-07
1.38000000e+02 1.69351479e+00 2.12488929e-08 2.33591307e-07
1.39000000e+02 1.70578664e+00 1.93335029e-08 2.18254319e-07
1.40000000e+02 1.71805848e+00 1.77149049e-08 2.06027899e-07
1.41000000e+02 1.73033033e+00 1.58980403e-08 1.91808991e-07
1.42000000e+02 1.74260218e+00 1.46657938e-08 1.80022204e-07
1.43000000e+02 1.75487402e+00 1.30235046e-08 1.64762797e-07
1.44000000e+02 1.76714587e+00 1.18518330e-08 1.55442831e-07
1.45000000e+02 1.77941771e+00 1.09302310e-08 1.46752765e-07
1.46000000e+02 1.79168956e+00 9.82343370e-09 1.35921091e-07
1.47000000e+02 1.80396141e+00 8.85266419e-09 1.26766683e-07
1.48000000e+02 1.81623325e+00 8.08066952e-09 1.18695946e-07
1.49000000e+02 1.82850510e+00 7.32816916e-09 1.10912269e-07
1.50000000e+02 1.84077695e+00 6.55700991e-09 1.03144111e-07
1.51000000e+02 1.85304879e+00 5.96586927e-09 9.57697425e-08
1.52000000e+02 1.86532064e+00 5.36692181e-09 8.96724249e-08
1.53000000e+02 1.87759248e+00 4.88218745e-09 8.42027881e-08
1.54000000e+02 1.88986433e+00 4.46255956e-09 7.82488769e-08
1.55000000e+02 1.90213618e+00 3.95875957e-09 7.24445584e-08
1.56000000e+02 1.91440802e+00 3.61200261e-09 6.78072751e-08
1.57000000e+02 1.92667987e+00 3.27947009e-09 6.36750595e-08
1.58000000e+02 1.93895172e+00 2.94141504e-09 5.89167753e-08
1.59000000e+02 1.95122356e+00 2.68097069e-09 5.48598004e-08
1.60000000e+02 1.96349541e+00 2.40550312e-09 5.11499652e-08
1.61000000e+02 1.97576725e+00 2.20960986e-09 4.81266205e-08
1.62000000e+02 1.98803910e+00 1.97670042e-09 4.43791212e-08
1.63000000e+02 2.00031095e+00 1.77930479e-09 4.14162800e-08
1.64000000e+02 2.01258279e+00 1.61085371e-09 3.83829281e-08
1.65000000e+02 2.02485464e+00 1.46863802e-09 3.60584856e-08
1.66000000e+02 2.03712649e+00 1.31277475e-09 3.32495966e-08
1.67000000e+02 2.04939833e+00 1.20339290e-09 3.11721545e-08
1.68000000e+02 2.06167018e+00 1.08012594e-09 2.88943705e-08
1.69000000e+02 2.07394203e+00 9.82481553e-10 2.69451906e-08
1.70000000e+02 2.08621387e+00 8.90496637e-10 2.52361976e-08
1.71000000e+02 2.09848572e+00 8.00856174e-10 2.31759401e-08
1.72000000e+02 2.11075756e+00 7.24292352e-10 2.16644281e-08
1.73000000e+02 2.12302941e+00 6.64037793e-10 2.00713708e-08
1.74000000e+02 2.13530126e+00 5.97523369e-10 1.87743978e-08
1.75000000e+02 2.14757310e+00 5.38743809e-10 1.72802738e-08
1.76000000e+02 2.15984495e+00 4.94044754e-10 1.60995633e-08
1.77000000e+02 2.17211680e+00 4.44251060e-10 1.49782119e-08
1.78000000e+02 2.18438864e+00 4.09494350e-10 1.40193530e-08
1.79000000e+02 2.19666049e+00 3.65755902e-10 1.28712320e-08
1.80000000e+02 2.20893233e+00 3.34635669e-10 1.20350023e-08
1.81000000e+02 2.22120418e+00 3.06507171e-10 1.11436877e-08
1.82000000e+02 2.23347603e+00 2.74221271e-10 1.03008709e-08
1.83000000e+02 2.24574787e+00 2.53604563e-10 9.63023322e-09
1.84000000e+02 2.25801972e+00 2.28136928e-10 8.90356839e-09
1.85000000e+02 2.27029157e+00 2.11433889e-10 8.25199990e-09
1.86000000e+02 2.28256341e+00 1.90914763e-10 7.65205462e-09
1.87000000e+02 2.29483526e+00 1.73861986e-10 7.11283837e-09
1.88000000e+02 2.30710710e+00 1.60779989e-10 6.57863028e-09
1.89000000e+02 2.31937895e+00 1.45041792e-10 6.09984811e-09
1.90000000e+02 2.33165080e+00 1.34052891e-10 5.59993210e-09
1.91000000e+02 2.34392264e+00 1.22710574e-10 5.25965008e-09
1.92000000e+02 2.35619449e+00 1.12284858e-10 4.84810197e-09
1.93000000e+02 2.36846634e+00 1.03833663e-10 4.48698749e-09
1.94000000e+02 2.38073818e+00 9.50840911e-11 4.16523172e-09
1.95000000e+02 2.39301003e+00 8.77605026e-11 3.85486821e-09
1.96000000e+02 2.40528188e+00 8.07159445e-11 3.59303605e-09
1.97000000e+02 2.41755372e+00 7.47624949e-11 3.29324035e-09
1.98000000e+02 2.42982557e+00 6.86270245e-11 3.04913820e-09
1.99000000e+02 2.44209741e+00 6.35978109e-11 2.82191472e-09
2.00000000e+02 2.45436926e+00 5.88782760e-11 2.60979827e-09
2.01000000e+02 2.46664111e+00 5.46768157e-11 2.42596641e-09
2.02000000e+02 2.47891295e+00 5.13084013e-11 2.24963906e-09
2.03000000e+02 2.49118480e+00 4.65776572e-11 2.04692079e-09
2.04000000e+02 2.50345665e+00 4.40577497e-11 1.92128273e-09
2.05000000e+02 2.51572849e+00 4.11131042e-11 1.77288152e-09
2.06000000e+02 2.52800034e+00 3.76552657e-11 1.61816612e-09
2.07000000e+02 2.54027218e+00 3.58955429e-11 1.51118382e-09
2.08000000e+02 2.55254403e+00 3.30756215e-11 1.39311676e-09
2.09000000e+02 2.56481588e+00 3.13648769e-11 1.29394280e-09
2.10000000e+02 2.57708772e+00 2.91155134e-11 1.18594661e-09
2.11000000e+02 2.58935957e+00 2.72799434e-11 1.09928395e-09
2.12000000e+02 2.60163142e+00 2.56838035e-11 1.01090139e-09
2.13000000e+02 2.61390326e+00 2.39511482e-11 9.38543533e-10
2.14000000e+02 2.62617511e+00 2.28200094e-11 8.64240158e-10
2.15000000e+02 2.63844696e+00 2.11076337e-11 7.90863685e-10
2.16000000e+02 2.65071880e+00 2.00610729e-11 7.34009987e-10
2.17000000e+02 2.66299065e+00 1.90912779e-11 6.81085846e-10
2.18000000e+02 2.67526249e+00 1.76509355e-11 6.22663744e-10
2.19000000e+02 2.68753434e+00 1.70368260e-11 5.77021763e-10
2.20000000e+02 2.69980619e+00 1.58534472e-11 5.29749550e-10
2.21000000e+02 2.71207803e+00 1.50997731e-11 4.91434729e-10
2.22000000e+02 2.72434988e+00 1.42790144e-11 4.48522781e-10
2.23000000e+02 2.73662173e+00 1.34325643e-11 4.15689045e-10
2.24000000e+02 2.74889357e+00 1.27486273e-11 3.80577691e-10
2.25000000e+02 2.76116542e+00 1.22491316e-11 3.54991816e-10
2.26000000e+02 2.77343726e+00 1.14888461e-11 3.25989301e-10
2.27000000e+02 2.78570911e+00 1.08889422e-11 2.96516108e-10
2.28000000e+02 2.79798096e+00 1.04097386e-11 2.76296052e-10
2.29000000e+02 2.81025280e+00 9.79738492e-12 2.53246896e-10
2.30000000e+02 2.82252465e+00 9.39738310e-12 2.32472169e-10
2.31000000e+02 2.83479650e+00 8.88995128e-12 2.13664845e-10
2.32000000e+02 2.84706834e+00 8.42315841e-12 1.96614808e-10
2.33000000e+02 2.85934019e+00 8.11555149e-12 1.80836498e-10
2.34000000e+02 2.87161203e+00 7.71596185e-12 1.67606892e-10
2.35000000e+02 2.88388388e+00 7.22952041e-12 1.51076035e-10
2.36000000e+02 2.89615573e+00 6.99124522e-12 1.40044689e-10
2.37000000e+02 2.90842757e+00 6.61806326e-12 1.29221871e-10
2.38000000e+02 2.92069942e+00 6.35126772e-12 1.17942884e-10
2.39000000e+02 2.93297127e+00 6.05743735e-12 1.08908404e-10
2.40000000e+02 2.94524311e+00 5.74931709e-12 9.91889510e-11
2.41000000e+02 2.95751496e+00 5.52853114e-12 9.15052986e-11
2.42000000e+02 2.96978681e+00 5.27419686e-12 8.40008804e-11
2.43000000e+02 2.98205865e+00 5.04978539e-12 7.67709052e-11
2.44000000e+02 2.99433050e+00 4.83118095e-12 7.07302609e-11
2.45000000e+02 3.00660234e+00 4.58754165e-12 6.42991621e-11
2.46000000e+02 3.01887419e+00 4.44335642e-12 5.92272156e-11
2.47000000e+02 3.03114604e+00 4.20514373e-12 5.39470923e-11
2.48000000e+02 3.04341788e+00 4.05719706e-12 4.93576056e-11
2.49000000e+02 3.05568973e+00 3.89778808e-12 4.53956565e-11
2.50000000e+02 3.06796158e+00 3.71318313e-12 4.13646864e-11
2.51000000e+02 3.08023342e+00 3.58854275e-12 3.77545759e-11
2.52000000e+02 3.09250527e+00 3.46008329e-12 3.48011585e-11
2.53000000e+02 3.10477711e+00 3.29684743e-12 3.16429101e-11
2.54000000e+02 3.11704896e+00 3.17826717e-12 2.87539997e-11
2.55000000e+02 3.12932081e+00 3.06703996e-12 2.63439942e-11
2.56000000e+02 3.14159265e+00 2.96191413e-12 2.41935366e-11
2.57000000e+02 3.15386450e+00 2.84771008e-12 2.18690709e-11
2.58000000e+02 3.16613635e+00 2.74846952e-12 2.00600306e-11
2.59000000e+02 3.17840819e+00 2.64171614e-12 1.82458817e-11
2.60000000e+02 3.19068004e+00 2.57312875e-12 1.66381707e-11
2.61000000e+02 3.20295189e+00 2.47636553e-12 1.52480908e-11
2.62000000e+02 3.21522373e+00 2.37451489e-12 1.37453276e-11
2.63000000e+02 3.22749558e+00 2.29517183e-12 1.25538251e-11
2.64000000e+02 3.23976742e+00 2.21956476e-12 1.14359381e-11
2.65000000e+02 3.25203927e+00 2.13894021e-12 1.04398475e-11
2.66000000e+02 3.26431112e+00 2.05501072e-12 9.43521023e-12
2.67000000e+02 3.27658296e+00 1.97973076e-12 8.61965632e-12
2.68000000e+02 3.28885481e+00 1.90389832e-12 7.81480211e-12
2.69000000e+02 3.30112666e+00 1.83869063e-12 7.11239115e-12
2.70000000e+02 3.31339850e+00 1.74234730e-12 6.44770413e-12
2.71000000e+02 3.32567035e+00 1.66481643e-12 5.84782578e-12
2.72000000e+02 3.33794219e+00 1.58928862e-12 5.30333958e-12
2.73000000e+02 3.35021404e+00 1.51899692e-12 4.84108235e-12
2.74000000e+02 3.36248589e+00 1.43316420e-12 4.36626167e-12
2.75000000e+02 3.37475773e+00 1.35449402e-12 3.96180369e-12
2.76000000e+02 3.38702958e+00 1.28327789e-12 3.58411295e-12
2.77000000e+02 3.39930143e+00 1.19315302e-12 3.26459657e-12
2.78000000e+02 3.41157327e+00 1.12413588e-12 2.93499185e-12
2.79000000e+02 3.42384512e+00 1.04704900e-12 2.66436149e-12
2.80000000e+02 3.43611696e+00 9.81892758e-13 2.42502138e-12
2.81000000e+02 3.44838881e+00 9.12879178e-13 2.18216411e-12
2.82000000e+02 3.46066066e+00 8.44385257e-13 1.98485196e-12
2.83000000e+02 3.47293250e+00 7.75888258e-13 1.79078664e-12
2.84000000e+02 3.48520435e+00 7.28237622e-13 1.61776062e-12
2.85000000e+02 3.49747620e+00 6.70617879e-13 1.46560992e-12
2.86000000e+02 3.50974804e+00 6.07878239e-13 1.31770700e-12
2.87000000e+02 3.52201989e+00 5.61487355e-13 1.19646835e-12
2.88000000e+02 3.53429174e+00 5.12554063e-13 1.07668281e-12
2.89000000e+02 3.54656358e+00 4.66919555e-13 9.78760273e-13
2.90000000e+02 3.55883543e+00 4.26101434e-13 8.80789636e-13
2.91000000e+02 3.57110727e+00 3.91573166e-13 7.96682886e-13
2.92000000e+02 3.58337912e+00 3.51016768e-13 7.18279594e-13
2.93000000e+02 3.59565097e+00 3.15380501e-13 6.44029061e-13
2.94000000e+02 3.60792281e+00 2.82153491e-13 5.85727893e-13
2.95000000e+02 3.62019466e+00 2.55734878e-13 5.24853494e-13
2.96000000e+02 3.63246651e+00 2.28491309e-13 4.75958613e-13
2.97000000e+02 3.64473835e+00 2.04983493e-13 4.28735218e-13
2.98000000e+02 3.65701020e+00 1.81137427e-13 3.86120182e-13
2.99000000e+02 3.66928204e+00 1.59341451e-13 3.47144766e-13
3.00000000e+02 3.68155389e+00 1.40382798e-13 3.12551902e-13
3.01000000e+02 3.69382574e+00 1.24453403e-13 2.83665732e-13
3.02000000e+02 3.70609758e+00 1.09645533e-13 2.53916281e-13
3.03000000e+02 3.71836943e+00 9.61499066e-14 2.28324109e-13
3.04000000e+02 3.73064128e+00 8.26659934e-14 2.05824042e-13
3.05000000e+02 3.74291312e+00 7.12511730e-14 1.84736125e-13
3.06000000e+02 3.75518497e+00 6.11980188e-14 1.66810245e-13
3.07000000e+02 3.76745682e+00 5.30014209e-14 1.49560808e-13
3.08000000e+02 3.77972866e+00 4.56531374e-14 1.35390009e-13
3.09000000e+02 3.79200051e+00 3.95341106e-14 1.21738057e-13
3.10000000e+02 3.80427235e+00 3.32375789e-14 1.09167908e-13
3.11000000e+02 3.81654420e+00 2.81881530e-14 9.78399219e-14
3.12000000e+02 3.82881605e+00 2.39141896e-14 8.75017531e-14
3.13000000e+02 3.84108789e+00 2.02419278e-14 7.81940320e-14
3.14000000e+02 3.85335974e+00 1.76561331e-14 7.06909434e-14
3.15000000e+02 3.86563159e+00 1.48674705e-14 6.31804980e-14
3.16000000e+02 3.87790343e+00 1.25861779e-14 5.68748782e-14
3.17000000e+02 3.89017528e+00 1.06524191e-14 5.06965037e-14
3.18000000e+02 3.90244712e+00 9.21518271e-15 4.58430966e-14
3.19000000e+02 3.91471897e+00 7.82892034e-15 4.06294489e-14
3.20000000e+02 3.92699082e+00 6.77583915e-15 3.67603263e-14
3.21000000e+02 3.93926266e+00 5.77928099e-15 3.27162878e-14
3.22000000e+02 3.95153451e+00 4.88152431e-15 2.91584291e-14
3.23000000e+02 3.96380636e+00 4.16575077e-15 2.61084665e-14
3.24000000e+02 3.97607820e+00 3.50993711e-15 2.31947330e-14
3.25000000e+02 3.98835005e+00 3.07866478e-15 2.08444490e-14
3.26000000e+02 4.00062189e+00 2.63395602e-15 1.89087885e-14
3.27000000e+02 4.01289374e+00 2.29894685e-15 1.67269457e-14
3.28000000e+02 4.02516559e+00 1.97781081e-15 1.50505673e-14
3.29000000e+02 4.03743743e+00 1.68685252e-15 1.33850912e-14
3.30000000e+02 4.04970928e+00 1.43383122e-15 1.19039420e-14
3.31000000e+02 4.06198113e+00 1.22949070e-15 1.05620575e-14
3.32000000e+02 4.07425297e+00 1.05551638e-15 9.48343279e-15
3.33000000e+02 4.08652482e+00 9.05008979e-16 8.47892477e-15
3.34000000e+02 4.09879667e+00 7.69292319e-16 7.49424336e-15
3.35000000e+02 4.11106851e+00 6.73983626e-16 6.77909420e-15
3.36000000e+02 4.12334036e+00 5.76565123e-16 6.04149340e-15
3.37000000e+02 4.13561220e+00 5.02927778e-16 5.46219759e-15
3.38000000e+02 4.14788405e+00 4.33313260e-16 4.92227720e-15
3.39000000e+02 4.16015590e+00 3.67906105e-16 4.38884067e-15
3.40000000e+02 4.17242774e+00 3.13794595e-16 3.95556634e-15
3.41000000e+02 4.18469959e+00 2.65728518e-16 3.48140629e-15
3.42000000e+02 4.19697144e+00 2.25661237e-16 3.09125355e-15
3.43000000e+02 4.20924328e+00 1.92827474e-16 2.69808981e-15
3.44000000e+02 4.22151513e+00 1.65726980e-16 2.36769320e-15
3.45000000e+02 4.23378697e+00 1.47324348e-16 2.07276804e-15
3.46000000e+02 4.24605882e+00 1.27361505e-16 1.80921822e-15
3.47000000e+02 4.25833067e+00 1.16314305e-16 1.58817339e-15
3.48000000e+02 4.27060251e+00 1.02353868e-16 1.40157952e-15
3.49000000e+02 4.28287436e+00 9.21861332e-17 1.25953449e-15
3.50000000e+02 4.29514621e+00 8.17680301e-17 1.13116052e-15
3.51000000e+02 4.30741805e+00 7.13203468e-17 1.00990658e-15
3.52000000e+02 4.31968990e+00 6.36213956e-17 9.13367822e-16
3.53000000e+02 4.33196174e+00 5.51116523e-17 8.16592117e-16
3.54000000e+02 4.34423359e+00 4.82000780e-17 7.26361131e-16
3.55000000e+02 4.35650544e+00 4.21758289e-17 6.46922385e-16
3.56000000e+02 4.36877728e+00 3.73284029e-17 5.70271190e-16
3.57000000e+02 4.38104913e+00 3.31885166e-17 5.00248204e-16
3.58000000e+02 4.39332098e+00 2.99707627e-17 4.37567040e-16
3.59000000e+02 4.40559282e+00 2.74653249e-17 3.80762888e-16
3.60000000e+02 4.41786467e+00 2.52757772e-17 3.32596158e-16
3.61000000e+02 4.43013652e+00 2.34320658e-17 2.92271257e-16
3.62000000e+02 4.44240836e+00 2.15983729e-17 2.56975162e-16
3.63000000e+02 4.45468021e+00 1.99066455e-17 2.30908118e-16
3.64000000e+02 4.46695205e+00 1.79742613e-17 2.05459474e-16
3.65000000e+02 4.47922390e+00 1.63649045e-17 1.87300093e-16
3.66000000e+02 4.49149575e+00 1.45858111e-17 1.71024439e-16
3.67000000e+02 4.50376759e+00 1.30989099e-17 1.58934230e-16
3.68000000e+02 4.51603944e+00 1.15185172e-17 1.44196270e-16
3.69000000e+02 4.52831129e+00 1.01750704e-17 1.33272490e-16
3.70000000e+02 4.54058313e+00 8.89428659e-18 1.22606995e-16
3.71000000e+02 4.55285498e+00 7.80434658e-18 1.11523474e-16
3.72000000e+02 4.56512682e+00 6.83667082e-18 1.00186588e-16
3.73000000e+02 4.57739867e+00 6.03783434e-18 8.98340421e-17
3.74000000e+02 4.58967052e+00 5.30703613e-18 7.90605007e-17
3.75000000e+02 4.60194236e+00 4.77841030e-18 6.92899112e-17
3.76000000e+02 4.61421421e+00 4.28455224e-18 5.89332467e-17
3.77000000e+02 4.62648606e+00 3.88248835e-18 5.16774721e-17
3.78000000e+02 4.63875790e+00 3.55956417e-18 4.42430618e-17
3.79000000e+02 4.65102975e+00 3.21611382e-18 3.67593470e-17
3.80000000e+02 4.66330160e+00 2.94738126e-18 3.03254252e-17
3.81000000e+02 4.67557344e+00 2.69843730e-18 2.69616048e-17
3.82000000e+02 4.68784529e+00 2.46437957e-18 2.28458116e-17
3.83000000e+02 4.70011713e+00 2.23847656e-18 1.88797846e-17
3.84000000e+02 4.71238898e+00 2.04529521e-18 1.59570226e-17
3.85000000e+02 4.72466083e+00 1.88021223e-18 1.51326193e-17
3.86000000e+02 4.73693267e+00 1.68279559e-18 1.29887871e-17
3.87000000e+02 4.74920452e+00 1.50777124e-18 1.15231786e-17
3.88000000e+02 4.76147637e+00 1.37441539e-18 1.06603587e-17
3.89000000e+02 4.77374821e+00 1.21272006e-18 9.74486044e-18
3.90000000e+02 4.78602006e+00 1.09626091e-18 8.87505547e-18
3.91000000e+02 4.79829190e+00 9.72018038e-19 8.07197655e-18
3.92000000e+02 4.81056375e+00 8.76924598e-19 7.37128979e-18
3.93000000e+02 4.82283560e+00 7.99468132e-19 6.61955484e-18
3.94000000e+02 4.83510744e+00 7.05312190e-19 5.87871029e-18
3.95000000e+02 4.84737929e+00 6.35236268e-19 5.11486292e-18
3.96000000e+02 4.85965114e+00 5.81733458e-19 4.49858185e-18
3.97000000e+02 4.87192298e+00 5.26977014e-19 3.80465671e-18
3.98000000e+02 4.88419483e+00 4.76402915e-19 3.15630820e-18
3.99000000e+02 4.89646667e+00 4.30518325e-19 2.57889924e-18
4.00000000e+02 4.90873852e+00 4.08745622e-19 2.12628866e-18
4.01000000e+02 4.92101037e+00 3.62284893e-19 1.64123014e-18
4.02000000e+02 4.93328221e+00 3.32025776e-19 1.27329857e-18
4.03000000e+02 4.94555406e+00 3.12111074e-19 1.01671563e-18
4.04000000e+02 4.95782591e+00 2.86228058e-19 8.06010455e-19
4.05000000e+02 4.97009775e+00 2.62941984e-19 6.28873995e-19
4.06000000e+02 4.98236960e+00 2.37502346e-19 5.01643694e-19
4.07000000e+02 4.99464145e+00 2.29812062e-19 4.35429784e-19
4.08000000e+02 5.00691329e+00 2.09170330e-19 3.70618319e-19
4.09000000e+02 5.01918514e+00 1.92280884e-19 3.23074397e-19
4.10000000e+02 5.03145698e+00 1.74989609e-19 2.83882859e-19
4.11000000e+02 5.04372883e+00 1.72769730e-19 2.74254713e-19
4.12000000e+02 5.05600068e+00 1.57991049e-19 2.47032370e-19
4.13000000e+02 5.06827252e+00 1.43835931e-19 2.17047602e-19
4.14000000e+02 5.08054437e+00 1.33521597e-19 2.01017636e-19
4.15000000e+02 5.09281622e+00 1.26371325e-19 1.96136185e-19
4.16000000e+02 5.10508806e+00 1.14054782e-19 1.73500491e-19
4.17000000e+02 5.11735991e+00 1.03675102e-19 1.55060219e-19
4.18000000e+02 5.12963175e+00 9.79941716e-20 1.46091991e-19
4.19000000e+02 5.14190360e+00 9.23700839e-20 1.38101952e-19
4.20000000e+02 5.15417545e+00 8.21194334e-20 1.19088905e-19
4.21000000e+02 5.16644729e+00 7.18562520e-20 1.05788784e-19
4.22000000e+02 5.17871914e+00 7.19198603e-20 1.05001669e-19
4.23000000e+02 5.19099099e+00 6.45507052e-20 9.60500838e-20
4.24000000e+02 5.20326283e+00 5.24400432e-20 7.69051814e-20
4.25000000e+02 5.21553468e+00 4.44982791e-20 6.37146949e-20
4.26000000e+02 5.22780653e+00 4.96566661e-20 7.34216982e-20
4.27000000e+02 5.24007837e+00 4.17961357e-20 6.06084115e-20
4.28000000e+02 5.25235022e+00 3.20845703e-20 4.60439971e-20
4.29000000e+02 5.26462206e+00 2.67266423e-20 3.74217900e-20
4.30000000e+02 5.27689391e+00 3.00736901e-20 4.31121468e-20
4.31000000e+02 5.28916576e+00 2.62857700e-20 3.50915843e-20
4.32000000e+02 5.30143760e+00 1.69191160e-20 2.43856136e-20
4.33000000e+02 5.31370945e+00 1.36317706e-20 1.96824409e-20
4.34000000e+02 5.32598130e+00 1.61666768e-20 2.19083299e-20
4.35000000e+02 5.33825314e+00 1.19166478e-20 1.69174777e-20
4.36000000e+02 5.35052499e+00 6.70907422e-21 1.00175505e-20
4.37000000e+02 5.36279683e+00 5.33020134e-21 8.37912934e-21
4.38000000e+02 5.37506868e+00 5.31524965e-21 7.25719786e-21
4.39000000e+02 5.38734053e+00 2.95242349e-21 4.49917976e-21
4.40000000e+02 5.39961237e+00 9.68620976e-22 1.39555709e-21
4.41000000e+02 5.41188422e+00 1.02858027e-21 1.58154634e-21
4.42000000e+02 5.42415607e+00 3.89087184e-22 3.42220687e-22
4.43000000e+02 5.43642791e+00 6.93456755e-23 1.12345359e-22


==> data/spectra.dat <==
order BGK PR RR RRL
2.000000e+00 3.951248e-03 3.951248e-03 3.951248e-03 3.951248e-03
3.000000e+00 1.299794e-03 2.359731e-04 3.264562e-19 1.300117e-03
4.000000e+00 1.309726e-04 9.211568e-06 2.135030e-19 1.309659e-04
5.000000e+00 1.764430e-06 3.681917e-07 6.882525e-20 1.783343e-06
6.000000e+00 4.245857e-08 1.402115e-08 3.388132e-20 4.320000e-08


==> data/summary.txt <==
conv2d: [[128, 0.0060044702256904425, 0.00619611390424171, 0.006218016038933216, 0.006108505365475489, 0.011936850706498116, 0.01482759595347065, 0.015084551086534876, 0.01493466059224731], [256, 0.0011531473915104328, 0.001268133598641232, 0.001284560199659862, 0.0011805250598750107, 0.0033031582355405077, 0.0037549710111785084, 0.003823492379995625, 0.0037549710111785084], [512, 0.0007260557650250802, 0.0007589089670625346, 0.0007643845007354114, 0.0007315312986979568, 0.0015001897185400218, 0.001562287209030472, 0.0015922653078880463, 0.0015879827223368337], [1024, 0.0003920482109788253, 0.00040299927832457863, 0.00040299927832457863, 0.0003920482109788253, 0.001059083406779748, 0.0010569421140041418, 0.0010697898706574747, 0.0010847789200861097]]
halfMa: [('RR', [0.00026063540282959076, 0.0009327471330230894]), ('RM', [0.0002825375375210974, 0.0008877799847368805])]
ops2d_maxdev_vs_RM: {'RR': 0.005748196416104257, 'RRstar': 0.02753817854233769, 'CM': 0.0038398699586157234}
T50_BGK_N500_blowup_t: 0.3584
T25_BGK_N500_blowup_t: 0.7125
equiv2d_hp: True
equiv2d_max: {'CM-RRb1': 1.2891391100338616e-11, 'RM-PRb1': 1.2388290684983823e-11, 'RR-RRb1': 0.01670814663982707, 'RRb1-PRb1': 0.016533535330196938}
conv3d: [[16, 0.09209152634257375, 0.0478497597620872, nan, 2.8609765483226774, 0.41064790413094626, nan, 0.09137290558533866], [32, 0.008079265203750402, 0.012045517720812, 0.07542478812014401, 0.0066985408142040855, 0.0987749593689939, 0.008911751198014935, 0.007910826943135264], [64, 0.0019605259839322957, 0.003209373456538763, 0.026622820982925156, 0.0019355365745853325, 0.014737464057802184, 0.001924468107238476, 0.001949013732782971], [128, 0.0007679749159614708, 0.00098357248089241, 0.006690775154400003, nan, nan, nan, nan]]
re1000_bgk6_tend: 0.735181610458096
re1000_rr6_tend: 1.99977574299769
re1000_rr6_n128_tend: 1.00976751315931
re1000_err_n128_t0.25-1: (0.0007520022439634876, 0.0011734704734640486, 0.03425447553218437)
re1000_err_n64_t0.25-1: (0.00355634004331334, 0.003373791684547182, 0.06278212718607018)
gpu_runs: {'re10000_m256_bgk': {'Re': 10000, 'M': 256, 'div': 0.299, 'tend': 0.19963689700113266}, 're10000_m256_cm_wb1': {'Re': 10000, 'M': 256, 'div': 1.098, 'tend': 1.0480937092559466}, 're10000_m256_cm_wbomega': {'Re': 10000, 'M': 256, 'div': 0.649, 'tend': 0.5490014667531148}, 're10000_m512_bgk': {'Re': 10000, 'M': 512, 'div': 0.15, 'tend': 0.09998878714988471}, 're10000_m512_cm_wb1': {'Re': 10000, 'M': 512, 'div': 0.9, 'tend': 0.84990469077402}, 're10000_m512_cm_wbomega': {'Re': 10000, 'M': 512, 'div': 0.35, 'tend': 0.2999663614496541}, 're1000_m128_bgk': {'Re': 1000, 'M': 128, 'div': 0.696, 'tend': 0.5968666272115776}, 're1000_m128_cm_wbomega': {'Re': 1000, 'M': 128, 'div': None, 'tend': 2.999663614496541}, 're1000_m256_bgk': {'Re': 1000, 'M': 256, 'div': 0.549, 'tend': 0.4491830182525485}, 're1000_m256_cm_wb1': {'Re': 1000, 'M': 256, 'div': None, 'tend': 2.9998339531458598}, 're1000_m256_cm_wbomega': {'Re': 1000, 'M': 256, 'div': None, 'tend': 2.9998339531458598}, 're3000_m256_bgk': {'Re': 3000, 'M': 256, 'div': 0.349, 'tend': 0.24954612125141584}, 're3000_m256_cm_wb1': {'Re': 3000, 'M': 256, 'div': None, 'tend': 2.9998339531458598}, 're3000_m256_cm_wbomega': {'Re': 3000, 'M': 256, 'div': 0.848, 'tend': 0.7486383637542475}, 're3000_m512_bgk': {'Re': 3000, 'M': 512, 'div': 0.25, 'tend': 0.14998318072482705}, 're3000_m512_cm_wb1': {'Re': 3000, 'M': 512, 'div': None, 'tend': 2.999919122470519}, 're3000_m512_cm_wbomega': {'Re': 3000, 'M': 512, 'div': 0.65, 'tend': 0.5499383293243659}}
spec256_tailJ_max: 0.00010787
gpu_re1000_err: {128: (0.002671105735131296, 0.0012114777822072043, 0.09251144929184574), 256: (0.0008995488663110507, 0.0006318652796259983, 0.03955008207491206), '256wb1': (0.0004915297111844907, 0.0006048347832089407, 0.04042904175433848)}
spec256_Jpeak_fd256: (103.0194688939, 2.0890331952)
spec_resolution_kdx: {(128, 2): {'t': 0.994778, 'Eu98': 0.6872233929727672, 'Eu90': 0.9817477042468103, 'Eb98': 0.9326603190344698, 'Eb90': 1.7671458676442586}, (128, 4): {'t': 1.989555, 'Eu98': 0.4908738521234052, 'Eu90': 0.8344855486097889, 'Eb98': 0.7853981633974483, 'Eb90': 1.9144080232812801}, (256, 2): {'t': 0.998184, 'Eu98': 0.5890486225480862, 'Eu90': 0.8835729338221293, 'Eb98': 0.6872233929727672, 'Eb90': 1.1290098598838318}, (256, 4): {'t': 1.996369, 'Eu98': 0.4908738521234052, 'Eu90': 0.8099418560036186, 'Eb98': 0.7363107781851077, 'Eb90': 1.3744467859455345}}
mech_n128_re3000: {'1.0': {'div': None, 'tend': 1.99977574299769, 'nub_over_nu': 375.37537537537537}, '1.5': {'div': None, 'tend': 1.99977574299769, 'nub_over_nu': 125.1251251251251}, '1.8': {'div': 1.82943709367932, 'tend': 1.81921677472022, 'nub_over_nu': 41.70837504170839}, '1.9': {'div': 1.79877613680201, 'tend': 1.78855581784291, 'nub_over_nu': 19.756598703967104}, 'omega': {'div': 1.77833549888381, 'tend': 1.76811517992471, 'nub_over_nu': 0.6666666666666666}}
mech_departure: {'divU_10pct': 0.0511015947955118, 'divU_x2': 0.34749084460948, 'divB_10pct': 1.46150561115164, 'divB_x2': 1.51260720594715, 'J_1pct': 1.64547135241548, 'W_1pct': 1.64547135241548}
galilean_fluid: [[0.0, 0.003271884899844313, 0.003271929129212481, 0.002945615943105384, 0.00335699846633819, 0.003136935930087681], [0.05, 0.003261571665180041, 0.0032616098756530487, -0.0026006794177071413, 0.003333348480846876, -0.0006403655271670639], [0.1, 0.003309386782662793, 0.0033094161364126684, -0.01935933041589255, 0.0032644712201086445, -0.012033315188112459], [0.2, 0.004676601890930998, 0.004676785942621997, nan, 0.003019400073557277, -0.05851636301257945]]
galilean_mag: [[0.05, 0.008366029624557791, 0.005489477347106808, 0.005462615809219917, 0.010000000000000002], [0.1, 0.03231309661989856, 0.019735876974462663, 0.019666643256585292, 0.04000000000000001], [0.2, 0.12640556298696137, 0.0788580402424266, 0.07861859397526993, 0.16000000000000003]]
galilean_kin: [[0.01, 9.806650020971475e-05, 0.00010132453475542036, nan], [0.02, 0.0003897922681002086, 0.00040262282785930026, nan], [0.05, 0.002343889539610622, 0.0024165939436868733, 0.006166985961416849], [0.1, 0.008519682138077966, 0.008758408144807994, 0.02490129056636481], [0.2, 0.023751424636545115, 0.024539215376618184, 0.1035079705237365]]
galilean_kin_dellar_minus_cov_pp: {'b1_U0.01': (0.009806650020971475, 0.010132453475542036, -0.00032580345457056126), 'b1_U0.02': (0.03897922681002086, 0.040262282785930026, -0.0012830559759091642), 'b1_U0.05': (0.23438895396106219, 0.24165939436868733, -0.007270440407625145), 'b1_U0.1': (0.8519682138077966, 0.8758408144807994, -0.023872600673002786), 'b1_U0.2': (2.3751424636545115, 2.4539215376618184, -0.07877907400730688), 'b3_U0.05': (2.606968633951512, 36.87380845999992, -34.26683982604841), 'b3_U0.1': (5.413457871877414, 18.440842350529007, -13.027384478651594)}
ce_conv: [[32, 0.9125514393, 0.1839672358, 0.9374982907, 0.6309292382], [64, 0.9048253008, 0.03833164331, 0.8900851711, 0.1705511702], [128, 0.9041513226, 0.02878008475, 0.8819821878, 0.06105308692]]
lorentz_macro: {'std': {'rr0': (0.0019605259839322957, 0.003209373456538763, 0.026622820982925156), 'rr1': (0.0019337835191005097, 0.0032415091117281246, 0.026150714226221634), 'rr2': (0.0019337756105795821, 0.00324151620529186, 0.026150695768021193)}, 'guide3': {'rr0': (0.004545637594522019, 0.001045965144512242, 0.026461198812805616), 'rr1': (0.00470604746606029, 0.0010509864975217793, 0.027017507534657256), 'rr2': (0.004706054105030066, 0.0010509881789830396, 0.02701743484132127)}, 'bs3': {'rr0': (0.006087274751189742, 0.004934360865488024, 0.05456879768832921), 'rr1': (0.0060139010616849465, 0.005299365341711981, 0.05329117020736474), 'rr2': (0.006014238092191851, 0.005299709646337554, 0.05328891470471278)}}
lorentz_divergence_Re3000: {'std_rr0': 1.6523, 'std_rr1': 1.6012, 'std_rr2': 1.6012, 'guide3_rr0': 1.5671, 'guide3_rr1': 1.3627, 'guide3_rr2': 1.3627}
lorentz_pairs_fields_n64: {'std': {'Ek': 0.0003509945767989908, 'Em': 0.00016853734825816868, 'J': 0.001059333152591213, 'W': 0.002868154559937608}, 'guide3': {'Ek': 0.0002357799247418857, 'Em': 2.498776490222898e-05, 'J': 0.001009199230538993, 'W': 0.005505468442469352}, 'bs3': {'Ek': 0.0009565368263606544, 'Em': 0.0004667928238559771, 'J': 0.004569885514977834, 'W': 0.006982275348862865}}
lorentz_pairs: [[32, 1.0, 0.0018317484350443003, 0.0012259981175625212, 0.0037262855485644675, 0.01611517437798815], [64, 1.0, 0.0003509945767989908, 0.00016853734825816868, 0.001059333152591213, 0.002868154559937608], [128, 1.0, 0.00010856753572197064, 3.6337518665385815e-05, 0.0002366103805306885, 0.0008847594194936192], [32, 0.5, 0.001364997343187735, 0.000944645333598837, 0.003309295633266318, 0.014054350245473746], [64, 0.5, 0.00023443744110518416, 0.0001225833939998422, 0.0008241575588066041, 0.0018895106401177753]]
lorentz_fields_n64: [[1.0002285487974838, 0.0008168642263113585, 0.0032572032857694105, 0.0007965143907479327, 0.00026722962086732615], [2.0004570975949676, 0.0008225492852558515, 0.0017934874498106615, 0.0008807539589805818, 0.0004653867746898037], [3.000685646392451, 0.0007117979510469362, 0.0011949930535057691, 0.0008910214662202114, 0.0005999536737840049]]
controls_re3000_n128: {'re3000_n128_bgk': {'div': 0.511, 'tend': 0.5008, 'Jmax_peak': 560.08}, 're3000_n128_bgk_wb1': {'div': 0.5826, 'tend': 0.5723, 'Jmax_peak': 434.2}, 're3000_n128_pr': {'div': 1.7579, 'tend': 1.7477, 'Jmax_peak': 556.83}, 're3000_n128_pr_wb1': {'div': None, 'tend': 1.9998, 'Jmax_peak': 107.61}, 're3000_n128_rr_halfv0': {'div': None, 'tend': 1.9999, 'Jmax_peak': 105.29}, 're3000_n128_rr_halfv0_wb1': {'div': None, 'tend': 1.9999, 'Jmax_peak': 104.86}}
pr_wb1_vs_rr_wb1: {'max_dJ_pct': 0.4814610424970889, 'max_dEk': 9.870901722219827e-05}
halfv0_re3000_n128: {'halfv0': {'tend': 1.9999, 'divU_end': 1.706, 'divU_max': 1.849, 'divU_t1.78': 1.515}, 'halfv0_wb1': {'tend': 1.9999, 'divU_end': 1.629, 'divU_max': 1.756, 'divU_t1.78': 1.422}, 'v0': {'tend': 1.7681, 'divU_end': 103.293, 'divU_max': 103.293, 'divU_t1.78': 103.293}, 'v0_wb1': {'tend': 1.9998, 'divU_end': 5.749, 'divU_max': 7.227, 'divU_t1.78': 7.098}, 'lsa_g_time': {'N128_omega': 37.4, 'N128_wb1': -0.0, 'N256_omega': 61.7, 'N256_wb1': -0.0}}
halfv0_n128_re100: {'eG': 0.00048008388852676444, 'eEm': 0.0008019984929082839, 'eJ': 0.0067660287920331495, 'eG_t>=1': 0.00015915786751751477}
v0_n128_re100_eG_t>=1: 0.00029108691933523177
conv3d_eq2: {16: 0.09137290558533866, 32: 0.007910826943135264, 64: 0.001949013732782971}
vscan: [{'name': 'n128_f0.5_omega', 'N': 128, 'f': 0.5, 'Ma': 0.017, 'tag': 'omega', 'div': None, 'tend': 3.0, 'divU_max': 2.611, 'fmin': 0.917}, {'name': 'n128_f0.75_omega', 'N': 128, 'f': 0.75, 'Ma': 0.0255, 'tag': 'omega', 'div': None, 'tend': 3.0, 'divU_max': 3.56, 'fmin': 0.877}, {'name': 'n128_f1.0_wb1', 'N': 128, 'f': 1.0, 'Ma': 0.034, 'tag': 'wb1', 'div': None, 'tend': 3.0, 'divU_max': 7.227, 'fmin': 0.838}, {'name': 'n128_f1.0_wb1from1.3', 'N': 128, 'f': 1.0, 'Ma': 0.034, 'tag': 'wb1from1.3', 'div': None, 'tend': 2.5, 'divU_max': 15.728, 'fmin': 0.838}, {'name': 'n128_f1.0_wb1until1.0', 'N': 128, 'f': 1.0, 'Ma': 0.034, 'tag': 'wb1until1.0', 'div': 1.8601, 'tend': 1.85, 'divU_max': 449.871, 'fmin': -1.674}, {'name': 'n128_f1.5_wb1', 'N': 128, 'f': 1.5, 'Ma': 0.051, 'tag': 'wb1', 'div': 1.4717, 'tend': 1.462, 'divU_max': 127.243, 'fmin': 0.112}, {'name': 'n128_f2.0_wb1', 'N': 128, 'f': 2.0, 'Ma': 0.068, 'tag': 'wb1', 'div': 1.3389, 'tend': 1.329, 'divU_max': 597.586, 'fmin': -2.846}, {'name': 'n64_f0.5_omega', 'N': 64, 'f': 0.5, 'Ma': 0.017, 'tag': 'omega', 'div': None, 'tend': 3.0, 'divU_max': 2.237, 'fmin': 0.91}, {'name': 'n64_f0.65_omega', 'N': 64, 'f': 0.65, 'Ma': 0.0221, 'tag': 'omega', 'div': 2.3225, 'tend': 2.312, 'divU_max': 239.757, 'fmin': -1.126}, {'name': 'n64_f0.6_omega', 'N': 64, 'f': 0.6, 'Ma': 0.0204, 'tag': 'omega', 'div': None, 'tend': 3.0, 'divU_max': 4.444, 'fmin': 0.873}, {'name': 'n64_f0.6_wb1', 'N': 64, 'f': 0.6, 'Ma': 0.0204, 'tag': 'wb1', 'div': None, 'tend': 3.0, 'divU_max': 3.195, 'fmin': 0.889}, {'name': 'n64_f0.75_wb1', 'N': 64, 'f': 0.75, 'Ma': 0.0255, 'tag': 'wb1', 'div': 2.0543, 'tend': 2.044, 'divU_max': 324.609, 'fmin': -2.855}, {'name': 'n64_f0.7_omega', 'N': 64, 'f': 0.7, 'Ma': 0.0238, 'tag': 'omega', 'div': 1.9431, 'tend': 1.933, 'divU_max': 611.462, 'fmin': -1.661}, {'name': 'n64_f0.7_wb1', 'N': 64, 'f': 0.7, 'Ma': 0.0238, 'tag': 'wb1', 'div': None, 'tend': 3.0, 'divU_max': 6.119, 'fmin': 0.825}, {'name': 'n64_f0.8_omega', 'N': 64, 'f': 0.8, 'Ma': 0.0272, 'tag': 'omega', 'div': 1.7813, 'tend': 1.771, 'divU_max': 100.762, 'fmin': -0.315}, {'name': 'n64_f0.8_wb1', 'N': 64, 'f': 0.8, 'Ma': 0.0272, 'tag': 'wb1', 'div': 1.8849, 'tend': 1.875, 'divU_max': 476.983, 'fmin': -5.365}, {'name': 'n64_f0.9_omega', 'N': 64, 'f': 0.9, 'Ma': 0.0306, 'tag': 'omega', 'div': 1.7097, 'tend': 1.699, 'divU_max': 163.174, 'fmin': -0.493}, {'name': 'n64_f0.9_wb1', 'N': 64, 'f': 0.9, 'Ma': 0.0306, 'tag': 'wb1', 'div': 1.7722, 'tend': 1.762, 'divU_max': 148.926, 'fmin': -1.509}, {'name': 'n64_f1.0_omega', 'N': 64, 'f': 1.0, 'Ma': 0.034, 'tag': 'omega', 'div': 1.6557, 'tend': 1.645, 'divU_max': 101.636, 'fmin': -0.434}, {'name': 'n64_f1.0_wb1', 'N': 64, 'f': 1.0, 'Ma': 0.034, 'tag': 'wb1', 'div': 1.7068, 'tend': 1.697, 'divU_max': 93.863, 'fmin': -0.134}, {'name': 'n64_f1.5_wb1', 'N': 64, 'f': 1.5, 'Ma': 0.051, 'tag': 'wb1', 'div': 1.5535, 'tend': 1.543, 'divU_max': 107.116, 'fmin': -1.115}, {'name': 'n64_f2.0_wb1', 'N': 64, 'f': 2.0, 'Ma': 0.068, 'tag': 'wb1', 'div': 1.4281, 'tend': 1.417, 'divU_max': 146.791, 'fmin': -1.631}, {'name': 'n64_f3.0_wb1', 'N': 64, 'f': 3.0, 'Ma': 0.102, 'tag': 'wb1', 'div': 1.2571, 'tend': 1.247, 'divU_max': 73.856, 'fmin': -0.804}, {'name': 'n128_f1.0_omega', 'N': 128, 'f': 1.0, 'Ma': 0.034, 'tag': 'omega', 'div': 1.77833549888381, 'tend': 1.768, 'divU_max': 103.293, 'fmin': -0.796}]
divergence_table: {'bgk|10000|256': [0.299, 0.2, 'gpu'], 'rr_wb1|10000|256': [1.098, 1.048, 'gpu'], 'rr|10000|256': [0.649, 0.549, 'gpu'], 'bgk|10000|512': [0.15, 0.1, 'gpu'], 'rr_wb1|10000|512': [0.9, 0.85, 'gpu'], 'rr|10000|512': [0.35, 0.3, 'gpu'], 'bgk|1000|128': [0.696, 0.597, 'gpu'], 'rr|1000|128': [None, 3.0, 'gpu'], 'bgk|1000|256': [0.549, 0.449, 'gpu'], 'rr_wb1|1000|256': [None, 3.0, 'gpu'], 'rr|1000|256': [None, 3.0, 'gpu'], 'bgk|3000|256': [0.349, 0.25, 'gpu'], 'rr_wb1|3000|256': [None, 3.0, 'gpu'], 'rr|3000|256': [0.848, 0.749, 'gpu'], 'bgk|3000|512': [0.25, 0.15, 'gpu'], 'rr_wb1|3000|512': [None, 3.0, 'gpu'], 'rr|3000|512': [0.65, 0.55, 'gpu'], 'bgk|3000|128': [0.511, 0.501, 'controls'], 'bgk_wb1|3000|128': [0.5826, 0.572, 'controls'], 'pr|3000|128': [1.7579, 1.748, 'controls'], 'pr_wb1|3000|128': [None, 2.0, 'controls'], 'rr|3000|64': [1.6557, 1.645, 'vscan'], 'rr|3000|128': [1.77833549888381, 1.768, 'vscan'], 'rr_wb1|3000|64': [1.7068, 1.697, 'vscan'], 'rr_wb1|3000|128': [None, 3.0, 'vscan'], 'rr_wb1|1000|128': [None, 3.0, 'table2'], 'bgk|1000|64': [0.787, 0.777, 'table2'], 'bgk_wb1|1000|64': [1.1753, 1.165, 'table2'], 'pr|1000|64': [None, 2.0, 'table2'], 'pr_wb1|1000|64': [None, 2.0, 'table2'], 'rr|1000|64': [None, 2.0, 'table2'], 'rr_wb1|1000|64': [None, 2.0, 'table2'], 'bgk|3000|64': [0.7461, 0.736, 'table2'], 'bgk_wb1|3000|64': [1.0425, 1.032, 'table2'], 'pr|3000|64': [1.6455, 1.635, 'table2'], 'pr_wb1|3000|64': [1.6966, 1.686, 'table2']}
spec512_re3000: {'dt_max': 0.00125, 'samples': 123, 't_end': 2.9999191225, 'tailJ_max': 8.8201e-05, 'Jpeak': (342.9297111638, 2.2997421044), 'Jfd_peak': {256: (222.0949601294, 2.2997421044), 512: (295.1412891276, 2.2958243155)}}
gpu_re3000_err: {'m256_wb1': {'div': None, 'tlast': 2.9998339531458598, 'n': 56, 'Ek': 0.0023528494500711927, 'Em': 0.0006288034774256657, 'J': 0.16023097616832116, 'Jpeak': 221.8479, 'tpeak': 2.345733539763309, 'J_at_ref_peak': -0.006153706770224754}, 'm256_wbomega': {'div': 0.848, 'tlast': 0.6987291395039643, 'n': 9, 'Ek': 0.00041893354154398654, 'Em': 0.0006296570128071499, 'J': 0.01665449845592948, 'Jpeak': 888.9379, 'tpeak': 0.7985475880045306, 'J_at_ref_peak': None}, 'm512_wb1': {'div': None, 'tlast': 2.999919122470519, 'n': 56, 'Ek': 0.0004920471715605945, 'Em': 0.0005032443212797943, 'J': 0.0738618026520359, 'Jpeak': 295.9093, 'tpeak': 2.2997421044473483, 'J_at_ref_peak': 0.008380916052369791}, 'm512_wbomega': {'div': 0.65, 'tlast': 0.49994393574942353, 'n': 5, 'Ek': 0.0003563697483041084, 'Em': 0.00028344836937377327, 'J': 0.001635211017588567, 'Jpeak': 1200.0694, 'tpeak': 0.5999327228993082, 'J_at_ref_peak': None}}
divu_departure: {'m256': {'Re': 3000, 'M': 256, 'Ma': 0.034, 'dt_probe': 0.0049398208302328045, 't_divU': 0.6915749162325927, 't_divB': 0.7409731245349207, 't_J': 0.7557925870256191, 't_div_single': 0.825, 't_div_wb1': None, 't_end_single': 0.8200102578186456, 't_end_wb1': 0.9998878714988471, 'ratio_before': 2.7184701040910193, 't_before': 0.6866350954023599, 'J_agree': 0.00033546962252684054, 'divB_agree': 0.005209440782479313, 'Jpeak_wb1': (73.5594, 0.9998878714988471)}, 'm512': {'Re': 3000, 'M': 512, 'Ma': 0.034, 'dt_probe': 0.0049398208302328045, 't_divU': 0.5088015455139789, 't_divB': 0.5137413663442117, 't_J': 0.5581997538163069, 't_div_single': 0.632, 't_div_wb1': None, 't_end_single': 0.6273572454395662, 't_end_wb1': 0.7999954665237369, 'ratio_before': 1.6306249999999998, 't_before': 0.5038617246837461, 'J_agree': 0.00020752915784671977, 'divB_agree': 0.0007955449482897059, 'Jpeak_wb1': (49.5338, 0.7999954665237369)}, 'm256_ma0.017': {'Re': 3000, 'M': 256, 'Ma': 0.017, 'dt_probe': 0.0049398208302328045, 't_divU': 0.8842279286116721, 't_divB': 0.9188066744233017, 't_J': 0.9385659577442329, 't_div_single': 1.023, 't_div_wb1': None, 't_end_single': 1.0176030910279579, 't_end_wb1': 1.9999460816470125, 'ratio_before': 8.968276249298148, 't_before': 0.8792881077814393, 'J_agree': 0.0002750328024792026, 'divB_agree': 0.019393939393939408, 'Jpeak_wb1': (183.2283, 1.9808681529233547)}, 're10000_m512_ma0.017': {'Re': 10000, 'M': 512, 'Ma': 0.017, 'dt_probe': 0.019972206632579186, 't_divU': 0.319555306121267, 't_divB': 0.2995830994886878, 't_J': 0.33952751275384613, 't_div_single': 0.399, 't_div_wb1': 1.138, 't_end_single': 0.37947192601900454, 't_end_wb1': 1.1184435714244343, 'ratio_before': 1.3960052105948764, 't_before': 0.2995830994886878, 'J_agree': 3.865829929261544e-05, 'divB_agree': 4.354176844162189, 'Jpeak_wb1': (165.4542, 1.1184435714244343)}, 're10000_m256_ma0.017': {'Re': 10000, 'M': 256, 'Ma': 0.017, 'dt_probe': 0.009964810985124795, 't_divU': 0.5978886591074878, 't_divB': 0.6576775250182365, 't_J': 0.6776071469884861, 't_div_single': 0.757, 't_div_wb1': 1.375, 't_end_single': 0.7473608238843598, 't_end_wb1': 1.3651791049620972, 'ratio_before': 2.064638129620079, 't_before': 0.587923848122363, 'J_agree': 0.00010158717873065548, 'divB_agree': 0.0007183908045975684, 'Jpeak_wb1': (1.1609820138823648e+35, 1.3651791049620972)}}
guide_re3000: {'n64': {'N': 64, 'f': 1.0, 'Ma': 0.034, 'single': {'div': 1.5637, 'tend': 1.553, 'Jpeak': (413.271411636618, 1.553)}, 'wb1': {'div': 1.6557, 'tend': 1.645, 'Jpeak': (434.414355816101, 1.645)}, 't_divU': 1.52282752490625, 't_divB': 1.35930242156061, 't_J': 1.297980507806, 'ratio_before': 3.1782121763761997, 't_before': 1.51260720594715, 'J_agree': 0.08368796936641099, 'dt_sample': 0.0102203189591023}, 'n128': {'N': 128, 'f': 1.0, 'Ma': 0.034, 'single': {'div': 1.114, 'tend': 1.104, 'Jpeak': (750.273505719092, 1.104)}, 'wb1': {'div': 1.4922, 'tend': 1.482, 'Jpeak': (1606.27345803614, 1.482)}, 't_divU': 0.981150620073826, 't_divB': 1.05269285278754, 't_J': 1.01181157695113, 'ratio_before': 2.3484712676837622, 't_before': 0.970930301114724, 'J_agree': 0.004393091666827331, 'dt_sample': 0.0102203189591023}, 'n64_ma0.0224': {'N': 64, 'f': 0.6586, 'Ma': 0.0224, 'single': {'div': 2.0023, 'tend': 1.992, 'Jpeak': (1363.13765006929, 1.992)}, 'wb1': {'div': 2.0126, 'tend': 2.002, 'Jpeak': (1027.50546364684, 2.002)}, 't_divU': 1.99195747167026, 't_divB': 1.67200575342271, 't_J': 1.3726960815137, 'ratio_before': 3.5319690287921, 't_before': 1.98163644850099, 'J_agree': 1.0885400266584213, 'dt_sample': 0.0103210231692759}, 'n128_ma0.0224': {'N': 128, 'f': 0.6586, 'Ma': 0.0224, 'single': {'div': 1.1972, 'tend': 1.187, 'Jpeak': (1574.00286913775, 1.187)}, 'wb1': {'div': 1.93, 'tend': 1.92, 'Jpeak': (602.731816526638, 1.92)}, 't_divU': 1.01146027058904, 't_divB': 1.08370743277398, 't_J': 1.10434947911253, 'ratio_before': 2.771090304647891, 't_before': 1.00113924741977, 'J_agree': 0.0034929103693523977, 'dt_sample': 0.0103210231692759}, 'n64_ma0.017': {'N': 64, 'f': 0.5, 'Ma': 0.017, 'single': {'div': 2.0849, 'tend': 2.075, 'Jpeak': (1838.55479609081, 2.075)}, 'wb1': {'div': 2.1156, 'tend': 2.105, 'Jpeak': (1050.38740408984, 2.105)}, 't_divU': 2.06450443036762, 't_divB': 1.71701358565228, 't_J': 1.43084465471023, 'ratio_before': 3.7763023258696284, 't_before': 2.05428411140541, 'J_agree': 0.5894625059278218, 'dt_sample': 0.0102203189622159}, 'n128_ma0.017': {'N': 128, 'f': 0.5, 'Ma': 0.017, 'single': {'div': 1.3797, 'tend': 1.37, 'Jpeak': (1662.71737229026, 1.37)}, 'wb1': {'div': None, 'tend': 3.0, 'Jpeak': (151.667764551109, 3.0)}, 't_divU': 1.16511636169262, 't_divB': 1.25709923235256, 't_J': 1.28776018923921, 'ratio_before': 2.993739054724713, 't_before': 1.1548960427304, 'J_agree': 0.0020399961738595263, 'dt_sample': 0.0102203189622159}, 'n128_ma0.017_wb1_t4': {'div': None, 'tend': 4.0, 'repro_until': 2.9946, 'repro_t<=3': {'J': 0.0, 'divU': 0.0, 'divB': 0.0, 'Ek': 0.0, 'Em': 0.0}, 'J_max_after_2.5': (159.721238927867, 3.148), 'J_min_after_2.5': (85.4107173137966, 2.504), 'divU_max_after_2.5': (5.35102127509763, 3.138), 'divU_over_J_max_after_2.5': (0.033569039300962854, 3.127), 'divB_over_J_max': (0.20151004317035126, 2.044), 'drho_max': (0.00072294691370256, 3.076), 'fmin': (0.909539400739807, 1.962), 'J_end': 90.620048112805, 'divU_end': 1.28149769456222}, 'b0_lattice': {64: {'standard': (0.013599999999999994, 0.025391401689049835), 'guide3': (0.02486885602515731, 0.038576460394289004)}, 128: {'standard': (0.013600000000000044, 0.025427042115750528), 'guide3': (0.02486885602515715, 0.03859813795517179)}}}


==> data/vscan_n128_f0.5_omega.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 6.97601857e-13 9.58785384e-01
1.02203190e-02 5.29877184e+00 4.71788555e-02 9.58053060e-01
2.04406379e-02 5.29559149e+00 9.19004277e-02 9.57677204e-01
3.06609569e-02 5.29345717e+00 6.69124285e-02 9.57060893e-01
4.08812758e-02 5.29041638e+00 4.82179423e-02 9.56596537e-01
5.11015948e-02 5.28751567e+00 3.57840162e-02 9.56091702e-01
6.13219138e-02 5.28183251e+00 6.81645553e-02 9.55561616e-01
7.15422327e-02 5.29805884e+00 7.85985998e-02 9.55109981e-01
8.17625517e-02 5.35918897e+00 4.78097115e-02 9.54601181e-01
9.19828707e-02 5.43089233e+00 4.93368439e-02 9.54113604e-01
1.02203190e-01 5.50567626e+00 5.48767367e-02 9.53563510e-01
1.12423509e-01 5.58853712e+00 7.95098652e-02 9.53108054e-01
1.22643828e-01 5.67832104e+00 5.46246893e-02 9.52510543e-01
1.32864147e-01 5.77075362e+00 3.40886912e-02 9.52172853e-01
1.43084465e-01 5.87497353e+00 4.53046925e-02 9.51619021e-01
1.53304784e-01 5.98076811e+00 7.89652693e-02 9.51297940e-01
1.63525103e-01 6.09426658e+00 6.35552677e-02 9.50852526e-01
1.73745422e-01 6.21450498e+00 5.44629987e-02 9.50465237e-01
1.83965741e-01 6.33653927e+00 4.97395984e-02 9.50044528e-01
1.94186060e-01 6.46823148e+00 5.12713798e-02 9.49691756e-01
2.04406379e-01 6.60253495e+00 6.42773525e-02 9.49264615e-01
2.14626698e-01 6.74161692e+00 4.52380064e-02 9.48894601e-01
2.24847017e-01 6.88782716e+00 6.94400486e-02 9.48547280e-01
2.35067336e-01 7.03518541e+00 5.89705734e-02 9.48147582e-01
2.45287655e-01 7.18878159e+00 5.53874619e-02 9.47951016e-01
2.55507974e-01 7.34733381e+00 3.91355948e-02 9.47539375e-01
2.65728293e-01 7.50597102e+00 5.19006055e-02 9.47340502e-01
2.75948612e-01 7.67311207e+00 6.51729347e-02 9.46993304e-01
2.86168931e-01 7.83903937e+00 8.11674194e-02 9.46786056e-01
2.96389250e-01 8.00958318e+00 4.90500413e-02 9.46463827e-01
3.06609569e-01 8.18394985e+00 4.96678651e-02 9.46251092e-01
3.16829888e-01 8.35704688e+00 6.46843643e-02 9.45871512e-01
3.27050207e-01 8.53536164e+00 6.49218609e-02 9.45699728e-01
3.37270526e-01 8.71309204e+00 5.40210636e-02 9.45354525e-01
3.47490845e-01 8.89147582e+00 2.97043157e-02 9.45067937e-01
3.57711164e-01 9.07241158e+00 6.79782073e-02 9.44836124e-01
3.67931483e-01 9.25196281e+00 7.20441439e-02 9.44438956e-01
3.78151802e-01 9.43109777e+00 5.79610028e-02 9.44331507e-01
3.88372121e-01 9.61266297e+00 2.39416366e-02 9.43938859e-01
3.98592440e-01 9.78862264e+00 5.51089251e-02 9.43773924e-01
4.08812758e-01 9.96775722e+00 7.38127988e-02 9.43490038e-01
4.19033077e-01 1.01541307e+01 9.75673205e-02 9.43190365e-01
4.29253396e-01 1.03866053e+01 4.78094248e-02 9.42876593e-01
4.39473715e-01 1.06493574e+01 4.22100442e-02 9.42666178e-01
4.49694034e-01 1.09147910e+01 6.03795903e-02 9.42192715e-01
4.59914353e-01 1.11835367e+01 6.86630958e-02 9.42012041e-01
4.70134672e-01 1.16726072e+01 6.44834564e-02 9.41580719e-01
4.80354991e-01 1.22685660e+01 5.87880309e-02 9.41294167e-01
4.90575310e-01 1.28944821e+01 5.44005714e-02 9.41134409e-01
5.00795629e-01 1.35375703e+01 7.48440836e-02 9.40693496e-01
5.11015948e-01 1.42038321e+01 6.38892475e-02 9.40585637e-01
5.21236267e-01 1.48966620e+01 6.27250698e-02 9.40150854e-01
5.31456586e-01 1.56002483e+01 7.55628814e-02 9.39956150e-01
5.41676905e-01 1.63332118e+01 8.60002168e-02 9.39682353e-01
5.51897224e-01 1.70772722e+01 1.01077193e-01 9.39332981e-01
5.62117543e-01 1.78363304e+01 1.06348230e-01 9.39058988e-01
5.72337862e-01 1.86157850e+01 1.22192783e-01 9.38801844e-01
5.82558181e-01 1.93953118e+01 1.56840950e-01 9.38471268e-01
5.92778500e-01 2.01922089e+01 1.10821578e-01 9.38273504e-01
6.02998819e-01 2.09898181e+01 1.38576222e-01 9.37908219e-01
6.13219138e-01 2.17867721e+01 1.70812707e-01 9.37738412e-01
6.23439457e-01 2.25883621e+01 1.50275907e-01 9.37593338e-01
6.33659776e-01 2.33776583e+01 1.90259489e-01 9.37238420e-01
6.43880095e-01 2.41591756e+01 1.65055054e-01 9.37241317e-01
6.54100414e-01 2.49303517e+01 1.79054222e-01 9.36919785e-01
6.64320733e-01 2.59774216e+01 2.01125254e-01 9.36910671e-01
6.74541052e-01 2.70795607e+01 2.16976267e-01 9.36631873e-01
6.84761370e-01 2.82306506e+01 2.20657461e-01 9.36507946e-01
6.94981689e-01 2.94297729e+01 2.29012806e-01 9.36478600e-01
7.05202008e-01 3.06410827e+01 2.49589805e-01 9.36234693e-01
7.15422327e-01 3.18142924e+01 2.71104489e-01 9.35812684e-01
7.25642646e-01 3.30862230e+01 2.60193694e-01 9.35730959e-01
7.35862965e-01 3.43106678e+01 2.56907468e-01 9.35293051e-01
7.46083284e-01 3.55751878e+01 2.67390040e-01 9.34821720e-01
7.56303603e-01 3.68056663e+01 3.00491720e-01 9.34703041e-01
7.66523922e-01 3.80133624e+01 2.84752161e-01 9.34139585e-01
7.76744241e-01 3.93193965e+01 3.07050980e-01 9.34007332e-01
7.86964560e-01 4.05714287e+01 3.14267446e-01 9.33572664e-01
7.97184879e-01 4.18626416e+01 3.02017439e-01 9.33242156e-01
8.07405198e-01 4.30776535e+01 3.48144937e-01 9.33027468e-01
8.17625517e-01 4.43275649e+01 3.22739893e-01 9.32737115e-01
8.27845836e-01 4.55129003e+01 3.52438020e-01 9.32313503e-01
8.38066155e-01 4.66151535e+01 3.75896664e-01 9.32199681e-01
8.48286474e-01 4.76755336e+01 3.87062918e-01 9.31683326e-01
8.58506793e-01 4.87554493e+01 4.23187519e-01 9.31640812e-01
8.68727112e-01 4.97493932e+01 4.36129325e-01 9.31294680e-01
8.78947431e-01 5.06906994e+01 4.55485225e-01 9.30879023e-01
8.89167750e-01 5.16566820e+01 4.87739093e-01 9.30785005e-01
8.99388069e-01 5.25269021e+01 4.98955132e-01 9.30283280e-01
9.09608388e-01 5.32905662e+01 5.29717799e-01 9.30227683e-01
9.19828707e-01 5.40215211e+01 5.48915377e-01 9.29888747e-01
9.30049026e-01 5.46931087e+01 5.51611910e-01 9.29601545e-01
9.40269345e-01 5.52311877e+01 5.88512344e-01 9.29346203e-01
9.50489663e-01 5.56438121e+01 5.72681898e-01 9.29158866e-01
9.60709982e-01 5.60584057e+01 6.13268253e-01 9.28897530e-01
9.70930301e-01 5.64993786e+01 6.13004005e-01 9.28874153e-01
9.81150620e-01 5.68190921e+01 6.29418107e-01 9.28462718e-01
9.91370939e-01 5.69759331e+01 6.56482164e-01 9.28264329e-01
1.00159126e+00 5.71246735e+01 6.53847665e-01 9.27976717e-01
1.01181158e+00 5.72469977e+01 6.76898209e-01 9.27581062e-01
1.02203190e+00 5.72208208e+01 6.69088032e-01 9.27526259e-01
1.03225222e+00 5.70374186e+01 6.64450882e-01 9.27123320e-01
1.04247253e+00 5.69778131e+01 6.68812926e-01 9.26884985e-01
1.05269285e+00 5.68378999e+01 6.59635024e-01 9.26498449e-01
1.06291317e+00 5.65376405e+01 6.58369948e-01 9.26173660e-01
1.07313349e+00 5.67792457e+01 6.69959154e-01 9.25890153e-01
1.08335381e+00 5.77835450e+01 6.48800246e-01 9.25710571e-01
1.09357413e+00 5.90088030e+01 6.81601917e-01 9.25470530e-01
1.10379445e+00 6.01491664e+01 6.52545213e-01 9.25171739e-01
1.11401477e+00 6.10337754e+01 6.62228156e-01 9.24643957e-01
1.12423509e+00 6.20566847e+01 6.56494312e-01 9.24345169e-01
1.13445540e+00 6.33041273e+01 6.26574450e-01 9.24084506e-01
1.14467572e+00 6.51887976e+01 6.44886261e-01 9.23681677e-01
1.15489604e+00 6.68671516e+01 6.42331664e-01 9.23537711e-01
1.16511636e+00 6.82388772e+01 6.17882625e-01 9.23043198e-01
1.17533668e+00 6.93230142e+01 6.19004415e-01 9.22883873e-01
1.18555700e+00 7.13628023e+01 6.31981807e-01 9.22598842e-01
1.19577732e+00 7.32109535e+01 6.19768574e-01 9.22428412e-01
1.20599764e+00 7.53801114e+01 6.62537451e-01 9.22158761e-01
1.21621796e+00 7.80916912e+01 6.38357484e-01 9.21865891e-01
1.22643828e+00 8.05200338e+01 6.30620810e-01 9.21557868e-01
1.23665859e+00 8.27640049e+01 7.00220294e-01 9.21253139e-01
1.24687891e+00 8.47458183e+01 6.56526993e-01 9.20821063e-01
1.25709923e+00 8.64899113e+01 6.87084065e-01 9.20498685e-01
1.26731955e+00 8.80316577e+01 6.84376504e-01 9.20269924e-01
1.27753987e+00 8.93160731e+01 7.10461736e-01 9.19847858e-01
1.28776019e+00 9.03992404e+01 7.29768935e-01 9.19719006e-01
1.29798051e+00 9.12836792e+01 7.85864309e-01 9.19450923e-01
1.30820083e+00 9.19306702e+01 8.28401673e-01 9.19398262e-01
1.31842115e+00 9.24303800e+01 8.61220724e-01 9.19209465e-01
1.32864147e+00 9.27183434e+01 8.84692632e-01 9.19182488e-01
1.33886178e+00 9.28356866e+01 9.20313152e-01 9.19115629e-01
1.34908210e+00 9.28255531e+01 9.54329028e-01 9.19159330e-01
1.35930242e+00 9.26135259e+01 9.77975576e-01 9.19235219e-01
1.36952274e+00 9.23143872e+01 9.61742158e-01 9.19212768e-01
1.37974306e+00 9.18560886e+01 1.02075104e+00 9.19448703e-01
1.38996338e+00 9.12810192e+01 1.01866075e+00 9.19495406e-01
1.40018370e+00 9.06188716e+01 9.95659115e-01 9.19837593e-01
1.41040402e+00 8.98293225e+01 1.09322255e+00 9.20118667e-01
1.42062434e+00 8.90821428e+01 1.03599167e+00 9.20546390e-01
1.43084465e+00 8.85003746e+01 1.07536769e+00 9.21066197e-01
1.44106497e+00 8.76371897e+01 1.05175001e+00 9.21557855e-01
1.45128529e+00 8.68183812e+01 1.01898739e+00 9.21717951e-01
1.46150561e+00 8.57040053e+01 1.08971989e+00 9.22037786e-01
1.47172593e+00 8.43420836e+01 1.05822624e+00 9.22331464e-01
1.48194625e+00 8.38096402e+01 1.11666034e+00 9.22864539e-01
1.49216657e+00 8.31940443e+01 1.09879864e+00 9.23510995e-01
1.50238689e+00 8.22013229e+01 1.15520720e+00 9.24151821e-01
1.51260721e+00 8.08822719e+01 1.17445617e+00 9.24944799e-01
1.52282753e+00 8.13792124e+01 1.19442828e+00 9.25542074e-01
1.53304784e+00 8.29980613e+01 1.22930453e+00 9.25641979e-01
1.54326816e+00 8.45157073e+01 1.22519192e+00 9.25224891e-01
1.55348848e+00 8.59609547e+01 1.29417513e+00 9.25301316e-01
1.56370880e+00 8.74156771e+01 1.30636292e+00 9.24987070e-01
1.57392912e+00 8.88041981e+01 1.31768872e+00 9.24821557e-01
1.58414944e+00 9.02219227e+01 1.34191882e+00 9.24918627e-01
1.59436976e+00 9.15517396e+01 1.30506880e+00 9.24553124e-01
1.60459008e+00 9.27702060e+01 1.37741561e+00 9.24736824e-01
1.61481040e+00 9.39482496e+01 1.42676159e+00 9.24616152e-01
1.62503071e+00 9.49568455e+01 1.35555690e+00 9.24584516e-01
1.63525103e+00 9.60998330e+01 1.42664921e+00 9.24722823e-01
1.64547135e+00 9.71481703e+01 1.40135013e+00 9.24598603e-01
1.65569167e+00 9.80421091e+01 1.46624658e+00 9.24709739e-01
1.66591199e+00 9.88354625e+01 1.46207989e+00 9.24625329e-01
1.67613231e+00 9.93938016e+01 1.41688609e+00 9.24481315e-01
1.68635263e+00 1.00147645e+02 1.38278503e+00 9.24573844e-01
1.69657295e+00 1.00825448e+02 1.38903690e+00 9.24513237e-01
1.70679327e+00 1.01219856e+02 1.41442970e+00 9.24541126e-01
1.71701359e+00 1.01377696e+02 1.45242550e+00 9.24714671e-01
1.72723390e+00 1.01928644e+02 1.34850821e+00 9.24632686e-01
1.73745422e+00 1.02018583e+02 1.34705212e+00 9.24975989e-01
1.74767454e+00 1.02657395e+02 1.35130738e+00 9.24913454e-01
1.75789486e+00 1.02737979e+02 1.43801128e+00 9.25143311e-01
1.76811518e+00 1.02572270e+02 1.46218469e+00 9.25350756e-01
1.77833550e+00 1.02701544e+02 1.51453242e+00 9.25408382e-01
1.78855582e+00 1.02097958e+02 1.54567020e+00 9.25774871e-01
1.79877614e+00 1.01678407e+02 1.53146178e+00 9.25836838e-01
1.80899646e+00 1.01483443e+02 1.52343216e+00 9.26272293e-01
1.81921678e+00 1.00840513e+02 1.62150385e+00 9.26468133e-01
1.82943709e+00 1.00317952e+02 1.58710128e+00 9.26781961e-01
1.83965741e+00 9.93728983e+01 1.61945306e+00 9.27197059e-01
1.84987773e+00 9.86346717e+01 1.66424196e+00 9.27324247e-01
1.86009805e+00 9.77465074e+01 1.69223337e+00 9.27611823e-01
1.87031837e+00 9.76567665e+01 1.65067533e+00 9.28008674e-01
1.88053869e+00 1.00549102e+02 1.63138798e+00 9.28092561e-01
1.89075901e+00 1.01039211e+02 1.71793940e+00 9.28610894e-01
1.90097933e+00 1.04012760e+02 1.64537277e+00 9.28774682e-01
1.91119965e+00 1.02798451e+02 1.68608304e+00 9.28958282e-01
1.92141996e+00 1.03514086e+02 1.66437935e+00 9.29228408e-01
1.93164028e+00 1.02145260e+02 1.74941448e+00 9.28531173e-01
1.94186060e+00 1.01927080e+02 1.78804171e+00 9.28764743e-01
1.95208092e+00 1.02543533e+02 1.84915953e+00 9.29043438e-01
1.96230124e+00 1.02031763e+02 1.75854804e+00 9.28644830e-01
1.97252156e+00 1.05290430e+02 1.79657936e+00 9.29061571e-01
1.98274188e+00 1.01409735e+02 1.70256306e+00 9.29316478e-01
1.99296220e+00 1.04858848e+02 1.72319705e+00 9.29610004e-01
2.00318252e+00 1.00015724e+02 1.82509440e+00 9.29987692e-01
2.01340284e+00 1.03887959e+02 1.82705527e+00 9.30074353e-01
2.02362315e+00 9.92210169e+01 1.89537451e+00 9.30622871e-01
2.03384347e+00 1.01594576e+02 1.99866761e+00 9.30446198e-01
2.04406379e+00 9.99935932e+01 2.13190486e+00 9.30656117e-01
2.05428411e+00 1.01311893e+02 2.12035176e+00 9.30905315e-01
2.06450443e+00 1.00394972e+02 2.31943384e+00 9.28781798e-01
2.07472475e+00 1.02227080e+02 2.16024468e+00 9.27978481e-01
2.08494507e+00 1.04624597e+02 2.27557397e+00 9.27032624e-01
2.09516539e+00 1.07218462e+02 2.31841178e+00 9.25896640e-01
2.10538571e+00 1.09815421e+02 2.07107113e+00 9.24570211e-01
2.11560603e+00 1.12143607e+02 2.17523411e+00 9.24247472e-01
2.12582634e+00 1.14228291e+02 2.13710909e+00 9.23060291e-01
2.13604666e+00 1.16022770e+02 2.08713950e+00 9.22887953e-01
2.14626698e+00 1.17540257e+02 2.02202801e+00 9.22336583e-01
2.15648730e+00 1.18731523e+02 2.07109214e+00 9.21787860e-01
2.16670762e+00 1.19582895e+02 2.07203909e+00 9.21090691e-01
2.17692794e+00 1.20708241e+02 2.04648297e+00 9.21404603e-01
2.18714826e+00 1.22460993e+02 2.00880812e+00 9.21475029e-01
2.19736858e+00 1.23857988e+02 2.06725447e+00 9.21174247e-01
2.20758890e+00 1.25280433e+02 2.06174484e+00 9.20551018e-01
2.21780921e+00 1.26490426e+02 2.05098938e+00 9.20198979e-01
2.22802953e+00 1.27717453e+02 2.14227539e+00 9.19747140e-01
2.23824985e+00 1.28683225e+02 2.10715199e+00 9.19213752e-01
2.24847017e+00 1.29500055e+02 2.10332214e+00 9.18331274e-01
2.25869049e+00 1.30201641e+02 2.18951835e+00 9.17842422e-01
2.26891081e+00 1.30642738e+02 2.28425770e+00 9.17489688e-01
2.27913113e+00 1.30883381e+02 2.34626418e+00 9.17092984e-01
2.28935145e+00 1.30897301e+02 2.43685120e+00 9.17195974e-01
2.29957177e+00 1.30674841e+02 2.52332575e+00 9.17294419e-01
2.30979209e+00 1.30258052e+02 2.38191317e+00 9.17366926e-01
2.32001240e+00 1.29599907e+02 2.57865961e+00 9.17581094e-01
2.33023272e+00 1.28736866e+02 2.30089267e+00 9.17340778e-01
2.34045304e+00 1.27663976e+02 2.60554618e+00 9.17041498e-01
2.35067336e+00 1.26366336e+02 2.41671795e+00 9.16944263e-01
2.36089368e+00 1.24874807e+02 2.61100279e+00 9.16868915e-01
2.37111400e+00 1.23174497e+02 2.52871093e+00 9.17436634e-01
2.38133432e+00 1.23811175e+02 2.57262050e+00 9.17379467e-01
2.39155464e+00 1.24926857e+02 2.51431422e+00 9.17847279e-01
2.40177496e+00 1.24847555e+02 2.51520667e+00 9.18507906e-01
2.41199528e+00 1.25324600e+02 2.57476274e+00 9.18585586e-01
2.42221559e+00 1.25093824e+02 2.44749031e+00 9.18714957e-01
2.43243591e+00 1.24050781e+02 2.57701599e+00 9.18697772e-01
2.44265623e+00 1.22172545e+02 2.40436952e+00 9.19360662e-01
2.45287655e+00 1.19278794e+02 2.50313462e+00 9.19783545e-01
2.46309687e+00 1.15471252e+02 2.30909605e+00 9.19798254e-01
2.47331719e+00 1.14692066e+02 2.48296803e+00 9.20457898e-01
2.48353751e+00 1.12720165e+02 2.43557926e+00 9.21240459e-01
2.49375783e+00 1.08971045e+02 2.50358683e+00 9.22315333e-01
2.50397815e+00 1.04229446e+02 2.44619535e+00 9.23707968e-01
2.51419846e+00 1.07290111e+02 2.25767292e+00 9.23429617e-01
2.52441878e+00 1.09268900e+02 2.47151571e+00 9.23925642e-01
2.53463910e+00 1.09888713e+02 2.49147845e+00 9.24446783e-01
2.54485942e+00 1.09180434e+02 2.32983203e+00 9.25038762e-01
2.55507974e+00 1.08437201e+02 2.27431508e+00 9.26232350e-01
2.56530006e+00 1.07284851e+02 2.38597632e+00 9.26855277e-01
2.57552038e+00 1.04531021e+02 2.30228299e+00 9.28175500e-01
2.58574070e+00 1.00191256e+02 2.10565853e+00 9.29083832e-01
2.59596102e+00 9.62328308e+01 2.08559949e+00 9.29959557e-01
2.60618134e+00 9.28709786e+01 2.14186581e+00 9.30567008e-01
2.61640165e+00 9.09390344e+01 2.07953699e+00 9.30255831e-01
2.62662197e+00 9.19884813e+01 1.97914782e+00 9.29945674e-01
2.63684229e+00 9.34832352e+01 1.92182618e+00 9.30158518e-01
2.64706261e+00 9.33079333e+01 1.89046524e+00 9.29723993e-01
2.65728293e+00 9.15263986e+01 1.86795949e+00 9.30049218e-01
2.66750325e+00 8.82525217e+01 1.82189665e+00 9.30024338e-01
2.67772357e+00 8.46296051e+01 1.82410697e+00 9.29690779e-01
2.68794389e+00 8.31039087e+01 1.82028413e+00 9.29881859e-01
2.69816421e+00 8.21726932e+01 1.94861880e+00 9.29690078e-01
2.70838452e+00 8.35814709e+01 1.97242071e+00 9.29370123e-01
2.71860484e+00 8.37224219e+01 2.03240603e+00 9.29318965e-01
2.72882516e+00 8.16513862e+01 2.11206303e+00 9.28722348e-01
2.73904548e+00 8.11365907e+01 2.21735660e+00 9.28886400e-01
2.74926580e+00 8.25154770e+01 2.09094359e+00 9.28286137e-01
2.75948612e+00 8.24769050e+01 2.25005171e+00 9.28051181e-01
2.76970644e+00 8.23483785e+01 2.25710664e+00 9.28049894e-01
2.77992676e+00 8.38423607e+01 2.19546573e+00 9.27553185e-01
2.79014708e+00 8.42928150e+01 2.25914142e+00 9.27887302e-01
2.80036740e+00 8.76542199e+01 2.25854973e+00 9.27671799e-01
2.81058771e+00 8.78188163e+01 2.20074519e+00 9.27589744e-01
2.82080803e+00 8.76555313e+01 2.21350324e+00 9.27995421e-01
2.83102835e+00 8.52552911e+01 2.34576413e+00 9.27568137e-01
2.84124867e+00 8.51143733e+01 2.38558995e+00 9.27712187e-01
2.85146899e+00 8.64358521e+01 2.39326370e+00 9.27347383e-01
2.86168931e+00 8.69454778e+01 2.33291281e+00 9.26936366e-01
2.87190963e+00 8.69233944e+01 2.22050161e+00 9.26882859e-01
2.88212995e+00 8.71431618e+01 2.09735601e+00 9.26498146e-01
2.89235027e+00 8.68321047e+01 2.03543011e+00 9.26436146e-01
2.90257059e+00 8.79087229e+01 2.00252872e+00 9.26478600e-01
2.91279090e+00 8.74382795e+01 1.91682584e+00 9.26096704e-01
2.92301122e+00 8.79807896e+01 1.78914348e+00 9.26021862e-01
2.93323154e+00 8.95100678e+01 1.80499538e+00 9.25568386e-01
2.94345186e+00 8.95549396e+01 1.85596554e+00 9.25345079e-01
2.95367218e+00 8.82520845e+01 1.94326602e+00 9.25394194e-01
2.96389250e+00 8.57151990e+01 1.89407837e+00 9.25170395e-01
2.97411282e+00 8.56484922e+01 1.87260398e+00 9.25110641e-01
2.98433314e+00 8.56736849e+01 1.89845533e+00 9.24494204e-01
2.99455346e+00 8.42949296e+01 1.77393660e+00 9.24018188e-01
2.99983395e+00 8.63736849e+01 1.75783313e+00 9.23728214e-01


==> data/vscan_n128_f0.75_omega.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 4.56581264e-13 9.38472599e-01
1.02203190e-02 5.29847072e+00 9.76514486e-02 9.37379801e-01
2.04406379e-02 5.29684623e+00 5.89642523e-02 9.36665820e-01
3.06609569e-02 5.29309198e+00 1.38037360e-01 9.36076845e-01
4.08812758e-02 5.29392056e+00 4.64722419e-02 9.35132258e-01
5.11015948e-02 5.28528440e+00 1.06605309e-01 9.34517344e-01
6.13219137e-02 5.28109519e+00 7.16860910e-02 9.33797910e-01
7.15422327e-02 5.29943176e+00 1.05499021e-01 9.32818423e-01
8.17625516e-02 5.36002620e+00 9.36543343e-02 9.32548908e-01
9.19828706e-02 5.43401276e+00 1.00918603e-01 9.31693092e-01
1.02203190e-01 5.50882949e+00 5.44879555e-02 9.30825904e-01
1.12423508e-01 5.59057759e+00 7.79224438e-02 9.30352257e-01
1.22643827e-01 5.67721963e+00 7.44806350e-02 9.29691502e-01
1.32864146e-01 5.77625279e+00 1.11091737e-01 9.28978978e-01
1.43084465e-01 5.87775555e+00 7.53011858e-02 9.28159643e-01
1.53304784e-01 5.98190240e+00 8.09527204e-02 9.27563135e-01
1.63525103e-01 6.09586928e+00 6.70613359e-02 9.27142464e-01
1.73745422e-01 6.21580404e+00 1.07117258e-01 9.26484954e-01
1.83965741e-01 6.34226293e+00 8.48854458e-02 9.25536022e-01
1.94186060e-01 6.46869173e+00 1.06315641e-01 9.25210002e-01
2.04406379e-01 6.60170053e+00 8.10483141e-02 9.25010360e-01
2.14626698e-01 6.74767825e+00 6.60699276e-02 9.23980767e-01
2.24847017e-01 6.88954459e+00 8.91836334e-02 9.23531120e-01
2.35067336e-01 7.03690872e+00 1.14328149e-01 9.23272767e-01
2.45287655e-01 7.19058617e+00 9.48056040e-02 9.22773406e-01
2.55507974e-01 7.34878281e+00 7.28349625e-02 9.22318228e-01
2.65728293e-01 7.51371817e+00 6.96125749e-02 9.21544430e-01
2.75948612e-01 7.67128280e+00 7.80763401e-02 9.21406218e-01
2.86168931e-01 7.83950904e+00 1.00355712e-01 9.21254321e-01
2.96389250e-01 8.01600481e+00 9.20640066e-02 9.20327189e-01
3.06609569e-01 8.18557563e+00 9.10431275e-02 9.20050250e-01
3.16829888e-01 8.35849837e+00 7.97547509e-02 9.19871730e-01
3.27050206e-01 8.53451716e+00 8.98047551e-02 9.19364004e-01
3.37270525e-01 8.71801401e+00 9.89009366e-02 9.18934107e-01
3.47490844e-01 8.89653154e+00 1.36126611e-01 9.18522116e-01
3.57711163e-01 9.07011563e+00 6.01920150e-02 9.18179298e-01
3.67931482e-01 9.25320581e+00 8.94269160e-02 9.17833667e-01
3.78151801e-01 9.43734205e+00 5.57364473e-02 9.17419595e-01
3.88372120e-01 9.61572663e+00 1.06765467e-01 9.16778937e-01
3.98592439e-01 9.78727068e+00 7.29089489e-02 9.16647288e-01
4.08812758e-01 9.96791996e+00 1.04609295e-01 9.16238683e-01
4.19033077e-01 1.01611021e+01 4.39696601e-02 9.15557628e-01
4.29253396e-01 1.03873664e+01 1.21845627e-01 9.15388410e-01
4.39473715e-01 1.06468729e+01 7.61895777e-02 9.14717293e-01
4.49694034e-01 1.09157090e+01 1.35760990e-01 9.14472793e-01
4.59914353e-01 1.11878915e+01 7.35656497e-02 9.14178165e-01
4.70134672e-01 1.16712462e+01 8.17672416e-02 9.13248232e-01
4.80354991e-01 1.22717006e+01 5.68720750e-02 9.13175215e-01
4.90575310e-01 1.28956332e+01 1.02556402e-01 9.12865980e-01
5.00795629e-01 1.35457241e+01 8.09351554e-02 9.12221449e-01
5.11015948e-01 1.42092810e+01 1.41749673e-01 9.11855677e-01
5.21236267e-01 1.48948467e+01 6.16827259e-02 9.11315133e-01
5.31456586e-01 1.56135151e+01 1.07326030e-01 9.11120644e-01
5.41676904e-01 1.63385940e+01 9.23195882e-02 9.10694043e-01
5.51897223e-01 1.70860504e+01 1.13722114e-01 9.09911866e-01
5.62117542e-01 1.78451912e+01 1.37392270e-01 9.09759360e-01
5.72337861e-01 1.86214100e+01 1.73380061e-01 9.09493592e-01
5.82558180e-01 1.94186379e+01 1.43116268e-01 9.08922586e-01
5.92778499e-01 2.02009724e+01 2.23144392e-01 9.08467841e-01
6.02998818e-01 2.10045403e+01 1.86875345e-01 9.08269046e-01
6.13219137e-01 2.18118182e+01 1.43931498e-01 9.07960769e-01
6.23439456e-01 2.26095133e+01 1.83755533e-01 9.07513329e-01
6.33659775e-01 2.34086454e+01 2.09674926e-01 9.07246828e-01
6.43880094e-01 2.41821097e+01 1.96116014e-01 9.06894044e-01
6.54100413e-01 2.49618409e+01 2.32182500e-01 9.06803321e-01
6.64320732e-01 2.59698055e+01 2.79658042e-01 9.06470116e-01
6.74541051e-01 2.70550169e+01 2.63766779e-01 9.06086919e-01
6.84761370e-01 2.82117954e+01 2.47417251e-01 9.06290031e-01
6.94981689e-01 2.94163848e+01 2.50530919e-01 9.05807892e-01
7.05202008e-01 3.06262902e+01 2.82024132e-01 9.05744672e-01
7.15422327e-01 3.17919077e+01 3.12862473e-01 9.05089966e-01
7.25642646e-01 3.30550138e+01 2.97221128e-01 9.04808261e-01
7.35862965e-01 3.42930466e+01 2.96282102e-01 9.04428172e-01
7.46083284e-01 3.55564249e+01 3.20793972e-01 9.03784276e-01
7.56303602e-01 3.67712747e+01 3.47331922e-01 9.02996117e-01
7.66523921e-01 3.79874751e+01 3.37843163e-01 9.02978227e-01
7.76744240e-01 3.93013802e+01 3.52025873e-01 9.02694675e-01
7.86964559e-01 4.05692905e+01 3.70756508e-01 9.01568994e-01
7.97184878e-01 4.18360044e+01 3.47889667e-01 9.01425768e-01
8.07405197e-01 4.30570284e+01 3.69502746e-01 9.01211303e-01
8.17625516e-01 4.43238348e+01 3.80190667e-01 9.00631901e-01
8.27845835e-01 4.55028024e+01 4.29017021e-01 9.00134404e-01
8.38066154e-01 4.65957555e+01 4.37275562e-01 8.99507015e-01
8.48286473e-01 4.76617447e+01 4.74534640e-01 8.99399750e-01
8.58506792e-01 4.87643756e+01 5.11134161e-01 8.99126543e-01
8.68727111e-01 4.97446875e+01 5.32932110e-01 8.98160064e-01
8.78947430e-01 5.06986858e+01 5.74665076e-01 8.98079804e-01
8.89167749e-01 5.16777535e+01 5.75261825e-01 8.97846637e-01
8.99388068e-01 5.25456293e+01 6.36175456e-01 8.97079998e-01
9.09608387e-01 5.33253825e+01 6.64086013e-01 8.96979908e-01
9.19828706e-01 5.40653880e+01 6.61501570e-01 8.96579648e-01
9.30049025e-01 5.47562151e+01 7.07600364e-01 8.96125699e-01
9.40269344e-01 5.53349280e+01 7.15872587e-01 8.95906607e-01
9.50489663e-01 5.57137610e+01 7.62220897e-01 8.95292408e-01
9.60709982e-01 5.61187754e+01 7.74607818e-01 8.95122690e-01
9.70930300e-01 5.65675554e+01 7.57080569e-01 8.95001014e-01
9.81150619e-01 5.69051054e+01 8.32254637e-01 8.94413027e-01
9.91370938e-01 5.70835939e+01 8.24175066e-01 8.93946998e-01
1.00159126e+00 5.71824199e+01 8.03679926e-01 8.93634272e-01
1.01181158e+00 5.73521502e+01 8.44347800e-01 8.93136164e-01
1.02203190e+00 5.73487044e+01 8.48250049e-01 8.93064453e-01
1.03225221e+00 5.71605471e+01 8.60538467e-01 8.92382147e-01
1.04247253e+00 5.70826105e+01 8.34928729e-01 8.91761295e-01
1.05269285e+00 5.69584907e+01 8.53524914e-01 8.91668416e-01
1.06291317e+00 5.67098655e+01 8.85922532e-01 8.91062120e-01
1.07313349e+00 5.65639955e+01 8.37335341e-01 8.90440038e-01
1.08335381e+00 5.75186116e+01 8.43158722e-01 8.90251661e-01
1.09357413e+00 5.88433987e+01 8.59987648e-01 8.89972036e-01
1.10379445e+00 5.99783076e+01 8.58748627e-01 8.89320260e-01
1.11401477e+00 6.09074332e+01 8.07276582e-01 8.88567492e-01
1.12423508e+00 6.18490024e+01 8.16143345e-01 8.88084779e-01
1.13445540e+00 6.32235235e+01 8.41685962e-01 8.87796041e-01
1.14467572e+00 6.51904659e+01 7.93898487e-01 8.87330069e-01
1.15489604e+00 6.68499800e+01 7.80642573e-01 8.86744791e-01
1.16511636e+00 6.82172053e+01 8.51821809e-01 8.86628521e-01
1.17533668e+00 6.94859629e+01 9.13369261e-01 8.86157522e-01
1.18555700e+00 7.15310224e+01 8.00916940e-01 8.85685456e-01
1.19577732e+00 7.33733371e+01 8.70637173e-01 8.85484220e-01
1.20599764e+00 7.58693914e+01 9.25438556e-01 8.84981486e-01
1.21621796e+00 7.86544781e+01 9.36056087e-01 8.84629485e-01
1.22643827e+00 8.11705903e+01 9.11993181e-01 8.84189409e-01
1.23665859e+00 8.34420550e+01 8.69948868e-01 8.83547902e-01
1.24687891e+00 8.54926987e+01 1.00246938e+00 8.83341631e-01
1.25709923e+00 8.73562792e+01 9.47097595e-01 8.82730983e-01
1.26731955e+00 8.89531704e+01 9.09560814e-01 8.82172817e-01
1.27753987e+00 9.02645960e+01 9.81038359e-01 8.82137018e-01
1.28776019e+00 9.14453702e+01 1.05448484e+00 8.81701406e-01
1.29798051e+00 9.23923919e+01 1.08567498e+00 8.81341597e-01
1.30820083e+00 9.30977852e+01 1.11587015e+00 8.81377376e-01
1.31842114e+00 9.36227572e+01 1.16434427e+00 8.81136697e-01
1.32864146e+00 9.39482026e+01 1.21231684e+00 8.80994842e-01
1.33886178e+00 9.41552723e+01 1.24898664e+00 8.80926981e-01
1.34908210e+00 9.41438808e+01 1.37145430e+00 8.80966837e-01
1.35930242e+00 9.39445263e+01 1.30996826e+00 8.81277648e-01
1.36952274e+00 9.36803049e+01 1.34296066e+00 8.81210723e-01
1.37974306e+00 9.32549041e+01 1.41751795e+00 8.81244910e-01
1.38996338e+00 9.26835900e+01 1.44222367e+00 8.81870934e-01
1.40018370e+00 9.19984856e+01 1.41792755e+00 8.82138881e-01
1.41040402e+00 9.12253649e+01 1.47150311e+00 8.82377830e-01
1.42062433e+00 9.04675394e+01 1.46393933e+00 8.83151505e-01
1.43084465e+00 8.98227263e+01 1.52731640e+00 8.83908326e-01
1.44106497e+00 8.89863949e+01 1.44052605e+00 8.84736270e-01
1.45128529e+00 8.81314713e+01 1.43127959e+00 8.84885210e-01
1.46150561e+00 8.70078402e+01 1.46579618e+00 8.85290899e-01
1.47172593e+00 8.56391906e+01 1.48023017e+00 8.85950192e-01
1.48194625e+00 8.50466785e+01 1.46884607e+00 8.86407903e-01
1.49216657e+00 8.44140402e+01 1.41302285e+00 8.87043862e-01
1.50238689e+00 8.33163998e+01 1.36259303e+00 8.88320300e-01
1.51260720e+00 8.19716830e+01 1.44025802e+00 8.89565080e-01
1.52282752e+00 8.17938037e+01 1.45246909e+00 8.90281233e-01
1.53304784e+00 8.34256609e+01 1.48265042e+00 8.90191861e-01
1.54326816e+00 8.49595400e+01 1.59518550e+00 8.89706357e-01
1.55348848e+00 8.63922195e+01 1.54371057e+00 8.89204506e-01
1.56370880e+00 8.77829228e+01 1.62016858e+00 8.89258824e-01
1.57392912e+00 8.92231716e+01 1.68786029e+00 8.89372235e-01
1.58414944e+00 9.06695971e+01 1.63056523e+00 8.88904458e-01
1.59436976e+00 9.19792083e+01 1.66394132e+00 8.88703696e-01
1.60459008e+00 9.32435883e+01 1.66707482e+00 8.88760540e-01
1.61481039e+00 9.44392793e+01 1.80776588e+00 8.89010553e-01
1.62503071e+00 9.55102087e+01 1.68627003e+00 8.88647617e-01
1.63525103e+00 9.65917039e+01 1.74383490e+00 8.88417565e-01
1.64547135e+00 9.76271799e+01 1.79182199e+00 8.88735289e-01
1.65569167e+00 9.86272405e+01 1.76994978e+00 8.88365110e-01
1.66591199e+00 9.94374726e+01 1.89053468e+00 8.88400509e-01
1.67613231e+00 9.99911873e+01 1.76473322e+00 8.88257534e-01
1.68635263e+00 1.00746979e+02 1.74311339e+00 8.88243620e-01
1.69657295e+00 1.01443990e+02 1.76066899e+00 8.88607032e-01
1.70679327e+00 1.01934289e+02 1.73532957e+00 8.88146793e-01
1.71701358e+00 1.02044644e+02 1.81031242e+00 8.88597910e-01
1.72723390e+00 1.02509797e+02 1.79665217e+00 8.88665803e-01
1.73745422e+00 1.02802178e+02 1.79262989e+00 8.88647316e-01
1.74767454e+00 1.03356465e+02 1.89136702e+00 8.89144452e-01
1.75789486e+00 1.03518547e+02 1.91627472e+00 8.89110604e-01
1.76811518e+00 1.03434200e+02 1.94502046e+00 8.89524759e-01
1.77833550e+00 1.03627651e+02 1.95449916e+00 8.89719041e-01
1.78855582e+00 1.03094836e+02 1.96292764e+00 8.90168437e-01
1.79877614e+00 1.02748599e+02 1.97557867e+00 8.90568872e-01
1.80899645e+00 1.02450949e+02 1.89765713e+00 8.90805599e-01
1.81921677e+00 1.02040214e+02 2.05154267e+00 8.91398715e-01
1.82943709e+00 1.01498623e+02 2.03119806e+00 8.91640723e-01
1.83965741e+00 1.00597022e+02 2.08816674e+00 8.92075578e-01
1.84987773e+00 9.98778003e+01 2.11058878e+00 8.92068626e-01
1.86009805e+00 9.99235889e+01 2.09089347e+00 8.92547585e-01
1.87031837e+00 9.94678556e+01 2.15844557e+00 8.93499054e-01
1.88053869e+00 1.01551351e+02 2.25835866e+00 8.93326165e-01
1.89075901e+00 1.03291051e+02 2.30176618e+00 8.93864329e-01
1.90097933e+00 1.05482676e+02 2.31129109e+00 8.94246835e-01
1.91119964e+00 1.05398479e+02 2.31325195e+00 8.94578255e-01
1.92141996e+00 1.05126833e+02 2.38799006e+00 8.94700356e-01
1.93164028e+00 1.05722956e+02 2.54958064e+00 8.93176632e-01
1.94186060e+00 1.03441029e+02 2.52197945e+00 8.93200858e-01
1.95208092e+00 1.04135945e+02 2.61339205e+00 8.93435037e-01
1.96230124e+00 1.02227803e+02 2.47570615e+00 8.93646162e-01
1.97252156e+00 1.07085528e+02 2.56501163e+00 8.93578467e-01
1.98274188e+00 1.01211459e+02 2.47011438e+00 8.93194485e-01
1.99296220e+00 1.06519391e+02 2.46952133e+00 8.94440155e-01
2.00318251e+00 9.99109784e+01 2.45172488e+00 8.94726413e-01
2.01340283e+00 1.05585029e+02 2.57596680e+00 8.94933769e-01
2.02362315e+00 9.96002507e+01 2.54257443e+00 8.95642920e-01
2.03384347e+00 1.03157967e+02 2.60793450e+00 8.96480043e-01
2.04406379e+00 1.00219142e+02 2.82987333e+00 8.96137074e-01
2.05428411e+00 1.01602337e+02 2.75603157e+00 8.96037932e-01
2.06450443e+00 1.01421804e+02 3.04745709e+00 8.93842648e-01
2.07472475e+00 1.03842806e+02 2.82586385e+00 8.92224367e-01
2.08494507e+00 1.06263480e+02 2.90860098e+00 8.90772756e-01
2.09516539e+00 1.08635132e+02 3.04636637e+00 8.88588128e-01
2.10538570e+00 1.10866275e+02 2.51917038e+00 8.86346300e-01
2.11560602e+00 1.12885692e+02 2.80341922e+00 8.86559980e-01
2.12582634e+00 1.14636395e+02 2.63060643e+00 8.84224608e-01
2.13604666e+00 1.16110916e+02 2.42047384e+00 8.83342487e-01
2.14626698e+00 1.17170411e+02 2.41486261e+00 8.83829126e-01
2.15648730e+00 1.18851786e+02 2.39895216e+00 8.81099193e-01
2.16670762e+00 1.21140032e+02 2.52575446e+00 8.81686481e-01
2.17692794e+00 1.23045853e+02 2.54379120e+00 8.80994747e-01
2.18714826e+00 1.24562020e+02 2.50593649e+00 8.82591766e-01
2.19736857e+00 1.25865846e+02 2.55620086e+00 8.82892348e-01
2.20758889e+00 1.27016905e+02 2.70559700e+00 8.83050553e-01
2.21780921e+00 1.28162063e+02 2.67374970e+00 8.82677084e-01
2.22802953e+00 1.29214287e+02 2.72768720e+00 8.82487298e-01
2.23824985e+00 1.29971691e+02 2.95421467e+00 8.81521752e-01
2.24847017e+00 1.30470810e+02 2.72912557e+00 8.80237392e-01
2.25869049e+00 1.30684905e+02 2.94999063e+00 8.79480954e-01
2.26891081e+00 1.30642148e+02 2.89719809e+00 8.78733959e-01
2.27913113e+00 1.30332215e+02 3.10770643e+00 8.78323726e-01
2.28935145e+00 1.30031417e+02 3.09686090e+00 8.78094302e-01
2.29957176e+00 1.29482988e+02 3.36043641e+00 8.77980140e-01
2.30979208e+00 1.28668333e+02 3.50867940e+00 8.78547996e-01
2.32001240e+00 1.28564810e+02 3.55966487e+00 8.78387988e-01
2.33023272e+00 1.29744747e+02 3.35214489e+00 8.78008041e-01
2.34045304e+00 1.30160674e+02 3.40393700e+00 8.77567666e-01
2.35067336e+00 1.29365846e+02 3.26650501e+00 8.76861655e-01
2.36089368e+00 1.27313675e+02 3.34254158e+00 8.77123418e-01
2.37111400e+00 1.23939541e+02 3.21998622e+00 8.76814717e-01
2.38133432e+00 1.21414867e+02 3.26587795e+00 8.77384681e-01
2.39155463e+00 1.20049442e+02 3.24656124e+00 8.78208933e-01
2.40177495e+00 1.19544834e+02 3.25881845e+00 8.78166677e-01
2.41199527e+00 1.19575521e+02 3.30228237e+00 8.79336413e-01
2.42221559e+00 1.18386430e+02 3.31739136e+00 8.79956849e-01
2.43243591e+00 1.17237117e+02 3.35675375e+00 8.79848639e-01
2.44265623e+00 1.19422466e+02 3.28402729e+00 8.79421563e-01
2.45287655e+00 1.22612560e+02 3.35237405e+00 8.78970750e-01
2.46309687e+00 1.24606444e+02 3.12254016e+00 8.79704148e-01
2.47331719e+00 1.25114677e+02 3.39051239e+00 8.80338807e-01
2.48353751e+00 1.23987770e+02 3.03495655e+00 8.81442681e-01
2.49375782e+00 1.21310212e+02 3.18629034e+00 8.83209852e-01
2.50397814e+00 1.17157109e+02 3.20305999e+00 8.85445144e-01
2.51419846e+00 1.13759584e+02 3.14020087e+00 8.86054574e-01
2.52441878e+00 1.09326016e+02 3.22314988e+00 8.86186087e-01
2.53463910e+00 1.05027409e+02 3.23660665e+00 8.87445566e-01
2.54485942e+00 9.89765330e+01 3.30120740e+00 8.88359752e-01
2.55507974e+00 1.01759998e+02 3.32136319e+00 8.89584404e-01
2.56530006e+00 1.02906898e+02 3.30400598e+00 8.91359912e-01
2.57552038e+00 1.02367142e+02 3.26331609e+00 8.92681892e-01
2.58574069e+00 1.01780803e+02 3.16609653e+00 8.94801770e-01
2.59596101e+00 1.00322724e+02 3.08873424e+00 8.94403000e-01
2.60618133e+00 9.68683296e+01 2.85357123e+00 8.93746173e-01
2.61640165e+00 9.17490560e+01 2.67691490e+00 8.93288052e-01
2.62662197e+00 8.68891789e+01 2.57956244e+00 8.94009046e-01
2.63684229e+00 8.51026096e+01 2.47387284e+00 8.93785188e-01
2.64706261e+00 8.59321503e+01 2.31152546e+00 8.93265738e-01
2.65728293e+00 8.57787253e+01 2.28167541e+00 8.94110526e-01
2.66750325e+00 8.59960082e+01 2.51848198e+00 8.94235384e-01
2.67772357e+00 8.59048060e+01 2.37870498e+00 8.94588917e-01
2.68794388e+00 8.55504612e+01 2.53019468e+00 8.94420275e-01
2.69816420e+00 8.49059754e+01 2.67294292e+00 8.94761681e-01
2.70838452e+00 8.39230018e+01 2.65393289e+00 8.95170024e-01
2.71860484e+00 8.31151642e+01 2.84880010e+00 8.94349661e-01
2.72882516e+00 8.21749886e+01 2.89123022e+00 8.93451409e-01
2.73904548e+00 8.20845563e+01 2.83990354e+00 8.93726989e-01
2.74926580e+00 8.39645102e+01 3.05000990e+00 8.93317219e-01
2.75948612e+00 8.13463818e+01 3.04666105e+00 8.93003967e-01
2.76970644e+00 8.24960671e+01 3.07472599e+00 8.92218236e-01
2.77992676e+00 8.40426206e+01 3.07701857e+00 8.92068035e-01
2.79014707e+00 8.33646095e+01 3.21697545e+00 8.92427876e-01
2.80036739e+00 8.22473918e+01 3.06764543e+00 8.91728505e-01
2.81058771e+00 8.13808847e+01 3.05865957e+00 8.91645318e-01
2.82080803e+00 8.16340920e+01 3.07205308e+00 8.91785732e-01
2.83102835e+00 8.05857749e+01 3.10042426e+00 8.91724973e-01
2.84124867e+00 8.02126242e+01 3.07360450e+00 8.91320172e-01
2.85146899e+00 8.16766106e+01 2.99635614e+00 8.90827090e-01
2.86168931e+00 8.30431914e+01 2.97713819e+00 8.91321080e-01
2.87190963e+00 8.47879722e+01 2.87716583e+00 8.91384462e-01
2.88212994e+00 8.47250188e+01 2.81585965e+00 8.91220108e-01
2.89235026e+00 8.66155211e+01 2.72564617e+00 8.91059870e-01
2.90257058e+00 8.76451703e+01 2.64133093e+00 8.91159858e-01
2.91279090e+00 8.68958914e+01 2.46740155e+00 8.91008213e-01
2.92301122e+00 8.69384059e+01 2.46335355e+00 8.90063604e-01
2.93323154e+00 8.85459455e+01 2.56036257e+00 8.89302341e-01
2.94345186e+00 8.83952373e+01 2.55942874e+00 8.89411151e-01
2.95367218e+00 8.66025962e+01 2.80949040e+00 8.88664235e-01
2.96389250e+00 8.33485851e+01 2.86377579e+00 8.87973974e-01
2.97411282e+00 8.37735050e+01 2.79673106e+00 8.87347649e-01
2.98433313e+00 8.38364585e+01 2.71761201e+00 8.86886750e-01
2.99455345e+00 8.53702348e+01 2.63612263e+00 8.86293846e-01
2.99991912e+00 8.66303119e+01 2.63662648e+00 8.85408272e-01


==> data/vscan_n128_f1.0_omega.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 3.56438905e-13 9.18336667e-01
1.02203190e-02 5.30021471e+00 1.38641810e-01 9.17023638e-01
2.04406379e-02 5.29807341e+00 9.48074862e-02 9.15621585e-01
3.06609569e-02 5.29178265e+00 1.11090399e-01 9.15015770e-01
4.08812758e-02 5.28968034e+00 1.84400754e-01 9.14257466e-01
5.11015948e-02 5.29285516e+00 6.95046241e-02 9.13206179e-01
6.13219138e-02 5.28255976e+00 1.33405726e-01 9.11995062e-01
7.15422327e-02 5.30261832e+00 1.58984960e-01 9.11337614e-01
8.17625517e-02 5.37033771e+00 9.43550390e-02 9.10495608e-01
9.19828706e-02 5.43595908e+00 1.43039931e-01 9.09149630e-01
1.02203190e-01 5.50737611e+00 7.73732293e-02 9.08788389e-01
1.12423509e-01 5.58993037e+00 1.14204457e-01 9.08089194e-01
1.22643828e-01 5.68589351e+00 1.32230186e-01 9.07131269e-01
1.32864146e-01 5.78006387e+00 5.86280526e-02 9.05612734e-01
1.43084465e-01 5.88057399e+00 1.53042694e-01 9.05416566e-01
1.53304784e-01 5.98487418e+00 9.97309227e-02 9.04493939e-01
1.63525103e-01 6.09560954e+00 1.03263575e-01 9.03798068e-01
1.73745422e-01 6.21832400e+00 1.39207160e-01 9.02726305e-01
1.83965741e-01 6.34836587e+00 8.68269647e-02 9.02107690e-01
1.94186060e-01 6.47512492e+00 1.61383472e-01 9.01270796e-01
2.04406379e-01 6.60459644e+00 1.05808420e-01 9.00501445e-01
2.14626698e-01 6.74509969e+00 7.63927054e-02 9.00061293e-01
2.24847017e-01 6.89125979e+00 1.59071517e-01 8.99266922e-01
2.35067336e-01 7.04348573e+00 9.92085498e-02 8.98999946e-01
2.45287655e-01 7.19956188e+00 1.16393628e-01 8.97551023e-01
2.55507974e-01 7.35338271e+00 1.17954593e-01 8.97282626e-01
2.65728293e-01 7.50501981e+00 7.39198290e-02 8.96986409e-01
2.75948612e-01 7.67459364e+00 1.38646516e-01 8.96732116e-01
2.86168931e-01 7.85192383e+00 8.92949514e-02 8.95473425e-01
2.96389250e-01 8.01988470e+00 1.03748123e-01 8.95019582e-01
3.06609569e-01 8.18496162e+00 1.40794821e-01 8.94844700e-01
3.16829888e-01 8.36111378e+00 8.60118751e-02 8.93979665e-01
3.27050207e-01 8.53777388e+00 1.25182692e-01 8.93757971e-01
3.37270526e-01 8.71702097e+00 1.23679008e-01 8.93282977e-01
3.47490845e-01 8.90334366e+00 1.11348223e-01 8.92816517e-01
3.57711164e-01 9.08281830e+00 1.20221597e-01 8.91520303e-01
3.67931483e-01 9.25064882e+00 1.07711133e-01 8.91564100e-01
3.78151801e-01 9.42830834e+00 1.16522488e-01 8.91360602e-01
3.88372120e-01 9.62126850e+00 1.20354015e-01 8.90844979e-01
3.98592439e-01 9.80196700e+00 9.09459700e-02 8.89681227e-01
4.08812758e-01 9.97278043e+00 1.22216124e-01 8.89284844e-01
4.19033077e-01 1.01544476e+01 1.18963143e-01 8.88949165e-01
4.29253396e-01 1.03863861e+01 8.97851094e-02 8.88457938e-01
4.39473715e-01 1.06474441e+01 1.06005962e-01 8.87981544e-01
4.49694034e-01 1.09249774e+01 1.23650920e-01 8.87199080e-01
4.59914353e-01 1.11935166e+01 1.48806725e-01 8.86682585e-01
4.70134672e-01 1.16793800e+01 1.20985696e-01 8.85831002e-01
4.80354991e-01 1.22715457e+01 9.02752498e-02 8.85696000e-01
4.90575310e-01 1.28899150e+01 1.23958770e-01 8.85088467e-01
5.00795629e-01 1.35526052e+01 1.74904947e-01 8.84764845e-01
5.11015948e-01 1.42218349e+01 1.41966219e-01 8.83636286e-01
5.21236267e-01 1.48996185e+01 1.74897271e-01 8.83074268e-01
5.31456586e-01 1.56033329e+01 9.94445648e-02 8.82876263e-01
5.41676905e-01 1.63479191e+01 1.17925002e-01 8.82639360e-01
5.51897224e-01 1.70903609e+01 1.30970113e-01 8.81543422e-01
5.62117543e-01 1.78576223e+01 1.18183562e-01 8.80825285e-01
5.72337862e-01 1.86354509e+01 1.56176512e-01 8.80961815e-01
5.82558181e-01 1.94145391e+01 2.12853938e-01 8.80123044e-01
5.92778500e-01 2.02037598e+01 1.58045099e-01 8.79637267e-01
6.02998819e-01 2.10200681e+01 1.90703884e-01 8.79124568e-01
6.13219138e-01 2.18333603e+01 1.54121916e-01 8.79187730e-01
6.23439457e-01 2.26224349e+01 2.71683840e-01 8.78025187e-01
6.33659775e-01 2.34152578e+01 2.24176829e-01 8.77910657e-01
6.43880094e-01 2.41998068e+01 2.09158587e-01 8.77891698e-01
6.54100413e-01 2.49774026e+01 2.33833484e-01 8.77300548e-01
6.64320732e-01 2.59508756e+01 2.37974410e-01 8.76703905e-01
6.74541051e-01 2.70600057e+01 3.22408817e-01 8.76613266e-01
6.84761370e-01 2.81881501e+01 3.58876060e-01 8.76957358e-01
6.94981689e-01 2.93756094e+01 2.71650125e-01 8.75986689e-01
7.05202008e-01 3.05982984e+01 3.24246272e-01 8.75976200e-01
7.15422327e-01 3.17937936e+01 3.30977584e-01 8.75690656e-01
7.25642646e-01 3.30439283e+01 3.35352859e-01 8.74936162e-01
7.35862965e-01 3.42506306e+01 3.71761191e-01 8.74122265e-01
7.46083284e-01 3.55233315e+01 3.96551762e-01 8.72950533e-01
7.56303603e-01 3.67312150e+01 3.75118571e-01 8.73219686e-01
7.66523922e-01 3.79822771e+01 4.42740424e-01 8.72916409e-01
7.76744241e-01 3.92951659e+01 3.99244399e-01 8.71747469e-01
7.86964560e-01 4.05408658e+01 4.81147078e-01 8.70519204e-01
7.97184879e-01 4.18109146e+01 3.99287044e-01 8.70556271e-01
8.07405198e-01 4.30329053e+01 4.30677757e-01 8.70460021e-01
8.17625517e-01 4.43130375e+01 4.35793668e-01 8.69413264e-01
8.27845836e-01 4.54865093e+01 4.81747031e-01 8.68923241e-01
8.38066155e-01 4.65958828e+01 5.06993795e-01 8.68298497e-01
8.48286474e-01 4.76608118e+01 5.34024580e-01 8.67662343e-01
8.58506793e-01 4.87257368e+01 5.70653874e-01 8.66920041e-01
8.68727112e-01 4.97379415e+01 6.53907912e-01 8.67196647e-01
8.78947430e-01 5.07526558e+01 6.23430793e-01 8.66562638e-01
8.89167749e-01 5.16957332e+01 6.87112920e-01 8.65417095e-01
8.99388068e-01 5.25505237e+01 7.29433393e-01 8.64642651e-01
9.09608387e-01 5.33479410e+01 7.73917316e-01 8.65051306e-01
9.19828706e-01 5.41448032e+01 7.67215181e-01 8.64579617e-01
9.30049025e-01 5.48420673e+01 8.37631131e-01 8.63776908e-01
9.40269344e-01 5.54222945e+01 8.79443472e-01 8.63088616e-01
9.50489663e-01 5.58300421e+01 8.49116583e-01 8.62718453e-01
9.60709982e-01 5.61649847e+01 9.01364880e-01 8.62448788e-01
9.70930301e-01 5.66556022e+01 9.48726136e-01 8.62098029e-01
9.81150620e-01 5.70223746e+01 9.65136355e-01 8.61813336e-01
9.91370939e-01 5.72123878e+01 9.40459503e-01 8.61079340e-01
1.00159126e+00 5.72818177e+01 9.99115070e-01 8.60203279e-01
1.01181158e+00 5.74599766e+01 1.00111676e+00 8.59443627e-01
1.02203190e+00 5.74693725e+01 1.01057548e+00 8.59866233e-01
1.03225221e+00 5.73300622e+01 9.99877538e-01 8.59286115e-01
1.04247253e+00 5.72231817e+01 1.05654558e+00 8.58235391e-01
1.05269285e+00 5.71171100e+01 9.98417310e-01 8.57016386e-01
1.06291317e+00 5.68251646e+01 1.02074342e+00 8.57026747e-01
1.07313349e+00 5.65896726e+01 1.02261599e+00 8.56560090e-01
1.08335381e+00 5.74479320e+01 1.03190577e+00 8.55984475e-01
1.09357413e+00 5.88069814e+01 1.00521784e+00 8.55417296e-01
1.10379445e+00 5.99695554e+01 1.00230663e+00 8.54545605e-01
1.11401477e+00 6.09772370e+01 1.02880529e+00 8.53768523e-01
1.12423509e+00 6.18901926e+01 9.65852894e-01 8.53012587e-01
1.13445540e+00 6.32765118e+01 1.02880461e+00 8.52924632e-01
1.14467572e+00 6.53178530e+01 9.88380845e-01 8.52063496e-01
1.15489604e+00 6.70249015e+01 1.04085571e+00 8.51720739e-01
1.16511636e+00 6.83793665e+01 1.01918901e+00 8.50790700e-01
1.17533668e+00 6.95392690e+01 1.08615381e+00 8.50765582e-01
1.18555700e+00 7.16213124e+01 1.18898678e+00 8.50415206e-01
1.19577732e+00 7.34660264e+01 1.21011362e+00 8.49609468e-01
1.20599764e+00 7.59047323e+01 1.11270048e+00 8.48939452e-01
1.21621796e+00 7.86898622e+01 1.14670366e+00 8.48559781e-01
1.22643828e+00 8.12526460e+01 1.26428213e+00 8.48259296e-01
1.23665859e+00 8.36103090e+01 1.24467377e+00 8.47259974e-01
1.24687891e+00 8.57965482e+01 1.28546540e+00 8.47149501e-01
1.25709923e+00 8.77222787e+01 1.26931800e+00 8.46346580e-01
1.26731955e+00 8.93568165e+01 1.23333353e+00 8.45790210e-01
1.27753987e+00 9.07691807e+01 1.25065843e+00 8.45262956e-01
1.28776019e+00 9.19879548e+01 1.36031093e+00 8.45201110e-01
1.29798051e+00 9.30416172e+01 1.39071056e+00 8.44880224e-01
1.30820083e+00 9.38719457e+01 1.46086422e+00 8.44480556e-01
1.31842115e+00 9.44465907e+01 1.48521510e+00 8.44497796e-01
1.32864146e+00 9.47802424e+01 1.60515611e+00 8.44362163e-01
1.33886178e+00 9.50210016e+01 1.62524030e+00 8.44363858e-01
1.34908210e+00 9.51191331e+01 1.67159675e+00 8.44075436e-01
1.35930242e+00 9.50187989e+01 1.69933069e+00 8.44621541e-01
1.36952274e+00 9.47414279e+01 1.76155912e+00 8.44870307e-01
1.37974306e+00 9.43351314e+01 1.79967843e+00 8.44946247e-01
1.38996338e+00 9.37696525e+01 1.96617207e+00 8.45127250e-01
1.40018370e+00 9.31240946e+01 2.14255260e+00 8.45764213e-01
1.41040402e+00 9.24378610e+01 2.46777415e+00 8.46381909e-01
1.42062434e+00 9.15931991e+01 2.90310876e+00 8.46988671e-01
1.43084465e+00 9.08233303e+01 3.38375080e+00 8.48091533e-01
1.44106497e+00 9.00426115e+01 3.65389393e+00 8.49234145e-01
1.45128529e+00 8.92200289e+01 4.09804102e+00 8.49669584e-01
1.46150561e+00 8.80708830e+01 4.67277164e+00 8.49824336e-01
1.47172593e+00 8.67538502e+01 5.23027775e+00 8.50787453e-01
1.48194625e+00 8.60270943e+01 5.84390076e+00 8.51635949e-01
1.49216657e+00 8.53453589e+01 6.51753831e+00 8.52202650e-01
1.50238689e+00 8.41633376e+01 7.16570042e+00 8.53244522e-01
1.51260721e+00 8.29000669e+01 7.81788929e+00 8.55139718e-01
1.52282752e+00 8.22357865e+01 8.87817407e+00 8.56207730e-01
1.53304784e+00 8.38255834e+01 9.95711535e+00 8.54999247e-01
1.54326816e+00 8.52957356e+01 1.10540087e+01 8.54750681e-01
1.55348848e+00 8.67289140e+01 1.21810987e+01 8.55282852e-01
1.56370880e+00 8.81968430e+01 1.35246777e+01 8.54987521e-01
1.57392912e+00 8.96041423e+01 1.48046593e+01 8.54449456e-01
1.58414944e+00 9.09783167e+01 1.62961198e+01 8.54257691e-01
1.59436976e+00 9.23198958e+01 1.80011711e+01 8.53995642e-01
1.60459008e+00 9.36252092e+01 1.96774012e+01 8.53703074e-01
1.61481040e+00 9.48485921e+01 2.14597952e+01 8.54607092e-01
1.62503071e+00 9.59589834e+01 2.33806304e+01 8.54112744e-01
1.63525103e+00 9.70531503e+01 2.53495223e+01 8.53179393e-01
1.64547135e+00 1.06602378e+02 2.71264364e+01 8.53185255e-01
1.65569167e+00 1.26238357e+02 2.94758026e+01 8.53490191e-01
1.66591199e+00 1.49957915e+02 3.23575886e+01 8.53331993e-01
1.67613231e+00 1.76941770e+02 3.55435120e+01 8.51383449e-01
1.68635263e+00 1.99494759e+02 4.05048521e+01 8.30125943e-01
1.69657295e+00 2.38555712e+02 4.67115978e+01 7.98425891e-01
1.70679327e+00 2.77685978e+02 5.26763104e+01 5.99555607e-01
1.71701359e+00 2.99959702e+02 5.35359076e+01 3.74217956e-01
1.72723390e+00 3.19351353e+02 5.83647707e+01 4.95779049e-01
1.73745422e+00 3.58852854e+02 4.77755087e+01 5.62878518e-01
1.74767454e+00 3.59116279e+02 5.34836296e+01 4.46038844e-01
1.75789486e+00 4.21586741e+02 7.00841190e+01 2.03816800e-01
1.76811518e+00 8.57539277e+02 1.03293105e+02 -7.95969517e-01


==> data/vscan_n128_f1.0_wb1.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 3.48800928e-13 9.18336667e-01
1.02203190e-02 5.30014682e+00 1.36960754e-01 9.17017544e-01
2.04406379e-02 5.29809427e+00 9.11263095e-02 9.15641624e-01
3.06609569e-02 5.29186726e+00 1.03750393e-01 9.15010964e-01
4.08812758e-02 5.28979189e+00 1.70797709e-01 9.14259700e-01
5.11015948e-02 5.29250694e+00 5.93055806e-02 9.13200648e-01
6.13219138e-02 5.28255445e+00 1.20149900e-01 9.12041375e-01
7.15422327e-02 5.30281652e+00 1.38031246e-01 9.11337040e-01
8.17625517e-02 5.36979792e+00 7.62679304e-02 9.10470105e-01
9.19828707e-02 5.43598229e+00 1.27492580e-01 9.09227392e-01
1.02203190e-01 5.50767831e+00 6.00255510e-02 9.08760155e-01
1.12423509e-01 5.59040421e+00 9.57089944e-02 9.08107653e-01
1.22643828e-01 5.68516600e+00 1.13099938e-01 9.07073048e-01
1.32864147e-01 5.78023006e+00 4.00983044e-02 9.05795893e-01
1.43084465e-01 5.88028159e+00 1.22484122e-01 9.05328716e-01
1.53304784e-01 5.98505122e+00 8.04852773e-02 9.04583677e-01
1.63525103e-01 6.09608047e+00 6.97703963e-02 9.03740808e-01
1.73745422e-01 6.21856928e+00 1.15192824e-01 9.02821855e-01
1.83965741e-01 6.34737031e+00 6.00327042e-02 9.02085816e-01
1.94186060e-01 6.47486611e+00 1.17026739e-01 9.01303408e-01
2.04406379e-01 6.60543049e+00 8.72539181e-02 9.00582627e-01
2.14626698e-01 6.74506476e+00 5.12379555e-02 8.99996896e-01
2.24847017e-01 6.89151040e+00 1.12605318e-01 8.99391746e-01
2.35067336e-01 7.04333709e+00 6.47183479e-02 8.98803179e-01
2.45287655e-01 7.19879715e+00 7.64890597e-02 8.97786982e-01
2.55507974e-01 7.35247392e+00 8.53258592e-02 8.97253415e-01
2.65728293e-01 7.50723851e+00 3.97535813e-02 8.97044332e-01
2.75948612e-01 7.67519836e+00 9.31752267e-02 8.96541313e-01
2.86168931e-01 7.84996495e+00 6.57510173e-02 8.95626380e-01
2.96389250e-01 8.01898657e+00 6.46479309e-02 8.95093854e-01
3.06609569e-01 8.18656689e+00 9.80082751e-02 8.94720465e-01
3.16829888e-01 8.36079776e+00 5.78676613e-02 8.94106450e-01
3.27050207e-01 8.53798058e+00 8.67073620e-02 8.93708020e-01
3.37270526e-01 8.71802021e+00 7.51778506e-02 8.93337546e-01
3.47490845e-01 8.90194538e+00 4.88411920e-02 8.92628237e-01
3.57711164e-01 9.08056748e+00 8.28637622e-02 8.91815263e-01
3.67931483e-01 9.25258944e+00 6.42334457e-02 8.91511706e-01
3.78151802e-01 9.43143316e+00 5.73703896e-02 8.91321263e-01
3.88372121e-01 9.61882532e+00 6.84713736e-02 8.90721249e-01
3.98592440e-01 9.80020399e+00 4.54307283e-02 8.89863948e-01
4.08812758e-01 9.97294428e+00 8.37214856e-02 8.89318648e-01
4.19033077e-01 1.01551715e+01 7.28699242e-02 8.88914467e-01
4.29253396e-01 1.03866983e+01 5.39245698e-02 8.88463853e-01
4.39473715e-01 1.06496911e+01 7.08045437e-02 8.87920368e-01
4.49694034e-01 1.09224012e+01 5.71458503e-02 8.87267261e-01
4.59914353e-01 1.11907615e+01 7.63329061e-02 8.86601850e-01
4.70134672e-01 1.16771578e+01 8.02329259e-02 8.86004578e-01
4.80354991e-01 1.22729724e+01 7.32693019e-02 8.85574306e-01
4.90575310e-01 1.28955257e+01 7.05720285e-02 8.85178618e-01
5.00795629e-01 1.35493861e+01 9.44830789e-02 8.84575839e-01
5.11015948e-01 1.42196140e+01 9.30310328e-02 8.83778673e-01
5.21236267e-01 1.49021291e+01 1.32699315e-01 8.83160658e-01
5.31456586e-01 1.56099915e+01 6.83774485e-02 8.82891562e-01
5.41676905e-01 1.63443277e+01 9.65206843e-02 8.82436726e-01
5.51897224e-01 1.70938533e+01 8.62662924e-02 8.81625230e-01
5.62117543e-01 1.78582520e+01 1.09442209e-01 8.81032375e-01
5.72337862e-01 1.86346320e+01 1.43168913e-01 8.80708170e-01
5.82558181e-01 1.94170539e+01 1.60038626e-01 8.80240717e-01
5.92778500e-01 2.02113993e+01 1.25473947e-01 8.79617408e-01
6.02998819e-01 2.10203778e+01 1.58479021e-01 8.79241170e-01
6.13219138e-01 2.18287814e+01 1.61549697e-01 8.78842336e-01
6.23439457e-01 2.26262880e+01 2.22713220e-01 8.78307974e-01
6.33659776e-01 2.34175292e+01 2.25542246e-01 8.77917824e-01
6.43880095e-01 2.42031084e+01 1.98758701e-01 8.77690841e-01
6.54100414e-01 2.49787209e+01 2.13425479e-01 8.77286129e-01
6.64320733e-01 2.59566814e+01 2.23483200e-01 8.76829697e-01
6.74541052e-01 2.70558243e+01 2.91938820e-01 8.76678383e-01
6.84761370e-01 2.81971359e+01 3.11350209e-01 8.76560655e-01
6.94981689e-01 2.93939139e+01 2.72402149e-01 8.76286179e-01
7.05202008e-01 3.06035049e+01 2.84369684e-01 8.75970600e-01
7.15422327e-01 3.17958546e+01 3.01201516e-01 8.75578079e-01
7.25642646e-01 3.30510430e+01 3.35041648e-01 8.74920154e-01
7.35862965e-01 3.42633190e+01 3.58911275e-01 8.74041343e-01
7.46083284e-01 3.55339321e+01 3.59506943e-01 8.73353882e-01
7.56303603e-01 3.67538316e+01 3.47468052e-01 8.73039193e-01
7.66523922e-01 3.79876039e+01 3.65293184e-01 8.72635698e-01
7.76744241e-01 3.92888017e+01 3.81015348e-01 8.71723982e-01
7.86964560e-01 4.05498073e+01 4.03195265e-01 8.70901656e-01
7.97184879e-01 4.18305111e+01 3.86043942e-01 8.70529050e-01
8.07405198e-01 4.30445854e+01 3.91425611e-01 8.70155856e-01
8.17625517e-01 4.43085393e+01 4.24550249e-01 8.69593429e-01
8.27845836e-01 4.54946030e+01 4.61318443e-01 8.68886364e-01
8.38066155e-01 4.65883457e+01 4.90968002e-01 8.68252635e-01
8.48286474e-01 4.76595709e+01 5.22865898e-01 8.67644744e-01
8.58506793e-01 4.87340341e+01 5.64400724e-01 8.67252597e-01
8.68727112e-01 4.97334822e+01 6.03885983e-01 8.66911604e-01
8.78947431e-01 5.07208607e+01 6.31873018e-01 8.66327316e-01
8.89167750e-01 5.16812377e+01 6.66107213e-01 8.65546939e-01
8.99388069e-01 5.25437639e+01 7.07106520e-01 8.65012356e-01
9.09608388e-01 5.33165104e+01 7.37761367e-01 8.64803519e-01
9.19828707e-01 5.41128723e+01 7.63099343e-01 8.64442054e-01
9.30049026e-01 5.48023398e+01 7.98574578e-01 8.63790570e-01
9.40269345e-01 5.53605424e+01 8.25314304e-01 8.63184345e-01
9.50489663e-01 5.57659515e+01 8.44226821e-01 8.62738793e-01
9.60709982e-01 5.61331416e+01 8.73213559e-01 8.62429171e-01
9.70930301e-01 5.65951659e+01 8.99478531e-01 8.62174020e-01
9.81150620e-01 5.69374648e+01 9.17190717e-01 8.61665125e-01
9.91370939e-01 5.71273958e+01 9.31630824e-01 8.60990667e-01
1.00159126e+00 5.72318658e+01 9.45774251e-01 8.60279944e-01
1.01181158e+00 5.73826463e+01 9.56556818e-01 8.59821862e-01
1.02203190e+00 5.73889717e+01 9.62615291e-01 8.59587801e-01
1.03225222e+00 5.72419327e+01 9.76637101e-01 8.59074045e-01
1.04247253e+00 5.71398356e+01 9.82349367e-01 8.58187960e-01
1.05269285e+00 5.70262317e+01 9.73448850e-01 8.57370599e-01
1.06291317e+00 5.67544428e+01 9.71353116e-01 8.56850424e-01
1.07313349e+00 5.65157009e+01 9.77366547e-01 8.56499570e-01
1.08335381e+00 5.73611239e+01 9.72732784e-01 8.56013493e-01
1.09357413e+00 5.87118019e+01 9.61887089e-01 8.55283980e-01
1.10379445e+00 5.98587965e+01 9.47919953e-01 8.54553317e-01
1.11401477e+00 6.08431732e+01 9.47866893e-01 8.53765616e-01
1.12423509e+00 6.17487774e+01 9.35048094e-01 8.53155673e-01
1.13445540e+00 6.31201045e+01 9.35637356e-01 8.52582460e-01
1.14467572e+00 6.51206786e+01 9.51810687e-01 8.52026283e-01
1.15489604e+00 6.68229070e+01 9.65715012e-01 8.51596065e-01
1.16511636e+00 6.81938912e+01 9.91137174e-01 8.51016995e-01
1.17533668e+00 6.94824713e+01 1.03547549e+00 8.50524781e-01
1.18555700e+00 7.15369287e+01 1.08016326e+00 8.50203758e-01
1.19577732e+00 7.34291973e+01 1.09149470e+00 8.49600302e-01
1.20599764e+00 7.60933029e+01 1.08966029e+00 8.48931182e-01
1.21621796e+00 7.88688997e+01 1.10977357e+00 8.48513804e-01
1.22643828e+00 8.14210398e+01 1.14715596e+00 8.48020294e-01
1.23665859e+00 8.37583224e+01 1.17228296e+00 8.47421530e-01
1.24687891e+00 8.58749562e+01 1.17965699e+00 8.46795712e-01
1.25709923e+00 8.77489879e+01 1.16323500e+00 8.46192305e-01
1.26731955e+00 8.93720324e+01 1.15845863e+00 8.45707210e-01
1.27753987e+00 9.07629890e+01 1.18990370e+00 8.45295778e-01
1.28776019e+00 9.19466924e+01 1.24651713e+00 8.44945382e-01
1.29798051e+00 9.29292726e+01 1.28309292e+00 8.44700611e-01
1.30820083e+00 9.36971303e+01 1.36930042e+00 8.44507394e-01
1.31842115e+00 9.42443434e+01 1.39902095e+00 8.44307290e-01
1.32864147e+00 9.45954518e+01 1.50408035e+00 8.44210054e-01
1.33886178e+00 9.47837126e+01 1.51499102e+00 8.44172291e-01
1.34908210e+00 9.48170007e+01 1.58341374e+00 8.44252871e-01
1.35930242e+00 9.46870975e+01 1.61228126e+00 8.44439106e-01
1.36952274e+00 9.43969575e+01 1.68369753e+00 8.44625517e-01
1.37974306e+00 9.39623074e+01 1.73633202e+00 8.44845877e-01
1.38996338e+00 9.34055149e+01 1.77715951e+00 8.45160227e-01
1.40018370e+00 9.27486341e+01 1.74549680e+00 8.45625049e-01
1.41040402e+00 9.19932497e+01 1.84017489e+00 8.46231716e-01
1.42062434e+00 9.11735706e+01 1.83799101e+00 8.46989066e-01
1.43084465e+00 9.05139898e+01 1.89431942e+00 8.47919184e-01
1.44106497e+00 8.97409117e+01 1.78820732e+00 8.48979884e-01
1.45128529e+00 8.88737289e+01 1.80821177e+00 8.49762355e-01
1.46150561e+00 8.77199781e+01 1.84411630e+00 8.50074603e-01
1.47172593e+00 8.63928208e+01 1.81033669e+00 8.50626475e-01
1.48194625e+00 8.57279879e+01 1.84274777e+00 8.51337999e-01
1.49216657e+00 8.50713095e+01 1.92953797e+00 8.52223640e-01
1.50238689e+00 8.39416492e+01 2.09701098e+00 8.53468681e-01
1.51260721e+00 8.26324709e+01 2.28440749e+00 8.54869296e-01
1.52282753e+00 8.23756188e+01 2.49316032e+00 8.55906849e-01
1.53304784e+00 8.39673209e+01 2.73901514e+00 8.55388151e-01
1.54326816e+00 8.54885398e+01 2.96937639e+00 8.55089818e-01
1.55348848e+00 8.69581774e+01 3.19664804e+00 8.54981616e-01
1.56370880e+00 8.83779590e+01 3.43341344e+00 8.54777286e-01
1.57392912e+00 8.97811192e+01 3.67882277e+00 8.54508654e-01
1.58414944e+00 9.12172069e+01 3.96216542e+00 8.54265517e-01
1.59436976e+00 9.25787343e+01 4.22873778e+00 8.54092918e-01
1.60459008e+00 9.38707085e+01 4.47091960e+00 8.54083982e-01
1.61481040e+00 9.50816046e+01 4.70437150e+00 8.54168869e-01
1.62503071e+00 9.61853959e+01 4.93656396e+00 8.53888607e-01
1.63525103e+00 9.72318664e+01 5.16615424e+00 8.53552656e-01
1.64547135e+00 9.83276920e+01 5.40208154e+00 8.53377530e-01
1.65569167e+00 9.93049791e+01 5.60160662e+00 8.53369952e-01
1.66591199e+00 1.00147162e+02 5.76524579e+00 8.53315745e-01
1.67613231e+00 1.00806526e+02 5.97667904e+00 8.53287816e-01
1.68635263e+00 1.01506995e+02 6.23526334e+00 8.53243839e-01
1.69657295e+00 1.02221377e+02 6.45380777e+00 8.53272910e-01
1.70679327e+00 1.02695079e+02 6.62264077e+00 8.53380761e-01
1.71701359e+00 1.02879191e+02 6.82164933e+00 8.53515506e-01
1.72723390e+00 1.03310327e+02 6.99195635e+00 8.53709978e-01
1.73745422e+00 1.03642013e+02 7.11746994e+00 8.53949865e-01
1.74767454e+00 1.04141878e+02 7.18289962e+00 8.54159957e-01
1.75789486e+00 1.04377036e+02 7.18376515e+00 8.54463531e-01
1.76811518e+00 1.04347721e+02 7.13630796e+00 8.54870949e-01
1.77833550e+00 1.04557666e+02 7.09759746e+00 8.55275935e-01
1.78855582e+00 1.04019252e+02 7.17772747e+00 8.55692720e-01
1.79877614e+00 1.03850494e+02 7.22746666e+00 8.56207336e-01
1.80899646e+00 1.03402560e+02 7.22229462e+00 8.56632653e-01
1.81921678e+00 1.03101449e+02 7.17221166e+00 8.56964005e-01
1.82943709e+00 1.02585029e+02 7.14715358e+00 8.57338317e-01
1.83965741e+00 1.02034717e+02 7.10112047e+00 8.57747473e-01
1.84987773e+00 1.01219160e+02 7.06790073e+00 8.58248371e-01
1.86009805e+00 1.01590979e+02 7.01390963e+00 8.58771935e-01
1.87031837e+00 1.00094707e+02 6.93293029e+00 8.59347626e-01
1.88053869e+00 1.02109608e+02 6.81007884e+00 8.59892426e-01
1.89075901e+00 1.04224100e+02 6.67350300e+00 8.60235763e-01
1.90097933e+00 1.06055846e+02 6.50781914e+00 8.60684017e-01
1.91119965e+00 1.06696383e+02 6.31264358e+00 8.61214900e-01
1.92141996e+00 1.05695002e+02 6.16505719e+00 8.60647617e-01
1.93164028e+00 1.07002945e+02 6.08500349e+00 8.59503194e-01
1.94186060e+00 1.03940802e+02 6.01376074e+00 8.58820989e-01
1.95208092e+00 1.05067699e+02 5.88344622e+00 8.59226416e-01
1.96230124e+00 1.02971700e+02 5.76230712e+00 8.59336967e-01
1.97252156e+00 1.08057901e+02 5.83421202e+00 8.58937656e-01
1.98274188e+00 1.02513169e+02 5.82839847e+00 8.58975148e-01
1.99296220e+00 1.07487518e+02 5.75107482e+00 8.59744056e-01
2.00318252e+00 1.00953771e+02 5.73582581e+00 8.60114841e-01
2.01340284e+00 1.06339178e+02 5.62558790e+00 8.60740551e-01
2.02362315e+00 1.00126376e+02 5.40754968e+00 8.61735676e-01
2.03384347e+00 1.03513980e+02 5.10869881e+00 8.62822849e-01
2.04406379e+00 1.00811393e+02 5.08345055e+00 8.62885223e-01
2.05428411e+00 1.03000259e+02 4.95363721e+00 8.63164968e-01
2.06450443e+00 1.02441436e+02 4.87372641e+00 8.59809926e-01
2.07472475e+00 1.04898625e+02 4.65597135e+00 8.57157587e-01
2.08494507e+00 1.07304867e+02 4.30750195e+00 8.55938590e-01
2.09516539e+00 1.09615451e+02 4.08076972e+00 8.52172232e-01
2.10538571e+00 1.11760227e+02 3.97663843e+00 8.49531086e-01
2.11560603e+00 1.13659375e+02 3.81539539e+00 8.49791950e-01
2.12582634e+00 1.15239820e+02 3.59786729e+00 8.46886559e-01
2.13604666e+00 1.16437472e+02 3.38813192e+00 8.45360853e-01
2.14626698e+00 1.18225039e+02 3.31335404e+00 8.45469445e-01
2.15648730e+00 1.20510528e+02 3.18505437e+00 8.42254984e-01
2.16670762e+00 1.22725302e+02 2.96035561e+00 8.43372242e-01
2.17692794e+00 1.24535942e+02 2.91670281e+00 8.42235877e-01
2.18714826e+00 1.25904435e+02 2.86446147e+00 8.45511237e-01
2.19736858e+00 1.27133980e+02 2.92725205e+00 8.43360386e-01
2.20758890e+00 1.28154029e+02 3.07745238e+00 8.45966119e-01
2.21780921e+00 1.28880209e+02 3.15490162e+00 8.44375451e-01
2.22802953e+00 1.29699319e+02 3.13885984e+00 8.45664063e-01
2.23824985e+00 1.30309023e+02 3.47451727e+00 8.44724574e-01
2.24847017e+00 1.30614967e+02 3.64001930e+00 8.43144993e-01
2.25869049e+00 1.30625668e+02 3.77186488e+00 8.41982217e-01
2.26891081e+00 1.30350316e+02 3.66777915e+00 8.41215983e-01
2.27913113e+00 1.29800706e+02 3.61382968e+00 8.40745724e-01
2.28935145e+00 1.28992640e+02 3.83798971e+00 8.40518468e-01
2.29957177e+00 1.28137710e+02 3.99325930e+00 8.40255455e-01
2.30979209e+00 1.28167234e+02 3.91766166e+00 8.40179926e-01
2.32001240e+00 1.27285161e+02 4.01026030e+00 8.40438160e-01
2.33023272e+00 1.26569858e+02 3.78042484e+00 8.40016115e-01
2.34045304e+00 1.29019966e+02 3.88928715e+00 8.38977327e-01
2.35067336e+00 1.29840029e+02 3.76688677e+00 8.38182609e-01
2.36089368e+00 1.28919616e+02 3.74265160e+00 8.37756064e-01
2.37111400e+00 1.26221981e+02 3.71256732e+00 8.37783945e-01
2.38133432e+00 1.25792031e+02 3.60051524e+00 8.38305141e-01
2.39155464e+00 1.26633045e+02 3.87652710e+00 8.38359205e-01
2.40177496e+00 1.26305561e+02 3.74635673e+00 8.38803889e-01
2.41199528e+00 1.29514315e+02 3.76031172e+00 8.39879095e-01
2.42221559e+00 1.31954895e+02 3.87137758e+00 8.41036884e-01
2.43243591e+00 1.32993639e+02 3.72028520e+00 8.40853697e-01
2.44265623e+00 1.32321789e+02 3.87581952e+00 8.39802997e-01
2.45287655e+00 1.29838927e+02 3.88642510e+00 8.39336052e-01
2.46309687e+00 1.25613415e+02 3.78300178e+00 8.39331336e-01
2.47331719e+00 1.19770318e+02 3.87383405e+00 8.40116568e-01
2.48353751e+00 1.14440404e+02 3.66018177e+00 8.41739396e-01
2.49375783e+00 1.10487405e+02 3.88412906e+00 8.44067733e-01
2.50397815e+00 1.07052579e+02 3.82328710e+00 8.46956975e-01
2.51419846e+00 1.11392838e+02 3.92913431e+00 8.47716115e-01
2.52441878e+00 1.13646328e+02 3.98129696e+00 8.48576559e-01
2.53463910e+00 1.13675866e+02 3.96779072e+00 8.50112924e-01
2.54485942e+00 1.11543333e+02 3.99151202e+00 8.51297640e-01
2.55507974e+00 1.07487619e+02 3.97516702e+00 8.53106111e-01
2.56530006e+00 1.02011463e+02 3.85831198e+00 8.55394348e-01
2.57552038e+00 9.74623154e+01 3.66117690e+00 8.57789878e-01
2.58574070e+00 9.28524365e+01 3.40622337e+00 8.59995317e-01
2.59596102e+00 9.12175980e+01 3.20889174e+00 8.59444436e-01
2.60618134e+00 9.25563995e+01 3.00407015e+00 8.58936920e-01
2.61640165e+00 9.25423244e+01 3.09673595e+00 8.58547961e-01
2.62662197e+00 9.07317912e+01 2.94837879e+00 8.58410294e-01
2.63684229e+00 8.73642393e+01 2.78479351e+00 8.58549100e-01
2.64706261e+00 8.56645851e+01 2.74896378e+00 8.58877587e-01
2.65728293e+00 8.56911040e+01 2.72573982e+00 8.58932631e-01
2.66750325e+00 8.60511686e+01 2.90009488e+00 8.58846632e-01
2.67772357e+00 8.61217062e+01 2.74753958e+00 8.59073997e-01
2.68794389e+00 8.63557524e+01 3.09974804e+00 8.59682808e-01
2.69816421e+00 8.60275995e+01 3.15982782e+00 8.60602129e-01
2.70838452e+00 8.51295236e+01 3.15987671e+00 8.60396557e-01
2.71860484e+00 8.48084215e+01 3.37800423e+00 8.59859110e-01
2.72882516e+00 8.33045775e+01 3.48692418e+00 8.59565921e-01
2.73904548e+00 8.28612974e+01 3.49102044e+00 8.58782046e-01
2.74926580e+00 8.47346434e+01 3.67540214e+00 8.58385976e-01
2.75948612e+00 8.25385578e+01 3.67991260e+00 8.58226722e-01
2.76970644e+00 8.47482304e+01 3.82824775e+00 8.57623362e-01
2.77992676e+00 8.55102909e+01 3.83629446e+00 8.57119451e-01
2.79014708e+00 8.38793254e+01 3.82742454e+00 8.56960089e-01
2.80036740e+00 8.35072174e+01 3.79414122e+00 8.57073706e-01
2.81058771e+00 8.10697110e+01 3.75811604e+00 8.56558555e-01
2.82080803e+00 8.12965857e+01 3.78037059e+00 8.56156776e-01
2.83102835e+00 8.10517399e+01 3.84118952e+00 8.55858807e-01
2.84124867e+00 7.96941775e+01 3.71725689e+00 8.55722114e-01
2.85146899e+00 8.10307033e+01 3.62308869e+00 8.55752733e-01
2.86168931e+00 8.22367621e+01 3.52359310e+00 8.55861975e-01
2.87190963e+00 8.25671950e+01 3.45417045e+00 8.55953437e-01
2.88212995e+00 8.26486017e+01 3.30276789e+00 8.56032890e-01
2.89235027e+00 8.44994269e+01 3.26615635e+00 8.56190442e-01
2.90257059e+00 8.54511350e+01 3.14776639e+00 8.56425599e-01
2.91279090e+00 8.45947039e+01 3.08115173e+00 8.55894651e-01
2.92301122e+00 8.38802979e+01 3.17184968e+00 8.55376959e-01
2.93323154e+00 8.53195676e+01 3.22575044e+00 8.54860564e-01
2.94345186e+00 8.51637286e+01 3.31640898e+00 8.53760660e-01
2.95367218e+00 8.32203765e+01 3.29546238e+00 8.52794713e-01
2.96389250e+00 8.23966028e+01 3.51507753e+00 8.52004917e-01
2.97411282e+00 8.44350826e+01 3.56533262e+00 8.51433313e-01
2.98433314e+00 8.59995586e+01 3.46306085e+00 8.51198098e-01
2.99455346e+00 8.62682418e+01 3.43205255e+00 8.50586120e-01
2.99966362e+00 8.70495221e+01 3.49362850e+00 8.50202698e-01


==> data/vscan_n128_f1.0_wb1from1.3.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 3.48800928e-13 9.18336667e-01
1.02203190e-02 5.30021471e+00 1.38641811e-01 9.17023638e-01
2.04406379e-02 5.29807341e+00 9.48074862e-02 9.15621585e-01
3.06609569e-02 5.29178265e+00 1.11090399e-01 9.15015770e-01
4.08812758e-02 5.28968034e+00 1.84400754e-01 9.14257466e-01
5.11015948e-02 5.29285516e+00 6.95046241e-02 9.13206179e-01
6.13219138e-02 5.28255976e+00 1.33405726e-01 9.11995062e-01
7.15422327e-02 5.30261832e+00 1.58984960e-01 9.11337614e-01
8.17625517e-02 5.37033771e+00 9.43550391e-02 9.10495608e-01
9.19828707e-02 5.43595908e+00 1.43039931e-01 9.09149630e-01
1.02203190e-01 5.50737611e+00 7.73732293e-02 9.08788389e-01
1.12423509e-01 5.58993037e+00 1.14204457e-01 9.08089194e-01
1.22643828e-01 5.68589351e+00 1.32230186e-01 9.07131269e-01
1.32864147e-01 5.78006387e+00 5.86280526e-02 9.05612734e-01
1.43084465e-01 5.88057399e+00 1.53042694e-01 9.05416566e-01
1.53304784e-01 5.98487418e+00 9.97309228e-02 9.04493939e-01
1.63525103e-01 6.09560954e+00 1.03263575e-01 9.03798068e-01
1.73745422e-01 6.21832400e+00 1.39207160e-01 9.02726305e-01
1.83965741e-01 6.34836587e+00 8.68269647e-02 9.02107690e-01
1.94186060e-01 6.47512492e+00 1.61383472e-01 9.01270795e-01
2.04406379e-01 6.60459644e+00 1.05808420e-01 9.00501445e-01
2.14626698e-01 6.74509969e+00 7.63927055e-02 9.00061293e-01
2.24847017e-01 6.89125979e+00 1.59071518e-01 8.99266922e-01
2.35067336e-01 7.04348573e+00 9.92085498e-02 8.98999946e-01
2.45287655e-01 7.19956188e+00 1.16393628e-01 8.97551023e-01
2.55507974e-01 7.35338271e+00 1.17954593e-01 8.97282626e-01
2.65728293e-01 7.50501981e+00 7.39198290e-02 8.96986409e-01
2.75948612e-01 7.67459364e+00 1.38646516e-01 8.96732116e-01
2.86168931e-01 7.85192383e+00 8.92949515e-02 8.95473425e-01
2.96389250e-01 8.01988470e+00 1.03748123e-01 8.95019582e-01
3.06609569e-01 8.18496162e+00 1.40794821e-01 8.94844699e-01
3.16829888e-01 8.36111378e+00 8.60118751e-02 8.93979665e-01
3.27050207e-01 8.53777388e+00 1.25182692e-01 8.93757971e-01
3.37270526e-01 8.71702097e+00 1.23679009e-01 8.93282977e-01
3.47490845e-01 8.90334367e+00 1.11348223e-01 8.92816517e-01
3.57711164e-01 9.08281830e+00 1.20221597e-01 8.91520303e-01
3.67931483e-01 9.25064882e+00 1.07711133e-01 8.91564100e-01
3.78151802e-01 9.42830834e+00 1.16522489e-01 8.91360602e-01
3.88372121e-01 9.62126850e+00 1.20354015e-01 8.90844979e-01
3.98592440e-01 9.80196700e+00 9.09459700e-02 8.89681227e-01
4.08812758e-01 9.97278043e+00 1.22216124e-01 8.89284844e-01
4.19033077e-01 1.01544476e+01 1.18963143e-01 8.88949165e-01
4.29253396e-01 1.03863861e+01 8.97851094e-02 8.88457938e-01
4.39473715e-01 1.06474441e+01 1.06005962e-01 8.87981543e-01
4.49694034e-01 1.09249774e+01 1.23650920e-01 8.87199080e-01
4.59914353e-01 1.11935166e+01 1.48806725e-01 8.86682585e-01
4.70134672e-01 1.16793801e+01 1.20985696e-01 8.85831002e-01
4.80354991e-01 1.22715457e+01 9.02752499e-02 8.85696000e-01
4.90575310e-01 1.28899150e+01 1.23958770e-01 8.85088467e-01
5.00795629e-01 1.35526052e+01 1.74904947e-01 8.84764845e-01
5.11015948e-01 1.42218349e+01 1.41966219e-01 8.83636286e-01
5.21236267e-01 1.48996185e+01 1.74897271e-01 8.83074268e-01
5.31456586e-01 1.56033329e+01 9.94445648e-02 8.82876263e-01
5.41676905e-01 1.63479191e+01 1.17925002e-01 8.82639360e-01
5.51897224e-01 1.70903609e+01 1.30970113e-01 8.81543421e-01
5.62117543e-01 1.78576223e+01 1.18183562e-01 8.80825285e-01
5.72337862e-01 1.86354509e+01 1.56176512e-01 8.80961815e-01
5.82558181e-01 1.94145391e+01 2.12853938e-01 8.80123044e-01
5.92778500e-01 2.02037598e+01 1.58045100e-01 8.79637267e-01
6.02998819e-01 2.10200681e+01 1.90703884e-01 8.79124568e-01
6.13219138e-01 2.18333603e+01 1.54121916e-01 8.79187730e-01
6.23439457e-01 2.26224349e+01 2.71683841e-01 8.78025187e-01
6.33659776e-01 2.34152578e+01 2.24176829e-01 8.77910657e-01
6.43880095e-01 2.41998068e+01 2.09158587e-01 8.77891698e-01
6.54100414e-01 2.49774026e+01 2.33833484e-01 8.77300547e-01
6.64320733e-01 2.59508757e+01 2.37974410e-01 8.76703905e-01
6.74541052e-01 2.70600057e+01 3.22408817e-01 8.76613265e-01
6.84761370e-01 2.81881502e+01 3.58876060e-01 8.76957358e-01
6.94981689e-01 2.93756095e+01 2.71650126e-01 8.75986689e-01
7.05202008e-01 3.05982985e+01 3.24246272e-01 8.75976200e-01
7.15422327e-01 3.17937936e+01 3.30977584e-01 8.75690656e-01
7.25642646e-01 3.30439283e+01 3.35352859e-01 8.74936162e-01
7.35862965e-01 3.42506306e+01 3.71761192e-01 8.74122265e-01
7.46083284e-01 3.55233316e+01 3.96551763e-01 8.72950533e-01
7.56303603e-01 3.67312151e+01 3.75118572e-01 8.73219686e-01
7.66523922e-01 3.79822771e+01 4.42740424e-01 8.72916409e-01
7.76744241e-01 3.92951660e+01 3.99244399e-01 8.71747469e-01
7.86964560e-01 4.05408659e+01 4.81147078e-01 8.70519204e-01
7.97184879e-01 4.18109146e+01 3.99287044e-01 8.70556271e-01
8.07405198e-01 4.30329054e+01 4.30677757e-01 8.70460021e-01
8.17625517e-01 4.43130375e+01 4.35793669e-01 8.69413264e-01
8.27845836e-01 4.54865093e+01 4.81747032e-01 8.68923241e-01
8.38066155e-01 4.65958829e+01 5.06993795e-01 8.68298497e-01
8.48286474e-01 4.76608118e+01 5.34024581e-01 8.67662343e-01
8.58506793e-01 4.87257368e+01 5.70653875e-01 8.66920041e-01
8.68727112e-01 4.97379416e+01 6.53907913e-01 8.67196647e-01
8.78947431e-01 5.07526558e+01 6.23430794e-01 8.66562638e-01
8.89167750e-01 5.16957333e+01 6.87112922e-01 8.65417095e-01
8.99388069e-01 5.25505237e+01 7.29433393e-01 8.64642651e-01
9.09608388e-01 5.33479410e+01 7.73917317e-01 8.65051306e-01
9.19828707e-01 5.41448033e+01 7.67215182e-01 8.64579617e-01
9.30049026e-01 5.48420673e+01 8.37631132e-01 8.63776908e-01
9.40269345e-01 5.54222945e+01 8.79443472e-01 8.63088616e-01
9.50489663e-01 5.58300421e+01 8.49116584e-01 8.62718453e-01
9.60709982e-01 5.61649847e+01 9.01364881e-01 8.62448788e-01
9.70930301e-01 5.66556022e+01 9.48726138e-01 8.62098029e-01
9.81150620e-01 5.70223746e+01 9.65136356e-01 8.61813336e-01
9.91370939e-01 5.72123878e+01 9.40459504e-01 8.61079340e-01
1.00159126e+00 5.72818177e+01 9.99115070e-01 8.60203279e-01
1.01181158e+00 5.74599766e+01 1.00111676e+00 8.59443627e-01
1.02203190e+00 5.74693725e+01 1.01057548e+00 8.59866233e-01
1.03225222e+00 5.73300622e+01 9.99877541e-01 8.59286115e-01
1.04247253e+00 5.72231817e+01 1.05654559e+00 8.58235391e-01
1.05269285e+00 5.71171100e+01 9.98417311e-01 8.57016386e-01
1.06291317e+00 5.68251646e+01 1.02074342e+00 8.57026747e-01
1.07313349e+00 5.65896726e+01 1.02261599e+00 8.56560090e-01
1.08335381e+00 5.74479320e+01 1.03190578e+00 8.55984475e-01
1.09357413e+00 5.88069814e+01 1.00521783e+00 8.55417296e-01
1.10379445e+00 5.99695555e+01 1.00230664e+00 8.54545605e-01
1.11401477e+00 6.09772371e+01 1.02880529e+00 8.53768523e-01
1.12423509e+00 6.18901926e+01 9.65852942e-01 8.53012587e-01
1.13445540e+00 6.32765119e+01 1.02880463e+00 8.52924632e-01
1.14467572e+00 6.53178530e+01 9.88380769e-01 8.52063496e-01
1.15489604e+00 6.70249016e+01 1.04085571e+00 8.51720739e-01
1.16511636e+00 6.83793666e+01 1.01918901e+00 8.50790700e-01
1.17533668e+00 6.95392691e+01 1.08615397e+00 8.50765582e-01
1.18555700e+00 7.16213125e+01 1.18898680e+00 8.50415206e-01
1.19577732e+00 7.34660264e+01 1.21011346e+00 8.49609468e-01
1.20599764e+00 7.59047324e+01 1.11270083e+00 8.48939452e-01
1.21621796e+00 7.86898623e+01 1.14670396e+00 8.48559781e-01
1.22643828e+00 8.12526461e+01 1.26428222e+00 8.48259295e-01
1.23665859e+00 8.36103090e+01 1.24467352e+00 8.47259973e-01
1.24687891e+00 8.57965483e+01 1.28546541e+00 8.47149501e-01
1.25709923e+00 8.77222788e+01 1.26931884e+00 8.46346580e-01
1.26731955e+00 8.93568166e+01 1.23333482e+00 8.45790210e-01
1.27753987e+00 9.07691807e+01 1.25065844e+00 8.45262955e-01
1.28776019e+00 9.19879549e+01 1.36030954e+00 8.45201110e-01
1.29798051e+00 9.30416172e+01 1.39071060e+00 8.44880224e-01
1.30820083e+00 9.38591464e+01 1.39471547e+00 8.44461594e-01
1.31842115e+00 9.44167551e+01 1.42402113e+00 8.44487150e-01
1.32864147e+00 9.47315498e+01 1.53674587e+00 8.44365625e-01
1.33886178e+00 9.49449604e+01 1.54293763e+00 8.44346107e-01
1.34908210e+00 9.50130959e+01 1.57959344e+00 8.44138440e-01
1.35930242e+00 9.48813989e+01 1.62812324e+00 8.44624204e-01
1.36952274e+00 9.45730595e+01 1.69959646e+00 8.44898966e-01
1.37974306e+00 9.41302245e+01 1.74375448e+00 8.44979725e-01
1.38996338e+00 9.35353515e+01 1.80464093e+00 8.45204506e-01
1.40018370e+00 9.28584741e+01 1.71528436e+00 8.45806952e-01
1.41040402e+00 9.21313426e+01 1.86835581e+00 8.46422190e-01
1.42062434e+00 9.12912387e+01 2.18081565e+00 8.47075846e-01
1.43084465e+00 9.05560876e+01 2.48192108e+00 8.48140350e-01
1.44106497e+00 8.97415743e+01 2.62337220e+00 8.49240791e-01
1.45128529e+00 8.88879840e+01 2.87769330e+00 8.49750718e-01
1.46150561e+00 8.77234004e+01 3.24358962e+00 8.49963186e-01
1.47172593e+00 8.63707339e+01 3.54609191e+00 8.50830149e-01
1.48194625e+00 8.57195580e+01 3.86918794e+00 8.51649031e-01
1.49216657e+00 8.50168713e+01 4.23363137e+00 8.52280190e-01
1.50238689e+00 8.38539096e+01 4.59146463e+00 8.53409970e-01
1.51260721e+00 8.25469529e+01 4.96178967e+00 8.55106618e-01
1.52282753e+00 8.23268732e+01 5.52295912e+00 8.56113686e-01
1.53304784e+00 8.39266426e+01 6.07376135e+00 8.55132344e-01
1.54326816e+00 8.54219373e+01 6.55212705e+00 8.54862000e-01
1.55348848e+00 8.68786773e+01 7.04256458e+00 8.55198512e-01
1.56370880e+00 8.83414902e+01 7.58713310e+00 8.54948993e-01
1.57392912e+00 8.97914333e+01 8.09160857e+00 8.54498279e-01
1.58414944e+00 9.12023168e+01 8.72485396e+00 8.54258208e-01
1.59436976e+00 9.25478053e+01 9.34281001e+00 8.53970170e-01
1.60459008e+00 9.38494317e+01 9.85703824e+00 8.53910105e-01
1.61481040e+00 9.50654436e+01 1.03546739e+01 8.54417892e-01
1.62503071e+00 9.61759689e+01 1.08856386e+01 8.54044443e-01
1.63525103e+00 9.72783170e+01 1.13575311e+01 8.53327680e-01
1.64547135e+00 9.83555588e+01 1.18628904e+01 8.53241956e-01
1.65569167e+00 9.92978777e+01 1.23409175e+01 8.53430064e-01
1.66591199e+00 1.00151526e+02 1.27906390e+01 8.53306409e-01
1.67613231e+00 1.00844304e+02 1.34122583e+01 8.53256403e-01
1.68635263e+00 1.01578563e+02 1.40053423e+01 8.53320060e-01
1.69657295e+00 1.02260754e+02 1.45029915e+01 8.53159557e-01
1.70679327e+00 1.02712319e+02 1.48385955e+01 8.53263674e-01
1.71701359e+00 1.02884726e+02 1.52509409e+01 8.53557494e-01
1.72723390e+00 1.03374906e+02 1.55982585e+01 8.53747157e-01
1.73745422e+00 1.03716888e+02 1.57283049e+01 8.53875660e-01
1.74767454e+00 1.04246492e+02 1.55967805e+01 8.54130346e-01
1.75789486e+00 1.04415044e+02 1.56549906e+01 8.54424094e-01
1.76811518e+00 1.04459280e+02 1.56028474e+01 8.54796920e-01
1.77833550e+00 1.04662595e+02 1.54047027e+01 8.55289469e-01
1.78855582e+00 1.04099564e+02 1.52795399e+01 8.55661003e-01
1.79877614e+00 1.03926831e+02 1.49435214e+01 8.56117454e-01
1.80899646e+00 1.03472178e+02 1.42507538e+01 8.56656585e-01
1.81921678e+00 1.03123105e+02 1.32863603e+01 8.56984861e-01
1.82943709e+00 1.02642642e+02 1.31336795e+01 8.57166676e-01
1.83965741e+00 1.01982462e+02 1.30632829e+01 8.57686026e-01
1.84987773e+00 1.01107030e+02 1.28632999e+01 8.58388662e-01
1.86009805e+00 1.01718693e+02 1.25041481e+01 8.58739448e-01
1.87031837e+00 1.00021498e+02 1.20917435e+01 8.59194782e-01
1.88053869e+00 1.02063161e+02 1.17213534e+01 8.59900521e-01
1.89075901e+00 1.04153796e+02 1.12742187e+01 8.60232655e-01
1.90097933e+00 1.06137814e+02 1.07176200e+01 8.60576451e-01
1.91119965e+00 1.06658339e+02 1.00774000e+01 8.61295459e-01
1.92141996e+00 1.05786208e+02 9.38200960e+00 8.60876586e-01
1.93164028e+00 1.07049617e+02 8.42787172e+00 8.59461651e-01
1.94186060e+00 1.04076258e+02 8.70418282e+00 8.58758799e-01
1.95208092e+00 1.05078447e+02 9.17007856e+00 8.59182031e-01
1.96230124e+00 1.03121357e+02 8.51847776e+00 8.59196854e-01
1.97252156e+00 1.08090111e+02 7.11447148e+00 8.58978299e-01
1.98274188e+00 1.02408113e+02 7.18671577e+00 8.59179640e-01
1.99296220e+00 1.07525543e+02 6.86550565e+00 8.59702829e-01
2.00318252e+00 1.00830289e+02 5.91593150e+00 8.59877504e-01
2.01340284e+00 1.06400370e+02 6.17922010e+00 8.60657388e-01
2.02362315e+00 1.00222736e+02 6.18824433e+00 8.61856011e-01
2.03384347e+00 1.03513416e+02 5.76271284e+00 8.62726597e-01
2.04406379e+00 1.00842033e+02 5.60177383e+00 8.62693762e-01
2.05428411e+00 1.03028473e+02 5.63850783e+00 8.63143810e-01
2.06450443e+00 1.02420179e+02 5.33661754e+00 8.60341235e-01
2.07472475e+00 1.04870783e+02 4.83513852e+00 8.57376926e-01
2.08494507e+00 1.07279354e+02 4.24421266e+00 8.56220581e-01
2.09516539e+00 1.09605903e+02 3.79592817e+00 8.52397624e-01
2.10538571e+00 1.11769505e+02 3.47391846e+00 8.49706108e-01
2.11560603e+00 1.13677234e+02 3.23006433e+00 8.50411274e-01
2.12582634e+00 1.15262805e+02 3.03915151e+00 8.47262544e-01
2.13604666e+00 1.16474312e+02 2.89786231e+00 8.45544720e-01
2.14626698e+00 1.18193447e+02 2.91916764e+00 8.45444548e-01
2.15648730e+00 1.20492411e+02 2.95752722e+00 8.42535161e-01
2.16670762e+00 1.22726597e+02 2.91703778e+00 8.43405741e-01
2.17692794e+00 1.24548996e+02 2.90665925e+00 8.42525725e-01
2.18714826e+00 1.25922217e+02 2.85954484e+00 8.45766582e-01
2.19736858e+00 1.27140560e+02 2.95098890e+00 8.43217132e-01
2.20758890e+00 1.28185618e+02 3.07850153e+00 8.46021256e-01
2.21780921e+00 1.28923476e+02 3.16401031e+00 8.44492474e-01
2.22802953e+00 1.29730653e+02 3.10858697e+00 8.45803216e-01
2.23824985e+00 1.30348986e+02 3.47451078e+00 8.44831609e-01
2.24847017e+00 1.30671305e+02 3.62623414e+00 8.43139128e-01
2.25869049e+00 1.30693196e+02 3.77116252e+00 8.41947124e-01
2.26891081e+00 1.30429155e+02 3.68949223e+00 8.41356402e-01
2.27913113e+00 1.29889987e+02 3.65013141e+00 8.40980462e-01
2.28935145e+00 1.29080792e+02 3.85236684e+00 8.40664863e-01
2.29957177e+00 1.28418248e+02 3.99954500e+00 8.40288963e-01
2.30979209e+00 1.28575271e+02 3.91902691e+00 8.40240765e-01
2.32001240e+00 1.27851097e+02 4.05406545e+00 8.40538384e-01
2.33023272e+00 1.26117778e+02 3.80246723e+00 8.40148983e-01
2.34045304e+00 1.28740684e+02 3.94793220e+00 8.39112914e-01
2.35067336e+00 1.29730703e+02 3.71993613e+00 8.38224647e-01
2.36089368e+00 1.28991248e+02 3.76021914e+00 8.37778981e-01
2.37111400e+00 1.26493124e+02 3.67805550e+00 8.37885336e-01
2.38133432e+00 1.25380735e+02 3.61018991e+00 8.38413082e-01
2.39155464e+00 1.26352230e+02 3.82897422e+00 8.38538804e-01
2.40177496e+00 1.26162911e+02 3.72418698e+00 8.38933109e-01
2.41199528e+00 1.29066928e+02 3.71294363e+00 8.39934871e-01
2.42221559e+00 1.31633261e+02 3.84885394e+00 8.41235353e-01
2.43243591e+00 1.32837041e+02 3.70778957e+00 8.41102492e-01
2.44265623e+00 1.32345454e+02 3.88704037e+00 8.40005179e-01
2.45287655e+00 1.30030626e+02 3.86054255e+00 8.39368980e-01
2.46309687e+00 1.25991039e+02 3.77334265e+00 8.39588642e-01
2.47331719e+00 1.20352415e+02 3.85106854e+00 8.40451389e-01
2.48353751e+00 1.14859601e+02 3.66588923e+00 8.42032044e-01
2.49375783e+00 1.10895217e+02 3.88302960e+00 8.44295852e-01
2.49989002e+00 1.08434444e+02 3.78206081e+00 8.45957951e-01


==> data/vscan_n128_f1.0_wb1until1.0.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 3.48800928e-13 9.18336667e-01
1.02203190e-02 5.30014682e+00 1.36960754e-01 9.17017544e-01
2.04406379e-02 5.29809427e+00 9.11263095e-02 9.15641624e-01
3.06609569e-02 5.29186726e+00 1.03750393e-01 9.15010964e-01
4.08812758e-02 5.28979189e+00 1.70797709e-01 9.14259700e-01
5.11015948e-02 5.29250694e+00 5.93055806e-02 9.13200648e-01
6.13219138e-02 5.28255445e+00 1.20149900e-01 9.12041375e-01
7.15422327e-02 5.30281652e+00 1.38031246e-01 9.11337040e-01
8.17625517e-02 5.36979792e+00 7.62679304e-02 9.10470105e-01
9.19828707e-02 5.43598229e+00 1.27492580e-01 9.09227392e-01
1.02203190e-01 5.50767831e+00 6.00255510e-02 9.08760155e-01
1.12423509e-01 5.59040421e+00 9.57089944e-02 9.08107653e-01
1.22643828e-01 5.68516600e+00 1.13099938e-01 9.07073048e-01
1.32864147e-01 5.78023006e+00 4.00983044e-02 9.05795893e-01
1.43084465e-01 5.88028159e+00 1.22484122e-01 9.05328716e-01
1.53304784e-01 5.98505122e+00 8.04852773e-02 9.04583677e-01
1.63525103e-01 6.09608047e+00 6.97703963e-02 9.03740808e-01
1.73745422e-01 6.21856928e+00 1.15192824e-01 9.02821855e-01
1.83965741e-01 6.34737031e+00 6.00327042e-02 9.02085816e-01
1.94186060e-01 6.47486611e+00 1.17026739e-01 9.01303408e-01
2.04406379e-01 6.60543049e+00 8.72539181e-02 9.00582627e-01
2.14626698e-01 6.74506476e+00 5.12379555e-02 8.99996896e-01
2.24847017e-01 6.89151040e+00 1.12605318e-01 8.99391746e-01
2.35067336e-01 7.04333709e+00 6.47183479e-02 8.98803179e-01
2.45287655e-01 7.19879715e+00 7.64890597e-02 8.97786982e-01
2.55507974e-01 7.35247392e+00 8.53258592e-02 8.97253415e-01
2.65728293e-01 7.50723851e+00 3.97535813e-02 8.97044332e-01
2.75948612e-01 7.67519836e+00 9.31752267e-02 8.96541313e-01
2.86168931e-01 7.84996495e+00 6.57510173e-02 8.95626380e-01
2.96389250e-01 8.01898657e+00 6.46479309e-02 8.95093854e-01
3.06609569e-01 8.18656689e+00 9.80082751e-02 8.94720465e-01
3.16829888e-01 8.36079776e+00 5.78676613e-02 8.94106450e-01
3.27050207e-01 8.53798058e+00 8.67073620e-02 8.93708020e-01
3.37270526e-01 8.71802021e+00 7.51778506e-02 8.93337546e-01
3.47490845e-01 8.90194538e+00 4.88411920e-02 8.92628237e-01
3.57711164e-01 9.08056748e+00 8.28637622e-02 8.91815263e-01
3.67931483e-01 9.25258944e+00 6.42334457e-02 8.91511706e-01
3.78151802e-01 9.43143316e+00 5.73703896e-02 8.91321263e-01
3.88372121e-01 9.61882532e+00 6.84713736e-02 8.90721249e-01
3.98592440e-01 9.80020399e+00 4.54307283e-02 8.89863948e-01
4.08812758e-01 9.97294428e+00 8.37214856e-02 8.89318648e-01
4.19033077e-01 1.01551715e+01 7.28699242e-02 8.88914467e-01
4.29253396e-01 1.03866983e+01 5.39245698e-02 8.88463853e-01
4.39473715e-01 1.06496911e+01 7.08045437e-02 8.87920368e-01
4.49694034e-01 1.09224012e+01 5.71458503e-02 8.87267261e-01
4.59914353e-01 1.11907615e+01 7.63329061e-02 8.86601850e-01
4.70134672e-01 1.16771578e+01 8.02329259e-02 8.86004578e-01
4.80354991e-01 1.22729724e+01 7.32693019e-02 8.85574306e-01
4.90575310e-01 1.28955257e+01 7.05720285e-02 8.85178618e-01
5.00795629e-01 1.35493861e+01 9.44830789e-02 8.84575839e-01
5.11015948e-01 1.42196140e+01 9.30310328e-02 8.83778673e-01
5.21236267e-01 1.49021291e+01 1.32699315e-01 8.83160658e-01
5.31456586e-01 1.56099915e+01 6.83774485e-02 8.82891562e-01
5.41676905e-01 1.63443277e+01 9.65206843e-02 8.82436726e-01
5.51897224e-01 1.70938533e+01 8.62662924e-02 8.81625230e-01
5.62117543e-01 1.78582520e+01 1.09442209e-01 8.81032375e-01
5.72337862e-01 1.86346320e+01 1.43168913e-01 8.80708170e-01
5.82558181e-01 1.94170539e+01 1.60038626e-01 8.80240717e-01
5.92778500e-01 2.02113993e+01 1.25473947e-01 8.79617408e-01
6.02998819e-01 2.10203778e+01 1.58479021e-01 8.79241170e-01
6.13219138e-01 2.18287814e+01 1.61549697e-01 8.78842336e-01
6.23439457e-01 2.26262880e+01 2.22713220e-01 8.78307974e-01
6.33659776e-01 2.34175292e+01 2.25542246e-01 8.77917824e-01
6.43880095e-01 2.42031084e+01 1.98758701e-01 8.77690841e-01
6.54100414e-01 2.49787209e+01 2.13425479e-01 8.77286129e-01
6.64320733e-01 2.59566814e+01 2.23483200e-01 8.76829697e-01
6.74541052e-01 2.70558243e+01 2.91938820e-01 8.76678383e-01
6.84761370e-01 2.81971359e+01 3.11350209e-01 8.76560655e-01
6.94981689e-01 2.93939139e+01 2.72402149e-01 8.76286179e-01
7.05202008e-01 3.06035049e+01 2.84369684e-01 8.75970600e-01
7.15422327e-01 3.17958546e+01 3.01201516e-01 8.75578079e-01
7.25642646e-01 3.30510430e+01 3.35041648e-01 8.74920154e-01
7.35862965e-01 3.42633190e+01 3.58911275e-01 8.74041343e-01
7.46083284e-01 3.55339321e+01 3.59506943e-01 8.73353882e-01
7.56303603e-01 3.67538316e+01 3.47468052e-01 8.73039193e-01
7.66523922e-01 3.79876039e+01 3.65293184e-01 8.72635698e-01
7.76744241e-01 3.92888017e+01 3.81015348e-01 8.71723982e-01
7.86964560e-01 4.05498073e+01 4.03195265e-01 8.70901656e-01
7.97184879e-01 4.18305111e+01 3.86043942e-01 8.70529050e-01
8.07405198e-01 4.30445854e+01 3.91425611e-01 8.70155856e-01
8.17625517e-01 4.43085393e+01 4.24550249e-01 8.69593429e-01
8.27845836e-01 4.54946030e+01 4.61318443e-01 8.68886364e-01
8.38066155e-01 4.65883457e+01 4.90968002e-01 8.68252635e-01
8.48286474e-01 4.76595709e+01 5.22865898e-01 8.67644744e-01
8.58506793e-01 4.87340341e+01 5.64400724e-01 8.67252597e-01
8.68727112e-01 4.97334822e+01 6.03885983e-01 8.66911604e-01
8.78947431e-01 5.07208607e+01 6.31873018e-01 8.66327316e-01
8.89167750e-01 5.16812377e+01 6.66107213e-01 8.65546939e-01
8.99388069e-01 5.25437639e+01 7.07106520e-01 8.65012356e-01
9.09608388e-01 5.33165104e+01 7.37761367e-01 8.64803519e-01
9.19828707e-01 5.41128723e+01 7.63099343e-01 8.64442054e-01
9.30049026e-01 5.48023398e+01 7.98574578e-01 8.63790570e-01
9.40269345e-01 5.53605424e+01 8.25314304e-01 8.63184345e-01
9.50489663e-01 5.57659515e+01 8.44226821e-01 8.62738793e-01
9.60709982e-01 5.61331416e+01 8.73213559e-01 8.62429171e-01
9.70930301e-01 5.65951659e+01 8.99478531e-01 8.62174020e-01
9.81150620e-01 5.69374648e+01 9.17190717e-01 8.61665125e-01
9.91370939e-01 5.71273958e+01 9.31630824e-01 8.60990667e-01
1.00159126e+00 5.72338066e+01 9.72299854e-01 8.60266230e-01
1.01181158e+00 5.73907898e+01 9.98619100e-01 8.59820490e-01
1.02203190e+00 5.74040439e+01 1.02464570e+00 8.59593666e-01
1.03225222e+00 5.72655276e+01 1.01850666e+00 8.59049706e-01
1.04247253e+00 5.71648751e+01 1.02523553e+00 8.58173647e-01
1.05269285e+00 5.70589007e+01 1.01777616e+00 8.57348013e-01
1.06291317e+00 5.67944828e+01 1.01600753e+00 8.56823943e-01
1.07313349e+00 5.65568971e+01 1.02057316e+00 8.56464890e-01
1.08335381e+00 5.74265614e+01 1.01642803e+00 8.55991031e-01
1.09357413e+00 5.87990968e+01 1.00961609e+00 8.55220069e-01
1.10379445e+00 5.99686296e+01 9.91830405e-01 8.54484613e-01
1.11401477e+00 6.09763022e+01 9.94231780e-01 8.53711977e-01
1.12423509e+00 6.19085288e+01 9.79969004e-01 8.53104696e-01
1.13445540e+00 6.32707414e+01 9.79890124e-01 8.52546244e-01
1.14467572e+00 6.52742619e+01 1.00083941e+00 8.51985849e-01
1.15489604e+00 6.69938919e+01 1.01754259e+00 8.51534567e-01
1.16511636e+00 6.83803480e+01 1.04656416e+00 8.50982522e-01
1.17533668e+00 6.95334857e+01 1.09665710e+00 8.50505975e-01
1.18555700e+00 7.15880290e+01 1.14636754e+00 8.50187416e-01
1.19577732e+00 7.34297786e+01 1.16013921e+00 8.49556677e-01
1.20599764e+00 7.58034211e+01 1.14826788e+00 8.48885477e-01
1.21621796e+00 7.85946822e+01 1.17255319e+00 8.48490765e-01
1.22643828e+00 8.11669882e+01 1.21873101e+00 8.47993982e-01
1.23665859e+00 8.35317256e+01 1.24663890e+00 8.47415909e-01
1.24687891e+00 8.56841463e+01 1.26447745e+00 8.46803476e-01
1.25709923e+00 8.75960961e+01 1.24799175e+00 8.46204442e-01
1.26731955e+00 8.92545789e+01 1.22939679e+00 8.45704177e-01
1.27753987e+00 9.06824050e+01 1.25708385e+00 8.45301372e-01
1.28776019e+00 9.19070957e+01 1.32903436e+00 8.44974413e-01
1.29798051e+00 9.29358962e+01 1.37347230e+00 8.44732684e-01
1.30820083e+00 9.37492627e+01 1.45229584e+00 8.44527069e-01
1.31842115e+00 9.43338812e+01 1.48459743e+00 8.44342773e-01
1.32864147e+00 9.47181291e+01 1.57533649e+00 8.44259848e-01
1.33886178e+00 9.49443754e+01 1.60149207e+00 8.44204664e-01
1.34908210e+00 9.50179613e+01 1.65227157e+00 8.44265337e-01
1.35930242e+00 9.49214533e+01 1.68876314e+00 8.44478113e-01
1.36952274e+00 9.46598745e+01 1.74818884e+00 8.44683301e-01
1.37974306e+00 9.42490734e+01 1.80226620e+00 8.44880014e-01
1.38996338e+00 9.37122683e+01 1.83866479e+00 8.45172946e-01
1.40018370e+00 9.30766812e+01 1.80214431e+00 8.45654343e-01
1.41040402e+00 9.23470605e+01 1.89443118e+00 8.46258749e-01
1.42062434e+00 9.14940345e+01 2.07636587e+00 8.47010145e-01
1.43084465e+00 9.07655293e+01 2.37453990e+00 8.47963543e-01
1.44106497e+00 9.00059392e+01 2.65570366e+00 8.49034051e-01
1.45128529e+00 8.91439619e+01 2.97496515e+00 8.49734945e-01
1.46150561e+00 8.79951713e+01 3.35361721e+00 8.50027057e-01
1.47172593e+00 8.66900846e+01 3.76784830e+00 8.50637379e-01
1.48194625e+00 8.59651255e+01 4.22485239e+00 8.51374602e-01
1.49216657e+00 8.52888432e+01 4.70339590e+00 8.52208582e-01
1.50238689e+00 8.41292993e+01 5.17938836e+00 8.53427311e-01
1.51260721e+00 8.28480670e+01 5.68640618e+00 8.54916923e-01
1.52282753e+00 8.22171315e+01 6.25219449e+00 8.55967994e-01
1.53304784e+00 8.37915478e+01 6.94549004e+00 8.55343231e-01
1.54326816e+00 8.52911722e+01 7.72166559e+00 8.55050266e-01
1.55348848e+00 8.67464480e+01 8.53880809e+00 8.55045736e-01
1.56370880e+00 8.81662155e+01 9.41157884e+00 8.54857714e-01
1.57392912e+00 8.95299672e+01 1.03221132e+01 8.54539770e-01
1.58414944e+00 9.09555523e+01 1.12641836e+01 8.54266112e-01
1.59436976e+00 9.23096095e+01 1.23124052e+01 8.54064860e-01
1.60459008e+00 9.36038397e+01 1.34094445e+01 8.54065573e-01
1.61481040e+00 9.48232549e+01 1.45363149e+01 8.54255659e-01
1.62503071e+00 9.59415503e+01 1.57078482e+01 8.53935793e-01
1.63525103e+00 9.69813865e+01 1.68609001e+01 8.53488507e-01
1.64547135e+00 9.80837765e+01 1.79673605e+01 8.53315019e-01
1.65569167e+00 9.90686809e+01 1.91563036e+01 8.53361713e-01
1.66591199e+00 9.99367996e+01 2.04252124e+01 8.53315030e-01
1.67613231e+00 1.00635364e+02 2.16260300e+01 8.53289909e-01
1.68635263e+00 1.01315788e+02 2.30679464e+01 8.53249121e-01
1.69657295e+00 1.02063541e+02 2.48964075e+01 8.53232754e-01
1.70679327e+00 1.15641993e+02 2.69042975e+01 8.53337620e-01
1.71701359e+00 1.31899905e+02 2.90638340e+01 8.53523431e-01
1.72723390e+00 1.47260744e+02 3.13612246e+01 8.53718208e-01
1.73745422e+00 1.55428619e+02 3.35790841e+01 8.39519882e-01
1.74767454e+00 1.79374205e+02 3.56661194e+01 8.16932513e-01
1.75789486e+00 1.96341530e+02 3.59873563e+01 7.66760697e-01
1.76811518e+00 1.98714677e+02 3.14181329e+01 7.20402253e-01
1.77833550e+00 1.77946163e+02 2.78688210e+01 6.86191840e-01
1.78855582e+00 1.93755514e+02 3.18651752e+01 6.89304055e-01
1.79877614e+00 2.09394399e+02 3.45741638e+01 6.60979711e-01
1.80899646e+00 2.59607278e+02 2.92781593e+01 6.12259745e-01
1.81921678e+00 3.06929755e+02 4.01151320e+01 5.40721314e-01
1.82943709e+00 3.49489088e+02 6.74829150e+01 3.03415566e-01
1.83965741e+00 5.06752787e+02 7.19251047e+01 2.11799452e-01
1.84987773e+00 1.42047155e+03 4.49870550e+02 -1.67395888e+00


==> data/vscan_n128_f1.5_wb1.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 2.33382617e-13 8.78468102e-01
1.02203190e-02 5.30288071e+00 2.26081522e-01 8.76799682e-01
2.04406379e-02 5.30241493e+00 1.89232806e-01 8.74443316e-01
3.06609569e-02 5.29718666e+00 1.37531953e-01 8.72865514e-01
4.08812758e-02 5.28912837e+00 1.14271305e-01 8.72029007e-01
5.11015948e-02 5.27943952e+00 1.37132247e-01 8.71062155e-01
6.13219137e-02 5.28050843e+00 2.57518310e-01 8.70185079e-01
7.15422327e-02 5.31044366e+00 1.55662481e-01 8.69065304e-01
8.17625516e-02 5.37082013e+00 7.91283959e-02 8.67082325e-01
9.19828706e-02 5.43846149e+00 1.79891470e-01 8.65629940e-01
1.02203190e-01 5.51693211e+00 1.90711954e-01 8.64911275e-01
1.12423508e-01 5.60538154e+00 1.45460619e-01 8.63833777e-01
1.22643827e-01 5.70171829e+00 1.11181590e-01 8.62800937e-01
1.32864146e-01 5.79426196e+00 1.69570867e-01 8.61229693e-01
1.43084465e-01 5.88554972e+00 1.85446773e-01 8.59809867e-01
1.53304784e-01 5.98589991e+00 9.77554309e-02 8.59523023e-01
1.63525103e-01 6.09829450e+00 1.36603454e-01 8.59070046e-01
1.73745422e-01 6.22517018e+00 1.37845005e-01 8.57811112e-01
1.83965741e-01 6.35856365e+00 1.64448896e-01 8.56334763e-01
1.94186060e-01 6.48979996e+00 1.13263223e-01 8.54353056e-01
2.04406379e-01 6.62283930e+00 8.48151771e-02 8.53289221e-01
2.14626698e-01 6.75954093e+00 1.78367579e-01 8.52908858e-01
2.24847017e-01 6.89942138e+00 1.26143827e-01 8.52046671e-01
2.35067336e-01 7.04386789e+00 1.24982202e-01 8.51505425e-01
2.45287655e-01 7.19448725e+00 1.07774338e-01 8.50592890e-01
2.55507974e-01 7.35609418e+00 1.27031126e-01 8.49362634e-01
2.65728293e-01 7.52762493e+00 1.82192071e-01 8.48616711e-01
2.75948612e-01 7.69870533e+00 7.98187602e-02 8.47584386e-01
2.86168931e-01 7.86360823e+00 1.03527100e-01 8.46661084e-01
2.96389250e-01 8.02548708e+00 1.91359118e-01 8.46222910e-01
3.06609569e-01 8.19057473e+00 1.36362339e-01 8.45238777e-01
3.16829888e-01 8.36341042e+00 9.46761108e-02 8.44530481e-01
3.27050206e-01 8.54273819e+00 9.13644950e-02 8.44142753e-01
3.37270525e-01 8.72489548e+00 1.70407239e-01 8.43517909e-01
3.47490844e-01 8.90916166e+00 1.33165884e-01 8.42990506e-01
3.57711163e-01 9.09482321e+00 6.19136217e-02 8.41870680e-01
3.67931482e-01 9.27750076e+00 1.15366714e-01 8.40306094e-01
3.78151801e-01 9.45180540e+00 1.26192446e-01 8.39427595e-01
3.88372120e-01 9.61812216e+00 1.33230945e-01 8.39176067e-01
3.98592439e-01 9.78578403e+00 6.58748292e-02 8.39222883e-01
4.08812758e-01 9.96561574e+00 9.79000110e-02 8.38799997e-01
4.19033077e-01 1.01650618e+01 1.44149709e-01 8.37506431e-01
4.29253396e-01 1.04097684e+01 9.56947415e-02 8.36158986e-01
4.39473715e-01 1.06716120e+01 7.03667218e-02 8.35255358e-01
4.49694034e-01 1.09280439e+01 1.09187754e-01 8.34639660e-01
4.59914353e-01 1.11850740e+01 1.43729231e-01 8.34112791e-01
4.70134672e-01 1.16751628e+01 1.49787617e-01 8.33339046e-01
4.80354991e-01 1.22696457e+01 5.38292627e-02 8.32420219e-01
4.90575310e-01 1.28974571e+01 1.31534420e-01 8.31816939e-01
5.00795629e-01 1.35557458e+01 1.45629819e-01 8.31116065e-01
5.11015948e-01 1.42305596e+01 9.21274270e-02 8.30341884e-01
5.21236267e-01 1.49195661e+01 8.37381969e-02 8.29398917e-01
5.31456586e-01 1.56267602e+01 1.27761914e-01 8.28253191e-01
5.41676904e-01 1.63524552e+01 1.48075265e-01 8.27373493e-01
5.51897223e-01 1.70973651e+01 1.48073974e-01 8.26866057e-01
5.62117542e-01 1.78565246e+01 1.40927026e-01 8.26560685e-01
5.72337861e-01 1.86312095e+01 1.20907457e-01 8.26081673e-01
5.82558180e-01 1.94292266e+01 1.84793389e-01 8.25007466e-01
5.92778499e-01 2.02426684e+01 1.80647142e-01 8.23806311e-01
6.02998818e-01 2.10542109e+01 1.83589174e-01 8.23169576e-01
6.13219137e-01 2.18508920e+01 2.92124333e-01 8.22946507e-01
6.23439456e-01 2.26340364e+01 3.17837608e-01 8.22683115e-01
6.33659775e-01 2.34212723e+01 2.51040131e-01 8.21984481e-01
6.43880094e-01 2.42176768e+01 2.30609186e-01 8.21201620e-01
6.54100413e-01 2.50062299e+01 2.58252967e-01 8.20724031e-01
6.64320732e-01 2.59220057e+01 2.54943409e-01 8.20358062e-01
6.74541051e-01 2.70213134e+01 3.20457070e-01 8.20014052e-01
6.84761370e-01 2.81695943e+01 3.49624046e-01 8.19722449e-01
6.94981689e-01 2.93684282e+01 3.73157621e-01 8.19581814e-01
7.05202008e-01 3.05504638e+01 4.21669140e-01 8.19008137e-01
7.15422327e-01 3.17166400e+01 4.52385057e-01 8.17944998e-01
7.25642646e-01 3.29647529e+01 4.26873145e-01 8.17277371e-01
7.35862965e-01 3.41964909e+01 3.94923695e-01 8.16948055e-01
7.46083284e-01 3.54914736e+01 4.40808806e-01 8.16441479e-01
7.56303602e-01 3.67214100e+01 4.33684229e-01 8.15423732e-01
7.66523921e-01 3.79523703e+01 5.08910729e-01 8.14003234e-01
7.76744240e-01 3.92101824e+01 5.58717907e-01 8.12482197e-01
7.86964559e-01 4.04806110e+01 5.35421025e-01 8.11757163e-01
7.97184878e-01 4.17637566e+01 4.96892577e-01 8.11607764e-01
8.07405197e-01 4.29831547e+01 4.91908146e-01 8.11240436e-01
8.17625516e-01 4.42521438e+01 4.95903028e-01 8.10456321e-01
8.27845835e-01 4.54417570e+01 5.47827360e-01 8.09319301e-01
8.38066154e-01 4.65439750e+01 6.00609087e-01 8.08360074e-01
8.48286473e-01 4.76386075e+01 6.42136191e-01 8.07655044e-01
8.58506792e-01 4.87161011e+01 6.77757085e-01 8.06964533e-01
8.68727111e-01 4.96930902e+01 7.14991980e-01 8.05989207e-01
8.78947430e-01 5.06847733e+01 7.71186573e-01 8.05202121e-01
8.89167749e-01 5.16634466e+01 8.34220973e-01 8.04669082e-01
8.99388068e-01 5.25694596e+01 8.81555547e-01 8.04285129e-01
9.09608387e-01 5.34188276e+01 9.15512520e-01 8.03912070e-01
9.19828706e-01 5.42444276e+01 9.47983046e-01 8.03093974e-01
9.30049025e-01 5.49264473e+01 9.88117116e-01 8.01952065e-01
9.40269344e-01 5.54800605e+01 1.03638071e+00 8.00924627e-01
9.50489663e-01 5.59131146e+01 1.07334540e+00 8.00315238e-01
9.60709982e-01 5.62704181e+01 1.10452837e+00 8.00172054e-01
9.70930300e-01 5.67822981e+01 1.14047519e+00 8.00082192e-01
9.81150619e-01 5.71590153e+01 1.16730177e+00 7.99453176e-01
9.91370938e-01 5.73976079e+01 1.18760006e+00 7.98494023e-01
1.00159126e+00 5.74765871e+01 1.23062684e+00 7.97355638e-01
1.01181158e+00 5.76009238e+01 1.32806043e+00 7.96402888e-01
1.02203190e+00 5.76366546e+01 1.39944094e+00 7.95823816e-01
1.03225221e+00 5.74957147e+01 1.43989805e+00 7.95075796e-01
1.04247253e+00 5.73145766e+01 1.47765539e+00 7.94234738e-01
1.05269285e+00 5.72456972e+01 1.52165339e+00 7.93233619e-01
1.06291317e+00 5.70635250e+01 1.57057789e+00 7.92379443e-01
1.07313349e+00 5.67508007e+01 1.62048732e+00 7.91754593e-01
1.08335381e+00 5.73208610e+01 1.67402061e+00 7.91034214e-01
1.09357413e+00 5.87188437e+01 1.73169947e+00 7.89538450e-01
1.10379445e+00 5.99182511e+01 1.78135112e+00 7.88289056e-01
1.11401477e+00 6.10454132e+01 1.80746489e+00 7.87428848e-01
1.12423508e+00 6.20346918e+01 1.81933773e+00 7.86910560e-01
1.13445540e+00 6.33364429e+01 1.83703768e+00 7.86244250e-01
1.14467572e+00 6.54138782e+01 1.86619938e+00 7.85476851e-01
1.15489604e+00 6.72127411e+01 1.88951351e+00 7.84818218e-01
1.16511636e+00 6.86665416e+01 1.89267942e+00 7.84144760e-01
1.17533668e+00 6.97383287e+01 1.87264767e+00 7.83169883e-01
1.18555700e+00 7.16457254e+01 1.83669279e+00 7.82361560e-01
1.19577732e+00 7.33607383e+01 1.79878120e+00 7.81689534e-01
1.20599764e+00 7.55107595e+01 1.80352850e+00 7.80895710e-01
1.21621796e+00 7.84228926e+01 1.79412279e+00 7.80343942e-01
1.22643827e+00 8.11233018e+01 1.78871924e+00 7.79656564e-01
1.23665859e+00 8.35916789e+01 1.80347463e+00 7.78784986e-01
1.24687891e+00 8.58246237e+01 1.80235629e+00 7.77980654e-01
1.25709923e+00 8.78222193e+01 1.79915697e+00 7.77135764e-01
1.26731955e+00 8.95844566e+01 2.10011016e+00 7.76548746e-01
1.27753987e+00 9.11196558e+01 2.45474594e+00 7.76046996e-01
1.28776019e+00 9.24485739e+01 2.84201952e+00 7.75509994e-01
1.29798051e+00 9.35892102e+01 3.28757826e+00 7.75285434e-01
1.30820083e+00 9.45372222e+01 3.89694260e+00 7.75169968e-01
1.31842114e+00 9.52690344e+01 4.66580307e+00 7.74942106e-01
1.32864146e+00 9.57674237e+01 5.55747050e+00 7.74804442e-01
1.33886178e+00 9.60443504e+01 6.56210941e+00 7.74828316e-01
1.34908210e+00 9.61378327e+01 7.69630755e+00 7.75067216e-01
1.35930242e+00 9.60865934e+01 9.08531268e+00 7.75263099e-01
1.36952274e+00 9.59098475e+01 1.08169258e+01 7.75426916e-01
1.37974306e+00 9.56060432e+01 1.30670162e+01 7.75692240e-01
1.38996338e+00 9.51638162e+01 1.58883785e+01 7.76169766e-01
1.40018370e+00 9.45758297e+01 1.94313742e+01 7.76904182e-01
1.41040402e+00 9.38466998e+01 2.37986782e+01 7.77841804e-01
1.42062433e+00 9.29944768e+01 2.97035202e+01 7.78893619e-01
1.43084465e+00 1.03883958e+02 3.80802237e+01 7.80035083e-01
1.44106497e+00 1.43211437e+02 4.98633487e+01 7.21974098e-01
1.45128529e+00 2.14077388e+02 6.81267127e+01 5.79103060e-01
1.46150561e+00 4.83875243e+02 1.27243462e+02 1.12033120e-01


==> data/vscan_n128_f2.0_wb1.dat <==
t J divU fmin
0.00000000e+00 5.30098391e+00 1.78855950e-13 8.39006987e-01
1.02203190e-02 5.30288413e+00 2.70466026e-01 8.37516790e-01
2.04406380e-02 5.30818742e+00 2.75033155e-01 8.34323140e-01
3.06609569e-02 5.30642821e+00 2.21119379e-01 8.31741591e-01
4.08812759e-02 5.29605929e+00 1.84955788e-01 8.29794849e-01
5.11015949e-02 5.28431550e+00 1.67036649e-01 8.28701355e-01
6.13219139e-02 5.27275127e+00 2.09044358e-01 8.27852182e-01
7.15422328e-02 5.31745428e+00 1.93149477e-01 8.26409824e-01
8.17625518e-02 5.37796638e+00 3.45809158e-01 8.25740461e-01
9.19828708e-02 5.45191473e+00 2.82335315e-01 8.24501618e-01
1.02203190e-01 5.52821180e+00 1.21570463e-01 8.22708781e-01
1.12423509e-01 5.60629581e+00 1.46210951e-01 8.19879714e-01
1.22643828e-01 5.69476673e+00 2.39494758e-01 8.18597730e-01
1.32864147e-01 5.79325811e+00 2.43349035e-01 8.17615563e-01
1.43084466e-01 5.89982979e+00 2.63613875e-01 8.16915374e-01
1.53304785e-01 6.01785547e+00 1.75661092e-01 8.15506884e-01
1.63525104e-01 6.14182848e+00 1.42020848e-01 8.14739339e-01
1.73745423e-01 6.25929733e+00 1.90797287e-01 8.12783451e-01
1.83965742e-01 6.37019037e+00 2.61988637e-01 8.10630120e-01
1.94186061e-01 6.48526632e+00 2.15243320e-01 8.08816595e-01
2.04406380e-01 6.61032947e+00 1.40068851e-01 8.09267403e-01
2.14626699e-01 6.74736392e+00 1.53227997e-01 8.08992884e-01
2.24847017e-01 6.89994029e+00 1.79465813e-01 8.08136437e-01
2.35067336e-01 7.06464040e+00 1.70664721e-01 8.06522192e-01
2.45287655e-01 7.23026156e+00 2.10129917e-01 8.04999554e-01
2.55507974e-01 7.39126704e+00 1.87192883e-01 8.02502982e-01
2.65728293e-01 7.55046276e+00 1.14080739e-01 8.00760744e-01
2.75948612e-01 7.71047182e+00 1.35188474e-01 8.00011743e-01
2.86168931e-01 7.87172714e+00 2.30016379e-01 7.99809515e-01
2.96389250e-01 8.03509104e+00 1.98852882e-01 7.98845916e-01
3.06609569e-01 8.20057029e+00 1.49012452e-01 7.98412818e-01
3.16829888e-01 8.36811196e+00 1.46011979e-01 7.98114087e-01
3.27050207e-01 8.54133462e+00 1.47353916e-01 7.97347128e-01
3.37270526e-01 8.72494811e+00 1.43092432e-01 7.95780456e-01
3.47490845e-01 8.91835319e+00 2.31164457e-01 7.94675117e-01
3.57711164e-01 9.11433404e+00 2.14176019e-01 7.93549746e-01
3.67931483e-01 9.30350525e+00 9.27819475e-02 7.92127237e-01
3.78151802e-01 9.48042528e+00 9.89514599e-02 7.90995716e-01
3.88372121e-01 9.64707873e+00 2.20560438e-01 7.90568629e-01
3.98592440e-01 9.81022135e+00 2.50461385e-01 7.89875581e-01
4.08812759e-01 9.97553708e+00 1.89979760e-01 7.88610375e-01
4.19033078e-01 1.01531668e+01 1.48448899e-01 7.87482701e-01
4.29253397e-01 1.03854145e+01 9.49300608e-02 7.86868894e-01
4.39473716e-01 1.06538149e+01 1.42556656e-01 7.86174253e-01
4.49694035e-01 1.09277051e+01 2.29058633e-01 7.85374938e-01
4.59914354e-01 1.12020982e+01 1.96587964e-01 7.84687858e-01
4.70134673e-01 1.17107429e+01 1.49363990e-01 7.83687384e-01
4.80354992e-01 1.23172548e+01 8.86952721e-02 7.82016016e-01
4.90575311e-01 1.29304066e+01 1.77800786e-01 7.80197093e-01
5.00795630e-01 1.35577596e+01 2.24321857e-01 7.78830588e-01
5.11015949e-01 1.42137065e+01 1.83037882e-01 7.78162173e-01
5.21236268e-01 1.49018891e+01 1.63339770e-01 7.77860981e-01
5.31456587e-01 1.56158738e+01 9.60748671e-02 7.77768247e-01
5.41676906e-01 1.63518321e+01 1.27594520e-01 7.77174254e-01
5.51897225e-01 1.71074378e+01 1.90100518e-01 7.75879822e-01
5.62117544e-01 1.78771150e+01 1.82248915e-01 7.74248905e-01
5.72337863e-01 1.86599298e+01 1.41494239e-01 7.72882654e-01
5.82558182e-01 1.94594684e+01 1.42635690e-01 7.71857231e-01
5.92778501e-01 2.02685148e+01 1.86036865e-01 7.71199228e-01
6.02998820e-01 2.10699164e+01 2.75279486e-01 7.70846727e-01
6.13219139e-01 2.18584460e+01 3.26113608e-01 7.70626254e-01
6.23439458e-01 2.26426164e+01 3.29220429e-01 7.70082637e-01
6.33659777e-01 2.34273203e+01 3.11928885e-01 7.68921951e-01
6.43880096e-01 2.42131368e+01 2.72222778e-01 7.67817698e-01
6.54100415e-01 2.50012395e+01 2.90916344e-01 7.67171260e-01
6.64320734e-01 2.58687026e+01 3.41347567e-01 7.66600076e-01
6.74541052e-01 2.69896507e+01 3.24982791e-01 7.66458967e-01
6.84761371e-01 2.81434598e+01 3.61498570e-01 7.66532674e-01
6.94981690e-01 2.93430505e+01 4.32920986e-01 7.66506563e-01
7.05202009e-01 3.05087617e+01 4.95311751e-01 7.65801936e-01
7.15422328e-01 3.16751250e+01 5.43660729e-01 7.64348014e-01
7.25642647e-01 3.28913483e+01 5.65403172e-01 7.62580737e-01
7.35862966e-01 3.41072668e+01 5.72731069e-01 7.61256966e-01
7.46083285e-01 3.53733446e+01 5.71036191e-01 7.60638924e-01
7.56303604e-01 3.65807169e+01 5.39203986e-01 7.60499860e-01
7.66523923e-01 3.78226729e+01 5.10174010e-01 7.60278052e-01
7.76744242e-01 3.91118057e+01 5.63585157e-01 7.59366984e-01
7.86964561e-01 4.04697557e+01 5.63952233e-01 7.58036843e-01
7.97184880e-01 4.17800986e+01 6.00681280e-01 7.56473092e-01
8.07405199e-01 4.29882251e+01 6.64479015e-01 7.54854095e-01
8.17625518e-01 4.42065256e+01 7.04805247e-01 7.53326947e-01
8.27845837e-01 4.53454219e+01 7.07650936e-01 7.52275196e-01
8.38066156e-01 4.64038493e+01 6.63013222e-01 7.51748831e-01
8.48286475e-01 4.74956239e+01 7.22139408e-01 7.51328258e-01
8.58506794e-01 4.85970256e+01 7.81598949e-01 7.50901023e-01
8.68727113e-01 4.96270032e+01 8.40657148e-01 7.50005498e-01
8.78947432e-01 5.06917384e+01 9.08175228e-01 7.48921062e-01
8.89167751e-01 5.16845878e+01 9.65170766e-01 7.47874143e-01
8.99388070e-01 5.25720327e+01 1.01376446e+00 7.47061875e-01
9.09608389e-01 5.34607495e+01 1.06831568e+00 7.46368364e-01
9.19828708e-01 5.42964976e+01 1.11496362e+00 7.45232442e-01
9.30049027e-01 5.50130413e+01 1.14749558e+00 7.44010048e-01
9.40269346e-01 5.55965179e+01 1.19152185e+00 7.42976876e-01
9.50489665e-01 5.60441911e+01 1.28170083e+00 7.42192147e-01
9.60709984e-01 5.63928068e+01 1.38693872e+00 7.41693156e-01
9.70930303e-01 5.69221596e+01 1.48469152e+00 7.41427961e-01
9.81150622e-01 5.73472737e+01 1.59469285e+00 7.40990779e-01
9.91370941e-01 5.76573998e+01 1.76914488e+00 7.40455316e-01
1.00159126e+00 5.78195431e+01 1.98875486e+00 7.39639248e-01
1.01181158e+00 5.78035993e+01 2.21827098e+00 7.38435115e-01
1.02203190e+00 5.78872548e+01 2.43243871e+00 7.36850903e-01
1.03225222e+00 5.78247299e+01 2.63038935e+00 7.34982212e-01
1.04247254e+00 5.76468622e+01 2.82618034e+00 7.33329889e-01
1.05269285e+00 5.74365066e+01 3.02811185e+00 7.32486715e-01
1.06291317e+00 5.72811395e+01 3.23752510e+00 7.31957465e-01
1.07313349e+00 5.69507671e+01 3.45238032e+00 7.31584464e-01
1.08335381e+00 5.73685212e+01 3.68420699e+00 7.30918491e-01
1.09357413e+00 5.88021771e+01 3.95017234e+00 7.29302672e-01
1.10379445e+00 6.01160432e+01 4.21935034e+00 7.27735474e-01
1.11401477e+00 6.14730580e+01 4.50909211e+00 7.26145403e-01
1.12423509e+00 6.26005341e+01 4.80980059e+00 7.24993310e-01
1.13445541e+00 6.38786625e+01 5.11939336e+00 7.24163829e-01
1.14467573e+00 6.60091154e+01 5.40786116e+00 7.23033684e-01
1.15489604e+00 6.78492081e+01 5.65324128e+00 7.22299532e-01
1.16511636e+00 6.93787570e+01 5.85760356e+00 7.21824206e-01
1.17533668e+00 7.05707473e+01 6.03747495e+00 7.20871155e-01
1.18555700e+00 7.22721578e+01 6.20321240e+00 7.19583223e-01
1.19577732e+00 7.39353627e+01 6.33786398e+00 7.18577878e-01
1.20599764e+00 7.52389430e+01 6.61067058e+00 7.17586040e-01
1.21621796e+00 7.73076552e+01 6.88861156e+00 7.16986593e-01
1.22643828e+00 8.01138832e+01 7.10583209e+00 7.16370706e-01
1.23665860e+00 8.26938975e+01 8.59851078e+00 7.15009271e-01
1.24687892e+00 8.50434795e+01 1.08198236e+01 7.13834359e-01
1.25709923e+00 8.71701717e+01 1.37000271e+01 7.12656697e-01
1.26731955e+00 8.90885291e+01 1.75462048e+01 7.11920584e-01
1.27753987e+00 9.08123198e+01 2.28616877e+01 7.11644657e-01
1.28776019e+00 9.23499736e+01 3.05581538e+01 7.11255561e-01
1.29798051e+00 1.00072347e+02 4.25526408e+01 7.11124080e-01
1.30820083e+00 1.55178253e+02 6.36179072e+01 6.16404086e-01
1.31842115e+00 3.08444830e+02 1.10242534e+02 2.56049257e-01
1.32864147e+00 9.73799558e+02 5.97586218e+02 -2.84579138e+00


==> data/vscan_n64_f0.5_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 3.09338050e-13 9.58797738e-01
1.02203190e-02 5.27672412e+00 4.65374324e-02 9.57969292e-01
2.04406379e-02 5.26926790e+00 9.07227933e-02 9.57605267e-01
3.06609569e-02 5.26607559e+00 6.62668332e-02 9.57003209e-01
4.08812758e-02 5.26702840e+00 4.82057216e-02 9.56560944e-01
5.11015948e-02 5.27062205e+00 3.59230961e-02 9.56040772e-01
6.13219138e-02 5.26190934e+00 6.89467855e-02 9.55535856e-01
7.15422327e-02 5.27145803e+00 7.63927727e-02 9.55056610e-01
8.17625517e-02 5.32896238e+00 4.58726654e-02 9.54573419e-01
9.19828707e-02 5.40289648e+00 5.09481362e-02 9.54073467e-01
1.02203190e-01 5.48327698e+00 5.46401884e-02 9.53526911e-01
1.12423509e-01 5.56448970e+00 8.00187116e-02 9.53080531e-01
1.22643828e-01 5.65043738e+00 5.44996469e-02 9.52472964e-01
1.32864147e-01 5.73780335e+00 3.26834357e-02 9.52118680e-01
1.43084465e-01 5.84228420e+00 4.64011399e-02 9.51568563e-01
1.53304784e-01 5.95245998e+00 7.44488993e-02 9.51240733e-01
1.63525103e-01 6.06564223e+00 6.05079489e-02 9.50778936e-01
1.73745422e-01 6.18311177e+00 5.49663788e-02 9.50390135e-01
1.83965741e-01 6.29952821e+00 5.09258027e-02 9.49967185e-01
1.94186060e-01 6.42982017e+00 5.97541052e-02 9.49603682e-01
2.04406379e-01 6.56692335e+00 5.94591498e-02 9.49187820e-01
2.14626698e-01 6.70640034e+00 4.27292915e-02 9.48839801e-01
2.24847017e-01 6.85090782e+00 6.93184782e-02 9.48492047e-01
2.35067336e-01 6.99268492e+00 6.11189866e-02 9.48083444e-01
2.45287655e-01 7.14366542e+00 5.75336204e-02 9.47919981e-01
2.55507974e-01 7.30320117e+00 4.81232457e-02 9.47474064e-01
2.65728293e-01 7.46241157e+00 4.49966759e-02 9.47248984e-01
2.75948612e-01 7.62853160e+00 6.63700802e-02 9.46885677e-01
2.86168931e-01 7.78940608e+00 7.91782774e-02 9.46676882e-01
2.96389250e-01 7.95666634e+00 4.66031689e-02 9.46380397e-01
3.06609569e-01 8.13046523e+00 5.25288444e-02 9.46195322e-01
3.16829888e-01 8.30422829e+00 6.31710876e-02 9.45808677e-01
3.27050207e-01 8.48215222e+00 7.63939323e-02 9.45714023e-01
3.37270526e-01 8.65597350e+00 4.89808962e-02 9.45361635e-01
3.47490845e-01 8.83102755e+00 2.85886350e-02 9.45155147e-01
3.57711164e-01 9.01043164e+00 6.43955853e-02 9.44864271e-01
3.67931483e-01 9.19040235e+00 7.59571690e-02 9.44415748e-01
3.78151802e-01 9.36966144e+00 6.75680257e-02 9.44270514e-01
3.88372121e-01 9.54829034e+00 4.66617976e-02 9.43850523e-01
3.98592440e-01 9.72139620e+00 5.11407564e-02 9.43656437e-01
4.08812758e-01 9.89845926e+00 7.68631039e-02 9.43431349e-01
4.19033077e-01 1.00738523e+01 1.04041930e-01 9.43166288e-01
4.29253396e-01 1.02885062e+01 5.77484859e-02 9.42950295e-01
4.39473715e-01 1.05399037e+01 7.90042873e-02 9.42844686e-01
4.49694034e-01 1.08009584e+01 8.47834158e-02 9.42440535e-01
4.59914353e-01 1.10641395e+01 8.10873401e-02 9.42282578e-01
4.70134672e-01 1.13315936e+01 8.28878886e-02 9.41780890e-01
4.80354991e-01 1.15967560e+01 9.53227610e-02 9.41476302e-01
4.90575310e-01 1.18668122e+01 9.00369427e-02 9.41256547e-01
5.00795629e-01 1.21574888e+01 1.26129272e-01 9.40788539e-01
5.11015948e-01 1.24733521e+01 1.12526708e-01 9.40759920e-01
5.21236267e-01 1.28476011e+01 1.14156603e-01 9.40364894e-01
5.31456586e-01 1.33543218e+01 1.44598585e-01 9.40240423e-01
5.41676905e-01 1.39200016e+01 1.49146283e-01 9.39974526e-01
5.51897224e-01 1.45568587e+01 1.46373392e-01 9.39633970e-01
5.62117543e-01 1.51877662e+01 1.53309847e-01 9.39373476e-01
5.72337862e-01 1.58434651e+01 2.13029226e-01 9.39114033e-01
5.82558181e-01 1.64990781e+01 1.91236770e-01 9.38806777e-01
5.92778500e-01 1.71469059e+01 2.14096984e-01 9.38732713e-01
6.02998819e-01 1.78209864e+01 1.98087604e-01 9.38432101e-01
6.13219138e-01 1.84806963e+01 1.95585432e-01 9.38388736e-01
6.23439457e-01 1.91397097e+01 2.44152497e-01 9.38211941e-01
6.33659776e-01 1.98217542e+01 2.17397220e-01 9.37878451e-01
6.43880095e-01 2.05523749e+01 2.42042883e-01 9.37843855e-01
6.54100414e-01 2.12562036e+01 2.61552751e-01 9.37521558e-01
6.64320733e-01 2.19268039e+01 2.45087264e-01 9.37600704e-01
6.74541052e-01 2.26574583e+01 3.06969168e-01 9.37258751e-01
6.84761370e-01 2.34396614e+01 2.77556874e-01 9.36830468e-01
6.94981689e-01 2.41805465e+01 2.94611275e-01 9.36277984e-01
7.05202008e-01 2.49600064e+01 3.46369235e-01 9.36243883e-01
7.15422327e-01 2.57120994e+01 2.88137662e-01 9.35562370e-01
7.25642646e-01 2.64235717e+01 3.47090727e-01 9.35568169e-01
7.35862965e-01 2.70907960e+01 3.13914901e-01 9.35200235e-01
7.46083284e-01 2.77064366e+01 3.09457277e-01 9.34844094e-01
7.56303603e-01 2.83115992e+01 3.45542794e-01 9.34704344e-01
7.66523922e-01 2.90501197e+01 3.33449063e-01 9.34063775e-01
7.76744241e-01 2.97590249e+01 3.70576131e-01 9.33839986e-01
7.86964560e-01 3.04209010e+01 3.92943636e-01 9.33385206e-01
7.97184879e-01 3.10301430e+01 3.98333655e-01 9.33019646e-01
8.07405198e-01 3.15900305e+01 4.39394332e-01 9.32766752e-01
8.17625517e-01 3.21023309e+01 4.38700705e-01 9.32485914e-01
8.27845836e-01 3.25618639e+01 4.71329860e-01 9.32148024e-01
8.38066155e-01 3.29772647e+01 4.89428726e-01 9.32162770e-01
8.48286474e-01 3.33608065e+01 5.00916993e-01 9.31731148e-01
8.58506793e-01 3.38221620e+01 5.31588516e-01 9.31630341e-01
8.68727112e-01 3.42390565e+01 5.37282128e-01 9.31132155e-01
8.78947431e-01 3.46037040e+01 5.50407170e-01 9.30687967e-01
8.89167750e-01 3.49204709e+01 5.68287494e-01 9.30496182e-01
8.99388069e-01 3.51918669e+01 5.60931681e-01 9.29931708e-01
9.09608388e-01 3.54074008e+01 5.84377971e-01 9.29716956e-01
9.19828707e-01 3.55776390e+01 5.82000095e-01 9.29289098e-01
9.30049026e-01 3.56908270e+01 5.82458734e-01 9.29011806e-01
9.40269345e-01 3.57442137e+01 6.09460826e-01 9.28726652e-01
9.50489663e-01 3.57817865e+01 5.97694713e-01 9.28545577e-01
9.60709982e-01 3.58136909e+01 6.26444922e-01 9.27845720e-01
9.70930301e-01 3.57877327e+01 6.16473260e-01 9.27543312e-01
9.81150620e-01 3.58918390e+01 6.23706744e-01 9.26944489e-01
9.91370939e-01 3.59545835e+01 6.29847163e-01 9.26748250e-01
1.00159126e+00 3.59631684e+01 6.34515748e-01 9.26511979e-01
1.01181158e+00 3.59162910e+01 6.46973268e-01 9.26229417e-01
1.02203190e+00 3.58875026e+01 6.46130633e-01 9.25939932e-01
1.03225222e+00 3.58038151e+01 6.72563876e-01 9.25445467e-01
1.04247253e+00 3.56450930e+01 6.49440778e-01 9.25285974e-01
1.05269285e+00 3.61622995e+01 6.87397709e-01 9.25031950e-01
1.06291317e+00 3.68512132e+01 6.37621169e-01 9.24887238e-01
1.07313349e+00 3.74908058e+01 7.04741063e-01 9.24569756e-01
1.08335381e+00 3.80118374e+01 6.91426841e-01 9.24448083e-01
1.09357413e+00 3.83893577e+01 6.54994690e-01 9.24071433e-01
1.10379445e+00 3.91861964e+01 7.76780723e-01 9.23869657e-01
1.11401477e+00 3.99529445e+01 6.68906366e-01 9.23284237e-01
1.12423509e+00 4.10171985e+01 7.63338155e-01 9.22803813e-01
1.13445540e+00 4.27223254e+01 7.74834435e-01 9.22387526e-01
1.14467572e+00 4.43187889e+01 7.12366443e-01 9.21917241e-01
1.15489604e+00 4.58257175e+01 8.45005274e-01 9.21764947e-01
1.16511636e+00 4.72434930e+01 7.48656112e-01 9.21426448e-01
1.17533668e+00 4.85312899e+01 8.05212290e-01 9.21282672e-01
1.18555700e+00 4.97447858e+01 8.38363829e-01 9.20861201e-01
1.19577732e+00 5.08306121e+01 7.49615031e-01 9.20697090e-01
1.20599764e+00 5.18130290e+01 8.48164786e-01 9.20424233e-01
1.21621796e+00 5.27071699e+01 7.90256310e-01 9.20365413e-01
1.22643828e+00 5.34674376e+01 7.76833185e-01 9.20319926e-01
1.23665859e+00 5.41533293e+01 8.54746059e-01 9.20306078e-01
1.24687891e+00 5.47225882e+01 7.40549717e-01 9.20326524e-01
1.25709923e+00 5.51926922e+01 8.29334095e-01 9.20146270e-01
1.26731955e+00 5.55812251e+01 7.98640402e-01 9.20231698e-01
1.27753987e+00 5.58614147e+01 7.85769621e-01 9.20288475e-01
1.28776019e+00 5.60601581e+01 8.68716956e-01 9.20384827e-01
1.29798051e+00 5.61806439e+01 8.55499333e-01 9.20579196e-01
1.30820083e+00 5.62000963e+01 8.43148768e-01 9.20826770e-01
1.31842115e+00 5.61652621e+01 8.48353266e-01 9.21029463e-01
1.32864147e+00 5.60394958e+01 8.24572885e-01 9.21423980e-01
1.33886178e+00 5.58456432e+01 8.30982806e-01 9.21478519e-01
1.34908210e+00 5.55981690e+01 8.67939224e-01 9.21934269e-01
1.35930242e+00 5.52657528e+01 8.38659574e-01 9.22310542e-01
1.36952274e+00 5.48965725e+01 8.67506807e-01 9.22621063e-01
1.37974306e+00 5.45476938e+01 8.98505749e-01 9.23326197e-01
1.38996338e+00 5.41335752e+01 8.63076621e-01 9.23665074e-01
1.40018370e+00 5.36391928e+01 9.37495767e-01 9.24396923e-01
1.41040402e+00 5.30667172e+01 9.30856921e-01 9.25044347e-01
1.42062434e+00 5.24091004e+01 9.30796393e-01 9.25709726e-01
1.43084465e+00 5.22777089e+01 9.67203234e-01 9.26588120e-01
1.44106497e+00 5.23607526e+01 9.00573757e-01 9.27435436e-01
1.45128529e+00 5.34501131e+01 9.70694813e-01 9.28339729e-01
1.46150561e+00 5.45641329e+01 1.00019386e+00 9.29312977e-01
1.47172593e+00 5.55873569e+01 1.01912071e+00 9.29369261e-01
1.48194625e+00 5.65641897e+01 1.06610929e+00 9.29142261e-01
1.49216657e+00 5.74441369e+01 1.09631552e+00 9.28971308e-01
1.50238689e+00 5.82690872e+01 1.11736079e+00 9.29091423e-01
1.51260721e+00 5.90371406e+01 1.15047486e+00 9.28926683e-01
1.52282753e+00 5.97297479e+01 1.15786046e+00 9.29023599e-01
1.53304784e+00 6.04985188e+01 1.16651497e+00 9.29039046e-01
1.54326816e+00 6.12901350e+01 1.18354716e+00 9.28833426e-01
1.55348848e+00 6.20271140e+01 1.17490170e+00 9.29045535e-01
1.56370880e+00 6.27317705e+01 1.18297559e+00 9.28972167e-01
1.57392912e+00 6.33746689e+01 1.29637517e+00 9.29059303e-01
1.58414944e+00 6.40090463e+01 1.40107214e+00 9.29319065e-01
1.59436976e+00 6.46124321e+01 1.53277549e+00 9.29212164e-01
1.60459008e+00 6.51956099e+01 1.60909443e+00 9.29402495e-01
1.61481040e+00 6.57892166e+01 1.68371752e+00 9.29207675e-01
1.62503071e+00 6.63564021e+01 1.76593912e+00 9.29296351e-01
1.63525103e+00 6.69378160e+01 1.78307733e+00 9.29355596e-01
1.64547135e+00 6.75170089e+01 1.83960314e+00 9.29364770e-01
1.65569167e+00 6.80751025e+01 1.85300579e+00 9.29585037e-01
1.66591199e+00 6.86510186e+01 1.84568845e+00 9.29706071e-01
1.67613231e+00 6.91831898e+01 1.90527127e+00 9.29926358e-01
1.68635263e+00 6.96914985e+01 1.91186943e+00 9.30146186e-01
1.69657295e+00 7.01671391e+01 1.94134499e+00 9.30065735e-01
1.70679327e+00 7.05349179e+01 1.98390446e+00 9.30124454e-01
1.71701359e+00 7.08393607e+01 1.98390966e+00 9.30156675e-01
1.72723390e+00 7.09876483e+01 2.00942410e+00 9.30103175e-01
1.73745422e+00 7.09389291e+01 2.03792667e+00 9.30340108e-01
1.74767454e+00 7.07004267e+01 2.09717334e+00 9.30271134e-01
1.75789486e+00 7.01060951e+01 2.07534520e+00 9.30593490e-01
1.76811518e+00 7.03236601e+01 2.15256417e+00 9.30705416e-01
1.77833550e+00 7.11100888e+01 2.17145356e+00 9.30875470e-01
1.78855582e+00 7.16557252e+01 2.16201040e+00 9.31160440e-01
1.79877614e+00 7.19340681e+01 2.21476124e+00 9.31174131e-01
1.80899646e+00 7.17714195e+01 2.13913525e+00 9.31571336e-01
1.81921678e+00 7.10825099e+01 2.21660761e+00 9.31407648e-01
1.82943709e+00 6.97689651e+01 2.23708662e+00 9.31481709e-01
1.83965741e+00 7.07379355e+01 2.20357669e+00 9.31654118e-01
1.84987773e+00 7.13490692e+01 2.22545873e+00 9.31580555e-01
1.86009805e+00 7.13141682e+01 2.11800672e+00 9.31844819e-01
1.87031837e+00 7.03808011e+01 2.02065417e+00 9.32062001e-01
1.88053869e+00 6.84140350e+01 1.97937078e+00 9.32053091e-01
1.89075901e+00 6.92421336e+01 1.81102101e+00 9.32616012e-01
1.90097933e+00 6.96907144e+01 1.77908389e+00 9.32146457e-01
1.91119965e+00 6.89764144e+01 1.84011327e+00 9.32146456e-01
1.92141996e+00 6.70476058e+01 1.84742948e+00 9.31185543e-01
1.93164028e+00 6.67352663e+01 1.79759254e+00 9.29959898e-01
1.94186060e+00 6.71343548e+01 1.82837371e+00 9.29267622e-01
1.95208092e+00 6.70721271e+01 1.75199924e+00 9.28632648e-01
1.96230124e+00 6.55684749e+01 1.74717345e+00 9.28435770e-01
1.97252156e+00 6.43828001e+01 1.83500210e+00 9.27707834e-01
1.98274188e+00 6.35118769e+01 1.78182873e+00 9.25666896e-01
1.99296220e+00 6.48665472e+01 1.86577721e+00 9.24647585e-01
2.00318252e+00 6.57611425e+01 1.81237826e+00 9.23298666e-01
2.01340284e+00 6.61761440e+01 1.76442241e+00 9.22342175e-01
2.02362315e+00 6.60813185e+01 1.78023720e+00 9.21273722e-01
2.03384347e+00 6.54625475e+01 1.64039795e+00 9.19950463e-01
2.04406379e+00 6.43385394e+01 1.62382116e+00 9.19546737e-01
2.05428411e+00 6.26674571e+01 1.52271738e+00 9.19082138e-01
2.06450443e+00 6.17027400e+01 1.45508552e+00 9.18799938e-01
2.07472475e+00 6.27149447e+01 1.57565217e+00 9.16992266e-01
2.08494507e+00 6.45634650e+01 1.54927608e+00 9.14832509e-01
2.09516539e+00 6.65836619e+01 1.59225692e+00 9.13654898e-01
2.10538571e+00 6.81189272e+01 1.60543319e+00 9.13099213e-01
2.11560603e+00 6.90897349e+01 1.53941011e+00 9.12861815e-01
2.12582634e+00 6.94946722e+01 1.55236595e+00 9.13473696e-01
2.13604666e+00 6.92800983e+01 1.48396638e+00 9.12702313e-01
2.14626698e+00 6.84607138e+01 1.55137197e+00 9.11251822e-01
2.15648730e+00 6.70273117e+01 1.48361198e+00 9.10471866e-01
2.16670762e+00 6.52265718e+01 1.32307391e+00 9.09960463e-01
2.17692794e+00 6.61699219e+01 1.31054617e+00 9.10272134e-01
2.18714826e+00 6.70637942e+01 1.37982599e+00 9.10451105e-01
2.19736858e+00 6.79105191e+01 1.52834145e+00 9.10932250e-01
2.20758890e+00 6.87132889e+01 1.54264393e+00 9.11779978e-01
2.21780921e+00 6.94526539e+01 1.47791206e+00 9.12149327e-01
2.22802953e+00 7.01457119e+01 1.40773337e+00 9.12188130e-01
2.23824985e+00 7.07785689e+01 1.32762696e+00 9.12404263e-01
2.24847017e+00 7.13454047e+01 1.35797086e+00 9.11922090e-01
2.25869049e+00 7.18673601e+01 1.33524240e+00 9.12111954e-01
2.26891081e+00 7.23111100e+01 1.33285412e+00 9.12356668e-01
2.27913113e+00 7.27097345e+01 1.35939720e+00 9.12730750e-01
2.28935145e+00 7.30445071e+01 1.30612285e+00 9.13439076e-01
2.29957177e+00 7.33193198e+01 1.32723818e+00 9.13927338e-01
2.30979209e+00 7.35511626e+01 1.30925440e+00 9.14701240e-01
2.32001240e+00 7.37216683e+01 1.21547375e+00 9.14231441e-01
2.33023272e+00 7.38507548e+01 1.27417557e+00 9.13766211e-01
2.34045304e+00 7.39371388e+01 1.26766086e+00 9.13735580e-01
2.35067336e+00 7.39734792e+01 1.29724659e+00 9.13710939e-01
2.36089368e+00 7.39796027e+01 1.27653381e+00 9.13963864e-01
2.37111400e+00 7.39399840e+01 1.20759462e+00 9.14961208e-01
2.38133432e+00 7.38595848e+01 1.19908354e+00 9.15706986e-01
2.39155464e+00 7.37492821e+01 1.20968060e+00 9.17468501e-01
2.40177496e+00 7.35813927e+01 1.23573826e+00 9.18967743e-01
2.41199528e+00 7.33863913e+01 1.26122352e+00 9.20239180e-01
2.42221559e+00 7.31352390e+01 1.24406733e+00 9.21808312e-01
2.43243591e+00 7.28387698e+01 1.28012592e+00 9.22873318e-01
2.44265623e+00 7.25006718e+01 1.26678138e+00 9.23557752e-01
2.45287655e+00 7.21014386e+01 1.26929326e+00 9.23903675e-01
2.46309687e+00 7.16626224e+01 1.26733710e+00 9.24103211e-01
2.47331719e+00 7.11694061e+01 1.24751001e+00 9.24822846e-01
2.48353751e+00 7.06252493e+01 1.22745814e+00 9.25100993e-01
2.49375783e+00 7.00404220e+01 1.21756700e+00 9.25648522e-01
2.50397815e+00 6.94042230e+01 1.17791086e+00 9.26367136e-01
2.51419846e+00 6.87270833e+01 1.22401123e+00 9.26598084e-01
2.52441878e+00 6.80163162e+01 1.21519590e+00 9.27534844e-01
2.53463910e+00 6.72588409e+01 1.21851954e+00 9.27885797e-01
2.54485942e+00 6.64826298e+01 1.28032917e+00 9.28533842e-01
2.55507974e+00 6.56680049e+01 1.33826877e+00 9.29294917e-01
2.56530006e+00 6.48345402e+01 1.42105281e+00 9.29656542e-01
2.57552038e+00 6.39826448e+01 1.44428361e+00 9.30272765e-01
2.58574070e+00 6.31077897e+01 1.51983503e+00 9.30357869e-01
2.59596102e+00 6.22281065e+01 1.51294501e+00 9.30662857e-01
2.60618134e+00 6.13311526e+01 1.54009568e+00 9.31178634e-01
2.61640165e+00 6.04297124e+01 1.51672010e+00 9.31444803e-01
2.62662197e+00 5.95211831e+01 1.47660662e+00 9.32129086e-01
2.63684229e+00 5.86059952e+01 1.42869188e+00 9.32783455e-01
2.64706261e+00 5.76849385e+01 1.38912520e+00 9.33370641e-01
2.65728293e+00 5.67604355e+01 1.38434157e+00 9.34450003e-01
2.66750325e+00 5.58231381e+01 1.36197774e+00 9.34539822e-01
2.67772357e+00 5.48833519e+01 1.34371620e+00 9.34128357e-01
2.68794389e+00 5.39286724e+01 1.29861015e+00 9.33898509e-01
2.69816421e+00 5.29655646e+01 1.27732009e+00 9.32917840e-01
2.70838452e+00 5.19908928e+01 1.20995536e+00 9.32260204e-01
2.71860484e+00 5.22724603e+01 1.21031853e+00 9.31983268e-01
2.72882516e+00 5.25452846e+01 1.13448702e+00 9.30988612e-01
2.73904548e+00 5.27553442e+01 1.13840090e+00 9.31028279e-01
2.74926580e+00 5.28911702e+01 1.10496939e+00 9.30456050e-01
2.75948612e+00 5.29570221e+01 1.19686300e+00 9.30078412e-01
2.76970644e+00 5.29513906e+01 1.18911774e+00 9.30279328e-01
2.77992676e+00 5.28566346e+01 1.26921925e+00 9.29680968e-01
2.79014708e+00 5.26979639e+01 1.27770216e+00 9.29603480e-01
2.80036740e+00 5.24411938e+01 1.26437366e+00 9.29029298e-01
2.81058771e+00 5.21088440e+01 1.30504627e+00 9.28491751e-01
2.82080803e+00 5.16907260e+01 1.25667132e+00 9.28544474e-01
2.83102835e+00 5.11748610e+01 1.24104499e+00 9.28087254e-01
2.84124867e+00 5.05843198e+01 1.23678716e+00 9.28049548e-01
2.85146899e+00 5.03895781e+01 1.15926679e+00 9.28266733e-01
2.86168931e+00 5.07919886e+01 1.17877204e+00 9.27952785e-01
2.87190963e+00 5.09897362e+01 1.17098580e+00 9.28548765e-01
2.88212995e+00 5.09522949e+01 1.21227904e+00 9.28376074e-01
2.89235027e+00 5.06395752e+01 1.12974553e+00 9.28161771e-01
2.90257059e+00 5.00326744e+01 1.07961020e+00 9.28426579e-01
2.91279090e+00 4.91123678e+01 1.11667701e+00 9.28006688e-01
2.92301122e+00 4.82263361e+01 1.11573858e+00 9.28482848e-01
2.93323154e+00 4.97800865e+01 1.21376880e+00 9.28543678e-01
2.94345186e+00 5.08885095e+01 1.15785957e+00 9.28745639e-01
2.95367218e+00 5.15937330e+01 1.16533006e+00 9.29357496e-01
2.96389250e+00 5.19512502e+01 1.17437709e+00 9.29577694e-01
2.97411282e+00 5.21463339e+01 1.12304055e+00 9.30099330e-01
2.98433314e+00 5.27472943e+01 1.15303119e+00 9.30737882e-01
2.99455346e+00 5.30231865e+01 1.14308918e+00 9.30685657e-01
2.99966362e+00 5.32347986e+01 1.09869886e+00 9.30831787e-01


==> data/vscan_n64_f0.65_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 2.40890029e-13 9.46603042e-01
1.01862512e-02 5.28156616e+00 7.10948054e-02 9.45693824e-01
2.03725025e-02 5.27170455e+00 7.15558431e-02 9.44996383e-01
3.05587537e-02 5.26759923e+00 8.54283404e-02 9.44449338e-01
4.07450049e-02 5.26245721e+00 8.82372733e-02 9.43646792e-01
5.09312562e-02 5.25973524e+00 6.44110539e-02 9.43016253e-01
6.11175074e-02 5.25940299e+00 8.89766230e-02 9.42247673e-01
7.13037586e-02 5.27399813e+00 8.32445794e-02 9.41882042e-01
8.14900098e-02 5.34028539e+00 8.14910315e-02 9.41133396e-01
9.16762611e-02 5.40765799e+00 7.98744766e-02 9.40562318e-01
1.01862512e-01 5.47850365e+00 7.94523331e-02 9.40054863e-01
1.12048764e-01 5.55665148e+00 7.98210931e-02 9.39257844e-01
1.22235015e-01 5.64396284e+00 2.91643761e-02 9.38713277e-01
1.32421266e-01 5.73501949e+00 7.16365987e-02 9.38135223e-01
1.42607517e-01 5.83859790e+00 6.29801182e-02 9.37716812e-01
1.52793768e-01 5.94931289e+00 6.45606697e-02 9.37184918e-01
1.62980020e-01 6.06379977e+00 7.90674385e-02 9.36314729e-01
1.73166271e-01 6.17556483e+00 4.04849882e-02 9.36101412e-01
1.83352522e-01 6.29916920e+00 9.53554552e-02 9.35244505e-01
1.93538773e-01 6.42418949e+00 7.77031372e-02 9.35009308e-01
2.03725025e-01 6.55403177e+00 1.02094543e-01 9.34500960e-01
2.13911276e-01 6.69255613e+00 9.30848566e-02 9.34169103e-01
2.24097527e-01 6.83816397e+00 6.82682550e-02 9.33560080e-01
2.34283778e-01 6.98650730e+00 8.61240422e-02 9.33024647e-01
2.44470030e-01 7.13483435e+00 6.15795658e-02 9.32814339e-01
2.54656281e-01 7.29582568e+00 6.63969411e-02 9.32476424e-01
2.64842532e-01 7.45160815e+00 5.82765760e-02 9.31861823e-01
2.75028783e-01 7.60987322e+00 6.77967964e-02 9.31835977e-01
2.85215034e-01 7.77281276e+00 6.77072577e-02 9.31122231e-01
2.95401286e-01 7.94384636e+00 3.96336847e-02 9.30956323e-01
3.05587537e-01 8.11217637e+00 7.95520900e-02 9.30287330e-01
3.15773788e-01 8.28632190e+00 7.21615586e-02 9.30401620e-01
3.25960039e-01 8.46526872e+00 9.40625366e-02 9.29920879e-01
3.36146291e-01 8.64070044e+00 9.09917807e-02 9.29578060e-01
3.46332542e-01 8.81160880e+00 6.21340649e-02 9.29299031e-01
3.56518793e-01 8.99163444e+00 1.02841489e-01 9.29037365e-01
3.66705044e-01 9.17066384e+00 7.54749600e-02 9.28256440e-01
3.76891296e-01 9.34431061e+00 9.15341144e-02 9.28333319e-01
3.87077547e-01 9.52328147e+00 8.32617026e-02 9.27677918e-01
3.97263798e-01 9.70250584e+00 5.75821946e-02 9.27701901e-01
4.07450049e-01 9.87964876e+00 9.17501168e-02 9.26690613e-01
4.17636300e-01 1.00476034e+01 5.71148065e-02 9.26988682e-01
4.27822552e-01 1.02619968e+01 7.06969299e-02 9.26346324e-01
4.38008803e-01 1.05021001e+01 8.44061887e-02 9.26281887e-01
4.48195054e-01 1.07605367e+01 8.96639701e-02 9.25902532e-01
4.58381305e-01 1.10232149e+01 1.25729378e-01 9.25667113e-01
4.68567557e-01 1.12921614e+01 1.06244334e-01 9.24928839e-01
4.78753808e-01 1.15544297e+01 1.08828231e-01 9.24574014e-01
4.88940059e-01 1.18194882e+01 1.22252810e-01 9.24225980e-01
4.99126310e-01 1.21072105e+01 1.68064738e-01 9.24105993e-01
5.09312562e-01 1.24230398e+01 1.81894587e-01 9.23438018e-01
5.19498813e-01 1.27562102e+01 1.30360048e-01 9.23442918e-01
5.29685064e-01 1.32622680e+01 1.26682169e-01 9.22906923e-01
5.39871315e-01 1.38044588e+01 1.56973915e-01 9.22639539e-01
5.50057566e-01 1.44380261e+01 1.72423250e-01 9.22153364e-01
5.60243818e-01 1.50675646e+01 1.85101615e-01 9.21944056e-01
5.70430069e-01 1.57192184e+01 2.10481477e-01 9.21554847e-01
5.80616320e-01 1.63708156e+01 2.52167550e-01 9.21168211e-01
5.90802571e-01 1.70137897e+01 2.00733370e-01 9.20926893e-01
6.00988823e-01 1.76804165e+01 2.16282917e-01 9.20741769e-01
6.11175074e-01 1.83464373e+01 2.25177589e-01 9.20420203e-01
6.21361325e-01 1.89887574e+01 2.27147934e-01 9.20646284e-01
6.31547576e-01 1.96643513e+01 3.02322016e-01 9.19904365e-01
6.41733827e-01 2.03953316e+01 2.48700995e-01 9.20032431e-01
6.51920079e-01 2.10954367e+01 2.46428079e-01 9.19365639e-01
6.62106330e-01 2.17721516e+01 2.77942876e-01 9.19647588e-01
6.72292581e-01 2.24793871e+01 3.51262805e-01 9.19211144e-01
6.82478832e-01 2.32667237e+01 2.83808636e-01 9.18514763e-01
6.92665084e-01 2.40024857e+01 3.15242482e-01 9.18225564e-01
7.02851335e-01 2.47738878e+01 3.38796508e-01 9.17938345e-01
7.13037586e-01 2.55360328e+01 3.20937424e-01 9.17437137e-01
7.23223837e-01 2.62493813e+01 3.17646586e-01 9.16954902e-01
7.33410089e-01 2.69162745e+01 3.60315602e-01 9.16490921e-01
7.43596340e-01 2.75494814e+01 3.94266920e-01 9.16472273e-01
7.53782591e-01 2.81432337e+01 3.49103538e-01 9.15551402e-01
7.63968842e-01 2.88697544e+01 3.98321874e-01 9.15461023e-01
7.74155093e-01 2.95936417e+01 3.95620469e-01 9.14863250e-01
7.84341345e-01 3.02639948e+01 4.48737428e-01 9.14312763e-01
7.94527596e-01 3.08780315e+01 4.57378138e-01 9.13731142e-01
8.04713847e-01 3.14440030e+01 5.15929744e-01 9.13463748e-01
8.14900098e-01 3.19750929e+01 5.16556062e-01 9.13289126e-01
8.25086350e-01 3.24366668e+01 5.36054052e-01 9.12754791e-01
8.35272601e-01 3.28639531e+01 5.56150548e-01 9.12614105e-01
8.45458852e-01 3.32443805e+01 5.76299142e-01 9.12502018e-01
8.55645103e-01 3.37260852e+01 6.17567750e-01 9.11685406e-01
8.65831355e-01 3.41428666e+01 6.30478309e-01 9.11356717e-01
8.76017606e-01 3.45277760e+01 6.66686623e-01 9.10941115e-01
8.86203857e-01 3.48609022e+01 6.51302523e-01 9.10545536e-01
8.96390108e-01 3.51410794e+01 6.66642178e-01 9.09834241e-01
9.06576359e-01 3.53762587e+01 6.68104116e-01 9.09410016e-01
9.16762611e-01 3.55684491e+01 6.94323780e-01 9.09096608e-01
9.26948862e-01 3.57030794e+01 6.90304553e-01 9.08373193e-01
9.37135113e-01 3.57723569e+01 7.24186475e-01 9.08293103e-01
9.47321364e-01 3.58238985e+01 7.22978269e-01 9.08052060e-01
9.57507616e-01 3.58882859e+01 7.31993541e-01 9.07276549e-01
9.67693867e-01 3.58797689e+01 7.17509763e-01 9.06561277e-01
9.77880118e-01 3.59005271e+01 7.45521217e-01 9.05933817e-01
9.88066369e-01 3.60061129e+01 7.53573993e-01 9.05693364e-01
9.98252621e-01 3.60346163e+01 8.13218822e-01 9.04937055e-01
1.00843887e+00 3.60039179e+01 7.62532626e-01 9.04912102e-01
1.01862512e+00 3.59137705e+01 7.91193716e-01 9.04528155e-01
1.02881137e+00 3.58582118e+01 7.81155058e-01 9.03861729e-01
1.03899763e+00 3.57273915e+01 7.91699109e-01 9.03503874e-01
1.04918388e+00 3.57354967e+01 7.92235203e-01 9.03196332e-01
1.05937013e+00 3.64391002e+01 8.56772804e-01 9.03121685e-01
1.06955638e+00 3.71045426e+01 7.92979929e-01 9.02656196e-01
1.07974263e+00 3.76449837e+01 8.90689758e-01 9.02322829e-01
1.08992888e+00 3.80727054e+01 8.91465054e-01 9.02049959e-01
1.10011513e+00 3.88209685e+01 8.59413370e-01 9.01473003e-01
1.11030138e+00 3.96147913e+01 9.27482981e-01 9.01218167e-01
1.12048764e+00 4.08177446e+01 9.75926377e-01 9.00452933e-01
1.13067389e+00 4.25580953e+01 9.62535185e-01 8.99874857e-01
1.14086014e+00 4.42117930e+01 9.11817167e-01 8.99093267e-01
1.15104639e+00 4.57605661e+01 1.04404712e+00 8.98728571e-01
1.16123264e+00 4.72413846e+01 9.96040190e-01 8.98426113e-01
1.17141889e+00 4.85928902e+01 1.01675971e+00 8.98159504e-01
1.18160514e+00 4.98331319e+01 1.00699391e+00 8.97929646e-01
1.19179139e+00 5.09989537e+01 1.11108811e+00 8.97446016e-01
1.20197765e+00 5.20303684e+01 9.72078940e-01 8.97094045e-01
1.21216390e+00 5.29498272e+01 1.05080287e+00 8.96976174e-01
1.22235015e+00 5.37686065e+01 1.06784453e+00 8.96747146e-01
1.23253640e+00 5.45001899e+01 1.09836948e+00 8.97024791e-01
1.24272265e+00 5.51002698e+01 1.03857234e+00 8.97000960e-01
1.25290890e+00 5.56049784e+01 1.07444097e+00 8.96897435e-01
1.26309515e+00 5.60291478e+01 1.09791047e+00 8.96641808e-01
1.27328140e+00 5.63455383e+01 9.92114216e-01 8.96814259e-01
1.28346765e+00 5.65524819e+01 1.09215381e+00 8.96878464e-01
1.29365391e+00 5.67053188e+01 1.09169383e+00 8.97012499e-01
1.30384016e+00 5.67592025e+01 1.10724518e+00 8.97439826e-01
1.31402641e+00 5.67270122e+01 1.00363928e+00 8.97830245e-01
1.32421266e+00 5.66155910e+01 1.11123249e+00 8.97986903e-01
1.33439891e+00 5.64540280e+01 1.04933476e+00 8.98518570e-01
1.34458516e+00 5.62067990e+01 1.02351241e+00 8.98796614e-01
1.35477141e+00 5.58824144e+01 1.02636441e+00 8.99335862e-01
1.36495766e+00 5.55345576e+01 1.03875881e+00 8.99533981e-01
1.37514392e+00 5.52186416e+01 1.04457261e+00 9.00486140e-01
1.38533017e+00 5.48378319e+01 1.05020016e+00 9.00985072e-01
1.39551642e+00 5.43783958e+01 1.06398982e+00 9.01492307e-01
1.40570267e+00 5.38339954e+01 1.13549814e+00 9.02439260e-01
1.41588892e+00 5.31763172e+01 1.20556728e+00 9.03346086e-01
1.42607517e+00 5.27352093e+01 1.27057624e+00 9.04299477e-01
1.43626142e+00 5.25686665e+01 1.24769966e+00 9.05124711e-01
1.44644767e+00 5.32969879e+01 1.41127794e+00 9.06606388e-01
1.45663393e+00 5.44866224e+01 1.33902494e+00 9.07674906e-01
1.46682018e+00 5.56313285e+01 1.41788324e+00 9.08522011e-01
1.47700643e+00 5.67016093e+01 1.44383925e+00 9.08274686e-01
1.48719268e+00 5.76970649e+01 1.60444651e+00 9.07730564e-01
1.49737893e+00 5.86761215e+01 1.56921768e+00 9.08148074e-01
1.50756518e+00 5.99571184e+01 1.63769483e+00 9.08012450e-01
1.51775143e+00 6.11290031e+01 1.73019597e+00 9.07931547e-01
1.52793768e+00 6.22574546e+01 1.73992648e+00 9.07939878e-01
1.53812394e+00 6.33406073e+01 1.79611218e+00 9.08354044e-01
1.54831019e+00 6.43968385e+01 1.89391716e+00 9.08060422e-01
1.55849644e+00 6.53899914e+01 2.02027308e+00 9.08188495e-01
1.56868269e+00 6.64005209e+01 1.99357145e+00 9.08420944e-01
1.57886894e+00 6.74075038e+01 2.16131330e+00 9.08651671e-01
1.58905519e+00 6.84211754e+01 2.36320196e+00 9.08524340e-01
1.59924144e+00 6.94691511e+01 2.52912034e+00 9.08720790e-01
1.60942769e+00 7.05879866e+01 2.67469468e+00 9.08542853e-01
1.61961395e+00 7.20800906e+01 2.91618842e+00 9.08712598e-01
1.62980020e+00 7.36023910e+01 3.04744299e+00 9.08671068e-01
1.63998645e+00 7.52336826e+01 3.20294315e+00 9.08996319e-01
1.65017270e+00 7.68995632e+01 3.36697101e+00 9.09066804e-01
1.66035895e+00 7.86097514e+01 3.54770585e+00 9.09012810e-01
1.67054520e+00 8.03375304e+01 3.66741978e+00 9.09492308e-01
1.68073145e+00 8.21235850e+01 3.86495103e+00 9.09216407e-01
1.69091770e+00 8.37768839e+01 3.99626968e+00 9.09552048e-01
1.70110396e+00 8.53084704e+01 4.24691396e+00 9.09267048e-01
1.71129021e+00 8.68205221e+01 4.42141119e+00 9.07913150e-01
1.72147646e+00 8.86883173e+01 4.59931660e+00 9.05290447e-01
1.73166271e+00 9.02371493e+01 4.71697169e+00 9.00475840e-01
1.74184896e+00 9.14027900e+01 4.96405542e+00 8.96057447e-01
1.75203521e+00 9.32875583e+01 5.21323389e+00 8.92752026e-01
1.76222146e+00 9.77957444e+01 5.46124508e+00 8.89467130e-01
1.77240771e+00 1.01287482e+02 5.73568563e+00 8.84242504e-01
1.78259397e+00 1.04205576e+02 5.96886976e+00 8.79828045e-01
1.79278022e+00 1.10535103e+02 6.08975584e+00 8.76874778e-01
1.80296647e+00 1.15154544e+02 6.22841694e+00 8.74534158e-01
1.81315272e+00 1.17148874e+02 6.39801023e+00 8.74473669e-01
1.82333897e+00 1.16082273e+02 6.54975286e+00 8.71875818e-01
1.83352522e+00 1.15174740e+02 6.66806917e+00 8.69272365e-01
1.84371147e+00 1.23192963e+02 6.70580604e+00 8.67180741e-01
1.85389772e+00 1.28933656e+02 6.64370682e+00 8.65339746e-01
1.86408398e+00 1.32858615e+02 6.72236087e+00 8.60357716e-01
1.87427023e+00 1.35350435e+02 6.69265373e+00 8.52863668e-01
1.88445648e+00 1.36851160e+02 6.80299855e+00 8.46670911e-01
1.89464273e+00 1.37781492e+02 6.91304858e+00 8.43438291e-01
1.90482898e+00 1.37898113e+02 7.15520552e+00 8.44313120e-01
1.91501523e+00 1.36195035e+02 7.35276224e+00 8.46234351e-01
1.92520148e+00 1.31889220e+02 7.06337124e+00 8.50767564e-01
1.93538773e+00 1.25197717e+02 6.45948414e+00 8.46143622e-01
1.94557398e+00 1.18833751e+02 6.64783474e+00 8.46791650e-01
1.95576024e+00 1.15854008e+02 7.09078123e+00 8.44525626e-01
1.96594649e+00 1.11569576e+02 7.01992990e+00 8.38671883e-01
1.97613274e+00 1.14045534e+02 6.84348665e+00 8.34636593e-01
1.98631899e+00 1.12153008e+02 6.61188226e+00 8.33250062e-01
1.99650524e+00 1.07680252e+02 6.10228052e+00 8.35682104e-01
2.00669149e+00 1.06083805e+02 6.10899376e+00 8.40097235e-01
2.01687774e+00 1.00283569e+02 5.98963855e+00 8.39530881e-01
2.02706399e+00 8.99297344e+01 5.72455052e+00 8.30761732e-01
2.03725025e+00 8.61359921e+01 5.69483954e+00 8.26321551e-01
2.04743650e+00 8.97770625e+01 6.05915669e+00 8.19844686e-01
2.05762275e+00 8.71045327e+01 5.85525624e+00 8.20035415e-01
2.06780900e+00 8.16438280e+01 5.64234551e+00 8.26682544e-01
2.07799525e+00 7.73402927e+01 5.64557525e+00 8.37899204e-01
2.08818150e+00 7.96490339e+01 5.86726812e+00 8.35787262e-01
2.09836775e+00 8.27053158e+01 5.91600299e+00 8.33601477e-01
2.10855400e+00 8.20525839e+01 6.29433583e+00 8.34007614e-01
2.11874026e+00 8.70974779e+01 6.46511988e+00 8.38302879e-01
2.12892651e+00 1.00135111e+02 6.18320029e+00 8.33519967e-01
2.13911276e+00 1.05641617e+02 5.75736202e+00 8.27479118e-01
2.14929901e+00 9.91841269e+01 5.46914654e+00 8.26451696e-01
2.15948526e+00 1.00189108e+02 5.45272104e+00 8.31723976e-01
2.16967151e+00 1.01970405e+02 5.84830656e+00 8.42480315e-01
2.17985776e+00 1.03968204e+02 6.45718586e+00 8.56469891e-01
2.19004401e+00 1.12780282e+02 7.28318040e+00 8.55206934e-01
2.20023027e+00 1.21335841e+02 8.36229102e+00 8.54255588e-01
2.21041652e+00 1.18475328e+02 8.82177908e+00 8.39102697e-01
2.22060277e+00 1.32568976e+02 9.29062138e+00 8.19786754e-01
2.23078902e+00 1.42709790e+02 1.04729818e+01 8.10445171e-01
2.24097527e+00 1.40303212e+02 1.14722173e+01 8.10005519e-01
2.25116152e+00 1.45696150e+02 1.19004517e+01 8.12306935e-01
2.26134777e+00 1.47761897e+02 1.12499704e+01 8.07582325e-01
2.27153402e+00 1.46284955e+02 1.46089020e+01 8.05362363e-01
2.28172028e+00 1.50631217e+02 2.08706379e+01 7.85997268e-01
2.29190653e+00 1.82424137e+02 2.90632614e+01 7.23910340e-01
2.30209278e+00 3.22332246e+02 4.01602360e+01 5.89664833e-01
2.31227903e+00 1.00773339e+03 2.39757036e+02 -1.12621554e+00


==> data/vscan_n64_f0.6_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 2.74754990e-13 9.50660941e-01
1.02203190e-02 5.27962820e+00 5.42122877e-02 9.49804800e-01
2.04406379e-02 5.26789985e+00 5.94838362e-02 9.49188024e-01
3.06609569e-02 5.26557427e+00 4.10332052e-02 9.48588240e-01
4.08812758e-02 5.26495012e+00 8.41181836e-02 9.47993457e-01
5.11015948e-02 5.26887037e+00 5.21865815e-02 9.47330736e-01
6.13219137e-02 5.26565282e+00 4.37100100e-02 9.46786965e-01
7.15422327e-02 5.27529013e+00 7.36378348e-02 9.46202131e-01
8.17625516e-02 5.33169179e+00 3.99488963e-02 9.45475909e-01
9.19828706e-02 5.39877531e+00 5.90662478e-02 9.45059485e-01
1.02203190e-01 5.47885023e+00 6.15734947e-02 9.44376848e-01
1.12423508e-01 5.56804888e+00 2.50060051e-02 9.43858917e-01
1.22643827e-01 5.65334950e+00 6.50095650e-02 9.43299522e-01
1.32864146e-01 5.74371396e+00 7.63266443e-02 9.42899232e-01
1.43084465e-01 5.84159614e+00 3.64457516e-02 9.42294161e-01
1.53304784e-01 5.94860529e+00 6.31632438e-02 9.41789574e-01
1.63525103e-01 6.06275583e+00 6.61001053e-02 9.41352045e-01
1.73745422e-01 6.18726050e+00 5.04391472e-02 9.40750996e-01
1.83965741e-01 6.30581764e+00 8.70310430e-02 9.40228343e-01
1.94186060e-01 6.43097569e+00 3.80653742e-02 9.39805609e-01
2.04406379e-01 6.56318827e+00 6.06176177e-02 9.39304030e-01
2.14626698e-01 6.70515293e+00 6.66920544e-02 9.38805382e-01
2.24847017e-01 6.84737843e+00 4.50310436e-02 9.38513626e-01
2.35067336e-01 7.00070260e+00 6.10677579e-02 9.38262629e-01
2.45287655e-01 7.14875893e+00 7.03703960e-02 9.37731310e-01
2.55507974e-01 7.30075806e+00 5.75545267e-02 9.37634563e-01
2.65728293e-01 7.46046686e+00 8.04593016e-02 9.37008210e-01
2.75948612e-01 7.62721093e+00 8.36819207e-02 9.36805101e-01
2.86168931e-01 7.79119036e+00 5.13885066e-02 9.36235059e-01
2.96389250e-01 7.96199847e+00 6.97085908e-02 9.36232258e-01
3.06609569e-01 8.13259802e+00 6.33363274e-02 9.35489139e-01
3.16829888e-01 8.30150147e+00 7.12923380e-02 9.35430023e-01
3.27050206e-01 8.47776725e+00 8.02182978e-02 9.35109558e-01
3.37270525e-01 8.65949583e+00 5.01132407e-02 9.34851683e-01
3.47490844e-01 8.83416981e+00 8.76550834e-02 9.34541816e-01
3.57711163e-01 9.01248710e+00 7.78832516e-02 9.34348847e-01
3.67931482e-01 9.19126550e+00 6.05926798e-02 9.33840639e-01
3.78151801e-01 9.36768344e+00 8.45281429e-02 9.33433982e-01
3.88372120e-01 9.54350407e+00 6.55644903e-02 9.33210943e-01
3.98592439e-01 9.72844179e+00 6.67723250e-02 9.32757415e-01
4.08812758e-01 9.89991074e+00 1.17286935e-01 9.32354109e-01
4.19033077e-01 1.00734824e+01 7.79856478e-02 9.32251807e-01
4.29253396e-01 1.02880274e+01 7.63320168e-02 9.31878216e-01
4.39473715e-01 1.05391418e+01 1.07881173e-01 9.31689017e-01
4.49694034e-01 1.07984124e+01 9.32709168e-02 9.31408997e-01
4.59914353e-01 1.10692483e+01 1.36899247e-01 9.31220675e-01
4.70134672e-01 1.13324370e+01 1.42982648e-01 9.30475488e-01
4.80354991e-01 1.15938524e+01 1.12510343e-01 9.30431029e-01
4.90575310e-01 1.18646797e+01 9.96192622e-02 9.29799379e-01
5.00795629e-01 1.21577301e+01 1.05111305e-01 9.29552601e-01
5.11015948e-01 1.24732455e+01 1.66942703e-01 9.29089442e-01
5.21236267e-01 1.28451986e+01 1.58435003e-01 9.29040665e-01
5.31456586e-01 1.33563556e+01 1.68920647e-01 9.28552513e-01
5.41676904e-01 1.39143217e+01 1.44925382e-01 9.28411898e-01
5.51897223e-01 1.45535191e+01 1.70385425e-01 9.27986370e-01
5.62117542e-01 1.51898124e+01 1.80972738e-01 9.27639138e-01
5.72337861e-01 1.58383507e+01 1.87953138e-01 9.27352710e-01
5.82558180e-01 1.64957373e+01 2.30379571e-01 9.27085733e-01
5.92778499e-01 1.71434364e+01 1.89096600e-01 9.26802022e-01
6.02998818e-01 1.78116412e+01 2.13658529e-01 9.26575454e-01
6.13219137e-01 1.84738932e+01 2.10746031e-01 9.26499532e-01
6.23439456e-01 1.91353473e+01 2.52007157e-01 9.26247043e-01
6.33659775e-01 1.98194142e+01 2.71847763e-01 9.25967265e-01
6.43880094e-01 2.05451384e+01 3.05268933e-01 9.25789421e-01
6.54100413e-01 2.12492795e+01 2.74283824e-01 9.25518385e-01
6.64320732e-01 2.19181685e+01 2.96165190e-01 9.25561524e-01
6.74541051e-01 2.26505369e+01 2.87234302e-01 9.24908779e-01
6.84761370e-01 2.34372446e+01 3.56313343e-01 9.24966588e-01
6.94981689e-01 2.41766051e+01 2.79893732e-01 9.23974001e-01
7.05202008e-01 2.49499128e+01 3.22390866e-01 9.23963946e-01
7.15422327e-01 2.57081658e+01 3.19988800e-01 9.23471192e-01
7.25642646e-01 2.64191807e+01 3.10308210e-01 9.23139910e-01
7.35862965e-01 2.70757727e+01 3.20659299e-01 9.22625464e-01
7.46083284e-01 2.76964431e+01 3.74247278e-01 9.22496848e-01
7.56303602e-01 2.83088618e+01 3.56230069e-01 9.21885331e-01
7.66523921e-01 2.90529423e+01 4.12523621e-01 9.21300061e-01
7.76744240e-01 2.97634526e+01 4.08857726e-01 9.21045810e-01
7.86964559e-01 3.04262949e+01 4.45038930e-01 9.20540383e-01
7.97184878e-01 3.10280502e+01 4.47255568e-01 9.20091376e-01
8.07405197e-01 3.15883028e+01 4.89120040e-01 9.19951490e-01
8.17625516e-01 3.21017349e+01 4.90665049e-01 9.19571789e-01
8.27845835e-01 3.25578980e+01 5.16791130e-01 9.19223068e-01
8.38066154e-01 3.29696223e+01 5.32499299e-01 9.18979430e-01
8.48286473e-01 3.33774224e+01 5.61858876e-01 9.18951870e-01
8.58506792e-01 3.38363499e+01 5.71081939e-01 9.18024878e-01
8.68727111e-01 3.42511757e+01 6.08657025e-01 9.17943690e-01
8.78947430e-01 3.46206234e+01 6.18353289e-01 9.17280997e-01
8.89167749e-01 3.49386900e+01 6.41201434e-01 9.16957605e-01
8.99388068e-01 3.52024294e+01 6.46823289e-01 9.16377162e-01
9.09608387e-01 3.54316954e+01 6.66095577e-01 9.16257114e-01
9.19828706e-01 3.55972753e+01 6.49823568e-01 9.15527410e-01
9.30049025e-01 3.57115238e+01 6.69578754e-01 9.15350937e-01
9.40269344e-01 3.57751513e+01 6.60213100e-01 9.15009248e-01
9.50489663e-01 3.58285304e+01 6.88604661e-01 9.14580165e-01
9.60709982e-01 3.58583392e+01 6.75633363e-01 9.13968013e-01
9.70930300e-01 3.58420460e+01 7.08091202e-01 9.13418247e-01
9.81150619e-01 3.59227705e+01 6.97587750e-01 9.12900133e-01
9.91370938e-01 3.59971430e+01 7.22235634e-01 9.12337278e-01
1.00159126e+00 3.60073799e+01 7.20942741e-01 9.12306620e-01
1.01181158e+00 3.59530870e+01 7.47382492e-01 9.11905832e-01
1.02203190e+00 3.58907721e+01 7.66835624e-01 9.11446017e-01
1.03225221e+00 3.58106318e+01 7.22708931e-01 9.11027507e-01
1.04247253e+00 3.56681393e+01 7.42192820e-01 9.10605146e-01
1.05269285e+00 3.60340420e+01 7.27880200e-01 9.10320967e-01
1.06291317e+00 3.67248315e+01 8.11558946e-01 9.10081169e-01
1.07313349e+00 3.73670141e+01 7.67348089e-01 9.09906907e-01
1.08335381e+00 3.78674207e+01 7.83998311e-01 9.09438022e-01
1.09357413e+00 3.82588292e+01 8.35010067e-01 9.09400067e-01
1.10379445e+00 3.91461197e+01 8.86031949e-01 9.08906980e-01
1.11401477e+00 3.99079264e+01 8.09639760e-01 9.08390416e-01
1.12423508e+00 4.13304287e+01 9.22804326e-01 9.07729089e-01
1.13445540e+00 4.30543752e+01 9.01150984e-01 9.07192282e-01
1.14467572e+00 4.46693646e+01 8.95204018e-01 9.06589651e-01
1.15489604e+00 4.61813234e+01 9.00113043e-01 9.06204060e-01
1.16511636e+00 4.76118588e+01 9.89500081e-01 9.05957841e-01
1.17533668e+00 4.89304339e+01 8.81270420e-01 9.05676846e-01
1.18555700e+00 5.01228765e+01 9.72045530e-01 9.05354824e-01
1.19577732e+00 5.12410215e+01 9.71126909e-01 9.04977948e-01
1.20599764e+00 5.22301629e+01 9.57446401e-01 9.04897525e-01
1.21621796e+00 5.31122337e+01 9.39172194e-01 9.04704526e-01
1.22643827e+00 5.38886175e+01 1.02764967e+00 9.04713564e-01
1.23665859e+00 5.45806632e+01 9.46065380e-01 9.04725959e-01
1.24687891e+00 5.51276153e+01 9.60333675e-01 9.04709428e-01
1.25709923e+00 5.56134871e+01 9.91157583e-01 9.04490161e-01
1.26731955e+00 5.59871921e+01 9.62509547e-01 9.04502907e-01
1.27753987e+00 5.62641054e+01 9.26926428e-01 9.04647020e-01
1.28776019e+00 5.64494158e+01 1.01655642e+00 9.04591493e-01
1.29798051e+00 5.65699719e+01 9.95995224e-01 9.04970044e-01
1.30820083e+00 5.65796846e+01 9.67409398e-01 9.05204015e-01
1.31842114e+00 5.65222377e+01 1.01586831e+00 9.05589603e-01
1.32864146e+00 5.64024285e+01 9.95141548e-01 9.05867373e-01
1.33886178e+00 5.61926295e+01 9.49108419e-01 9.06433960e-01
1.34908210e+00 5.59184877e+01 9.49945047e-01 9.06472394e-01
1.35930242e+00 5.55975863e+01 9.56545957e-01 9.07002704e-01
1.36952274e+00 5.52343118e+01 9.58385501e-01 9.07558793e-01
1.37974306e+00 5.48863540e+01 1.01010844e+00 9.08023990e-01
1.38996338e+00 5.44802961e+01 9.78132371e-01 9.08590563e-01
1.40018370e+00 5.39865294e+01 1.05971303e+00 9.09471865e-01
1.41040402e+00 5.33817249e+01 1.04259421e+00 9.10206919e-01
1.42062433e+00 5.27043923e+01 1.06690911e+00 9.10915217e-01
1.43084465e+00 5.25405569e+01 1.15324903e+00 9.12123979e-01
1.44106497e+00 5.24763374e+01 1.19169811e+00 9.13004500e-01
1.45128529e+00 5.37159562e+01 1.18867150e+00 9.14044168e-01
1.46150561e+00 5.48667658e+01 1.27752786e+00 9.15350308e-01
1.47172593e+00 5.59391822e+01 1.31942234e+00 9.15133992e-01
1.48194625e+00 5.69448586e+01 1.30190694e+00 9.15304361e-01
1.49216657e+00 5.79014686e+01 1.39317820e+00 9.14943849e-01
1.50238689e+00 5.87588108e+01 1.43831811e+00 9.14824324e-01
1.51260720e+00 5.98017316e+01 1.44171835e+00 9.14943781e-01
1.52282752e+00 6.08680342e+01 1.49886369e+00 9.15095369e-01
1.53304784e+00 6.18701137e+01 1.57761912e+00 9.14848053e-01
1.54326816e+00 6.28075502e+01 1.55701030e+00 9.15162010e-01
1.55348848e+00 6.37308639e+01 1.60895070e+00 9.14966532e-01
1.56370880e+00 6.45824894e+01 1.67884834e+00 9.15139919e-01
1.57392912e+00 6.54326380e+01 1.73171926e+00 9.15175092e-01
1.58414944e+00 6.62687551e+01 1.90465895e+00 9.15625906e-01
1.59436976e+00 6.71094258e+01 2.08054124e+00 9.15409000e-01
1.60459008e+00 6.79457024e+01 2.23966491e+00 9.15614629e-01
1.61481039e+00 6.88423854e+01 2.35235608e+00 9.15513302e-01
1.62503071e+00 6.97451031e+01 2.50011851e+00 9.15522788e-01
1.63525103e+00 7.07043445e+01 2.55675088e+00 9.15542855e-01
1.64547135e+00 7.18863606e+01 2.63490579e+00 9.15722943e-01
1.65569167e+00 7.30965131e+01 2.78325968e+00 9.15803819e-01
1.66591199e+00 7.42819716e+01 2.85701556e+00 9.15985997e-01
1.67613231e+00 7.55080923e+01 2.93842731e+00 9.16311871e-01
1.68635263e+00 7.66695994e+01 3.03649924e+00 9.16155137e-01
1.69657295e+00 7.77523030e+01 3.13077981e+00 9.16271023e-01
1.70679327e+00 7.87269884e+01 3.30588487e+00 9.16251589e-01
1.71701358e+00 7.97270259e+01 3.36920137e+00 9.16351561e-01
1.72723390e+00 8.06261323e+01 3.48719544e+00 9.16353604e-01
1.73745422e+00 8.13631124e+01 3.59657948e+00 9.16500300e-01
1.74767454e+00 8.17328459e+01 3.67044937e+00 9.16670136e-01
1.75789486e+00 8.20344780e+01 3.72525199e+00 9.16806083e-01
1.76811518e+00 8.38620038e+01 3.87536103e+00 9.14923138e-01
1.77833550e+00 8.52357488e+01 4.01806966e+00 9.12988243e-01
1.78855582e+00 8.63376306e+01 4.15946337e+00 9.08831923e-01
1.79877614e+00 8.69742949e+01 4.32797844e+00 9.05667232e-01
1.80899645e+00 8.65282720e+01 4.42164734e+00 9.03264173e-01
1.81921677e+00 8.65772362e+01 4.42151903e+00 9.01541309e-01
1.82943709e+00 8.84806614e+01 4.44447425e+00 9.00534029e-01
1.83965741e+00 8.99243109e+01 4.43400712e+00 8.99987274e-01
1.84987773e+00 9.10978691e+01 4.43392160e+00 8.97344312e-01
1.86009805e+00 9.17236576e+01 4.39547099e+00 8.95367349e-01
1.87031837e+00 9.32148376e+01 4.31522524e+00 8.94652334e-01
1.88053869e+00 9.19128184e+01 4.12407441e+00 8.94322467e-01
1.89075901e+00 8.79046129e+01 4.06352561e+00 8.94062815e-01
1.90097933e+00 8.87728095e+01 3.71881851e+00 8.94105451e-01
1.91119964e+00 8.73169058e+01 3.61193512e+00 8.91649342e-01
1.92141996e+00 8.49910093e+01 3.61206812e+00 8.89237811e-01
1.93164028e+00 8.73181341e+01 3.68707883e+00 8.87684967e-01
1.94186060e+00 8.78487594e+01 3.49878168e+00 8.87006080e-01
1.95208092e+00 8.62067564e+01 3.40735414e+00 8.87536693e-01
1.96230124e+00 8.86840777e+01 3.24740589e+00 8.89988987e-01
1.97252156e+00 9.04247964e+01 3.39506273e+00 8.87483463e-01
1.98274188e+00 8.95478923e+01 3.57798543e+00 8.85830316e-01
1.99296220e+00 9.21773343e+01 3.53936344e+00 8.84201282e-01
2.00318251e+00 9.58009394e+01 3.61551406e+00 8.84360414e-01
2.01340283e+00 9.53931223e+01 3.52295314e+00 8.83012760e-01
2.02362315e+00 9.05634511e+01 3.34185669e+00 8.81084335e-01
2.03384347e+00 9.07785766e+01 3.06703320e+00 8.80199513e-01
2.04406379e+00 8.66915864e+01 2.86611788e+00 8.78098482e-01
2.05428411e+00 7.77021221e+01 2.53336585e+00 8.74395266e-01
2.06450443e+00 6.92840149e+01 2.58288361e+00 8.73297043e-01
2.07472475e+00 6.34986935e+01 2.68877894e+00 8.73107242e-01
2.08494507e+00 6.55442316e+01 2.73098318e+00 8.74118645e-01
2.09516539e+00 6.76741031e+01 2.61627699e+00 8.75964011e-01
2.10538570e+00 6.92844338e+01 2.62333098e+00 8.78558623e-01
2.11560602e+00 7.03308836e+01 2.46017051e+00 8.80543523e-01
2.12582634e+00 7.07880125e+01 2.37330738e+00 8.83493642e-01
2.13604666e+00 7.06226437e+01 2.25964330e+00 8.84889434e-01
2.14626698e+00 6.98124229e+01 2.20908667e+00 8.84497824e-01
2.15648730e+00 6.83970176e+01 2.06436677e+00 8.85719576e-01
2.16670762e+00 6.63713326e+01 2.15003458e+00 8.86392904e-01
2.17692794e+00 6.66875417e+01 2.05240673e+00 8.84044690e-01
2.18714826e+00 6.76040408e+01 2.01758446e+00 8.82868631e-01
2.19736857e+00 6.84675113e+01 1.95230726e+00 8.83071113e-01
2.20758889e+00 6.92751508e+01 1.87717097e+00 8.84070660e-01
2.21780921e+00 7.00293980e+01 1.73874840e+00 8.87070517e-01
2.22802953e+00 7.07287837e+01 1.72484882e+00 8.91062249e-01
2.23824985e+00 7.13625814e+01 1.68276641e+00 8.92987184e-01
2.24847017e+00 7.19322962e+01 1.70059202e+00 8.92290668e-01
2.25869049e+00 7.24509130e+01 1.60863181e+00 8.93106162e-01
2.26891081e+00 7.28920996e+01 1.58520410e+00 8.93090990e-01
2.27913113e+00 7.32820354e+01 1.53866648e+00 8.93653060e-01
2.28935145e+00 7.36091239e+01 1.55860169e+00 8.94251676e-01
2.29957176e+00 7.38834109e+01 1.49893783e+00 8.95903060e-01
2.30979208e+00 7.40939111e+01 1.49339863e+00 8.95693330e-01
2.32001240e+00 7.42681076e+01 1.42200270e+00 8.96332694e-01
2.33023272e+00 7.43836876e+01 1.40454384e+00 8.95615322e-01
2.34045304e+00 7.44556568e+01 1.44843925e+00 8.95347097e-01
2.35067336e+00 7.44881590e+01 1.49196689e+00 8.95043295e-01
2.36089368e+00 7.44765447e+01 1.43517800e+00 8.95616884e-01
2.37111400e+00 7.44190813e+01 1.39653572e+00 8.96023188e-01
2.38133432e+00 7.43247183e+01 1.39729226e+00 8.97276737e-01
2.39155463e+00 7.41856922e+01 1.45908131e+00 8.98967215e-01
2.40177495e+00 7.39950793e+01 1.45835173e+00 9.00834938e-01
2.41199527e+00 7.37595466e+01 1.48541796e+00 9.02332399e-01
2.42221559e+00 7.34746854e+01 1.48501828e+00 9.04502397e-01
2.43243591e+00 7.31235311e+01 1.46555472e+00 9.05712376e-01
2.44265623e+00 7.27255385e+01 1.47187134e+00 9.06186360e-01
2.45287655e+00 7.22613375e+01 1.43371699e+00 9.06680748e-01
2.46309687e+00 7.17416413e+01 1.49409904e+00 9.07561988e-01
2.47331719e+00 7.14932934e+01 1.43774780e+00 9.07844512e-01
2.48353751e+00 7.12204212e+01 1.45042266e+00 9.09025505e-01
2.49375782e+00 7.08263931e+01 1.48302533e+00 9.09572302e-01
2.50397814e+00 7.03262315e+01 1.42495225e+00 9.10480210e-01
2.51419846e+00 6.96895635e+01 1.51942401e+00 9.11173855e-01
2.52441878e+00 6.89024175e+01 1.58984598e+00 9.12347910e-01
2.53463910e+00 6.79388319e+01 1.58312384e+00 9.12814972e-01
2.54485942e+00 6.68086776e+01 1.55240016e+00 9.13638997e-01
2.55507974e+00 6.54685898e+01 1.50996559e+00 9.14066207e-01
2.56530006e+00 6.41639454e+01 1.54228400e+00 9.14498489e-01
2.57552038e+00 6.33404550e+01 1.60877635e+00 9.14974382e-01
2.58574069e+00 6.25337055e+01 1.63687338e+00 9.15691774e-01
2.59596101e+00 6.17388756e+01 1.65246029e+00 9.16083502e-01
2.60618133e+00 6.09690747e+01 1.64305527e+00 9.16823271e-01
2.61640165e+00 6.02023344e+01 1.59832739e+00 9.17715897e-01
2.62662197e+00 5.97860871e+01 1.58901240e+00 9.18194470e-01
2.63684229e+00 6.01236020e+01 1.57195068e+00 9.18804475e-01
2.64706261e+00 6.03625607e+01 1.59714368e+00 9.19798116e-01
2.65728293e+00 6.04900010e+01 1.57407710e+00 9.20543450e-01
2.66750325e+00 6.05333100e+01 1.58854322e+00 9.21723972e-01
2.67772357e+00 6.04782970e+01 1.59336000e+00 9.22301922e-01
2.68794388e+00 6.03347988e+01 1.58175496e+00 9.21544853e-01
2.69816420e+00 6.01027026e+01 1.56773280e+00 9.20881701e-01
2.70838452e+00 5.98132099e+01 1.50442589e+00 9.20577898e-01
2.71860484e+00 5.94227995e+01 1.47704608e+00 9.20316954e-01
2.72882516e+00 5.89772575e+01 1.38852726e+00 9.18623814e-01
2.73904548e+00 5.84751400e+01 1.32063560e+00 9.18297416e-01
2.74926580e+00 5.78931078e+01 1.30650813e+00 9.17327343e-01
2.75948612e+00 5.72569806e+01 1.26868377e+00 9.16576205e-01
2.76970644e+00 5.65727879e+01 1.29936883e+00 9.16049554e-01
2.77992676e+00 5.58299471e+01 1.27701120e+00 9.16269557e-01
2.79014707e+00 5.56167350e+01 1.32805275e+00 9.15534710e-01
2.80036739e+00 5.54366584e+01 1.34978334e+00 9.15482043e-01
2.81058771e+00 5.50852750e+01 1.31180603e+00 9.15035044e-01
2.82080803e+00 5.45623024e+01 1.31703882e+00 9.14228787e-01
2.83102835e+00 5.38820111e+01 1.30804802e+00 9.13851109e-01
2.84124867e+00 5.30741217e+01 1.27997230e+00 9.13967932e-01
2.85146899e+00 5.21582261e+01 1.33069929e+00 9.13574354e-01
2.86168931e+00 5.11411432e+01 1.33024049e+00 9.13477131e-01
2.87190963e+00 5.00318618e+01 1.36365308e+00 9.13479644e-01
2.88212994e+00 4.88852486e+01 1.37716382e+00 9.12906110e-01
2.89235026e+00 4.83663110e+01 1.27622605e+00 9.12566707e-01
2.90257058e+00 4.82422452e+01 1.23573252e+00 9.12978485e-01
2.91279090e+00 4.79084226e+01 1.27050835e+00 9.12830528e-01
2.92301122e+00 4.89296855e+01 1.27535886e+00 9.12893082e-01
2.93323154e+00 5.01208615e+01 1.31990574e+00 9.13464522e-01
2.94345186e+00 5.08698202e+01 1.30874578e+00 9.13998042e-01
2.95367218e+00 5.12387456e+01 1.26744433e+00 9.13916128e-01
2.96389250e+00 5.18756879e+01 1.24629408e+00 9.14522048e-01
2.97411282e+00 5.25225821e+01 1.31340334e+00 9.14626295e-01
2.98433313e+00 5.28066475e+01 1.30343251e+00 9.14710348e-01
2.99455345e+00 5.27473473e+01 1.29035385e+00 9.15352669e-01
2.99986802e+00 5.29257111e+01 1.29613215e+00 9.15876786e-01


==> data/vscan_n64_f0.6_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 2.74754990e-13 9.50660941e-01
1.02203190e-02 5.27961682e+00 5.10900559e-02 9.49806218e-01
2.04406379e-02 5.26804718e+00 5.11787957e-02 9.49190978e-01
3.06609569e-02 5.26532998e+00 3.09801624e-02 9.48565850e-01
4.08812758e-02 5.26503875e+00 6.99528540e-02 9.47996772e-01
5.11015948e-02 5.26862285e+00 4.29072375e-02 9.47282413e-01
6.13219137e-02 5.26563243e+00 3.21602261e-02 9.46812491e-01
7.15422327e-02 5.27506592e+00 4.95603859e-02 9.46148779e-01
8.17625516e-02 5.33172841e+00 1.99969382e-02 9.45582941e-01
9.19828706e-02 5.39890244e+00 3.99737207e-02 9.45006057e-01
1.02203190e-01 5.47931842e+00 4.48615296e-02 9.44528543e-01
1.12423508e-01 5.56764200e+00 8.44703194e-03 9.43787794e-01
1.22643827e-01 5.65377977e+00 4.35319833e-02 9.43407483e-01
1.32864146e-01 5.74359030e+00 4.07890665e-02 9.42735399e-01
1.43084465e-01 5.84136336e+00 1.91031802e-02 9.42334277e-01
1.53304784e-01 5.94810078e+00 3.78061761e-02 9.41655819e-01
1.63525103e-01 6.06353103e+00 2.95747929e-02 9.41357595e-01
1.73745422e-01 6.18618532e+00 2.48934636e-02 9.40660774e-01
1.83965741e-01 6.30652551e+00 4.26789990e-02 9.40324961e-01
1.94186060e-01 6.43097416e+00 1.75373398e-02 9.39768326e-01
2.04406379e-01 6.56362027e+00 2.65542597e-02 9.39442082e-01
2.14626698e-01 6.70419694e+00 3.39964663e-02 9.38821265e-01
2.24847017e-01 6.84882445e+00 1.08826841e-02 9.38615935e-01
2.35067336e-01 6.99938467e+00 2.63909414e-02 9.38138564e-01
2.45287655e-01 7.14878666e+00 3.29815565e-02 9.37844258e-01
2.55507974e-01 7.30080904e+00 1.39916163e-02 9.37436177e-01
2.65728293e-01 7.46067621e+00 3.29277659e-02 9.37071184e-01
2.75948612e-01 7.62613696e+00 2.60240464e-02 9.36648309e-01
2.86168931e-01 7.79254599e+00 2.52576597e-02 9.36373751e-01
2.96389250e-01 7.96196069e+00 2.82176607e-02 9.36085709e-01
3.06609569e-01 8.13191629e+00 2.47579955e-02 9.35698124e-01
3.16829888e-01 8.30209806e+00 2.47763237e-02 9.35384045e-01
3.27050206e-01 8.47814692e+00 2.50272956e-02 9.35162335e-01
3.37270525e-01 8.65761627e+00 2.14572628e-02 9.34809202e-01
3.47490844e-01 8.83488961e+00 3.54556532e-02 9.34586232e-01
3.57711163e-01 9.01239412e+00 3.01148673e-02 9.34214808e-01
3.67931482e-01 9.19043484e+00 2.51792349e-02 9.33832411e-01
3.78151801e-01 9.36726544e+00 4.52885674e-02 9.33438589e-01
3.88372120e-01 9.54579675e+00 3.23655743e-02 9.33173543e-01
3.98592439e-01 9.72604535e+00 3.55057595e-02 9.32789139e-01
4.08812758e-01 9.90114697e+00 5.83325765e-02 9.32490530e-01
4.19033077e-01 1.00736869e+01 4.52576800e-02 9.32215621e-01
4.29253396e-01 1.02874760e+01 4.76769431e-02 9.31941466e-01
4.39473715e-01 1.05376005e+01 6.84102071e-02 9.31645001e-01
4.49694034e-01 1.08007287e+01 6.50214326e-02 9.31430216e-01
4.59914353e-01 1.10672659e+01 7.08696442e-02 9.31016841e-01
4.70134672e-01 1.13319713e+01 9.13153970e-02 9.30580969e-01
4.80354991e-01 1.15952407e+01 8.33871634e-02 9.30237631e-01
4.90575310e-01 1.18643334e+01 9.10233208e-02 9.29875262e-01
5.00795629e-01 1.21562646e+01 1.06555231e-01 9.29519077e-01
5.11015948e-01 1.24752201e+01 1.13401011e-01 9.29236614e-01
5.21236267e-01 1.28474866e+01 1.20575634e-01 9.28969068e-01
5.31456586e-01 1.33564328e+01 1.30510986e-01 9.28683741e-01
5.41676904e-01 1.39184363e+01 1.38630270e-01 9.28375431e-01
5.51897223e-01 1.45562346e+01 1.49560468e-01 9.27982931e-01
5.62117542e-01 1.51914037e+01 1.52873061e-01 9.27607024e-01
5.72337861e-01 1.58433427e+01 1.63242893e-01 9.27299723e-01
5.82558180e-01 1.65019379e+01 1.85401356e-01 9.27025690e-01
5.92778499e-01 1.71463957e+01 1.91744564e-01 9.26789654e-01
6.02998818e-01 1.78187365e+01 1.98958071e-01 9.26608979e-01
6.13219137e-01 1.84816017e+01 2.21689760e-01 9.26495244e-01
6.23439456e-01 1.91371023e+01 2.32020565e-01 9.26295297e-01
6.33659775e-01 1.98229641e+01 2.36113206e-01 9.26003140e-01
6.43880094e-01 2.05507587e+01 2.57742018e-01 9.25759756e-01
6.54100413e-01 2.12525852e+01 2.67705568e-01 9.25575541e-01
6.64320732e-01 2.19234154e+01 2.70644349e-01 9.25472736e-01
6.74541051e-01 2.26576350e+01 2.85735059e-01 9.25148616e-01
6.84761370e-01 2.34398795e+01 2.96518905e-01 9.24693476e-01
6.94981689e-01 2.41806946e+01 2.95371799e-01 9.24204340e-01
7.05202008e-01 2.49582872e+01 3.07238706e-01 9.23812075e-01
7.15422327e-01 2.57125450e+01 3.17037565e-01 9.23434878e-01
7.25642646e-01 2.64223018e+01 3.19260547e-01 9.23054524e-01
7.35862965e-01 2.70853187e+01 3.28271434e-01 9.22703220e-01
7.46083284e-01 2.77024539e+01 3.37223349e-01 9.22381633e-01
7.56303602e-01 2.83113562e+01 3.50258868e-01 9.21976333e-01
7.66523921e-01 2.90520485e+01 3.67692483e-01 9.21464632e-01
7.76744240e-01 2.97604246e+01 3.86364639e-01 9.21021027e-01
7.86964559e-01 3.04192093e+01 4.08090924e-01 9.20576378e-01
7.97184878e-01 3.10267565e+01 4.32507639e-01 9.20172419e-01
8.07405197e-01 3.15852805e+01 4.56998335e-01 9.19837921e-01
8.17625516e-01 3.20945099e+01 4.79233899e-01 9.19513505e-01
8.27845835e-01 3.25538596e+01 5.00666207e-01 9.19218924e-01
8.38066154e-01 3.29664992e+01 5.21624342e-01 9.18996796e-01
8.48286473e-01 3.33576170e+01 5.40144451e-01 9.18798551e-01
8.58506792e-01 3.38193400e+01 5.58338718e-01 9.18296144e-01
8.68727111e-01 3.42324313e+01 5.75843820e-01 9.17811944e-01
8.78947430e-01 3.45977545e+01 5.90740176e-01 9.17342133e-01
8.89167749e-01 3.49141925e+01 6.03029057e-01 9.16890167e-01
8.99388068e-01 3.51823241e+01 6.13637047e-01 9.16455431e-01
9.09608387e-01 3.54021883e+01 6.21004884e-01 9.16014938e-01
9.19828706e-01 3.55704232e+01 6.25142408e-01 9.15587172e-01
9.30049025e-01 3.56849859e+01 6.26811793e-01 9.15227979e-01
9.40269344e-01 3.57441425e+01 6.38861413e-01 9.14925387e-01
9.50489663e-01 3.57843821e+01 6.51005936e-01 9.14576499e-01
9.60709982e-01 3.58230096e+01 6.60225613e-01 9.13910077e-01
9.70930300e-01 3.57955522e+01 6.67407155e-01 9.13320627e-01
9.81150619e-01 3.58751653e+01 6.74496821e-01 9.12789694e-01
9.91370938e-01 3.59469283e+01 6.77715220e-01 9.12364128e-01
1.00159126e+00 3.59562022e+01 6.76000143e-01 9.12059237e-01
1.01181158e+00 3.58945498e+01 6.76759032e-01 9.11845163e-01
1.02203190e+00 3.58558515e+01 6.81820865e-01 9.11320155e-01
1.03225221e+00 3.57717248e+01 6.79155010e-01 9.10880484e-01
1.04247253e+00 3.56243415e+01 6.88529281e-01 9.10534805e-01
1.05269285e+00 3.60548832e+01 7.04847406e-01 9.10310796e-01
1.06291317e+00 3.67566563e+01 7.26525932e-01 9.10097487e-01
1.07313349e+00 3.73944848e+01 7.41802331e-01 9.09796832e-01
1.08335381e+00 3.79055296e+01 7.56408014e-01 9.09555688e-01
1.09357413e+00 3.82857068e+01 7.76915914e-01 9.09273497e-01
1.10379445e+00 3.91669479e+01 7.92421797e-01 9.08789541e-01
1.11401477e+00 3.99363993e+01 8.05541593e-01 9.08258717e-01
1.12423508e+00 4.12453913e+01 8.24104987e-01 9.07613919e-01
1.13445540e+00 4.29496845e+01 8.38884875e-01 9.07064491e-01
1.14467572e+00 4.45614334e+01 8.49347264e-01 9.06605600e-01
1.15489604e+00 4.60760328e+01 8.63973889e-01 9.06255710e-01
1.16511636e+00 4.74906537e+01 8.75536245e-01 9.06003872e-01
1.17533668e+00 4.88003541e+01 8.80951956e-01 9.05736540e-01
1.18555700e+00 5.00030948e+01 8.88861655e-01 9.05348633e-01
1.19577732e+00 5.10990775e+01 8.94185133e-01 9.05058649e-01
1.20599764e+00 5.20866575e+01 8.92323238e-01 9.04860710e-01
1.21621796e+00 5.29662469e+01 8.97848166e-01 9.04757060e-01
1.22643827e+00 5.37406399e+01 9.02855219e-01 9.04738835e-01
1.23665859e+00 5.44106171e+01 9.05220952e-01 9.04812219e-01
1.24687891e+00 5.49777151e+01 9.09354950e-01 9.04653077e-01
1.25709923e+00 5.54460368e+01 9.11613502e-01 9.04576991e-01
1.26731955e+00 5.58179874e+01 9.06128922e-01 9.04584651e-01
1.27753987e+00 5.60961038e+01 8.99116149e-01 9.04672437e-01
1.28776019e+00 5.62851053e+01 9.11740132e-01 9.04826083e-01
1.29798051e+00 5.63883330e+01 9.17017472e-01 9.05060501e-01
1.30820083e+00 5.64084552e+01 9.17901856e-01 9.05357020e-01
1.31842114e+00 5.63502826e+01 9.16918076e-01 9.05713990e-01
1.32864146e+00 5.62178567e+01 9.07921159e-01 9.06045597e-01
1.33886178e+00 5.60141624e+01 9.01309247e-01 9.06339889e-01
1.34908210e+00 5.57438985e+01 9.13036753e-01 9.06692780e-01
1.35930242e+00 5.54112902e+01 9.28103868e-01 9.07126185e-01
1.36952274e+00 5.50832801e+01 9.52871786e-01 9.07628543e-01
1.37974306e+00 5.47514427e+01 9.63155736e-01 9.08194529e-01
1.38996338e+00 5.43361467e+01 9.56543173e-01 9.08829143e-01
1.40018370e+00 5.38544519e+01 9.85782693e-01 9.09542695e-01
1.41040402e+00 5.32754070e+01 9.93641519e-01 9.10317450e-01
1.42062433e+00 5.26000218e+01 1.00033019e+00 9.11172679e-01
1.43084465e+00 5.23743966e+01 1.03381124e+00 9.12111605e-01
1.44106497e+00 5.22664321e+01 1.05982959e+00 9.13133526e-01
1.45128529e+00 5.34060010e+01 1.08397415e+00 9.14244523e-01
1.46150561e+00 5.45307585e+01 1.12370522e+00 9.15465462e-01
1.47172593e+00 5.55806892e+01 1.15947944e+00 9.15466805e-01
1.48194625e+00 5.65582486e+01 1.18983529e+00 9.15290201e-01
1.49216657e+00 5.74656771e+01 1.21933878e+00 9.15168248e-01
1.50238689e+00 5.83063644e+01 1.25465219e+00 9.15110270e-01
1.51260720e+00 5.90856143e+01 1.28443977e+00 9.15122719e-01
1.52282752e+00 5.99421243e+01 1.31146536e+00 9.15188235e-01
1.53304784e+00 6.08538298e+01 1.33419038e+00 9.15260493e-01
1.54326816e+00 6.17043379e+01 1.35173726e+00 9.15219032e-01
1.55348848e+00 6.25018048e+01 1.36696066e+00 9.15222461e-01
1.56370880e+00 6.32550394e+01 1.37900993e+00 9.15270634e-01
1.57392912e+00 6.39744135e+01 1.45773089e+00 9.15367118e-01
1.58414944e+00 6.46701592e+01 1.60988289e+00 9.15502604e-01
1.59436976e+00 6.53516944e+01 1.75024090e+00 9.15621140e-01
1.60459008e+00 6.60283407e+01 1.87547981e+00 9.15570691e-01
1.61481039e+00 6.67081395e+01 1.98421098e+00 9.15553144e-01
1.62503071e+00 6.73968939e+01 2.07496892e+00 9.15568678e-01
1.63525103e+00 6.80989156e+01 2.14621067e+00 9.15623000e-01
1.64547135e+00 6.88162916e+01 2.19840195e+00 9.15717180e-01
1.65569167e+00 6.95475547e+01 2.23234217e+00 9.15852093e-01
1.66591199e+00 7.03096109e+01 2.27433353e+00 9.16034946e-01
1.67613231e+00 7.11406509e+01 2.33471304e+00 9.16267671e-01
1.68635263e+00 7.19284754e+01 2.38987303e+00 9.16276091e-01
1.69657295e+00 7.26495501e+01 2.43808126e+00 9.16241545e-01
1.70679327e+00 7.32733885e+01 2.47890826e+00 9.16236321e-01
1.71701358e+00 7.37591052e+01 2.51699421e+00 9.16261342e-01
1.72723390e+00 7.40671343e+01 2.58339301e+00 9.16321416e-01
1.73745422e+00 7.42834058e+01 2.64127868e+00 9.16422341e-01
1.74767454e+00 7.42299923e+01 2.68824402e+00 9.16567681e-01
1.75789486e+00 7.39933623e+01 2.72609896e+00 9.16761901e-01
1.76811518e+00 7.52128990e+01 2.78869548e+00 9.17007080e-01
1.77833550e+00 7.61819899e+01 2.83647881e+00 9.17256410e-01
1.78855582e+00 7.67434612e+01 2.91300699e+00 9.17439603e-01
1.79877614e+00 7.72385678e+01 3.02009195e+00 9.17640909e-01
1.80899645e+00 7.71261909e+01 3.10822431e+00 9.17858694e-01
1.81921677e+00 7.61991730e+01 3.16914398e+00 9.17170893e-01
1.82943709e+00 7.74769362e+01 3.19472132e+00 9.16210812e-01
1.83965741e+00 7.82113682e+01 3.17589995e+00 9.15150627e-01
1.84987773e+00 7.84094917e+01 3.10658595e+00 9.13237524e-01
1.86009805e+00 7.78328940e+01 3.10081383e+00 9.12088036e-01
1.87031837e+00 7.57463329e+01 3.04511152e+00 9.11804408e-01
1.88053869e+00 7.61720986e+01 2.93582015e+00 9.12396693e-01
1.89075901e+00 7.74111866e+01 2.77543004e+00 9.12510402e-01
1.90097933e+00 7.71404531e+01 2.56771815e+00 9.12652668e-01
1.91119964e+00 7.49499402e+01 2.42874528e+00 9.11564009e-01
1.92141996e+00 7.37116505e+01 2.44711342e+00 9.10652375e-01
1.93164028e+00 7.43088980e+01 2.42630017e+00 9.09855211e-01
1.94186060e+00 7.33275391e+01 2.38398524e+00 9.08698850e-01
1.95208092e+00 7.22560295e+01 2.33963655e+00 9.06820124e-01
1.96230124e+00 7.01670711e+01 2.30584757e+00 9.06246451e-01
1.97252156e+00 7.06048535e+01 2.38032268e+00 9.03961217e-01
1.98274188e+00 6.97859251e+01 2.42805647e+00 9.01929946e-01
1.99296220e+00 7.09995432e+01 2.43154276e+00 9.00360357e-01
2.00318251e+00 7.56850127e+01 2.40686485e+00 8.99290283e-01
2.01340283e+00 7.76738512e+01 2.36306228e+00 8.98732744e-01
2.02362315e+00 7.62191237e+01 2.29300329e+00 8.97565972e-01
2.03384347e+00 7.17957635e+01 2.20053367e+00 8.96493935e-01
2.04406379e+00 7.22343255e+01 2.08864545e+00 8.95436168e-01
2.05428411e+00 7.41727732e+01 1.95986642e+00 8.94991914e-01
2.06450443e+00 7.35026002e+01 1.94038537e+00 8.93278016e-01
2.07472475e+00 7.06167355e+01 1.99342136e+00 8.90263423e-01
2.08494507e+00 7.80813385e+01 1.99161967e+00 8.88707269e-01
2.09516539e+00 8.11600162e+01 1.93463560e+00 8.88523398e-01
2.10538570e+00 7.87041849e+01 1.90964120e+00 8.89401324e-01
2.11560602e+00 7.13910979e+01 1.81923251e+00 8.90868985e-01
2.12582634e+00 7.04176070e+01 1.76828034e+00 8.92176001e-01
2.13604666e+00 7.09333638e+01 1.69732409e+00 8.92483397e-01
2.14626698e+00 7.04158834e+01 1.67055865e+00 8.91679961e-01
2.15648730e+00 6.79480410e+01 1.60566378e+00 8.91196626e-01
2.16670762e+00 6.98719338e+01 1.47487032e+00 8.91204902e-01
2.17692794e+00 7.38300614e+01 1.46834789e+00 8.91346536e-01
2.18714826e+00 7.18452511e+01 1.50689759e+00 8.91440563e-01
2.19736857e+00 6.84922913e+01 1.63066515e+00 8.91539535e-01
2.20758889e+00 6.93006467e+01 1.66749163e+00 8.91881534e-01
2.21780921e+00 7.00543078e+01 1.62738140e+00 8.92771037e-01
2.22802953e+00 7.07507659e+01 1.52488086e+00 8.93738533e-01
2.23824985e+00 7.13879024e+01 1.48148499e+00 8.93594886e-01
2.24847017e+00 7.19641952e+01 1.49751385e+00 8.93278045e-01
2.25869049e+00 7.24787703e+01 1.48556939e+00 8.93210633e-01
2.26891081e+00 7.29315287e+01 1.45529674e+00 8.93424131e-01
2.27913113e+00 7.33232953e+01 1.45986728e+00 8.93959862e-01
2.28935145e+00 7.36557214e+01 1.44078471e+00 8.94864925e-01
2.29957176e+00 7.39311437e+01 1.44060998e+00 8.96180707e-01
2.30979208e+00 7.41524547e+01 1.41908767e+00 8.96371375e-01
2.32001240e+00 7.43227742e+01 1.35625233e+00 8.95659979e-01
2.33023272e+00 7.44450930e+01 1.34971998e+00 8.95093453e-01
2.34045304e+00 7.45220307e+01 1.39952797e+00 8.94745888e-01
2.35067336e+00 7.45555329e+01 1.41656387e+00 8.94700209e-01
2.36089368e+00 7.45466288e+01 1.39196138e+00 8.95034793e-01
2.37111400e+00 7.44954045e+01 1.32915318e+00 8.95814759e-01
2.38133432e+00 7.44010168e+01 1.28371369e+00 8.97083311e-01
2.39155463e+00 7.42617594e+01 1.34439767e+00 8.98853142e-01
2.40177495e+00 7.40753064e+01 1.37332020e+00 9.00994410e-01
2.41199527e+00 7.38389721e+01 1.35541911e+00 9.02697067e-01
2.42221559e+00 7.35499398e+01 1.36583571e+00 9.04246832e-01
2.43243591e+00 7.32055966e+01 1.36987752e+00 9.05952638e-01
2.44265623e+00 7.28038520e+01 1.36795436e+00 9.06837429e-01
2.45287655e+00 7.23433586e+01 1.36048011e+00 9.07234562e-01
2.46309687e+00 7.18237674e+01 1.34803533e+00 9.07713260e-01
2.47331719e+00 7.14601375e+01 1.34802871e+00 9.08254796e-01
2.48353751e+00 7.11290540e+01 1.35098128e+00 9.08843926e-01
2.49375782e+00 7.06898356e+01 1.35105202e+00 9.09468106e-01
2.50397814e+00 7.01292159e+01 1.34766755e+00 9.10118864e-01
2.51419846e+00 6.94333900e+01 1.41487186e+00 9.10791753e-01
2.52441878e+00 6.85884931e+01 1.48679471e+00 9.11483453e-01
2.53463910e+00 6.75813370e+01 1.49360049e+00 9.12193403e-01
2.54485942e+00 6.64002874e+01 1.44184400e+00 9.12923265e-01
2.55507974e+00 6.50613611e+01 1.51114799e+00 9.13675176e-01
2.56530006e+00 6.42007481e+01 1.57207636e+00 9.14339249e-01
2.57552038e+00 6.33459420e+01 1.61900835e+00 9.14681703e-01
2.58574069e+00 6.25012818e+01 1.64972320e+00 9.15056367e-01
2.59596101e+00 6.16685569e+01 1.66215974e+00 9.15490082e-01
2.60618133e+00 6.08467017e+01 1.65475374e+00 9.16006541e-01
2.61640165e+00 6.00317712e+01 1.62667428e+00 9.16623487e-01
2.62662197e+00 5.92173076e+01 1.57797535e+00 9.17352187e-01
2.63684229e+00 5.83949976e+01 1.50967759e+00 9.18198387e-01
2.64706261e+00 5.75555552e+01 1.48027437e+00 9.19161003e-01
2.65728293e+00 5.76305435e+01 1.50604285e+00 9.20233102e-01
2.66750325e+00 5.77662450e+01 1.51929417e+00 9.21337427e-01
2.67772357e+00 5.78257438e+01 1.51630470e+00 9.21179479e-01
2.68794388e+00 5.78128654e+01 1.49851359e+00 9.20339662e-01
2.69816420e+00 5.77315712e+01 1.46777271e+00 9.19300850e-01
2.70838452e+00 5.75857058e+01 1.42599009e+00 9.18351027e-01
2.71860484e+00 5.73788627e+01 1.37480416e+00 9.17503343e-01
2.72882516e+00 5.71142793e+01 1.31544798e+00 9.16769257e-01
2.73904548e+00 5.67945762e+01 1.27085545e+00 9.16158352e-01
2.74926580e+00 5.64215260e+01 1.22486072e+00 9.15674429e-01
2.75948612e+00 5.59959361e+01 1.24106154e+00 9.15318835e-01
2.76970644e+00 5.55175663e+01 1.28281836e+00 9.15089675e-01
2.77992676e+00 5.49853055e+01 1.32333771e+00 9.14981639e-01
2.79014707e+00 5.43976638e+01 1.34970757e+00 9.14233687e-01
2.80036739e+00 5.37532849e+01 1.35983411e+00 9.13596369e-01
2.81058771e+00 5.30514233e+01 1.35403922e+00 9.13091240e-01
2.82080803e+00 5.28510593e+01 1.33315914e+00 9.12720482e-01
2.83102835e+00 5.24980067e+01 1.29838534e+00 9.12487291e-01
2.84124867e+00 5.19767267e+01 1.25137259e+00 9.12394896e-01
2.85146899e+00 5.13006786e+01 1.25993932e+00 9.12445755e-01
2.86168931e+00 5.04841455e+01 1.30666526e+00 9.12642550e-01
2.87190963e+00 5.01641104e+01 1.32108711e+00 9.12481854e-01
2.88212994e+00 4.97199079e+01 1.30206257e+00 9.12231013e-01
2.89235026e+00 4.89987381e+01 1.24899412e+00 9.12112827e-01
2.90257058e+00 4.82033121e+01 1.16191724e+00 9.12130053e-01
2.91279090e+00 4.79687500e+01 1.19525333e+00 9.12283410e-01
2.92301122e+00 4.86485725e+01 1.24797351e+00 9.12571795e-01
2.93323154e+00 4.99316784e+01 1.27057756e+00 9.12988821e-01
2.94345186e+00 5.07805681e+01 1.26052016e+00 9.13521848e-01
2.95367218e+00 5.12424284e+01 1.22619769e+00 9.14152948e-01
2.96389250e+00 5.14950572e+01 1.21150560e+00 9.14752162e-01
2.97411282e+00 5.22163791e+01 1.24288885e+00 9.14938785e-01
2.98433313e+00 5.25837611e+01 1.25794882e+00 9.15228966e-01
2.99455345e+00 5.26292188e+01 1.24227776e+00 9.15608935e-01
2.99986802e+00 5.29446260e+01 1.22211911e+00 9.15835912e-01


==> data/vscan_n64_f0.75_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 2.06225367e-13 9.38493114e-01
1.02203190e-02 5.27009655e+00 9.11474739e-02 9.37192517e-01
2.04406379e-02 5.27726429e+00 5.33231408e-02 9.36578572e-01
3.06609569e-02 5.26702597e+00 1.18049700e-01 9.36020237e-01
4.08812758e-02 5.27446653e+00 3.39949787e-02 9.35167655e-01
5.11015948e-02 5.26088291e+00 8.73556126e-02 9.34505858e-01
6.13219137e-02 5.25802368e+00 4.74618299e-02 9.33780907e-01
7.15422327e-02 5.27655464e+00 7.91174140e-02 9.32914673e-01
8.17625516e-02 5.33318597e+00 5.84213866e-02 9.32515225e-01
9.19828706e-02 5.40970654e+00 7.23535764e-02 9.31637492e-01
1.02203190e-01 5.47811478e+00 2.48998934e-02 9.30897742e-01
1.12423508e-01 5.56838293e+00 5.46755212e-02 9.30457958e-01
1.22643827e-01 5.64528911e+00 4.07689490e-02 9.29761954e-01
1.32864146e-01 5.75020045e+00 7.88614340e-02 9.29069905e-01
1.43084465e-01 5.84405765e+00 3.94315716e-02 9.28372002e-01
1.53304784e-01 5.95551568e+00 5.43652063e-02 9.27741845e-01
1.63525103e-01 6.06131845e+00 4.15838385e-02 9.27134424e-01
1.73745422e-01 6.18378984e+00 4.86000395e-02 9.26505408e-01
1.83965741e-01 6.30760098e+00 4.15251521e-02 9.25763361e-01
1.94186060e-01 6.43336343e+00 4.79095645e-02 9.25315285e-01
2.04406379e-01 6.56725034e+00 3.62244871e-02 9.24868960e-01
2.14626698e-01 6.70584461e+00 4.02018096e-02 9.24192771e-01
2.24847017e-01 6.85353497e+00 3.38413760e-02 9.23689366e-01
2.35067336e-01 6.99355072e+00 4.97168269e-02 9.23275373e-01
2.45287655e-01 7.15068079e+00 4.47510674e-02 9.22880605e-01
2.55507974e-01 7.30270895e+00 3.17776057e-02 9.22373462e-01
2.65728293e-01 7.46879762e+00 3.41330450e-02 9.21777441e-01
2.75948612e-01 7.62327391e+00 3.20020220e-02 9.21404215e-01
2.86168931e-01 7.79299487e+00 3.55489685e-02 9.21097066e-01
2.96389250e-01 7.96249319e+00 3.18093782e-02 9.20587769e-01
3.06609569e-01 8.13392851e+00 4.61324733e-02 9.20143504e-01
3.16829888e-01 8.30462780e+00 2.85689829e-02 9.19833318e-01
3.27050206e-01 8.47920597e+00 3.50292404e-02 9.19513524e-01
3.37270525e-01 8.66033115e+00 2.53045838e-02 9.19140394e-01
3.47490844e-01 8.83430743e+00 4.77101673e-02 9.18741947e-01
3.57711163e-01 9.01304705e+00 4.26808144e-02 9.18297688e-01
3.67931482e-01 9.18919044e+00 3.86238709e-02 9.17908858e-01
3.78151801e-01 9.37370652e+00 3.44340579e-02 9.17429673e-01
3.88372120e-01 9.54694009e+00 6.54127785e-02 9.16917107e-01
3.98592439e-01 9.72459216e+00 4.05229567e-02 9.16628473e-01
4.08812758e-01 9.89956228e+00 4.91761069e-02 9.16277424e-01
4.19033077e-01 1.00777442e+01 4.73784970e-02 9.15825552e-01
4.29253396e-01 1.02881396e+01 7.12375412e-02 9.15486427e-01
4.39473715e-01 1.05371670e+01 6.86375734e-02 9.15207281e-01
4.49694034e-01 1.08018805e+01 7.42889136e-02 9.14897143e-01
4.59914353e-01 1.10666687e+01 7.23947363e-02 9.14367705e-01
4.70134672e-01 1.13317563e+01 1.02802192e-01 9.13807737e-01
4.80354991e-01 1.15933709e+01 9.23785531e-02 9.13429782e-01
4.90575310e-01 1.18664194e+01 1.00715609e-01 9.12994664e-01
5.00795629e-01 1.21564613e+01 1.08640408e-01 9.12520347e-01
5.11015948e-01 1.24751389e+01 1.37375444e-01 9.12170182e-01
5.21236267e-01 1.28409298e+01 1.23899102e-01 9.11853420e-01
5.31456586e-01 1.33524835e+01 1.38664666e-01 9.11554094e-01
5.41676904e-01 1.39179304e+01 1.49757139e-01 9.11100912e-01
5.51897223e-01 1.45547667e+01 1.71095867e-01 9.10610754e-01
5.62117542e-01 1.51861251e+01 1.67481338e-01 9.10198558e-01
5.72337861e-01 1.58395914e+01 1.89391368e-01 9.09803931e-01
5.82558180e-01 1.64980137e+01 1.90154254e-01 9.09428565e-01
5.92778499e-01 1.71380515e+01 2.10237181e-01 9.09163519e-01
6.02998818e-01 1.78126927e+01 2.23183953e-01 9.08964013e-01
6.13219137e-01 1.84745504e+01 2.40014696e-01 9.08789416e-01
6.23439456e-01 1.91309377e+01 2.42220932e-01 9.08543370e-01
6.33659775e-01 1.98150746e+01 2.50616558e-01 9.08185618e-01
6.43880094e-01 2.05420851e+01 2.76076962e-01 9.07875213e-01
6.54100413e-01 2.12417968e+01 2.94634131e-01 9.07650256e-01
6.64320732e-01 2.19124313e+01 2.91167201e-01 9.07512171e-01
6.74541051e-01 2.26532649e+01 2.99357804e-01 9.07200187e-01
6.84761370e-01 2.34322284e+01 3.21202789e-01 9.06684142e-01
6.94981689e-01 2.41718865e+01 3.30152606e-01 9.06161434e-01
7.05202008e-01 2.49549416e+01 3.24710197e-01 9.05605868e-01
7.15422327e-01 2.57046410e+01 3.32572704e-01 9.05097702e-01
7.25642646e-01 2.64112942e+01 3.47014444e-01 9.04713283e-01
7.35862965e-01 2.70750166e+01 3.52169456e-01 9.04293281e-01
7.46083284e-01 2.76867613e+01 3.66475720e-01 9.03838086e-01
7.56303602e-01 2.83035575e+01 3.87385180e-01 9.03299154e-01
7.66523921e-01 2.90580031e+01 4.07404832e-01 9.02734051e-01
7.76744240e-01 2.97673560e+01 4.35112529e-01 9.02171408e-01
7.86964559e-01 3.04231954e+01 4.62818270e-01 9.01589653e-01
7.97184878e-01 3.10285333e+01 4.91078657e-01 9.01111354e-01
8.07405197e-01 3.15851980e+01 5.19238767e-01 9.00715287e-01
8.17625516e-01 3.20941399e+01 5.44695753e-01 9.00328280e-01
8.27845835e-01 3.25529392e+01 5.68319831e-01 8.99954580e-01
8.38066154e-01 3.29635751e+01 5.94186616e-01 8.99651747e-01
8.48286473e-01 3.33761442e+01 6.18965393e-01 8.99423547e-01
8.58506792e-01 3.38387050e+01 6.40253532e-01 8.98771709e-01
8.68727111e-01 3.42523248e+01 6.59324464e-01 8.98090745e-01
8.78947430e-01 3.46169130e+01 6.77281782e-01 8.97506752e-01
8.89167749e-01 3.49364775e+01 6.92168249e-01 8.96999708e-01
8.99388068e-01 3.52079249e+01 7.03728158e-01 8.96489468e-01
9.09608387e-01 3.54301582e+01 7.11722094e-01 8.95931568e-01
9.19828706e-01 3.56009985e+01 7.17324072e-01 8.95410846e-01
9.30049025e-01 3.57215162e+01 7.22147931e-01 8.94962123e-01
9.40269344e-01 3.57868414e+01 7.39509733e-01 8.94551260e-01
9.50489663e-01 3.58450762e+01 7.54399877e-01 8.94097301e-01
9.60709982e-01 3.58879056e+01 7.66187813e-01 8.93249800e-01
9.70930300e-01 3.58657269e+01 7.72972093e-01 8.92495937e-01
9.81150619e-01 3.59198589e+01 7.77079028e-01 8.91790991e-01
9.91370938e-01 3.60014323e+01 7.83271217e-01 8.91194852e-01
1.00159126e+00 3.60208232e+01 7.95816086e-01 8.90766592e-01
1.01181158e+00 3.59703661e+01 8.04038378e-01 8.90489598e-01
1.02203190e+00 3.58688650e+01 8.15038472e-01 8.90034627e-01
1.03225221e+00 3.57901757e+01 8.19269829e-01 8.89414522e-01
1.04247253e+00 3.56484200e+01 8.23804536e-01 8.88941910e-01
1.05269285e+00 3.59205178e+01 8.52818983e-01 8.88620849e-01
1.06291317e+00 3.66204165e+01 8.70323318e-01 8.88353597e-01
1.07313349e+00 3.72472023e+01 8.90388142e-01 8.87918277e-01
1.08335381e+00 3.77482166e+01 9.20250058e-01 8.87515748e-01
1.09357413e+00 3.82324590e+01 9.46829871e-01 8.87132368e-01
1.10379445e+00 3.91123495e+01 9.62880856e-01 8.86613233e-01
1.11401477e+00 3.99156664e+01 9.82404921e-01 8.86000885e-01
1.12423508e+00 4.15958201e+01 1.01011204e+00 8.85221878e-01
1.13445540e+00 4.33216809e+01 1.03246972e+00 8.84494550e-01
1.14467572e+00 4.49551557e+01 1.04538133e+00 8.83883009e-01
1.15489604e+00 4.64881945e+01 1.06058507e+00 8.83402958e-01
1.16511636e+00 4.79203668e+01 1.08186060e+00 8.83064755e-01
1.17533668e+00 4.92482363e+01 1.09562946e+00 8.82854210e-01
1.18555700e+00 5.04665823e+01 1.09905375e+00 8.82361955e-01
1.19577732e+00 5.15733262e+01 1.10477560e+00 8.81978519e-01
1.20599764e+00 5.25709655e+01 1.11432055e+00 8.81710489e-01
1.21621796e+00 5.34603228e+01 1.12586509e+00 8.81566189e-01
1.22643827e+00 5.42393176e+01 1.13672542e+00 8.81539930e-01
1.23665859e+00 5.49101754e+01 1.14785031e+00 8.81619160e-01
1.24687891e+00 5.54772565e+01 1.15943656e+00 8.81556473e-01
1.25709923e+00 5.59440980e+01 1.16098150e+00 8.81457158e-01
1.26731955e+00 5.63105020e+01 1.15289768e+00 8.81468886e-01
1.27753987e+00 5.65808734e+01 1.14428988e+00 8.81567267e-01
1.28776019e+00 5.67608634e+01 1.15752092e+00 8.81748055e-01
1.29798051e+00 5.68542557e+01 1.16674742e+00 8.82027244e-01
1.30820083e+00 5.68626222e+01 1.16671429e+00 8.82394100e-01
1.31842114e+00 5.67907656e+01 1.16562887e+00 8.82822009e-01
1.32864146e+00 5.66447608e+01 1.16059860e+00 8.83312532e-01
1.33886178e+00 5.64281770e+01 1.14307314e+00 8.83705961e-01
1.34908210e+00 5.61434701e+01 1.11537724e+00 8.84146488e-01
1.35930242e+00 5.57951452e+01 1.08497183e+00 8.84651778e-01
1.36952274e+00 5.55296371e+01 1.09058647e+00 8.85231408e-01
1.37974306e+00 5.52053576e+01 1.10022618e+00 8.85910768e-01
1.38996338e+00 5.47981040e+01 1.14096028e+00 8.86676941e-01
1.40018370e+00 5.42913432e+01 1.21236066e+00 8.87507152e-01
1.41040402e+00 5.36869408e+01 1.27609727e+00 8.88421327e-01
1.42062433e+00 5.29841636e+01 1.33666642e+00 8.89445524e-01
1.43084465e+00 5.27038751e+01 1.39100555e+00 8.90570828e-01
1.44106497e+00 5.25274209e+01 1.43456008e+00 8.91786504e-01
1.45128529e+00 5.37794577e+01 1.47150820e+00 8.93117710e-01
1.46150561e+00 5.49621790e+01 1.50778970e+00 8.94593086e-01
1.47172593e+00 5.60748211e+01 1.56705876e+00 8.94746354e-01
1.48194625e+00 5.71206225e+01 1.62662207e+00 8.94529037e-01
1.49216657e+00 5.81318462e+01 1.68315435e+00 8.94401638e-01
1.50238689e+00 5.94624906e+01 1.74198887e+00 8.94333760e-01
1.51260720e+00 6.07303537e+01 1.80875805e+00 8.94341301e-01
1.52282752e+00 6.19417256e+01 1.86905655e+00 8.94450568e-01
1.53304784e+00 6.31047741e+01 1.92930216e+00 8.94626522e-01
1.54326816e+00 6.42280538e+01 2.01394001e+00 8.94746179e-01
1.55348848e+00 6.53235643e+01 2.10063577e+00 8.94773706e-01
1.56370880e+00 6.64078163e+01 2.18670451e+00 8.94874445e-01
1.57392912e+00 6.74988735e+01 2.29670207e+00 8.95032042e-01
1.58414944e+00 6.86151020e+01 2.50472192e+00 8.95231813e-01
1.59436976e+00 6.98236931e+01 2.72734641e+00 8.95263613e-01
1.60459008e+00 7.14880665e+01 2.94663082e+00 8.95209974e-01
1.61481039e+00 7.32297462e+01 3.16495203e+00 8.95200893e-01
1.62503071e+00 7.50602972e+01 3.38302215e+00 8.95233044e-01
1.63525103e+00 7.69886755e+01 3.59797643e+00 8.95317381e-01
1.64547135e+00 7.90197386e+01 3.80869382e+00 8.95461949e-01
1.65569167e+00 8.11473252e+01 4.01717835e+00 8.95663637e-01
1.66591199e+00 8.33493828e+01 4.22371519e+00 8.95923633e-01
1.67613231e+00 8.55861059e+01 4.42502993e+00 8.95711870e-01
1.68635263e+00 8.77923216e+01 4.64741585e+00 8.91495856e-01
1.69657295e+00 8.98629704e+01 4.95074517e+00 8.87146390e-01
1.70679327e+00 9.16420764e+01 5.25230098e+00 8.82682662e-01
1.71701358e+00 9.34362224e+01 5.54692673e+00 8.78066522e-01
1.72723390e+00 9.57949874e+01 5.82413969e+00 8.70580940e-01
1.73745422e+00 9.81619518e+01 6.15927791e+00 8.63265527e-01
1.74767454e+00 1.05693614e+02 6.52122981e+00 8.56424599e-01
1.75789486e+00 1.13388313e+02 6.86256995e+00 8.48699656e-01
1.76811518e+00 1.20366446e+02 7.17041264e+00 8.38401167e-01
1.77833550e+00 1.25479658e+02 7.44619747e+00 8.28689376e-01
1.78855582e+00 1.28980165e+02 7.84389600e+00 8.20096618e-01
1.79877614e+00 1.37592650e+02 8.27552095e+00 8.13123063e-01
1.80899645e+00 1.43875786e+02 8.74652644e+00 8.07912468e-01
1.81921677e+00 1.47594645e+02 9.21707081e+00 8.04115271e-01
1.82943709e+00 1.49244465e+02 9.59682378e+00 8.00764168e-01
1.83965741e+00 1.49550149e+02 9.76839882e+00 7.95935494e-01
1.84987773e+00 1.49040608e+02 9.63659905e+00 7.92895564e-01
1.86009805e+00 1.47855606e+02 1.01663602e+01 7.90742902e-01
1.87031837e+00 1.47956502e+02 1.09776949e+01 7.88875686e-01
1.88053869e+00 1.45094306e+02 1.16458715e+01 7.84287596e-01
1.89075901e+00 1.36369701e+02 1.21235540e+01 7.76289094e-01
1.90097933e+00 1.43700548e+02 1.24209276e+01 7.67585727e-01
1.91119964e+00 1.52758398e+02 1.26406021e+01 7.54000295e-01
1.92141996e+00 1.60074321e+02 1.44526097e+01 7.30444462e-01
1.93164028e+00 1.66152194e+02 1.91616443e+01 6.94794589e-01
1.94186060e+00 1.71452895e+02 2.33540714e+01 6.60076490e-01
1.95208092e+00 1.75183078e+02 2.19803749e+01 6.59483690e-01
1.96230124e+00 1.73530768e+02 2.07311064e+01 6.81698675e-01
1.97252156e+00 1.91331551e+02 2.07844511e+01 7.01998021e-01
1.98274188e+00 1.92475260e+02 1.84876505e+01 6.87746589e-01
1.99296220e+00 1.65308774e+02 1.86943308e+01 6.93342835e-01
2.00318251e+00 1.94387563e+02 1.59446705e+01 6.47026034e-01
2.01340283e+00 2.32919621e+02 2.20120109e+01 5.09702358e-01
2.02362315e+00 2.40405992e+02 2.85851121e+01 3.81483132e-01
2.03384347e+00 3.50381290e+02 6.60502912e+01 2.05821526e-01
2.04406379e+00 1.20209163e+03 3.24608984e+02 -2.85489709e+00


==> data/vscan_n64_f0.7_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 2.14590769e-13 9.42544660e-01
1.00159126e-02 5.28298174e+00 8.67973996e-02 9.41617697e-01
2.00318252e-02 5.27584589e+00 6.44471032e-02 9.40806164e-01
3.00477378e-02 5.27290715e+00 1.34552354e-01 9.40272820e-01
4.00636503e-02 5.26988392e+00 6.39666791e-02 9.39387043e-01
5.00795629e-02 5.26091889e+00 1.11297471e-01 9.38788920e-01
6.00954755e-02 5.25512334e+00 6.32821799e-02 9.38148142e-01
7.01113881e-02 5.25804169e+00 6.25760352e-02 9.37334945e-01
8.01273007e-02 5.31992731e+00 7.36317812e-02 9.36933602e-01
9.01432133e-02 5.39090484e+00 7.63747272e-02 9.36050744e-01
1.00159126e-01 5.46444695e+00 1.06364718e-01 9.35677688e-01
1.10175038e-01 5.54244930e+00 8.54776281e-02 9.34948015e-01
1.20190951e-01 5.62941981e+00 8.20336894e-02 9.34205003e-01
1.30206864e-01 5.72611058e+00 3.36789633e-02 9.33658785e-01
1.40222776e-01 5.82153650e+00 9.42997639e-02 9.33107051e-01
1.50238689e-01 5.92284970e+00 5.53646270e-02 9.32545013e-01
1.60254601e-01 6.03032193e+00 9.76259450e-02 9.31867254e-01
1.70270514e-01 6.14513473e+00 6.67298794e-02 9.31271485e-01
1.80286427e-01 6.26141315e+00 8.86573184e-02 9.30730552e-01
1.90302339e-01 6.38126602e+00 6.70320321e-02 9.30578994e-01
2.00318252e-01 6.51366813e+00 6.56211323e-02 9.29486115e-01
2.10334164e-01 6.64383825e+00 8.15559980e-02 9.29245950e-01
2.20350077e-01 6.78147181e+00 9.27833082e-02 9.28763928e-01
2.30365990e-01 6.92521676e+00 1.00436729e-01 9.28526533e-01
2.40381902e-01 7.07416980e+00 6.35414122e-02 9.27925817e-01
2.50397815e-01 7.22694313e+00 7.85205474e-02 9.27390878e-01
2.60413727e-01 7.37673923e+00 3.78983605e-02 9.27066583e-01
2.70429640e-01 7.54046762e+00 1.03806780e-01 9.26998250e-01
2.80445552e-01 7.70398345e+00 4.39350887e-02 9.25980016e-01
2.90461465e-01 7.86448445e+00 1.18673045e-01 9.25979919e-01
3.00477378e-01 8.02981872e+00 6.27924928e-02 9.25495246e-01
3.10493290e-01 8.19970200e+00 9.51862831e-02 9.25447865e-01
3.20509203e-01 8.37258736e+00 5.76902951e-02 9.24677557e-01
3.30525115e-01 8.53884928e+00 7.16128206e-02 9.24482575e-01
3.40541028e-01 8.71125671e+00 7.93521179e-02 9.24202283e-01
3.50556941e-01 8.88811281e+00 1.11218942e-01 9.24183100e-01
3.60572853e-01 9.06283352e+00 1.02824233e-01 9.23141908e-01
3.70588766e-01 9.23347146e+00 8.06323372e-02 9.23106666e-01
3.80604678e-01 9.40951193e+00 7.48565206e-02 9.22690255e-01
3.90620591e-01 9.59006594e+00 5.52599946e-02 9.22291263e-01
4.00636503e-01 9.75823370e+00 1.17053534e-01 9.21812796e-01
4.10652416e-01 9.93075888e+00 9.77378431e-02 9.21556127e-01
4.20668329e-01 1.01049968e+01 1.22598010e-01 9.21174849e-01
4.30684241e-01 1.03235708e+01 8.15804857e-02 9.21170527e-01
4.40700154e-01 1.05717521e+01 1.00031961e-01 9.20242840e-01
4.50716066e-01 1.08236984e+01 7.04374415e-02 9.20607297e-01
4.60731979e-01 1.10917713e+01 8.75654511e-02 9.19656672e-01
4.70747892e-01 1.13493605e+01 9.35725180e-02 9.19497163e-01
4.80763804e-01 1.16045650e+01 1.31353809e-01 9.18927933e-01
4.90779717e-01 1.18677595e+01 1.39263998e-01 9.18602177e-01
5.00795629e-01 1.21562588e+01 1.22718195e-01 9.18103685e-01
5.10811542e-01 1.24716501e+01 1.34505715e-01 9.17945359e-01
5.20827455e-01 1.28207335e+01 1.54274607e-01 9.17420415e-01
5.30843367e-01 1.33157179e+01 1.38541852e-01 9.17430909e-01
5.40859280e-01 1.38686299e+01 1.68759175e-01 9.16596809e-01
5.50875192e-01 1.44892897e+01 2.40519851e-01 9.16555881e-01
5.60891105e-01 1.51055940e+01 2.03530182e-01 9.16033036e-01
5.70907017e-01 1.57456889e+01 1.76916106e-01 9.15772389e-01
5.80922930e-01 1.63924287e+01 1.99516498e-01 9.15041387e-01
5.90938843e-01 1.70238622e+01 2.09715211e-01 9.15267497e-01
6.00954755e-01 1.76703753e+01 2.14807011e-01 9.14760631e-01
6.10970668e-01 1.83302014e+01 2.73756464e-01 9.14855138e-01
6.20986580e-01 1.89662611e+01 2.73006842e-01 9.14352983e-01
6.31002493e-01 1.96247058e+01 2.54098151e-01 9.14200891e-01
6.41018406e-01 2.03398258e+01 3.02553240e-01 9.13964722e-01
6.51034318e-01 2.10323386e+01 2.88075928e-01 9.13591822e-01
6.61050231e-01 2.17017877e+01 2.59084647e-01 9.13433407e-01
6.71066143e-01 2.23726386e+01 2.93929910e-01 9.13310992e-01
6.81082056e-01 2.31536471e+01 3.73815536e-01 9.12835818e-01
6.91097969e-01 2.38993103e+01 3.13539799e-01 9.12459892e-01
7.01113881e-01 2.46365961e+01 3.06778560e-01 9.11743768e-01
7.11129794e-01 2.53894724e+01 3.36117057e-01 9.11239081e-01
7.21145706e-01 2.61036720e+01 3.90700777e-01 9.11156406e-01
7.31161619e-01 2.67804379e+01 3.36093342e-01 9.10568445e-01
7.41177531e-01 2.73945425e+01 3.35285529e-01 9.10030890e-01
7.51193444e-01 2.79700941e+01 4.15353955e-01 9.09961744e-01
7.61209357e-01 2.86795100e+01 3.95337853e-01 9.09066755e-01
7.71225269e-01 2.93952048e+01 4.20972844e-01 9.08815611e-01
7.81241182e-01 3.00637224e+01 4.37945581e-01 9.08002003e-01
7.91257094e-01 3.06834728e+01 4.84957859e-01 9.07692552e-01
8.01273007e-01 3.12699062e+01 5.16015261e-01 9.07425826e-01
8.11288920e-01 3.17918058e+01 5.18953964e-01 9.06670532e-01
8.21304832e-01 3.22662013e+01 5.57448164e-01 9.06573667e-01
8.31320745e-01 3.27090223e+01 5.68728630e-01 9.06413974e-01
8.41336657e-01 3.30987208e+01 6.24331573e-01 9.05806882e-01
8.51352570e-01 3.35385444e+01 6.28392399e-01 9.05734533e-01
8.61368482e-01 3.39682268e+01 6.34448982e-01 9.05009559e-01
8.71384395e-01 3.43724134e+01 6.74650592e-01 9.04669407e-01
8.81400308e-01 3.47233264e+01 6.76895453e-01 9.03959868e-01
8.91416220e-01 3.50167876e+01 7.18591431e-01 9.03295443e-01
9.01432133e-01 3.52774301e+01 7.00392883e-01 9.03187962e-01
9.11448045e-01 3.54872504e+01 7.04328615e-01 9.02688622e-01
9.21463958e-01 3.56559337e+01 7.30958920e-01 9.01834056e-01
9.31479871e-01 3.57525951e+01 7.29310158e-01 9.01656090e-01
9.41495783e-01 3.58105178e+01 7.66901466e-01 9.01390306e-01
9.51511696e-01 3.58890569e+01 7.42245142e-01 9.01016235e-01
9.61527608e-01 3.59180534e+01 7.61440713e-01 9.00024125e-01
9.71543521e-01 3.58875412e+01 7.93852969e-01 8.99299223e-01
9.81559434e-01 3.59612390e+01 7.97056144e-01 8.99092616e-01
9.91575346e-01 3.60476868e+01 7.87855103e-01 8.98377913e-01
1.00159126e+00 3.60605146e+01 8.52242497e-01 8.97596499e-01
1.01160717e+00 3.60081264e+01 7.94126022e-01 8.97750838e-01
1.02162308e+00 3.59143876e+01 8.45225092e-01 8.97254566e-01
1.03163900e+00 3.58395468e+01 8.40832926e-01 8.96743835e-01
1.04165491e+00 3.57014099e+01 8.44874891e-01 8.96154029e-01
1.05167082e+00 3.58741696e+01 8.94035345e-01 8.95859853e-01
1.06168673e+00 3.65605169e+01 8.73377028e-01 8.95805363e-01
1.07170265e+00 3.71922999e+01 8.98062175e-01 8.95324268e-01
1.08171856e+00 3.76888376e+01 8.46984432e-01 8.94701769e-01
1.09173447e+00 3.80762093e+01 1.02046363e+00 8.94744686e-01
1.10175038e+00 3.89420316e+01 9.71805605e-01 8.94172085e-01
1.11176630e+00 3.97083621e+01 9.26376331e-01 8.93515956e-01
1.12178221e+00 4.11313783e+01 1.03716443e+00 8.92931096e-01
1.13179812e+00 4.28559330e+01 1.02974394e+00 8.92173693e-01
1.14181403e+00 4.44906792e+01 1.09708186e+00 8.91754522e-01
1.15182995e+00 4.60165269e+01 9.91520265e-01 8.91064517e-01
1.16184586e+00 4.74459135e+01 1.10244951e+00 8.90672998e-01
1.17186177e+00 4.87913177e+01 1.14929718e+00 8.90607375e-01
1.18187769e+00 5.00406319e+01 1.06170502e+00 8.90147502e-01
1.19189360e+00 5.11441394e+01 1.11678756e+00 8.89892361e-01
1.20190951e+00 5.21772668e+01 1.11848835e+00 8.89369028e-01
1.21192542e+00 5.31060440e+01 1.17826557e+00 8.89152100e-01
1.22194134e+00 5.39115335e+01 1.11161583e+00 8.89295551e-01
1.23195725e+00 5.46218640e+01 1.14719244e+00 8.89171627e-01
1.24197316e+00 5.52225308e+01 1.19110411e+00 8.89174300e-01
1.25198907e+00 5.57545367e+01 1.14206823e+00 8.89112498e-01
1.26200499e+00 5.61550611e+01 1.16375941e+00 8.89042746e-01
1.27202090e+00 5.64626968e+01 1.13658859e+00 8.89249390e-01
1.28203681e+00 5.67153227e+01 1.20875811e+00 8.89037287e-01
1.29205272e+00 5.68560339e+01 1.11823204e+00 8.89321619e-01
1.30206864e+00 5.69110583e+01 1.14734041e+00 8.89757101e-01
1.31208455e+00 5.68901020e+01 1.22165060e+00 8.89944435e-01
1.32210046e+00 5.68116105e+01 1.15130082e+00 8.90388464e-01
1.33211637e+00 5.66524702e+01 1.15741475e+00 8.90849892e-01
1.34213229e+00 5.64069194e+01 1.09604438e+00 8.91249525e-01
1.35214820e+00 5.61173172e+01 1.17761306e+00 8.91563062e-01
1.36216411e+00 5.57810203e+01 1.08772211e+00 8.92052346e-01
1.37218002e+00 5.54738420e+01 1.19960381e+00 8.92842703e-01
1.38219594e+00 5.51175187e+01 1.15164477e+00 8.93230512e-01
1.39221185e+00 5.47026996e+01 1.23043735e+00 8.93911966e-01
1.40222776e+00 5.41829759e+01 1.25061859e+00 8.94824800e-01
1.41224367e+00 5.35626467e+01 1.41230206e+00 8.95917200e-01
1.42225959e+00 5.29129492e+01 1.37992748e+00 8.96452056e-01
1.43227550e+00 5.27596062e+01 1.40704066e+00 8.97628281e-01
1.44229141e+00 5.29459145e+01 1.58378496e+00 8.98932883e-01
1.45230733e+00 5.41711132e+01 1.61241215e+00 9.00208653e-01
1.46232324e+00 5.53393075e+01 1.68352490e+00 9.01451811e-01
1.47233915e+00 5.64614914e+01 1.67598094e+00 9.01566577e-01
1.48235506e+00 5.75167393e+01 1.88770495e+00 9.00981076e-01
1.49237098e+00 5.87122578e+01 1.93716311e+00 9.00915876e-01
1.50238689e+00 6.00957214e+01 1.94154032e+00 9.01096899e-01
1.51240280e+00 6.14125484e+01 2.08361367e+00 9.01209055e-01
1.52241871e+00 6.26754615e+01 2.16665456e+00 9.00865071e-01
1.53243463e+00 6.38861850e+01 2.32313501e+00 9.01184904e-01
1.54245054e+00 6.50876098e+01 2.27566134e+00 9.01477116e-01
1.55246645e+00 6.62870474e+01 2.46860888e+00 9.01368755e-01
1.56248236e+00 6.74373658e+01 2.60785708e+00 9.01457930e-01
1.57249828e+00 6.86425153e+01 2.63797081e+00 9.01425644e-01
1.58251419e+00 6.98840750e+01 2.78803982e+00 9.02116134e-01
1.59253010e+00 7.12831087e+01 2.89026260e+00 9.01812495e-01
1.60254601e+00 7.30927377e+01 3.16618722e+00 9.01764399e-01
1.61256193e+00 7.50125771e+01 3.35190622e+00 9.01976101e-01
1.62257784e+00 7.70884919e+01 3.58406272e+00 9.01862051e-01
1.63259375e+00 7.92170564e+01 3.88420417e+00 9.02162039e-01
1.64260966e+00 8.14829812e+01 4.08727801e+00 9.01963212e-01
1.65262558e+00 8.38850514e+01 4.31835016e+00 9.02437248e-01
1.66264149e+00 8.63999584e+01 4.55615599e+00 9.00873926e-01
1.67265740e+00 8.89170385e+01 4.82135168e+00 8.96699638e-01
1.68267331e+00 9.13817918e+01 5.16301171e+00 8.91443350e-01
1.69268923e+00 9.37783665e+01 5.53909645e+00 8.86989255e-01
1.70270514e+00 9.62868607e+01 5.85486172e+00 8.82170655e-01
1.71272105e+00 9.95192618e+01 6.21006295e+00 8.76360596e-01
1.72273696e+00 1.03597758e+02 6.58262274e+00 8.67541264e-01
1.73275288e+00 1.09294098e+02 7.09839378e+00 8.59374536e-01
1.74276879e+00 1.19107603e+02 7.39782397e+00 8.51635026e-01
1.75278470e+00 1.29191261e+02 7.88933981e+00 8.40536984e-01
1.76280062e+00 1.38678514e+02 8.41111937e+00 8.28134174e-01
1.77281653e+00 1.46322503e+02 8.85247780e+00 8.15634512e-01
1.78283244e+00 1.51240033e+02 9.42774185e+00 8.04171909e-01
1.79284835e+00 1.53795598e+02 1.00572084e+01 7.93559377e-01
1.80286427e+00 1.60697969e+02 1.10465739e+01 7.85126229e-01
1.81288018e+00 1.64540577e+02 1.18250194e+01 7.79611411e-01
1.82289609e+00 1.65076153e+02 1.25338679e+01 7.75452280e-01
1.83291200e+00 1.62228283e+02 1.30987539e+01 7.73242229e-01
1.84292792e+00 1.56639348e+02 1.31765742e+01 7.63353011e-01
1.85294383e+00 1.54797071e+02 1.42476671e+01 7.39509520e-01
1.86295974e+00 1.49805824e+02 1.57223726e+01 7.04884484e-01
1.87297565e+00 1.67883303e+02 1.98935187e+01 6.56197085e-01
1.88299157e+00 1.95007202e+02 2.65452852e+01 5.73897250e-01
1.89300748e+00 2.68708173e+02 4.40857693e+01 4.35378004e-01
1.90302339e+00 3.20798576e+02 5.22585538e+01 3.44529571e-01
1.91303930e+00 3.69224970e+02 6.50406332e+01 2.34201260e-01
1.92305522e+00 4.63697749e+02 8.66078193e+01 7.19158436e-03
1.93307113e+00 1.34907754e+03 6.11461534e+02 -1.66112480e+00


==> data/vscan_n64_f0.7_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 2.14590769e-13 9.42544660e-01
1.00159126e-02 5.28293089e+00 8.16260998e-02 9.41608478e-01
2.00318252e-02 5.27586963e+00 5.90948909e-02 9.40806731e-01
3.00477378e-02 5.27286855e+00 1.14327942e-01 9.40254147e-01
4.00636503e-02 5.26982661e+00 5.43446900e-02 9.39446264e-01
5.00795629e-02 5.26122793e+00 8.50810416e-02 9.38742180e-01
6.00954755e-02 5.25478090e+00 5.35057354e-02 9.38142767e-01
7.01113881e-02 5.25838529e+00 4.27829699e-02 9.37333577e-01
8.01273007e-02 5.32016213e+00 5.38706566e-02 9.36990429e-01
9.01432133e-02 5.39070448e+00 4.70511290e-02 9.36031141e-01
1.00159126e-01 5.46419548e+00 7.11821643e-02 9.35659545e-01
1.10175038e-01 5.54254281e+00 4.59242145e-02 9.34831307e-01
1.20190951e-01 5.62995140e+00 6.06479859e-02 9.34413453e-01
1.30206864e-01 5.72542017e+00 1.16672454e-02 9.33528751e-01
1.40222776e-01 5.82170843e+00 6.08799199e-02 9.33166407e-01
1.50238689e-01 5.92288857e+00 2.75297638e-02 9.32405896e-01
1.60254601e-01 6.03064504e+00 5.32419671e-02 9.32051753e-01
1.70270514e-01 6.14465432e+00 3.30844344e-02 9.31204938e-01
1.80286427e-01 6.26110303e+00 4.59505251e-02 9.30851750e-01
1.90302339e-01 6.38252025e+00 3.01202269e-02 9.30273960e-01
2.00318252e-01 6.51240205e+00 3.79826215e-02 9.29781250e-01
2.10334164e-01 6.64417557e+00 3.18958581e-02 9.29157215e-01
2.20350077e-01 6.78153801e+00 4.02868648e-02 9.28853732e-01
2.30365990e-01 6.92536719e+00 4.80091100e-02 9.28319826e-01
2.40381902e-01 7.07428390e+00 2.44450941e-02 9.28044569e-01
2.50397815e-01 7.22550703e+00 4.09433045e-02 9.27430024e-01
2.60413727e-01 7.37858946e+00 2.01135797e-02 9.27172627e-01
2.70429640e-01 7.53982806e+00 3.58034945e-02 9.26681412e-01
2.80445552e-01 7.70307563e+00 1.15263641e-02 9.26255012e-01
2.90461465e-01 7.86505780e+00 4.39035802e-02 9.25889200e-01
3.00477378e-01 8.03006650e+00 2.13014961e-02 9.25630630e-01
3.10493290e-01 8.19983119e+00 3.70756332e-02 9.25192712e-01
3.20509203e-01 8.37095709e+00 2.36532802e-02 9.24847263e-01
3.30525115e-01 8.54003274e+00 3.61724388e-02 9.24460040e-01
3.40541028e-01 8.71174367e+00 2.46909686e-02 9.24311000e-01
3.50556941e-01 8.88705548e+00 3.62315977e-02 9.23891046e-01
3.60572853e-01 9.06180294e+00 5.01005492e-02 9.23392786e-01
3.70588766e-01 9.23489121e+00 3.55703439e-02 9.23029523e-01
3.80604678e-01 9.41038307e+00 3.75432929e-02 9.22702555e-01
3.90620591e-01 9.58677192e+00 3.27171429e-02 9.22214280e-01
4.00636503e-01 9.75948363e+00 5.50154040e-02 9.21885330e-01
4.10652416e-01 9.93142442e+00 4.99536772e-02 9.21541517e-01
4.20668329e-01 1.01050861e+01 5.76549037e-02 9.21264033e-01
4.30684241e-01 1.03215575e+01 5.74866823e-02 9.20887812e-01
4.40700154e-01 1.05708785e+01 7.90333427e-02 9.20583175e-01
4.50716066e-01 1.08276546e+01 6.20464442e-02 9.20350794e-01
4.60731979e-01 1.10887428e+01 7.51374111e-02 9.19859821e-01
4.70747892e-01 1.13482197e+01 9.18084415e-02 9.19353649e-01
4.80763804e-01 1.16058448e+01 1.02193330e-01 9.18961336e-01
4.90779717e-01 1.18689311e+01 9.70448287e-02 9.18576316e-01
5.00795629e-01 1.21561745e+01 1.00281341e-01 9.18197436e-01
5.10811542e-01 1.24688933e+01 1.24699418e-01 9.17812441e-01
5.20827455e-01 1.28225417e+01 1.32238878e-01 9.17522345e-01
5.30843367e-01 1.33204794e+01 1.34645277e-01 9.17266461e-01
5.40859280e-01 1.38674717e+01 1.37997647e-01 9.16857296e-01
5.50875192e-01 1.44916255e+01 1.68098812e-01 9.16410949e-01
5.60891105e-01 1.51123211e+01 1.60933236e-01 9.16025888e-01
5.70907017e-01 1.57487167e+01 1.80316961e-01 9.15645483e-01
5.80922930e-01 1.63954290e+01 1.82292756e-01 9.15311161e-01
5.90938843e-01 1.70272193e+01 1.95328801e-01 9.15056037e-01
6.00954755e-01 1.76804553e+01 2.13919645e-01 9.14847430e-01
6.10970668e-01 1.83346559e+01 2.32754647e-01 9.14688172e-01
6.20986580e-01 1.89676698e+01 2.31191444e-01 9.14523494e-01
6.31002493e-01 1.96310352e+01 2.44881503e-01 9.14180554e-01
6.41018406e-01 2.03432635e+01 2.70064868e-01 9.13881669e-01
6.51034318e-01 2.10380732e+01 2.79461722e-01 9.13639235e-01
6.61050231e-01 2.17039919e+01 2.79182055e-01 9.13505734e-01
6.71066143e-01 2.23809550e+01 2.94067268e-01 9.13362401e-01
6.81082056e-01 2.31582853e+01 3.13067734e-01 9.12855463e-01
6.91097969e-01 2.38988607e+01 3.13134915e-01 9.12326537e-01
7.01113881e-01 2.46424873e+01 3.13357089e-01 9.11796832e-01
7.11129794e-01 2.53958508e+01 3.26863376e-01 9.11367850e-01
7.21145706e-01 2.61103087e+01 3.37624046e-01 9.10995995e-01
7.31161619e-01 2.67802726e+01 3.37776524e-01 9.10577733e-01
7.41177531e-01 2.74024723e+01 3.45776534e-01 9.10144291e-01
7.51193444e-01 2.79795441e+01 3.67177001e-01 9.09814808e-01
7.61209357e-01 2.86706756e+01 3.85048873e-01 9.09246357e-01
7.71225269e-01 2.93891476e+01 4.03298024e-01 9.08671591e-01
7.81241182e-01 3.00586044e+01 4.30014796e-01 9.08144594e-01
7.91257094e-01 3.06814956e+01 4.57889050e-01 9.07714931e-01
8.01273007e-01 3.12572566e+01 4.83363503e-01 9.07292903e-01
8.11288920e-01 3.17834900e+01 5.07678613e-01 9.06868394e-01
8.21304832e-01 3.22624040e+01 5.32402615e-01 9.06538117e-01
8.31320745e-01 3.26970840e+01 5.55392851e-01 9.06270617e-01
8.41336657e-01 3.30868944e+01 5.77726439e-01 9.05997373e-01
8.51352570e-01 3.35132148e+01 5.98985690e-01 9.05631776e-01
8.61368482e-01 3.39514780e+01 6.19673160e-01 9.05055006e-01
8.71384395e-01 3.43446941e+01 6.37828547e-01 9.04515465e-01
8.81400308e-01 3.46915010e+01 6.52536431e-01 9.03957321e-01
8.91416220e-01 3.49914392e+01 6.65883839e-01 9.03443138e-01
9.01432133e-01 3.52459861e+01 6.76739125e-01 9.03012081e-01
9.11448045e-01 3.54543201e+01 6.84063736e-01 9.02511606e-01
9.21463958e-01 3.56129375e+01 6.87937869e-01 9.02017929e-01
9.31479871e-01 3.57194564e+01 6.92512833e-01 9.01599055e-01
9.41495783e-01 3.57733695e+01 7.09498310e-01 9.01255860e-01
9.51511696e-01 3.58319748e+01 7.22562249e-01 9.00822541e-01
9.61527608e-01 3.58669262e+01 7.32260956e-01 9.00025499e-01
9.71543521e-01 3.58368262e+01 7.38451763e-01 8.99330942e-01
9.81559434e-01 3.59077871e+01 7.44789841e-01 8.98737284e-01
9.91575346e-01 3.59835118e+01 7.48381615e-01 8.98214330e-01
1.00159126e+00 3.59983879e+01 7.55764463e-01 8.97806020e-01
1.01160717e+00 3.59453216e+01 7.61608764e-01 8.97566685e-01
1.02162308e+00 3.58646610e+01 7.66090359e-01 8.97112546e-01
1.03163900e+00 3.57894275e+01 7.71537395e-01 8.96558353e-01
1.04165491e+00 3.56525069e+01 7.73612862e-01 8.96119119e-01
1.05167082e+00 3.58844038e+01 8.01907935e-01 8.95828469e-01
1.06168673e+00 3.65755011e+01 8.22749895e-01 8.95614272e-01
1.07170265e+00 3.72090252e+01 8.37883765e-01 8.95216882e-01
1.08171856e+00 3.77215829e+01 8.60507900e-01 8.94888099e-01
1.09173447e+00 3.81090932e+01 8.86781867e-01 8.94530617e-01
1.10175038e+00 3.89631566e+01 9.03668531e-01 8.94091078e-01
1.11176630e+00 3.97392907e+01 9.18986841e-01 8.93518168e-01
1.12178221e+00 4.10692318e+01 9.42070565e-01 8.92819082e-01
1.13179812e+00 4.27749186e+01 9.63576165e-01 8.92139648e-01
1.14181403e+00 4.43936486e+01 9.76370133e-01 8.91558737e-01
1.15182995e+00 4.59183529e+01 9.89494569e-01 8.91096936e-01
1.16184586e+00 4.73467983e+01 1.00824389e+00 8.90753607e-01
1.17186177e+00 4.86764921e+01 1.02110167e+00 8.90530936e-01
1.18187769e+00 4.99023192e+01 1.02529743e+00 8.90132659e-01
1.19189360e+00 5.10223542e+01 1.03172297e+00 8.89749487e-01
1.20190951e+00 5.20385119e+01 1.03963997e+00 8.89463191e-01
1.21192542e+00 5.29504812e+01 1.04513753e+00 8.89293029e-01
1.22194134e+00 5.37568510e+01 1.04970308e+00 8.89223379e-01
1.23195725e+00 5.44598316e+01 1.06294226e+00 8.89254982e-01
1.24197316e+00 5.50633432e+01 1.07382114e+00 8.89281010e-01
1.25198907e+00 5.55687486e+01 1.07496607e+00 8.89152129e-01
1.26200499e+00 5.59770799e+01 1.07122888e+00 8.89109486e-01
1.27202090e+00 5.62929356e+01 1.06795973e+00 8.89151926e-01
1.28203681e+00 5.65208999e+01 1.06747293e+00 8.89274841e-01
1.29205272e+00 5.66627424e+01 1.07549333e+00 8.89495456e-01
1.30206864e+00 5.67213863e+01 1.08087197e+00 8.89781345e-01
1.31208455e+00 5.67022510e+01 1.08526132e+00 8.90133869e-01
1.32210046e+00 5.66094770e+01 1.08092645e+00 8.90553177e-01
1.33211637e+00 5.64452654e+01 1.06674450e+00 8.90980888e-01
1.34213229e+00 5.62134694e+01 1.04945000e+00 8.91320086e-01
1.35214820e+00 5.59195267e+01 1.02821333e+00 8.91733920e-01
1.36216411e+00 5.55824976e+01 1.02915485e+00 8.92231613e-01
1.37218002e+00 5.53074810e+01 1.05061680e+00 8.92814898e-01
1.38219594e+00 5.49631660e+01 1.05581340e+00 8.93451121e-01
1.39221185e+00 5.45493796e+01 1.05714640e+00 8.94165901e-01
1.40222776e+00 5.40410000e+01 1.12085499e+00 8.94966963e-01
1.41224367e+00 5.34374875e+01 1.17812794e+00 8.95851009e-01
1.42225959e+00 5.27400862e+01 1.22531015e+00 8.96800943e-01
1.43227550e+00 5.25726565e+01 1.26685467e+00 8.97851355e-01
1.44229141e+00 5.25616897e+01 1.30542610e+00 8.99006062e-01
1.45230733e+00 5.37607637e+01 1.33702122e+00 9.00264456e-01
1.46232324e+00 5.48917101e+01 1.36911802e+00 9.01622892e-01
1.47233915e+00 5.59551442e+01 1.42107765e+00 9.01618753e-01
1.48235506e+00 5.69513593e+01 1.47122735e+00 9.01403998e-01
1.49237098e+00 5.78833479e+01 1.51569789e+00 9.01272428e-01
1.50238689e+00 5.88559228e+01 1.56272751e+00 9.01226680e-01
1.51240280e+00 6.00157429e+01 1.61390711e+00 9.01239830e-01
1.52241871e+00 6.11124749e+01 1.66214988e+00 9.01313941e-01
1.53243463e+00 6.21526665e+01 1.70437682e+00 9.01470215e-01
1.54245054e+00 6.31449386e+01 1.74321792e+00 9.01528075e-01
1.55246645e+00 6.40981023e+01 1.78157029e+00 9.01541184e-01
1.56248236e+00 6.50230790e+01 1.82564042e+00 9.01606974e-01
1.57249828e+00 6.59336759e+01 1.93052147e+00 9.01732969e-01
1.58251419e+00 6.68441695e+01 2.10719272e+00 9.01905116e-01
1.59253010e+00 6.77683182e+01 2.28141489e+00 9.02019375e-01
1.60254601e+00 6.87206951e+01 2.45037902e+00 9.01954411e-01
1.61256193e+00 6.97884184e+01 2.61361915e+00 9.01933718e-01
1.62257784e+00 7.11494082e+01 2.77329831e+00 9.01950735e-01
1.63259375e+00 7.25552019e+01 2.92889896e+00 9.02008094e-01
1.64260966e+00 7.40091801e+01 3.07813253e+00 9.02114696e-01
1.65262558e+00 7.55104148e+01 3.22163759e+00 9.02274110e-01
1.66264149e+00 7.70494046e+01 3.36093288e+00 9.02483465e-01
1.67265740e+00 7.86073586e+01 3.49421220e+00 9.02670308e-01
1.68267331e+00 8.01555320e+01 3.61903515e+00 9.02595494e-01
1.69268923e+00 8.16491442e+01 3.74089334e+00 9.02555542e-01
1.70270514e+00 8.30206365e+01 3.90925380e+00 9.02547050e-01
1.71272105e+00 8.41775251e+01 4.07038047e+00 9.02573617e-01
1.72273696e+00 8.50330793e+01 4.22259441e+00 9.02640958e-01
1.73275288e+00 8.63040974e+01 4.36139719e+00 8.98952468e-01
1.74276879e+00 8.72115266e+01 4.54287442e+00 8.94791873e-01
1.75278470e+00 8.90714788e+01 4.79364232e+00 8.91086262e-01
1.76280062e+00 9.15264368e+01 5.03943896e+00 8.88071277e-01
1.77281653e+00 9.32805011e+01 5.27005637e+00 8.84476194e-01
1.78283244e+00 9.39488333e+01 5.47532720e+00 8.80035123e-01
1.79284835e+00 9.85942199e+01 5.64422590e+00 8.76658969e-01
1.80286427e+00 1.02388040e+02 5.76208012e+00 8.74643121e-01
1.81288018e+00 1.03876491e+02 5.81323618e+00 8.73375221e-01
1.82289609e+00 1.02229605e+02 5.78457669e+00 8.72134633e-01
1.83291200e+00 1.04479356e+02 5.93317664e+00 8.69256643e-01
1.84292792e+00 1.11335178e+02 5.99607699e+00 8.66934148e-01
1.85294383e+00 1.14892508e+02 5.95272826e+00 8.65516473e-01
1.86295974e+00 1.15152908e+02 5.79145875e+00 8.63931803e-01
1.87297565e+00 1.15184515e+02 5.94006658e+00 8.57372905e-01
1.88299157e+00 1.20305149e+02 6.11871799e+00 8.50880210e-01
1.89300748e+00 1.23892749e+02 6.09996748e+00 8.45947158e-01
1.90302339e+00 1.25760237e+02 5.91147775e+00 8.43331115e-01
1.91303930e+00 1.25618805e+02 5.93742551e+00 8.43487546e-01
1.92305522e+00 1.23299877e+02 5.96744085e+00 8.38022747e-01
1.93307113e+00 1.18836750e+02 5.86013812e+00 8.35120963e-01
1.94308704e+00 1.12434269e+02 5.61668264e+00 8.36464242e-01
1.95310295e+00 1.11045840e+02 5.23566027e+00 8.41677315e-01
1.96311887e+00 1.07288132e+02 4.93566216e+00 8.44583489e-01
1.97313478e+00 1.02278063e+02 4.93247986e+00 8.39923655e-01
1.98315069e+00 1.03679576e+02 4.90705528e+00 8.36750254e-01
1.99316660e+00 1.01813812e+02 4.58478103e+00 8.35434398e-01
2.00318252e+00 1.05333075e+02 4.51854910e+00 8.36144997e-01
2.01319843e+00 1.05573852e+02 4.61611973e+00 8.38751731e-01
2.02321434e+00 1.01099781e+02 4.59469960e+00 8.42820500e-01
2.03323026e+00 9.19495870e+01 4.45503803e+00 8.40386164e-01
2.04324617e+00 8.38149609e+01 4.21026482e+00 8.33774352e-01
2.05326208e+00 7.49690069e+01 4.00466258e+00 8.28971513e-01
2.06327799e+00 6.98078450e+01 4.08360542e+00 8.26126288e-01
2.07329391e+00 7.28788199e+01 4.12300364e+00 8.25104107e-01
2.08330982e+00 7.19673051e+01 4.13870176e+00 8.25533684e-01
2.09332573e+00 6.82067196e+01 4.02405434e+00 8.27119746e-01
2.10334164e+00 6.99092006e+01 3.77831178e+00 8.29933523e-01
2.11335756e+00 7.10764185e+01 3.41605042e+00 8.34342954e-01
2.12337347e+00 7.16710743e+01 3.35110449e+00 8.40620316e-01
2.13338938e+00 7.16679217e+01 3.20556390e+00 8.48518580e-01
2.14340529e+00 7.10546521e+01 3.04409385e+00 8.54041990e-01
2.15342121e+00 6.98325257e+01 2.93938734e+00 8.59222345e-01
2.16343712e+00 6.80172265e+01 2.76404184e+00 8.64975913e-01
2.17345303e+00 6.67172624e+01 2.53910833e+00 8.69144196e-01
2.18346894e+00 6.76365084e+01 2.57414053e+00 8.68697417e-01
2.19348486e+00 6.87565974e+01 2.76532044e+00 8.68565744e-01
2.20350077e+00 6.95111477e+01 2.75037625e+00 8.67835210e-01
2.21351668e+00 7.00989205e+01 2.58020883e+00 8.68119875e-01
2.22353259e+00 7.08113264e+01 2.44118554e+00 8.69572786e-01
2.23354851e+00 7.14653602e+01 2.31182563e+00 8.71983377e-01
2.24356442e+00 7.20593678e+01 2.16805909e+00 8.74590321e-01
2.25358033e+00 7.25923926e+01 2.07453318e+00 8.74487993e-01
2.26359624e+00 7.30641568e+01 2.01106142e+00 8.74641154e-01
2.27361216e+00 7.34752426e+01 1.87026965e+00 8.75078721e-01
2.28362807e+00 7.38271539e+01 1.72185233e+00 8.75856345e-01
2.29364398e+00 7.41220684e+01 1.74296974e+00 8.77044169e-01
2.30365990e+00 7.43626075e+01 1.80627994e+00 8.78339793e-01
2.31367581e+00 7.45517163e+01 1.83820137e+00 8.77512981e-01
2.32369172e+00 7.46923698e+01 1.82663752e+00 8.76763163e-01
2.33370763e+00 7.47871305e+01 1.76394663e+00 8.76165906e-01
2.34372355e+00 7.48378807e+01 1.72000130e+00 8.75813082e-01
2.35373946e+00 7.48457059e+01 1.75121057e+00 8.75804093e-01
2.36375537e+00 7.48106991e+01 1.70801453e+00 8.76234972e-01
2.37377128e+00 7.47318187e+01 1.60241312e+00 8.77178557e-01
2.38378720e+00 7.46070230e+01 1.53617515e+00 8.78672862e-01
2.39380311e+00 7.44335076e+01 1.57863649e+00 8.80676527e-01
2.40381902e+00 7.42078584e+01 1.57856624e+00 8.82186747e-01
2.41383493e+00 7.39262935e+01 1.52476288e+00 8.84045034e-01
2.42385085e+00 7.35851051e+01 1.51919113e+00 8.86191102e-01
2.43386676e+00 7.31810872e+01 1.52779990e+00 8.88068173e-01
2.44388267e+00 7.27118464e+01 1.54825966e+00 8.88437474e-01
2.45389858e+00 7.26121452e+01 1.61923458e+00 8.88994483e-01
2.46391450e+00 7.25558847e+01 1.70082218e+00 8.89713336e-01
2.47393041e+00 7.24277357e+01 1.68454741e+00 8.90564992e-01
2.48394632e+00 7.22125513e+01 1.58394801e+00 8.91518683e-01
2.49396223e+00 7.18921105e+01 1.54758383e+00 8.92541957e-01
2.50397815e+00 7.14449659e+01 1.64261777e+00 8.93607571e-01
2.51399406e+00 7.08464247e+01 1.79801666e+00 8.94696305e-01
2.52400997e+00 7.00689724e+01 1.85701775e+00 8.95794628e-01
2.53402588e+00 6.90836674e+01 1.82073805e+00 8.96602218e-01
2.54404180e+00 6.78626742e+01 1.70091145e+00 8.97259579e-01
2.55405771e+00 6.63828079e+01 1.64025441e+00 8.97929231e-01
2.56407362e+00 6.46300300e+01 1.66900099e+00 8.98636491e-01
2.57408953e+00 6.28066194e+01 1.69686183e+00 8.99405596e-01
2.58410545e+00 6.26077265e+01 1.73253305e+00 9.00259007e-01
2.59412136e+00 6.31680627e+01 1.78847109e+00 9.01212214e-01
2.60413727e+00 6.35858446e+01 1.83281298e+00 9.02270219e-01
2.61415319e+00 6.38501424e+01 1.86406779e+00 9.03256057e-01
2.62416910e+00 6.39567423e+01 1.88062524e+00 9.04193688e-01
2.63418501e+00 6.39083059e+01 1.88089453e+00 9.05245977e-01
2.64420092e+00 6.37136627e+01 1.87674885e+00 9.06408796e-01
2.65421684e+00 6.33863771e+01 1.88057018e+00 9.07675690e-01
2.66423275e+00 6.29426490e+01 1.87179933e+00 9.08356696e-01
2.67424866e+00 6.23990277e+01 1.85154160e+00 9.08634458e-01
2.68426457e+00 6.17706836e+01 1.82072680e+00 9.09019894e-01
2.69428049e+00 6.10703771e+01 1.77955049e+00 9.08039296e-01
2.70429640e+00 6.03079363e+01 1.72752359e+00 9.07168502e-01
2.71431231e+00 5.94904821e+01 1.66465659e+00 9.06417398e-01
2.72432822e+00 5.93295568e+01 1.59203535e+00 9.05505772e-01
2.73434414e+00 5.97412506e+01 1.51563007e+00 9.04179183e-01
2.74436005e+00 5.99090547e+01 1.47307661e+00 9.03035444e-01
2.75437596e+00 5.98516876e+01 1.43047940e+00 9.02096127e-01
2.76439187e+00 5.95911451e+01 1.38876637e+00 9.01378589e-01
2.77440779e+00 5.91507161e+01 1.37322818e+00 9.00895645e-01
2.78442370e+00 5.85534246e+01 1.38049453e+00 9.00652744e-01
2.79443961e+00 5.78211866e+01 1.38083142e+00 9.00645223e-01
2.80445552e+00 5.69746302e+01 1.37395575e+00 9.00614599e-01
2.81447144e+00 5.60332961e+01 1.35924259e+00 8.99919382e-01
2.82448735e+00 5.50158154e+01 1.33633534e+00 8.99293204e-01
2.83450326e+00 5.39397490e+01 1.30557371e+00 8.98877779e-01
2.84451917e+00 5.28210945e+01 1.39338892e+00 8.98681685e-01
2.85453509e+00 5.16736844e+01 1.46058651e+00 8.98712319e-01
2.86455100e+00 5.05086619e+01 1.49313908e+00 8.98398173e-01
2.87456691e+00 4.93341902e+01 1.48940340e+00 8.98114307e-01
2.88458283e+00 4.87650993e+01 1.44831919e+00 8.98005825e-01
2.89459874e+00 4.87156419e+01 1.36941060e+00 8.98072436e-01
2.90461465e+00 4.89271879e+01 1.25518350e+00 8.98185319e-01
2.91463056e+00 4.91552359e+01 1.32172415e+00 8.98460204e-01
2.92464648e+00 4.92913903e+01 1.35936218e+00 8.98715040e-01
2.93466239e+00 5.01593848e+01 1.36484263e+00 8.98540968e-01
2.94467830e+00 5.06233632e+01 1.33565008e+00 8.98519494e-01
2.95469421e+00 5.11688362e+01 1.32152763e+00 8.98650282e-01
2.96471013e+00 5.19803906e+01 1.37902752e+00 8.98936022e-01
2.97472604e+00 5.24193551e+01 1.42121144e+00 8.99374991e-01
2.98474195e+00 5.25142936e+01 1.42824681e+00 8.99959388e-01
2.99475786e+00 5.23008804e+01 1.39935208e+00 9.00674273e-01
2.99952735e+00 5.30424423e+01 1.37306885e+00 9.01054121e-01


==> data/vscan_n64_f0.8_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.90949413e-13 9.34448366e-01
1.03565899e-02 5.28386304e+00 1.04387891e-01 9.33415418e-01
2.07131798e-02 5.27814778e+00 6.85021058e-02 9.32339686e-01
3.10697696e-02 5.27566494e+00 1.18181036e-01 9.31729400e-01
4.14263595e-02 5.27797050e+00 5.06959597e-02 9.30910314e-01
5.17829494e-02 5.26926607e+00 1.03271503e-01 9.29960633e-01
6.21395393e-02 5.26087642e+00 8.05419026e-02 9.29378472e-01
7.24961291e-02 5.28672740e+00 1.13858065e-01 9.28338914e-01
8.28527190e-02 5.34698101e+00 5.70918943e-02 9.27970050e-01
9.32093089e-02 5.41884833e+00 9.33489131e-02 9.27182845e-01
1.03565899e-01 5.49668407e+00 8.09403586e-02 9.26063923e-01
1.13922489e-01 5.57975294e+00 1.16157071e-01 9.25587184e-01
1.24279079e-01 5.66827485e+00 9.26607238e-02 9.25001401e-01
1.34635668e-01 5.76338957e+00 7.08836956e-02 9.24090309e-01
1.44992258e-01 5.86995379e+00 1.06848334e-01 9.23635708e-01
1.55348848e-01 5.97710767e+00 1.29857094e-01 9.22759018e-01
1.65705438e-01 6.08888596e+00 8.24937776e-02 9.21959754e-01
1.76062028e-01 6.21080784e+00 7.68837268e-02 9.21692683e-01
1.86418618e-01 6.33696546e+00 1.02587793e-01 9.20891451e-01
1.96775208e-01 6.47026507e+00 9.41715860e-02 9.20008518e-01
2.07131798e-01 6.60381107e+00 1.06486243e-01 9.19568198e-01
2.17488387e-01 6.74249025e+00 7.47294770e-02 9.19541076e-01
2.27844977e-01 6.89494680e+00 9.27730227e-02 9.18285483e-01
2.38201567e-01 7.04411209e+00 9.27650206e-02 9.18131218e-01
2.48558157e-01 7.19602082e+00 1.46213331e-01 9.17737340e-01
2.58914747e-01 7.35589051e+00 5.79356592e-02 9.17092712e-01
2.69271337e-01 7.51816132e+00 1.07951525e-01 9.16552155e-01
2.79627927e-01 7.68877491e+00 9.86996445e-02 9.16374253e-01
2.89984517e-01 7.85440069e+00 1.08507077e-01 9.15318387e-01
3.00341106e-01 8.02110932e+00 6.36675646e-02 9.15548382e-01
3.10697696e-01 8.20272642e+00 1.00167612e-01 9.14980826e-01
3.21054286e-01 8.37926835e+00 5.12150007e-02 9.14399559e-01
3.31410876e-01 8.55357733e+00 1.43885925e-01 9.13807330e-01
3.41767466e-01 8.73243311e+00 7.52477629e-02 9.14051427e-01
3.52124056e-01 8.91268209e+00 8.72788097e-02 9.13253348e-01
3.62480646e-01 9.09898500e+00 7.27579630e-02 9.12848753e-01
3.72837236e-01 9.27732473e+00 1.49938390e-01 9.12092177e-01
3.83193825e-01 9.45225821e+00 8.12331419e-02 9.12071006e-01
3.93550415e-01 9.63619006e+00 1.02227438e-01 9.11332298e-01
4.03907005e-01 9.81923629e+00 7.76291602e-02 9.11264877e-01
4.14263595e-01 9.99517541e+00 1.34522750e-01 9.10248008e-01
4.24620185e-01 1.01840008e+01 8.27543765e-02 9.10355511e-01
4.34976775e-01 1.04197733e+01 8.51994104e-02 9.10011222e-01
4.45333365e-01 1.06942441e+01 8.51551117e-02 9.09629285e-01
4.55689955e-01 1.09558670e+01 1.15631487e-01 9.08878754e-01
4.66046545e-01 1.12208294e+01 1.51820453e-01 9.08692378e-01
4.76403134e-01 1.14920415e+01 1.43494469e-01 9.07911508e-01
4.86759724e-01 1.17639717e+01 1.21316628e-01 9.07885452e-01
4.97116314e-01 1.20448605e+01 1.82121996e-01 9.06670794e-01
5.07472904e-01 1.23605795e+01 1.29002863e-01 9.06809434e-01
5.17829494e-01 1.26821430e+01 1.30180785e-01 9.06467760e-01
5.28186084e-01 1.31816285e+01 1.50232544e-01 9.05936430e-01
5.38542674e-01 1.37245968e+01 1.70484646e-01 9.05420029e-01
5.48899264e-01 1.43595386e+01 2.20465031e-01 9.05406319e-01
5.59255853e-01 1.50010181e+01 2.00503214e-01 9.04204219e-01
5.69612443e-01 1.56630506e+01 2.03061125e-01 9.04377769e-01
5.79969033e-01 1.63270647e+01 2.06419919e-01 9.03690887e-01
5.90325623e-01 1.69782704e+01 2.36087536e-01 9.03337632e-01
6.00682213e-01 1.76498655e+01 2.41309188e-01 9.03149513e-01
6.11038803e-01 1.83262154e+01 3.10666134e-01 9.03279419e-01
6.21395393e-01 1.89921468e+01 2.52531010e-01 9.02507626e-01
6.31751983e-01 1.96697342e+01 3.26807219e-01 9.02514941e-01
6.42108572e-01 2.04076721e+01 3.37972934e-01 9.01978171e-01
6.52465162e-01 2.11270447e+01 3.03958751e-01 9.01920815e-01
6.62821752e-01 2.18055132e+01 3.02351510e-01 9.01282449e-01
6.73178342e-01 2.25464312e+01 3.20165108e-01 9.01460812e-01
6.83534932e-01 2.33291569e+01 3.23711293e-01 9.00460046e-01
6.93891522e-01 2.40861136e+01 3.92800358e-01 9.00545412e-01
7.04248112e-01 2.48880595e+01 3.71061239e-01 8.99855016e-01
7.14604702e-01 2.56394497e+01 3.42230066e-01 8.98796957e-01
7.24961291e-01 2.63549482e+01 3.65598977e-01 8.98679087e-01
7.35317881e-01 2.70320229e+01 3.97098373e-01 8.98419144e-01
7.45674471e-01 2.76576079e+01 3.94718135e-01 8.97682772e-01
7.56031061e-01 2.82983397e+01 4.11534831e-01 8.97220040e-01
7.66387651e-01 2.90501170e+01 4.23528184e-01 8.96352183e-01
7.76744241e-01 2.97715547e+01 4.84469731e-01 8.95987912e-01
7.87100831e-01 3.04521520e+01 5.02661169e-01 8.95492253e-01
7.97457421e-01 3.10554205e+01 5.25912797e-01 8.94840073e-01
8.07814010e-01 3.16163844e+01 5.66975783e-01 8.94030855e-01
8.18170600e-01 3.21294371e+01 5.84540661e-01 8.94163674e-01
8.28527190e-01 3.25979426e+01 6.33266292e-01 8.93821854e-01
8.38883780e-01 3.30199394e+01 6.48300648e-01 8.93049894e-01
8.49240370e-01 3.34478676e+01 6.60771271e-01 8.92852567e-01
8.59596960e-01 3.39164134e+01 7.14799935e-01 8.92438872e-01
8.69953550e-01 3.43426701e+01 7.22180640e-01 8.91505329e-01
8.80310140e-01 3.47047882e+01 7.34787355e-01 8.91160414e-01
8.90666730e-01 3.50247943e+01 7.51088523e-01 8.90157851e-01
9.01023319e-01 3.52888290e+01 7.78474375e-01 8.89664663e-01
9.11379909e-01 3.55177482e+01 7.85629503e-01 8.89607349e-01
9.21736499e-01 3.56957720e+01 7.63941228e-01 8.88812152e-01
9.32093089e-01 3.57955463e+01 7.99623754e-01 8.87780193e-01
9.42449679e-01 3.58539250e+01 8.31613342e-01 8.88093273e-01
9.52806269e-01 3.59429750e+01 8.08609951e-01 8.87468244e-01
9.63162859e-01 3.59822711e+01 8.58302692e-01 8.86186904e-01
9.73519449e-01 3.59428134e+01 8.73130785e-01 8.85552879e-01
9.83876038e-01 3.60244869e+01 8.95715756e-01 8.84856206e-01
9.94232628e-01 3.61057937e+01 8.67767660e-01 8.84121108e-01
1.00458922e+00 3.61225867e+01 9.20395577e-01 8.84000609e-01
1.01494581e+00 3.60408352e+01 9.83108714e-01 8.83268387e-01
1.02530240e+00 3.59122965e+01 9.26936922e-01 8.82845581e-01
1.03565899e+00 3.58176528e+01 1.00174054e+00 8.82408718e-01
1.04601558e+00 3.56603064e+01 9.43292779e-01 8.81918892e-01
1.05637217e+00 3.61508683e+01 9.82884186e-01 8.81304192e-01
1.06672876e+00 3.68146802e+01 1.00779578e+00 8.81126655e-01
1.07708535e+00 3.74050085e+01 1.02596872e+00 8.80597708e-01
1.08744194e+00 3.78560337e+01 1.10657908e+00 8.80185436e-01
1.09779853e+00 3.85646979e+01 1.02324799e+00 8.79581206e-01
1.10815512e+00 3.93991549e+01 1.06517370e+00 8.78996104e-01
1.11851171e+00 4.07207321e+01 1.22154020e+00 8.78638524e-01
1.12886830e+00 4.25595955e+01 1.15444995e+00 8.77625541e-01
1.13922489e+00 4.42850026e+01 1.16787374e+00 8.76677226e-01
1.14958148e+00 4.58770363e+01 1.18587417e+00 8.76312720e-01
1.15993807e+00 4.74182544e+01 1.24202838e+00 8.75658021e-01
1.17029466e+00 4.88480812e+01 1.33239282e+00 8.75343779e-01
1.18065125e+00 5.01465314e+01 1.19562957e+00 8.75169431e-01
1.19100784e+00 5.13351446e+01 1.23968801e+00 8.74659024e-01
1.20136443e+00 5.23983835e+01 1.34398842e+00 8.74061124e-01
1.21172102e+00 5.33836565e+01 1.31228896e+00 8.74035566e-01
1.22207761e+00 5.42461475e+01 1.32758918e+00 8.73852100e-01
1.23243420e+00 5.49524847e+01 1.28585292e+00 8.73769860e-01
1.24279079e+00 5.55816106e+01 1.37013147e+00 8.74051607e-01
1.25314738e+00 5.61208555e+01 1.41894136e+00 8.73715423e-01
1.26350397e+00 5.65369589e+01 1.28858251e+00 8.73781829e-01
1.27386055e+00 5.68396213e+01 1.33660788e+00 8.74078182e-01
1.28421714e+00 5.70491674e+01 1.35861577e+00 8.73852681e-01
1.29457373e+00 5.71894107e+01 1.35004494e+00 8.74123393e-01
1.30493032e+00 5.72342109e+01 1.42362074e+00 8.74635704e-01
1.31528691e+00 5.71777315e+01 1.28426373e+00 8.75096074e-01
1.32564350e+00 5.70395237e+01 1.33088025e+00 8.75373708e-01
1.33600009e+00 5.68444747e+01 1.44928333e+00 8.75909946e-01
1.34635668e+00 5.65971960e+01 1.45022155e+00 8.76549981e-01
1.35671327e+00 5.62406465e+01 1.49465236e+00 8.77075325e-01
1.36706986e+00 5.59155048e+01 1.55050991e+00 8.77660554e-01
1.37742645e+00 5.56305810e+01 1.61395609e+00 8.78134998e-01
1.38778304e+00 5.52210506e+01 1.65192757e+00 8.78889363e-01
1.39813963e+00 5.47000967e+01 1.87030091e+00 8.80227401e-01
1.40849622e+00 5.40770999e+01 1.90217526e+00 8.80858038e-01
1.41885281e+00 5.33544510e+01 1.93495310e+00 8.81755620e-01
1.42920940e+00 5.30752006e+01 2.12619507e+00 8.83080853e-01
1.43956599e+00 5.29488496e+01 2.22579500e+00 8.84482367e-01
1.44992258e+00 5.42935348e+01 2.39946553e+00 8.85994859e-01
1.46027917e+00 5.55841323e+01 2.43956271e+00 8.87160407e-01
1.47063576e+00 5.68649797e+01 2.53824030e+00 8.87728806e-01
1.48099235e+00 5.86138081e+01 2.84945033e+00 8.87223370e-01
1.49134894e+00 6.03141733e+01 2.88845957e+00 8.87190286e-01
1.50170553e+00 6.20445542e+01 3.00596195e+00 8.87148368e-01
1.51206212e+00 6.37381712e+01 3.22736121e+00 8.87542002e-01
1.52241871e+00 6.54305838e+01 3.35325863e+00 8.87348245e-01
1.53277530e+00 6.71023626e+01 3.62112453e+00 8.87125248e-01
1.54313189e+00 6.88056740e+01 3.71933103e+00 8.87921040e-01
1.55348848e+00 7.06389772e+01 3.85395866e+00 8.87827618e-01
1.56384507e+00 7.27009664e+01 4.19840477e+00 8.88226831e-01
1.57420166e+00 7.54934510e+01 4.35611795e+00 8.88081710e-01
1.58455825e+00 7.85727283e+01 4.57957839e+00 8.88329292e-01
1.59491484e+00 8.19293740e+01 4.80689016e+00 8.88023410e-01
1.60527143e+00 8.56229924e+01 5.21475471e+00 8.82103139e-01
1.61562802e+00 8.96443017e+01 5.60822971e+00 8.74969855e-01
1.62598461e+00 9.41072029e+01 6.31435108e+00 8.66335073e-01
1.63634120e+00 9.90840351e+01 6.98912293e+00 8.57766778e-01
1.64669779e+00 1.04359935e+02 7.57120035e+00 8.48073998e-01
1.65705438e+00 1.09843997e+02 8.43604583e+00 8.36787203e-01
1.66741097e+00 1.15309507e+02 9.39230184e+00 8.24127167e-01
1.67776756e+00 1.29491915e+02 1.04908677e+01 8.03037022e-01
1.68812415e+00 1.46300903e+02 1.17155074e+01 7.74050285e-01
1.69848074e+00 1.65187123e+02 1.30327495e+01 7.37401920e-01
1.70883733e+00 1.84770150e+02 1.48001384e+01 6.92865466e-01
1.71919392e+00 2.02387401e+02 1.68201468e+01 6.42788045e-01
1.72955051e+00 2.14120670e+02 1.95343846e+01 5.92184025e-01
1.73990710e+00 2.23012286e+02 2.41929278e+01 5.25350327e-01
1.75026369e+00 2.74077727e+02 3.00733890e+01 4.59755381e-01
1.76062028e+00 3.41182265e+02 4.53119732e+01 3.23655633e-01
1.77097687e+00 5.54127541e+02 1.00761867e+02 -3.14988612e-01


==> data/vscan_n64_f0.8_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.90949413e-13 9.34448366e-01
1.03565899e-02 5.28378126e+00 9.92394722e-02 9.33398344e-01
2.07131798e-02 5.27814547e+00 6.10551813e-02 9.32347721e-01
3.10697696e-02 5.27594534e+00 1.06859904e-01 9.31729909e-01
4.14263595e-02 5.27756813e+00 3.67590159e-02 9.30934909e-01
5.17829494e-02 5.26927938e+00 9.27936211e-02 9.29930492e-01
6.21395393e-02 5.26122270e+00 5.72584939e-02 9.29425004e-01
7.24961291e-02 5.28644986e+00 9.02249627e-02 9.28313230e-01
8.28527190e-02 5.34737937e+00 4.63834067e-02 9.27975686e-01
9.32093089e-02 5.41886583e+00 6.37896319e-02 9.27124662e-01
1.03565899e-01 5.49650406e+00 4.89685483e-02 9.26239224e-01
1.13922489e-01 5.57943082e+00 7.90237776e-02 9.25413341e-01
1.24279079e-01 5.66845100e+00 5.39771145e-02 9.25166357e-01
1.34635668e-01 5.76428403e+00 4.24597582e-02 9.24000983e-01
1.44992258e-01 5.86886571e+00 6.48913440e-02 9.23683438e-01
1.55348848e-01 5.97683071e+00 7.08792540e-02 9.22670799e-01
1.65705438e-01 6.08984803e+00 5.13284282e-02 9.22240039e-01
1.76062028e-01 6.21053262e+00 4.62775948e-02 9.21422388e-01
1.86418618e-01 6.33706972e+00 4.63653218e-02 9.20987014e-01
1.96775208e-01 6.46941625e+00 4.72373087e-02 9.20030585e-01
2.07131798e-01 6.60385745e+00 5.12679745e-02 9.19752803e-01
2.17488387e-01 6.74423919e+00 3.38199717e-02 9.19135433e-01
2.27844977e-01 6.89339492e+00 4.80553123e-02 9.18654735e-01
2.38201567e-01 7.04357146e+00 3.53746021e-02 9.17973683e-01
2.48558157e-01 7.19687535e+00 6.09381506e-02 9.17740466e-01
2.58914747e-01 7.35584535e+00 2.43781305e-02 9.17051556e-01
2.69271337e-01 7.51899228e+00 4.73990413e-02 9.16724393e-01
2.79627927e-01 7.68674052e+00 2.91338924e-02 9.16061079e-01
2.89984517e-01 7.85416124e+00 4.76579334e-02 9.15697119e-01
3.00341106e-01 8.02402034e+00 1.67230056e-02 9.15330812e-01
3.10697696e-01 8.20089919e+00 3.87679431e-02 9.14982417e-01
3.21054286e-01 8.37809189e+00 1.80646239e-02 9.14345167e-01
3.31410876e-01 8.55427487e+00 5.67100571e-02 9.14086467e-01
3.41767466e-01 8.73264972e+00 2.23624487e-02 9.13763606e-01
3.52124056e-01 8.91395183e+00 4.07308964e-02 9.13369684e-01
3.62480646e-01 9.09656773e+00 2.79013595e-02 9.12755378e-01
3.72837236e-01 9.27624361e+00 5.56373985e-02 9.12301185e-01
3.83193825e-01 9.45496994e+00 4.89529355e-02 9.11851205e-01
3.93550415e-01 9.63620290e+00 5.10632988e-02 9.11519594e-01
4.03907005e-01 9.81701067e+00 4.22212424e-02 9.11003462e-01
4.14263595e-01 9.99357715e+00 7.96219016e-02 9.10543135e-01
4.24620185e-01 1.01863881e+01 5.64746612e-02 9.10240096e-01
4.34976775e-01 1.04217200e+01 6.33662443e-02 9.09981163e-01
4.45333365e-01 1.06899566e+01 6.02224475e-02 9.09534596e-01
4.55689955e-01 1.09561603e+01 8.76926125e-02 9.09066096e-01
4.66046545e-01 1.12225931e+01 9.52908781e-02 9.08531436e-01
4.76403134e-01 1.14919231e+01 9.03489949e-02 9.08058265e-01
4.86759724e-01 1.17641256e+01 9.56308213e-02 9.07563979e-01
4.97116314e-01 1.20416528e+01 1.24155046e-01 9.07039118e-01
5.07472904e-01 1.23626417e+01 1.31682613e-01 9.06657963e-01
5.17829494e-01 1.26862033e+01 1.22316999e-01 9.06377053e-01
5.28186084e-01 1.31841369e+01 1.36570695e-01 9.05952093e-01
5.38542674e-01 1.37221107e+01 1.61607931e-01 9.05557147e-01
5.48899264e-01 1.43655200e+01 1.74744101e-01 9.05059394e-01
5.59255853e-01 1.50082105e+01 1.70922811e-01 9.04564301e-01
5.69612443e-01 1.56623374e+01 1.85605583e-01 9.04122313e-01
5.79969033e-01 1.63308568e+01 1.96463436e-01 9.03726846e-01
5.90325623e-01 1.69838247e+01 2.13892481e-01 9.03405695e-01
6.00682213e-01 1.76574435e+01 2.20574374e-01 9.03187714e-01
6.11038803e-01 1.83337276e+01 2.46609686e-01 9.02988109e-01
6.21395393e-01 1.89910644e+01 2.44030255e-01 9.02767593e-01
6.31751983e-01 1.96758186e+01 2.49036111e-01 9.02381402e-01
6.42108572e-01 2.04148128e+01 2.79947809e-01 9.02038529e-01
6.52465162e-01 2.11295027e+01 2.99107147e-01 9.01765814e-01
6.62821752e-01 2.18124618e+01 3.00303211e-01 9.01604554e-01
6.73178342e-01 2.25468373e+01 3.04209694e-01 9.01399301e-01
6.83534932e-01 2.33383383e+01 3.22063643e-01 9.00768753e-01
6.93891522e-01 2.40922524e+01 3.41780199e-01 9.00264147e-01
7.04248112e-01 2.48826344e+01 3.39273654e-01 8.99711698e-01
7.14604702e-01 2.56454991e+01 3.36649083e-01 8.99092627e-01
7.24961291e-01 2.63632275e+01 3.49019458e-01 8.98655751e-01
7.35317881e-01 2.70363434e+01 3.60845491e-01 8.98256694e-01
7.45674471e-01 2.76607033e+01 3.77202048e-01 8.97778627e-01
7.56031061e-01 2.82875622e+01 3.97244746e-01 8.97184990e-01
7.66387651e-01 2.90506767e+01 4.19188750e-01 8.96523996e-01
7.76744241e-01 2.97678961e+01 4.51836050e-01 8.95954604e-01
7.87100831e-01 3.04349017e+01 4.80937408e-01 8.95395709e-01
7.97457421e-01 3.10473993e+01 5.09151735e-01 8.94830422e-01
8.07814010e-01 3.16077466e+01 5.38504658e-01 8.94348128e-01
8.18170600e-01 3.21197853e+01 5.66359852e-01 8.93994941e-01
8.28527190e-01 3.25838668e+01 5.93328445e-01 8.93643107e-01
8.38883780e-01 3.29979764e+01 6.19318773e-01 8.93277217e-01
8.49240370e-01 3.34280327e+01 6.44510116e-01 8.92905331e-01
8.59596960e-01 3.38915195e+01 6.68356746e-01 8.92251238e-01
8.69953550e-01 3.43069015e+01 6.88689764e-01 8.91591698e-01
8.80310140e-01 3.46723655e+01 7.05767991e-01 8.90917054e-01
8.90666730e-01 3.49880885e+01 7.20861444e-01 8.90299591e-01
9.01023319e-01 3.52558658e+01 7.33753467e-01 8.89804313e-01
9.11379909e-01 3.54755830e+01 7.42434199e-01 8.89274524e-01
9.21736499e-01 3.56427546e+01 7.46272749e-01 8.88686561e-01
9.32093089e-01 3.57536676e+01 7.55797617e-01 8.88159437e-01
9.42449679e-01 3.58080129e+01 7.74879511e-01 8.87760578e-01
9.52806269e-01 3.58828151e+01 7.90231200e-01 8.87194684e-01
9.63162859e-01 3.59145654e+01 8.01191502e-01 8.86250530e-01
9.73519449e-01 3.58742704e+01 8.07032312e-01 8.85397201e-01
9.83876038e-01 3.59640519e+01 8.11063080e-01 8.84692131e-01
9.94232628e-01 3.60346386e+01 8.22437101e-01 8.84119899e-01
1.00458922e+00 3.60393717e+01 8.45663019e-01 8.83656378e-01
1.01494581e+00 3.59677149e+01 8.61817761e-01 8.83304916e-01
1.02530240e+00 3.58568370e+01 8.61984810e-01 8.82803476e-01
1.03565899e+00 3.57603571e+01 8.56252665e-01 8.82188050e-01
1.04601558e+00 3.55980670e+01 8.76486343e-01 8.81697904e-01
1.05637217e+00 3.61414584e+01 8.96653691e-01 8.81363585e-01
1.06672876e+00 3.68326462e+01 9.28730900e-01 8.81002475e-01
1.07708535e+00 3.74188723e+01 9.61983982e-01 8.80572464e-01
1.08744194e+00 3.78729108e+01 9.84136040e-01 8.80062438e-01
1.09779853e+00 3.85916794e+01 1.00195195e+00 8.79675716e-01
1.10815512e+00 3.94344357e+01 1.03026848e+00 8.79005607e-01
1.11851171e+00 4.06780138e+01 1.06239672e+00 8.78348708e-01
1.12886830e+00 4.24835721e+01 1.08294731e+00 8.77478200e-01
1.13922489e+00 4.41957625e+01 1.09748516e+00 8.76725401e-01
1.14958148e+00 4.58088645e+01 1.11947276e+00 8.76132101e-01
1.15993807e+00 4.73214314e+01 1.14507849e+00 8.75679663e-01
1.17029466e+00 4.87280083e+01 1.15972341e+00 8.75374235e-01
1.18065125e+00 5.00217894e+01 1.16485489e+00 8.75039300e-01
1.19100784e+00 5.12011388e+01 1.17450395e+00 8.74559875e-01
1.20136443e+00 5.22682743e+01 1.18670678e+00 8.74200913e-01
1.21172102e+00 5.32233361e+01 1.19801103e+00 8.73990207e-01
1.22207761e+00 5.40636951e+01 1.21161166e+00 8.73902919e-01
1.23243420e+00 5.47903674e+01 1.22553656e+00 8.73943812e-01
1.24279079e+00 5.54089791e+01 1.24133909e+00 8.74035955e-01
1.25314738e+00 5.59228738e+01 1.24745702e+00 8.73883896e-01
1.26350397e+00 5.63321058e+01 1.24096180e+00 8.73853419e-01
1.27386055e+00 5.66395466e+01 1.23221208e+00 8.73931650e-01
1.28421714e+00 5.68518484e+01 1.23550248e+00 8.74085977e-01
1.29457373e+00 5.69739890e+01 1.25118245e+00 8.74352967e-01
1.30493032e+00 5.70077516e+01 1.25412172e+00 8.74717088e-01
1.31528691e+00 5.69563226e+01 1.25186115e+00 8.75164512e-01
1.32564350e+00 5.68262538e+01 1.24922763e+00 8.75663782e-01
1.33600009e+00 5.66233755e+01 1.23748189e+00 8.76159989e-01
1.34635668e+00 5.63501119e+01 1.21034202e+00 8.76602821e-01
1.35671327e+00 5.60093457e+01 1.17536346e+00 8.77140607e-01
1.36706986e+00 5.57373368e+01 1.15183355e+00 8.77731685e-01
1.37742645e+00 5.54342997e+01 1.19045028e+00 8.78418340e-01
1.38778304e+00 5.50382034e+01 1.24295304e+00 8.79210218e-01
1.39813963e+00 5.45384856e+01 1.30741248e+00 8.80098804e-01
1.40849622e+00 5.39365500e+01 1.38289015e+00 8.81047720e-01
1.41885281e+00 5.32340802e+01 1.44973361e+00 8.82101042e-01
1.42920940e+00 5.28383895e+01 1.51378038e+00 8.83275531e-01
1.43956599e+00 5.26446608e+01 1.57207068e+00 8.84576535e-01
1.44992258e+00 5.37645302e+01 1.63634743e+00 8.85976678e-01
1.46027917e+00 5.49958310e+01 1.71177216e+00 8.87514445e-01
1.47063576e+00 5.61600197e+01 1.79537545e+00 8.87964796e-01
1.48099235e+00 5.72571374e+01 1.88476322e+00 8.87694505e-01
1.49134894e+00 5.86288172e+01 1.97323821e+00 8.87533744e-01
1.50170553e+00 6.00776887e+01 2.06266500e+00 8.87487029e-01
1.51206212e+00 6.14743285e+01 2.15940388e+00 8.87514203e-01
1.52241871e+00 6.28225475e+01 2.26257000e+00 8.87605998e-01
1.53277530e+00 6.41322548e+01 2.36607811e+00 8.87749445e-01
1.54313189e+00 6.54185766e+01 2.46999919e+00 8.87990984e-01
1.55348848e+00 6.66980698e+01 2.58562816e+00 8.88069747e-01
1.56384507e+00 6.79894343e+01 2.70957328e+00 8.88176066e-01
1.57420166e+00 6.93170664e+01 2.83600858e+00 8.88350946e-01
1.58455825e+00 7.10203203e+01 2.96457738e+00 8.88599976e-01
1.59491484e+00 7.30795646e+01 3.24219237e+00 8.88576348e-01
1.60527143e+00 7.52625825e+01 3.53381169e+00 8.88517796e-01
1.61562802e+00 7.75933057e+01 3.82830054e+00 8.88512256e-01
1.62598461e+00 8.00947863e+01 4.12478728e+00 8.88569991e-01
1.63634120e+00 8.27808986e+01 4.43187926e+00 8.88683360e-01
1.64669779e+00 8.56503429e+01 4.74765295e+00 8.86130508e-01
1.65705438e+00 8.86842886e+01 5.07517724e+00 8.80495657e-01
1.66741097e+00 9.18368575e+01 5.51614597e+00 8.74421454e-01
1.67776756e+00 9.50142172e+01 5.97597726e+00 8.67954279e-01
1.68812415e+00 9.80518471e+01 6.44672342e+00 8.61102317e-01
1.69848074e+00 1.00696981e+02 6.92134325e+00 8.53886203e-01
1.70883733e+00 1.06702394e+02 7.38760280e+00 8.43084764e-01
1.71919392e+00 1.14703383e+02 7.92135105e+00 8.29390632e-01
1.72955051e+00 1.22614372e+02 8.53883762e+00 8.14912881e-01
1.73990710e+00 1.30656059e+02 9.18042380e+00 8.00008238e-01
1.75026369e+00 1.43738403e+02 9.86062088e+00 7.80957583e-01
1.76062028e+00 1.56020425e+02 1.06082003e+01 7.57644555e-01
1.77097687e+00 1.65947949e+02 1.14684271e+01 7.33338487e-01
1.78133346e+00 1.72565276e+02 1.25186946e+01 7.09945862e-01
1.79169005e+00 1.75918980e+02 1.37790894e+01 6.90368338e-01
1.80204664e+00 1.76588726e+02 1.53419234e+01 6.77537341e-01
1.81240323e+00 1.74243073e+02 1.74141341e+01 6.71968345e-01
1.82275982e+00 1.80245727e+02 1.95450229e+01 6.54150168e-01
1.83311641e+00 1.86524199e+02 2.23620141e+01 6.26011567e-01
1.84347300e+00 2.51455665e+02 2.70205392e+01 5.57464090e-01
1.85382959e+00 3.72863291e+02 3.53026050e+01 4.14191297e-01
1.86418618e+00 4.41721786e+02 7.29179246e+01 -1.50717120e-01
1.87454277e+00 1.05557765e+03 4.76982815e+02 -5.36475671e+00


==> data/vscan_n64_f0.9_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.82816383e-13 9.26379128e-01
1.04247253e-02 5.28400563e+00 1.17275116e-01 9.25288185e-01
2.08494507e-02 5.27808832e+00 9.22913226e-02 9.23842876e-01
3.12741760e-02 5.27344782e+00 9.39411547e-02 9.23271288e-01
4.16989013e-02 5.27508597e+00 1.31804105e-01 9.22625464e-01
5.21236267e-02 5.26708743e+00 8.77026237e-02 9.21173871e-01
6.25483520e-02 5.25632129e+00 1.39958282e-01 9.20703804e-01
7.29730773e-02 5.28796972e+00 8.63280265e-02 9.19729016e-01
8.33978027e-02 5.34809834e+00 1.25988566e-01 9.18641207e-01
9.38225280e-02 5.41307553e+00 7.24414876e-02 9.18257783e-01
1.04247253e-01 5.49368366e+00 1.04150858e-01 9.17451783e-01
1.14671979e-01 5.58277922e+00 1.08098634e-01 9.16361027e-01
1.25096704e-01 5.67232797e+00 8.05936831e-02 9.15638394e-01
1.35521429e-01 5.76700246e+00 8.78977071e-02 9.14938212e-01
1.45946155e-01 5.87059761e+00 8.06828658e-02 9.14456124e-01
1.56370880e-01 5.98437238e+00 1.23687416e-01 9.13322270e-01
1.66795605e-01 6.10501919e+00 5.65954993e-02 9.12604553e-01
1.77220331e-01 6.22422948e+00 1.56941970e-01 9.12048924e-01
1.87645056e-01 6.34996130e+00 9.40722518e-02 9.10993383e-01
1.98069781e-01 6.48618154e+00 8.46826485e-02 9.10825076e-01
2.08494507e-01 6.62567167e+00 1.20039695e-01 9.09983780e-01
2.18919232e-01 6.77286451e+00 8.39790671e-02 9.09132925e-01
2.29343957e-01 6.92031244e+00 9.62926912e-02 9.08509444e-01
2.39768683e-01 7.06500204e+00 6.05297816e-02 9.08368342e-01
2.50193408e-01 7.22683828e+00 1.25257202e-01 9.07690219e-01
2.60618133e-01 7.39451375e+00 7.17860099e-02 9.07008562e-01
2.71042859e-01 7.55326181e+00 1.00692443e-01 9.06202869e-01
2.81467584e-01 7.71780702e+00 1.56612936e-01 9.06350171e-01
2.91892309e-01 7.88854884e+00 7.96249748e-02 9.05198430e-01
3.02317035e-01 8.06247706e+00 1.22933859e-01 9.05357642e-01
3.12741760e-01 8.24330067e+00 9.39721016e-02 9.04561046e-01
3.23166485e-01 8.41905737e+00 1.18875966e-01 9.03720255e-01
3.33591211e-01 8.58829970e+00 6.09117613e-02 9.03623484e-01
3.44015936e-01 8.77192179e+00 1.11847144e-01 9.03878542e-01
3.54440661e-01 8.96297048e+00 1.07702032e-01 9.02405937e-01
3.64865387e-01 9.13995193e+00 7.70749936e-02 9.02282728e-01
3.75290112e-01 9.31744634e+00 1.47634951e-01 9.01419593e-01
3.85714837e-01 9.49914212e+00 9.19864261e-02 9.01500871e-01
3.96139563e-01 9.68039468e+00 9.75963200e-02 9.00623948e-01
4.06564288e-01 9.86767845e+00 9.91965827e-02 9.00351973e-01
4.16989013e-01 1.00441430e+01 1.82846377e-01 8.99604558e-01
4.27413739e-01 1.02433451e+01 1.29323321e-01 8.99379484e-01
4.37838464e-01 1.04942608e+01 1.01692137e-01 8.98969390e-01
4.48263189e-01 1.07674536e+01 1.82816498e-01 8.99055170e-01
4.58687915e-01 1.10386594e+01 1.32657978e-01 8.97660181e-01
4.69112640e-01 1.13071495e+01 1.77680310e-01 8.97396484e-01
4.79537365e-01 1.15683753e+01 1.17668490e-01 8.96784785e-01
4.89962091e-01 1.18466307e+01 1.09211555e-01 8.96791091e-01
5.00386816e-01 1.21512957e+01 1.28328968e-01 8.95502963e-01
5.10811541e-01 1.24713556e+01 1.49413380e-01 8.95384807e-01
5.21236267e-01 1.28402922e+01 1.84261393e-01 8.95029110e-01
5.31660992e-01 1.33499405e+01 1.52781844e-01 8.94614169e-01
5.42085717e-01 1.39414592e+01 2.21307388e-01 8.93871658e-01
5.52510443e-01 1.45947928e+01 1.69067181e-01 8.94014439e-01
5.62935168e-01 1.52284900e+01 2.70008455e-01 8.92361185e-01
5.73359893e-01 1.58947543e+01 2.10973354e-01 8.92777130e-01
5.83784619e-01 1.65606795e+01 2.31886435e-01 8.92320046e-01
5.94209344e-01 1.72216910e+01 2.46700292e-01 8.91643080e-01
6.04634069e-01 1.79166979e+01 2.44214230e-01 8.91346653e-01
6.15058795e-01 1.85743101e+01 3.41931674e-01 8.91642180e-01
6.25483520e-01 1.92475477e+01 2.85059436e-01 8.90638388e-01
6.35908245e-01 1.99684440e+01 3.48271760e-01 8.90744420e-01
6.46332971e-01 2.07028046e+01 2.93334259e-01 8.90039591e-01
6.56757696e-01 2.14032913e+01 3.11142284e-01 8.90155363e-01
6.67182421e-01 2.20848224e+01 3.10692147e-01 8.89620198e-01
6.77607147e-01 2.28768970e+01 3.27869036e-01 8.89420434e-01
6.88031872e-01 2.36652484e+01 4.31041483e-01 8.89141326e-01
6.98456597e-01 2.44404171e+01 3.49287897e-01 8.88366859e-01
7.08881323e-01 2.52218944e+01 3.56953646e-01 8.86865298e-01
7.19306048e-01 2.59593258e+01 3.89507520e-01 8.87106061e-01
7.29730773e-01 2.66715070e+01 4.14679134e-01 8.86717496e-01
7.40155499e-01 2.73293173e+01 3.90543679e-01 8.85773639e-01
7.50580224e-01 2.79443462e+01 4.40265491e-01 8.85547742e-01
7.61004949e-01 2.86723447e+01 4.43278439e-01 8.84629149e-01
7.71429675e-01 2.94097705e+01 4.90603867e-01 8.83556735e-01
7.81854400e-01 3.01160981e+01 5.41095881e-01 8.83692274e-01
7.92279125e-01 3.07762453e+01 5.31461429e-01 8.82893867e-01
8.02703851e-01 3.13532848e+01 5.82855618e-01 8.81832478e-01
8.13128576e-01 3.18871180e+01 6.32740760e-01 8.81401292e-01
8.23553301e-01 3.23876189e+01 6.40274835e-01 8.81540789e-01
8.33978027e-01 3.28284417e+01 6.82018067e-01 8.80971329e-01
8.44402752e-01 3.32432926e+01 7.25399309e-01 8.80467810e-01
8.54827477e-01 3.37363841e+01 7.23365573e-01 8.79727958e-01
8.65252203e-01 3.41615429e+01 7.61915112e-01 8.79041254e-01
8.75676928e-01 3.45680304e+01 8.01165659e-01 8.78364277e-01
8.86101653e-01 3.49251912e+01 7.98364722e-01 8.77997909e-01
8.96526379e-01 3.52097224e+01 8.14038325e-01 8.76904265e-01
9.06951104e-01 3.54549622e+01 8.37196158e-01 8.76203036e-01
9.17375829e-01 3.56524928e+01 8.44200188e-01 8.75767715e-01
9.27800554e-01 3.57968455e+01 8.49504448e-01 8.75598000e-01
9.38225280e-01 3.58983352e+01 8.80544271e-01 8.74764500e-01
9.48650005e-01 3.59655746e+01 8.81340718e-01 8.73752037e-01
9.59074730e-01 3.60103609e+01 9.06256238e-01 8.73422490e-01
9.69499456e-01 3.60168635e+01 9.22276939e-01 8.72465489e-01
9.79924181e-01 3.60339953e+01 9.34364386e-01 8.71319577e-01
9.90348906e-01 3.61325888e+01 1.02000823e+00 8.70894130e-01
1.00077363e+00 3.61777654e+01 1.01908217e+00 8.69713481e-01
1.01119836e+00 3.61399742e+01 1.05291123e+00 8.69522408e-01
1.02162308e+00 3.60297718e+01 1.01801724e+00 8.69293299e-01
1.03204781e+00 3.58999074e+01 1.01405821e+00 8.68638409e-01
1.04247253e+00 3.57559197e+01 1.13115083e+00 8.67789385e-01
1.05289726e+00 3.58739768e+01 1.06840361e+00 8.67284217e-01
1.06332198e+00 3.65520581e+01 1.10583152e+00 8.67140193e-01
1.07374671e+00 3.71882292e+01 1.23796128e+00 8.66618240e-01
1.08417143e+00 3.76768873e+01 1.09424356e+00 8.65495550e-01
1.09459616e+00 3.82399478e+01 1.15714611e+00 8.65430325e-01
1.10502089e+00 3.91158035e+01 1.28090249e+00 8.64858846e-01
1.11544561e+00 4.02910907e+01 1.26273517e+00 8.63963023e-01
1.12587034e+00 4.21866095e+01 1.33103528e+00 8.63488819e-01
1.13629506e+00 4.39629661e+01 1.33494304e+00 8.62297318e-01
1.14671979e+00 4.56170309e+01 1.25391983e+00 8.61236516e-01
1.15714451e+00 4.71967230e+01 1.41102375e+00 8.61103381e-01
1.16756924e+00 4.86816959e+01 1.51105635e+00 8.60448824e-01
1.17799396e+00 5.00611354e+01 1.37789828e+00 8.60164068e-01
1.18841869e+00 5.12938657e+01 1.38091031e+00 8.59727193e-01
1.19884341e+00 5.23883978e+01 1.47362003e+00 8.59304191e-01
1.20926814e+00 5.34194195e+01 1.48446911e+00 8.58868399e-01
1.21969286e+00 5.43309693e+01 1.54421697e+00 8.58582969e-01
1.23011759e+00 5.50976409e+01 1.55708896e+00 8.58832665e-01
1.24054231e+00 5.57576794e+01 1.44035243e+00 8.58901567e-01
1.25096704e+00 5.62927673e+01 1.55990367e+00 8.58611875e-01
1.26139177e+00 5.67362687e+01 1.63979216e+00 8.58779942e-01
1.27181649e+00 5.71092775e+01 1.50447936e+00 8.58771384e-01
1.28224122e+00 5.73398952e+01 1.51866303e+00 8.58870308e-01
1.29266594e+00 5.74434393e+01 1.51945219e+00 8.59380375e-01
1.30309067e+00 5.75063315e+01 1.56102911e+00 8.59547321e-01
1.31351539e+00 5.74959193e+01 1.66226329e+00 8.59682598e-01
1.32394012e+00 5.73665122e+01 1.65107944e+00 8.60631647e-01
1.33436484e+00 5.71650558e+01 1.83874395e+00 8.61371666e-01
1.34478957e+00 5.68899634e+01 1.81340929e+00 8.61639630e-01
1.35521429e+00 5.65445620e+01 1.91757566e+00 8.62003967e-01
1.36563902e+00 5.63091396e+01 2.08236530e+00 8.63005900e-01
1.37606374e+00 5.60085093e+01 2.18063632e+00 8.63666726e-01
1.38648847e+00 5.55681313e+01 2.39217022e+00 8.64663998e-01
1.39691319e+00 5.50384644e+01 2.49740494e+00 8.65524116e-01
1.40733792e+00 5.44382544e+01 2.52775726e+00 8.66108710e-01
1.41776265e+00 5.38140154e+01 2.80731489e+00 8.67556271e-01
1.42818737e+00 5.33453119e+01 3.05868971e+00 8.69319261e-01
1.43861210e+00 5.32277078e+01 3.11849132e+00 8.70231584e-01
1.44903682e+00 5.46918472e+01 3.33271314e+00 8.71688571e-01
1.45946155e+00 5.63298087e+01 3.55031508e+00 8.73398639e-01
1.46988627e+00 5.84516046e+01 3.73526596e+00 8.73982096e-01
1.48031100e+00 6.05413864e+01 4.09248062e+00 8.73216434e-01
1.49073572e+00 6.26410519e+01 4.28482900e+00 8.73727867e-01
1.50116045e+00 6.48558594e+01 4.40289110e+00 8.73764195e-01
1.51158517e+00 6.71261903e+01 4.80300107e+00 8.73783969e-01
1.52200990e+00 6.94158640e+01 5.13739542e+00 8.73593285e-01
1.53243462e+00 7.18530066e+01 5.38409929e+00 8.73481457e-01
1.54285935e+00 7.49566161e+01 5.72850281e+00 8.74225808e-01
1.55328407e+00 7.91118622e+01 6.01976146e+00 8.70567895e-01
1.56370880e+00 8.37640173e+01 6.41383350e+00 8.62775624e-01
1.57413353e+00 8.89417168e+01 6.93862493e+00 8.53138575e-01
1.58455825e+00 9.48721826e+01 7.32823109e+00 8.40905716e-01
1.59498298e+00 1.01872206e+02 8.35121644e+00 8.28097620e-01
1.60540770e+00 1.09898263e+02 9.36129058e+00 8.13183317e-01
1.61583243e+00 1.19012607e+02 1.06296531e+01 7.95155938e-01
1.62625715e+00 1.29276605e+02 1.21647179e+01 7.74104736e-01
1.63668188e+00 1.48539208e+02 1.40207005e+01 7.42235752e-01
1.64710660e+00 1.74761737e+02 1.65774543e+01 6.82110946e-01
1.65753133e+00 2.06786403e+02 1.96230347e+01 6.00249382e-01
1.66795605e+00 2.41230995e+02 2.53232659e+01 4.88111661e-01
1.67838078e+00 2.72069496e+02 3.23676584e+01 3.49821593e-01
1.68880550e+00 3.66895406e+02 5.36986207e+01 1.84703945e-01
1.69923023e+00 6.33090424e+02 1.63174437e+02 -4.93352026e-01


==> data/vscan_n64_f0.9_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.82816383e-13 9.26379128e-01
1.04247253e-02 5.28389477e+00 1.13631940e-01 9.25263625e-01
2.08494507e-02 5.27810086e+00 8.32164821e-02 9.23867161e-01
3.12741760e-02 5.27381161e+00 8.06015324e-02 9.23263299e-01
4.16989013e-02 5.27461918e+00 1.12874826e-01 9.22596171e-01
5.21236267e-02 5.26702324e+00 7.46218894e-02 9.21208860e-01
6.25483520e-02 5.25664414e+00 1.11395865e-01 9.20720668e-01
7.29730773e-02 5.28734742e+00 5.67156818e-02 9.19670021e-01
8.33978027e-02 5.34814445e+00 1.02992756e-01 9.18805332e-01
9.38225280e-02 5.41359547e+00 5.35340421e-02 9.18128329e-01
1.04247253e-01 5.49383139e+00 7.14981010e-02 9.17540893e-01
1.14671979e-01 5.58220075e+00 7.03173265e-02 9.16248140e-01
1.25096704e-01 5.67211335e+00 6.17033245e-02 9.15847401e-01
1.35521429e-01 5.76720398e+00 6.45295134e-02 9.14801418e-01
1.45946155e-01 5.87104031e+00 4.65935834e-02 9.14500037e-01
1.56370880e-01 5.98476762e+00 8.74013804e-02 9.13258141e-01
1.66795605e-01 6.10370959e+00 2.53039394e-02 9.12790241e-01
1.77220331e-01 6.22409832e+00 8.87965464e-02 9.11768687e-01
1.87645056e-01 6.35114749e+00 5.09873438e-02 9.11359631e-01
1.98069781e-01 6.48586892e+00 5.22926127e-02 9.10505666e-01
2.08494507e-01 6.62595856e+00 5.82650505e-02 9.10170404e-01
2.18919232e-01 6.77191432e+00 4.20676008e-02 9.09034786e-01
2.29343957e-01 6.91903629e+00 5.63209808e-02 9.08723819e-01
2.39768683e-01 7.06785376e+00 1.96190984e-02 9.08190937e-01
2.50193408e-01 7.22694608e+00 6.29699038e-02 9.07811753e-01
2.60618133e-01 7.39166164e+00 3.83630436e-02 9.06859918e-01
2.71042859e-01 7.55400452e+00 4.43775711e-02 9.06547597e-01
2.81467584e-01 7.71850472e+00 6.36775247e-02 9.05914610e-01
2.91892309e-01 7.88851146e+00 3.45578300e-02 9.05598784e-01
3.02317035e-01 8.06347451e+00 5.56733521e-02 9.05058129e-01
3.12741760e-01 8.24155103e+00 2.40674173e-02 9.04591326e-01
3.23166485e-01 8.41678983e+00 5.92899744e-02 9.03860273e-01
3.33591211e-01 8.59148332e+00 3.74689629e-02 9.03767949e-01
3.44015936e-01 8.77376651e+00 4.45695591e-02 9.03431865e-01
3.54440661e-01 8.95890500e+00 4.87509496e-02 9.02785348e-01
3.64865387e-01 9.13945712e+00 5.18358909e-02 9.02061023e-01
3.75290112e-01 9.31861138e+00 6.73397933e-02 9.01710030e-01
3.85714837e-01 9.49950381e+00 4.02745710e-02 9.01203787e-01
3.96139563e-01 9.68207574e+00 5.21248830e-02 9.00779410e-01
4.06564288e-01 9.86439260e+00 4.44500150e-02 9.00212656e-01
4.16989013e-01 1.00417757e+01 6.54244900e-02 8.99759604e-01
4.27413739e-01 1.02470548e+01 7.91644664e-02 8.99319864e-01
4.37838464e-01 1.04949353e+01 5.76207664e-02 8.99106488e-01
4.48263189e-01 1.07659707e+01 8.56719381e-02 8.98664199e-01
4.58687915e-01 1.10369498e+01 8.75916620e-02 8.97983282e-01
4.69112640e-01 1.13050008e+01 1.21286321e-01 8.97319702e-01
4.79537365e-01 1.15725668e+01 9.17013236e-02 8.96922419e-01
4.89962091e-01 1.18485154e+01 1.06497448e-01 8.96390292e-01
5.00386816e-01 1.21459495e+01 1.07583535e-01 8.95809815e-01
5.10811541e-01 1.24701153e+01 1.39460719e-01 8.95334322e-01
5.21236267e-01 1.28402320e+01 1.57666772e-01 8.94980034e-01
5.31660992e-01 1.33577518e+01 1.43426870e-01 8.94609575e-01
5.42085717e-01 1.39414463e+01 1.63267662e-01 8.94113803e-01
5.52510443e-01 1.45925878e+01 1.70956970e-01 8.93495427e-01
5.62935168e-01 1.52346114e+01 2.07867274e-01 8.92929247e-01
5.73359893e-01 1.58996128e+01 2.06129657e-01 8.92527979e-01
5.83784619e-01 1.65677142e+01 2.13145910e-01 8.92163133e-01
5.94209344e-01 1.72265521e+01 2.29579054e-01 8.91751229e-01
6.04634069e-01 1.79160898e+01 2.38722151e-01 8.91494357e-01
6.15058795e-01 1.85827345e+01 2.57207163e-01 8.91360506e-01
6.25483520e-01 1.92559116e+01 2.65168019e-01 8.90987938e-01
6.35908245e-01 1.99706156e+01 2.92420967e-01 8.90538931e-01
6.46332971e-01 2.07052894e+01 2.95621244e-01 8.90216498e-01
6.56757696e-01 2.14089012e+01 2.97752773e-01 8.89975331e-01
6.67182421e-01 2.20913251e+01 3.11267103e-01 8.89844389e-01
6.77607147e-01 2.28847731e+01 3.38708014e-01 8.89453725e-01
6.88031872e-01 2.36679885e+01 3.56940132e-01 8.88872813e-01
6.98456597e-01 2.44348377e+01 3.48854510e-01 8.88127102e-01
7.08881323e-01 2.52248204e+01 3.43422133e-01 8.87445321e-01
7.19306048e-01 2.59710150e+01 3.60516487e-01 8.86949770e-01
7.29730773e-01 2.66742103e+01 3.73346355e-01 8.86519928e-01
7.40155499e-01 2.73290453e+01 3.83296892e-01 8.85967045e-01
7.50580224e-01 2.79405346e+01 4.07224044e-01 8.85422425e-01
7.61004949e-01 2.86637771e+01 4.28686628e-01 8.84637155e-01
7.71429675e-01 2.94096367e+01 4.64294973e-01 8.83952604e-01
7.81854400e-01 3.01077449e+01 4.98322755e-01 8.83371532e-01
7.92279125e-01 3.07529479e+01 5.27915314e-01 8.82743193e-01
8.02703851e-01 3.13421451e+01 5.58324632e-01 8.82103223e-01
8.13128576e-01 3.18796629e+01 5.89964357e-01 8.81624946e-01
8.23553301e-01 3.23696402e+01 6.21376634e-01 8.81276910e-01
8.33978027e-01 3.28118964e+01 6.51419885e-01 8.80914461e-01
8.44402752e-01 3.32106880e+01 6.79154134e-01 8.80543568e-01
8.54827477e-01 3.36996528e+01 7.03906664e-01 8.79775485e-01
8.65252203e-01 3.41387098e+01 7.28483646e-01 8.79035885e-01
8.75676928e-01 3.45312089e+01 7.50686213e-01 8.78360595e-01
8.86101653e-01 3.48753607e+01 7.66999496e-01 8.77664397e-01
8.96526379e-01 3.51683920e+01 7.80774262e-01 8.76958607e-01
9.06951104e-01 3.54108455e+01 7.92763982e-01 8.76358233e-01
9.17375829e-01 3.56038423e+01 8.00774841e-01 8.75807455e-01
9.27800554e-01 3.57458307e+01 8.07453396e-01 8.75242251e-01
9.38225280e-01 3.58311806e+01 8.26335111e-01 8.74668293e-01
9.48650005e-01 3.58947938e+01 8.44737805e-01 8.74053079e-01
9.59074730e-01 3.59538298e+01 8.60006176e-01 8.73150708e-01
9.69499456e-01 3.59479560e+01 8.70424781e-01 8.72195043e-01
9.79924181e-01 3.59565203e+01 8.74167872e-01 8.71303750e-01
9.90348906e-01 3.60569460e+01 9.11335945e-01 8.70510686e-01
1.00077363e+00 3.60931523e+01 9.36751039e-01 8.69882361e-01
1.01119836e+00 3.60572319e+01 9.45585867e-01 8.69490037e-01
1.02162308e+00 3.59420341e+01 9.49110967e-01 8.69008066e-01
1.03204781e+00 3.58241018e+01 9.57607947e-01 8.68423644e-01
1.04247253e+00 3.56870697e+01 9.67375126e-01 8.67750297e-01
1.05289726e+00 3.58589349e+01 9.80073949e-01 8.67300301e-01
1.06332198e+00 3.65561188e+01 1.02418714e+00 8.66992388e-01
1.07374671e+00 3.71848154e+01 1.05722151e+00 8.66423392e-01
1.08417143e+00 3.76796293e+01 1.07655823e+00 8.65764352e-01
1.09459616e+00 3.82727968e+01 1.10234696e+00 8.65266616e-01
1.10502089e+00 3.91548113e+01 1.14089164e+00 8.64723013e-01
1.11544561e+00 4.02642705e+01 1.17799308e+00 8.63987278e-01
1.12587034e+00 4.21220666e+01 1.20261905e+00 8.63075712e-01
1.13629506e+00 4.38870801e+01 1.21961638e+00 8.62165604e-01
1.14671979e+00 4.55525737e+01 1.24388032e+00 8.61412799e-01
1.15714451e+00 4.71171849e+01 1.27715369e+00 8.60853921e-01
1.16756924e+00 4.85770069e+01 1.30125063e+00 8.60447287e-01
1.17799396e+00 4.99236672e+01 1.30913262e+00 8.60205382e-01
1.18841869e+00 5.11515966e+01 1.31548557e+00 8.59646896e-01
1.19884341e+00 5.22626199e+01 1.32913792e+00 8.59210587e-01
1.20926814e+00 5.32600132e+01 1.35488932e+00 8.58910875e-01
1.21969286e+00 5.41424324e+01 1.37867724e+00 8.58784715e-01
1.23011759e+00 5.49072696e+01 1.39113002e+00 8.58798957e-01
1.24054231e+00 5.55564106e+01 1.40297274e+00 8.58951088e-01
1.25096704e+00 5.60960502e+01 1.41783573e+00 8.58861873e-01
1.26139177e+00 5.65315310e+01 1.42428504e+00 8.58788769e-01
1.27181649e+00 5.68637715e+01 1.41415167e+00 8.58849718e-01
1.28224122e+00 5.70934235e+01 1.39666321e+00 8.59045949e-01
1.29266594e+00 5.72265831e+01 1.41675620e+00 8.59322211e-01
1.30309067e+00 5.72714495e+01 1.43533380e+00 8.59692797e-01
1.31351539e+00 5.72320034e+01 1.44023124e+00 8.60158720e-01
1.32394012e+00 5.71095834e+01 1.42866547e+00 8.60742159e-01
1.33436484e+00 5.69081230e+01 1.41081524e+00 8.61382834e-01
1.34478957e+00 5.66347341e+01 1.39189509e+00 8.61863244e-01
1.35521429e+00 5.62960368e+01 1.42559764e+00 8.62397356e-01
1.36563902e+00 5.60675928e+01 1.50077394e+00 8.63073245e-01
1.37606374e+00 5.57742057e+01 1.58248984e+00 8.63845830e-01
1.38648847e+00 5.53742474e+01 1.66118466e+00 8.64698048e-01
1.39691319e+00 5.48708758e+01 1.73574441e+00 8.65610434e-01
1.40733792e+00 5.42650115e+01 1.82759940e+00 8.66648167e-01
1.41776265e+00 5.36309959e+01 1.93534129e+00 8.67817331e-01
1.42818737e+00 5.30719732e+01 2.04808454e+00 8.69110886e-01
1.43861210e+00 5.28732468e+01 2.15956150e+00 8.70490261e-01
1.44903682e+00 5.39932805e+01 2.27455221e+00 8.72011407e-01
1.45946155e+00 5.52976701e+01 2.40081872e+00 8.73707330e-01
1.46988627e+00 5.65401985e+01 2.53817402e+00 8.74407673e-01
1.48031100e+00 5.83039141e+01 2.67919663e+00 8.74103284e-01
1.49073572e+00 6.00473740e+01 2.82057016e+00 8.73948259e-01
1.50116045e+00 6.17657056e+01 2.96945558e+00 8.73905909e-01
1.51158517e+00 6.34633408e+01 3.13201872e+00 8.73931370e-01
1.52200990e+00 6.51498507e+01 3.30394980e+00 8.73996654e-01
1.53243462e+00 6.68448905e+01 3.47861367e+00 8.74138859e-01
1.54285935e+00 6.85760335e+01 3.65804883e+00 8.74430969e-01
1.55328407e+00 7.03754234e+01 3.84998631e+00 8.74786134e-01
1.56370880e+00 7.29937831e+01 4.05729588e+00 8.74935491e-01
1.57413353e+00 7.59485626e+01 4.28108495e+00 8.75160636e-01
1.58455825e+00 7.91639805e+01 4.51898789e+00 8.75431065e-01
1.59498298e+00 8.27021729e+01 4.91238058e+00 8.71175445e-01
1.60540770e+00 8.66220233e+01 5.42409669e+00 8.63560983e-01
1.61583243e+00 9.09784288e+01 6.00453565e+00 8.54964923e-01
1.62625715e+00 9.58176567e+01 6.68539866e+00 8.45243368e-01
1.63668188e+00 1.01155461e+02 7.43135935e+00 8.34300994e-01
1.64710660e+00 1.06935586e+02 8.29981560e+00 8.22062795e-01
1.65753133e+00 1.12973878e+02 9.28060988e+00 8.08400973e-01
1.66795605e+00 1.20762094e+02 1.03279582e+01 7.93152000e-01
1.67838078e+00 1.33871980e+02 1.14684584e+01 7.61303563e-01
1.68880550e+00 1.51787179e+02 1.29405471e+01 7.21736410e-01
1.69923023e+00 1.71765439e+02 1.46223524e+01 6.72690076e-01
1.70965495e+00 1.91841504e+02 1.65858066e+01 6.13506621e-01
1.72007968e+00 2.08663440e+02 1.95856233e+01 5.47877377e-01
1.73050441e+00 2.33978408e+02 2.28426098e+01 4.89264949e-01
1.74092913e+00 2.88445701e+02 2.92116356e+01 4.06464586e-01
1.75135386e+00 3.58366589e+02 5.03002973e+01 2.78128764e-01
1.76177858e+00 6.55872965e+02 1.48926066e+02 -1.50923205e+00


==> data/vscan_n64_f1.0_omega.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.57215017e-13 9.18336667e-01
1.02203190e-02 5.28333694e+00 1.38542077e-01 9.17237554e-01
2.04406379e-02 5.27605380e+00 9.35096215e-02 9.15385241e-01
3.06609569e-02 5.26857374e+00 1.09649565e-01 9.14902529e-01
4.08812758e-02 5.26366443e+00 1.82015575e-01 9.14187046e-01
5.11015948e-02 5.26228202e+00 6.83591825e-02 9.13061244e-01
6.13219138e-02 5.25596726e+00 1.32246321e-01 9.11971731e-01
7.15422327e-02 5.27519584e+00 1.57683531e-01 9.11212037e-01
8.17625517e-02 5.34421852e+00 9.44143674e-02 9.10426529e-01
9.19828707e-02 5.41278986e+00 1.43096062e-01 9.09102095e-01
1.02203190e-01 5.48574600e+00 7.81816027e-02 9.08730535e-01
1.12423509e-01 5.56749982e+00 1.16869015e-01 9.07970965e-01
1.22643828e-01 5.65987046e+00 1.32878238e-01 9.06988731e-01
1.32864147e-01 5.75229759e+00 5.50807043e-02 9.05452396e-01
1.43084465e-01 5.84932746e+00 1.50243876e-01 9.05466415e-01
1.53304784e-01 5.94952216e+00 9.48744540e-02 9.04421114e-01
1.63525103e-01 6.06006449e+00 1.00203968e-01 9.03799288e-01
1.73745422e-01 6.18270784e+00 1.37402940e-01 9.02652309e-01
1.83965741e-01 6.31272306e+00 8.92653990e-02 9.02071035e-01
1.94186060e-01 6.44027248e+00 1.57865955e-01 9.01223555e-01
2.04406379e-01 6.57110137e+00 1.03626349e-01 9.00496116e-01
2.14626698e-01 6.71033864e+00 7.88139036e-02 8.99983318e-01
2.24847017e-01 6.85407916e+00 1.58258007e-01 8.99296485e-01
2.35067336e-01 7.00415576e+00 9.67920108e-02 8.99073762e-01
2.45287655e-01 7.15700275e+00 1.13211200e-01 8.97525085e-01
2.55507974e-01 7.30706670e+00 1.13281034e-01 8.97477707e-01
2.65728293e-01 7.45682979e+00 7.57673752e-02 8.96838493e-01
2.75948612e-01 7.62494124e+00 1.39244237e-01 8.96877046e-01
2.86168931e-01 7.80089324e+00 9.66988992e-02 8.95244029e-01
2.96389250e-01 7.96869944e+00 1.00455153e-01 8.95218388e-01
3.06609569e-01 8.13386355e+00 1.28635727e-01 8.94623150e-01
3.16829888e-01 8.30888490e+00 9.35323921e-02 8.94284892e-01
3.27050207e-01 8.48351802e+00 1.22201516e-01 8.93634381e-01
3.37270526e-01 8.66098886e+00 1.20749547e-01 8.93689851e-01
3.47490845e-01 8.84413521e+00 1.03111775e-01 8.92837956e-01
3.57711164e-01 9.02094284e+00 1.14499510e-01 8.91850501e-01
3.67931483e-01 9.18637011e+00 1.09688927e-01 8.91464359e-01
3.78151802e-01 9.36261428e+00 1.18616063e-01 8.91564438e-01
3.88372121e-01 9.55335960e+00 1.29850808e-01 8.90741907e-01
3.98592440e-01 9.73416149e+00 1.04245343e-01 8.89864538e-01
4.08812758e-01 9.90475324e+00 1.36172321e-01 8.89223286e-01
4.19033077e-01 1.00747051e+01 1.40400050e-01 8.89274404e-01
4.29253396e-01 1.02873946e+01 1.22568139e-01 8.88622196e-01
4.39473715e-01 1.05369893e+01 1.13613864e-01 8.88540525e-01
4.49694034e-01 1.08098904e+01 1.22098170e-01 8.87514478e-01
4.59914353e-01 1.10735552e+01 1.49864859e-01 8.87316249e-01
4.70134672e-01 1.13266469e+01 1.34848648e-01 8.86058783e-01
4.80354991e-01 1.15870104e+01 1.49887375e-01 8.86229289e-01
4.90575310e-01 1.18631853e+01 1.23025808e-01 8.85139828e-01
5.00795629e-01 1.21588800e+01 2.35496491e-01 8.85347172e-01
5.11015948e-01 1.24791741e+01 2.17105057e-01 8.83850771e-01
5.21236267e-01 1.28331131e+01 2.44289921e-01 8.83848887e-01
5.31456586e-01 1.33378115e+01 1.45806005e-01 8.83248681e-01
5.41676905e-01 1.39109129e+01 2.12671596e-01 8.83602655e-01
5.51897224e-01 1.45469295e+01 1.84202885e-01 8.81837117e-01
5.62117543e-01 1.51846338e+01 2.00471149e-01 8.81725248e-01
5.72337862e-01 1.58319814e+01 2.25711835e-01 8.81202909e-01
5.82558181e-01 1.64783564e+01 3.00178391e-01 8.81049082e-01
5.92778500e-01 1.71115040e+01 2.67344019e-01 8.80090770e-01
6.02998819e-01 1.78025807e+01 3.10780675e-01 8.80329003e-01
6.13219138e-01 1.84664924e+01 2.76602587e-01 8.80121141e-01
6.23439457e-01 1.91113274e+01 3.59560593e-01 8.79468561e-01
6.33659776e-01 1.97974356e+01 2.96740297e-01 8.78904777e-01
6.43880095e-01 2.05231694e+01 3.01741415e-01 8.79143952e-01
6.54100414e-01 2.12210187e+01 3.74857887e-01 8.78344969e-01
6.64320733e-01 2.18869279e+01 3.65663396e-01 8.78049209e-01
6.74541052e-01 2.26570082e+01 3.42264456e-01 8.77644730e-01
6.84761370e-01 2.34140188e+01 3.75798693e-01 8.77095236e-01
6.94981689e-01 2.41424221e+01 3.92803153e-01 8.76715904e-01
7.05202008e-01 2.49424165e+01 4.41891595e-01 8.76130403e-01
7.15422327e-01 2.57063802e+01 3.82746437e-01 8.75436674e-01
7.25642646e-01 2.64044328e+01 4.00864264e-01 8.74985174e-01
7.35862965e-01 2.70552522e+01 4.11507319e-01 8.74230548e-01
7.46083284e-01 2.76632657e+01 4.27929557e-01 8.73220114e-01
7.56303603e-01 2.83144583e+01 4.59473438e-01 8.73216437e-01
7.66523922e-01 2.90870207e+01 5.25612948e-01 8.72658768e-01
7.76744241e-01 2.98030100e+01 5.37485885e-01 8.71495172e-01
7.86964560e-01 3.04474857e+01 5.37004963e-01 8.70164169e-01
7.97184879e-01 3.10394911e+01 6.28493739e-01 8.70133004e-01
8.07405198e-01 3.16095166e+01 6.24748599e-01 8.69989420e-01
8.17625517e-01 3.21283999e+01 6.76048582e-01 8.69073372e-01
8.27845836e-01 3.25865282e+01 7.00118004e-01 8.68659307e-01
8.38066155e-01 3.30063347e+01 7.54350522e-01 8.68371926e-01
8.48286474e-01 3.34458384e+01 7.43829322e-01 8.67700414e-01
8.58506793e-01 3.39036325e+01 7.96188024e-01 8.66599073e-01
8.68727112e-01 3.43308609e+01 8.46816927e-01 8.66575629e-01
8.78947431e-01 3.47238767e+01 8.28661094e-01 8.65811841e-01
8.89167750e-01 3.50355080e+01 8.49790638e-01 8.64502232e-01
8.99388069e-01 3.53041149e+01 8.81084456e-01 8.63231732e-01
9.09608388e-01 3.55444194e+01 9.08968567e-01 8.63712872e-01
9.19828707e-01 3.57318623e+01 8.84791566e-01 8.62893914e-01
9.30049026e-01 3.58670088e+01 9.60303342e-01 8.62221270e-01
9.40269345e-01 3.59565487e+01 9.45101713e-01 8.61307026e-01
9.50489663e-01 3.60345964e+01 1.00410351e+00 8.60745351e-01
9.60709982e-01 3.60648989e+01 9.69688604e-01 8.59777834e-01
9.70930301e-01 3.60676475e+01 1.00401387e+00 8.58902668e-01
9.81150620e-01 3.60946845e+01 1.03959835e+00 8.57887297e-01
9.91370939e-01 3.61963056e+01 1.11493764e+00 8.57272534e-01
1.00159126e+00 3.62287707e+01 1.15710449e+00 8.56003553e-01
1.01181158e+00 3.62056891e+01 1.15440000e+00 8.55433472e-01
1.02203190e+00 3.60978180e+01 1.16198985e+00 8.55406098e-01
1.03225222e+00 3.59124525e+01 1.12875163e+00 8.54982882e-01
1.04247253e+00 3.58015263e+01 1.20715810e+00 8.54011400e-01
1.05269285e+00 3.58627859e+01 1.23698733e+00 8.53119608e-01
1.06291317e+00 3.65055188e+01 1.26301092e+00 8.53343004e-01
1.07313349e+00 3.71052212e+01 1.20964850e+00 8.52458415e-01
1.08335381e+00 3.76015992e+01 1.34556227e+00 8.51726803e-01
1.09357413e+00 3.81210275e+01 1.36625545e+00 8.51053050e-01
1.10379445e+00 3.89899584e+01 1.29878856e+00 8.50720775e-01
1.11401477e+00 4.01365391e+01 1.31676347e+00 8.49452312e-01
1.12423509e+00 4.19638354e+01 1.49764324e+00 8.48880919e-01
1.13445540e+00 4.37490105e+01 1.52442488e+00 8.48134149e-01
1.14467572e+00 4.54705063e+01 1.48401222e+00 8.46964550e-01
1.15489604e+00 4.70667052e+01 1.54615252e+00 8.46407030e-01
1.16511636e+00 4.85001881e+01 1.50010435e+00 8.45345916e-01
1.17533668e+00 4.98687630e+01 1.54187774e+00 8.45642101e-01
1.18555700e+00 5.11693658e+01 1.68203629e+00 8.44903767e-01
1.19577732e+00 5.23327887e+01 1.71698886e+00 8.44464988e-01
1.20599764e+00 5.33693808e+01 1.56534727e+00 8.43939164e-01
1.21621796e+00 5.42817879e+01 1.63336637e+00 8.44120196e-01
1.22643828e+00 5.50815539e+01 1.73498856e+00 8.43762679e-01
1.23665859e+00 5.57725192e+01 1.77123091e+00 8.43584246e-01
1.24687891e+00 5.63932843e+01 1.74347821e+00 8.44121932e-01
1.25709923e+00 5.68856819e+01 1.79661401e+00 8.43900969e-01
1.26731955e+00 5.72470657e+01 1.71286714e+00 8.44065691e-01
1.27753987e+00 5.75005586e+01 1.64279513e+00 8.44014901e-01
1.28776019e+00 5.76855311e+01 1.81971235e+00 8.44288884e-01
1.29798051e+00 5.77957516e+01 1.86557802e+00 8.44348479e-01
1.30820083e+00 5.78196660e+01 1.94800828e+00 8.44976179e-01
1.31842115e+00 5.77295587e+01 2.11735328e+00 8.45744076e-01
1.32864147e+00 5.75405646e+01 2.14434693e+00 8.46279437e-01
1.33886178e+00 5.73145576e+01 2.31494989e+00 8.46949860e-01
1.34908210e+00 5.70428923e+01 2.45588929e+00 8.47030149e-01
1.35930242e+00 5.67825527e+01 2.58499990e+00 8.48114732e-01
1.36952274e+00 5.65297922e+01 2.82717912e+00 8.49015633e-01
1.37974306e+00 5.61716740e+01 3.13808180e+00 8.50059113e-01
1.38996338e+00 5.57015566e+01 3.20092257e+00 8.50271956e-01
1.40018370e+00 5.51464903e+01 3.37557179e+00 8.51426154e-01
1.41040402e+00 5.45189183e+01 3.69531771e+00 8.52692667e-01
1.42062434e+00 5.40318903e+01 3.96680241e+00 8.54004010e-01
1.43084465e+00 5.35351147e+01 4.20447655e+00 8.55520971e-01
1.44106497e+00 5.41263392e+01 4.49822318e+00 8.57097450e-01
1.45128529e+00 5.62911570e+01 4.77530909e+00 8.58313542e-01
1.46150561e+00 5.87552943e+01 4.96848426e+00 8.59888676e-01
1.47172593e+00 6.12785031e+01 5.45056930e+00 8.60374898e-01
1.48194625e+00 6.38005922e+01 5.88649452e+00 8.59854498e-01
1.49216657e+00 6.64646773e+01 6.16978679e+00 8.59835602e-01
1.50238689e+00 6.93872417e+01 6.51192643e+00 8.60131136e-01
1.51260721e+00 7.25017399e+01 7.03663521e+00 8.60475015e-01
1.52282753e+00 7.63793007e+01 7.51744977e+00 8.51466094e-01
1.53304784e+00 8.18355243e+01 8.02701386e+00 8.40846983e-01
1.54326816e+00 8.81031452e+01 8.69756226e+00 8.28140926e-01
1.55348848e+00 9.54578542e+01 9.23342970e+00 8.12097188e-01
1.56370880e+00 1.04349561e+02 9.96568164e+00 7.94753632e-01
1.57392912e+00 1.14957431e+02 1.11986495e+01 7.74581926e-01
1.58414944e+00 1.27641933e+02 1.29201512e+01 7.48417864e-01
1.59436976e+00 1.43081654e+02 1.53906162e+01 7.15425847e-01
1.60459008e+00 1.64310592e+02 1.84280636e+01 6.68931240e-01
1.61481040e+00 2.01131922e+02 2.24470100e+01 5.67686329e-01
1.62503071e+00 2.45948060e+02 2.91392267e+01 4.19582278e-01
1.63525103e+00 3.09179639e+02 4.26327906e+01 1.50429334e-01
1.64547135e+00 4.59217520e+02 1.01635753e+02 -4.33536685e-01


==> data/vscan_n64_f1.0_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.57215017e-13 9.18336667e-01
1.02203190e-02 5.28320696e+00 1.35131156e-01 9.17207888e-01
2.04406379e-02 5.27608021e+00 8.76544333e-02 9.15426985e-01
3.06609569e-02 5.26873372e+00 9.59124138e-02 9.14880725e-01
4.08812758e-02 5.26388830e+00 1.57662726e-01 9.14207764e-01
5.11015948e-02 5.26160764e+00 5.15884430e-02 9.12984456e-01
6.13219138e-02 5.25595931e+00 1.10273167e-01 9.12078046e-01
7.15422327e-02 5.27551106e+00 1.20794691e-01 9.11111002e-01
8.17625517e-02 5.34330398e+00 6.28407653e-02 9.10425382e-01
9.19828707e-02 5.41269557e+00 1.16307939e-01 9.09112021e-01
1.02203190e-01 5.48640638e+00 5.35955206e-02 9.08757194e-01
1.12423509e-01 5.56828855e+00 8.15343596e-02 9.07860382e-01
1.22643828e-01 5.65867173e+00 9.55512486e-02 9.06995202e-01
1.32864147e-01 5.75241089e+00 2.77994575e-02 9.05537281e-01
1.43084465e-01 5.84886824e+00 1.00791293e-01 9.05498281e-01
1.53304784e-01 5.94982545e+00 6.62376027e-02 9.04326815e-01
1.63525103e-01 6.06088828e+00 5.41648873e-02 9.03875330e-01
1.73745422e-01 6.18317980e+00 9.68129735e-02 9.02574203e-01
1.83965741e-01 6.31090976e+00 4.69158331e-02 9.02197060e-01
1.94186060e-01 6.43979807e+00 8.86193855e-02 9.01066990e-01
2.04406379e-01 6.57238323e+00 7.25171023e-02 9.00740461e-01
2.14626698e-01 6.71056635e+00 3.76380548e-02 8.99726123e-01
2.24847017e-01 6.85432071e+00 8.53235675e-02 8.99588726e-01
2.35067336e-01 7.00392685e+00 4.54091680e-02 8.98586120e-01
2.45287655e-01 7.15549133e+00 5.50222120e-02 8.98060939e-01
2.55507974e-01 7.30568313e+00 6.46226056e-02 8.97206367e-01
2.65728293e-01 7.46030529e+00 2.59495932e-02 8.97127223e-01
2.75948612e-01 7.62618136e+00 6.54701567e-02 8.96307807e-01
2.86168931e-01 7.79760324e+00 5.00057574e-02 8.95767993e-01
2.96389250e-01 7.96692260e+00 4.21249777e-02 8.95023209e-01
3.06609569e-01 8.13622375e+00 6.94886077e-02 8.94788090e-01
3.16829888e-01 8.30873730e+00 4.04506779e-02 8.94088028e-01
3.27050207e-01 8.48383237e+00 5.98705668e-02 8.93908273e-01
3.37270526e-01 8.66223090e+00 5.34722900e-02 8.93385346e-01
3.47490845e-01 8.84189415e+00 3.11818466e-02 8.92880258e-01
3.57711164e-01 9.01702823e+00 6.68314400e-02 8.91982917e-01
3.67931483e-01 9.18945234e+00 5.47671234e-02 8.91674295e-01
3.78151802e-01 9.36726739e+00 3.70994348e-02 8.91219141e-01
3.88372121e-01 9.55019762e+00 6.23675928e-02 8.90717789e-01
3.98592440e-01 9.73032134e+00 4.84420873e-02 8.89916795e-01
4.08812758e-01 9.90484216e+00 8.93684220e-02 8.89492291e-01
4.19033077e-01 1.00762987e+01 8.35281598e-02 8.89037040e-01
4.29253396e-01 1.02881645e+01 6.34741660e-02 8.88768572e-01
4.39473715e-01 1.05399537e+01 7.75399844e-02 8.88302931e-01
4.49694034e-01 1.08061287e+01 6.90755728e-02 8.87784551e-01
4.59914353e-01 1.10689910e+01 9.14371988e-02 8.87044298e-01
4.70134672e-01 1.13288024e+01 1.14227324e-01 8.86455448e-01
4.80354991e-01 1.15915804e+01 1.14141657e-01 8.85880750e-01
4.90575310e-01 1.18626212e+01 1.13890262e-01 8.85427457e-01
5.00795629e-01 1.21569983e+01 1.26179649e-01 8.84833289e-01
5.11015948e-01 1.24770229e+01 1.49341609e-01 8.84262727e-01
5.21236267e-01 1.28372118e+01 1.82041023e-01 8.83759169e-01
5.31456586e-01 1.33446548e+01 1.57338502e-01 8.83538384e-01
5.41676905e-01 1.39121595e+01 1.65013024e-01 8.82990989e-01
5.51897224e-01 1.45512050e+01 1.74362001e-01 8.82267909e-01
5.62117543e-01 1.51841584e+01 1.97921001e-01 8.81660098e-01
5.72337862e-01 1.58335731e+01 2.28016836e-01 8.81231453e-01
5.82558181e-01 1.64846686e+01 2.35667382e-01 8.80785014e-01
5.92778500e-01 1.71253831e+01 2.31272927e-01 8.80418204e-01
6.02998819e-01 1.78041649e+01 2.57029005e-01 8.80153747e-01
6.13219138e-01 1.84659073e+01 2.52915124e-01 8.79937342e-01
6.23439457e-01 1.91177382e+01 2.83096280e-01 8.79575864e-01
6.33659776e-01 1.98042073e+01 2.85730164e-01 8.79122730e-01
6.43880095e-01 2.05282216e+01 3.05946422e-01 8.78773575e-01
6.54100414e-01 2.12266089e+01 3.32707427e-01 8.78426885e-01
6.64320733e-01 2.18943130e+01 3.37226634e-01 8.78204849e-01
6.74541052e-01 2.26492243e+01 3.30243307e-01 8.78032656e-01
6.84761370e-01 2.34208643e+01 3.39950697e-01 8.77223611e-01
6.94981689e-01 2.41543057e+01 3.67632843e-01 8.76634687e-01
7.05202008e-01 2.49459260e+01 3.86829894e-01 8.76069313e-01
7.15422327e-01 2.56994552e+01 3.84389759e-01 8.75464360e-01
7.25642646e-01 2.64040471e+01 3.73042407e-01 8.74820096e-01
7.35862965e-01 2.70590564e+01 3.90292097e-01 8.74193595e-01
7.46083284e-01 2.76668249e+01 4.14002238e-01 8.73659323e-01
7.56303603e-01 2.83141218e+01 4.40842577e-01 8.73072192e-01
7.66523922e-01 2.90733758e+01 4.75137404e-01 8.72317058e-01
7.76744241e-01 2.97807629e+01 5.07175966e-01 8.71469739e-01
7.86964560e-01 3.04336151e+01 5.40360575e-01 8.70699643e-01
7.97184879e-01 3.10366783e+01 5.75006984e-01 8.70136939e-01
8.07405198e-01 3.15942131e+01 6.07947292e-01 8.69667222e-01
8.17625517e-01 3.21048247e+01 6.41413306e-01 8.69183673e-01
8.27845836e-01 3.25661606e+01 6.73511220e-01 8.68705796e-01
8.38066155e-01 3.29783015e+01 7.02965584e-01 8.68280389e-01
8.48286474e-01 3.34125089e+01 7.31042732e-01 8.67742058e-01
8.58506793e-01 3.38759048e+01 7.59596022e-01 8.66955025e-01
8.68727112e-01 3.42945723e+01 7.84106201e-01 8.66217884e-01
8.78947431e-01 3.46661958e+01 8.02681884e-01 8.65416624e-01
8.89167750e-01 3.49882477e+01 8.19471302e-01 8.64555612e-01
8.99388069e-01 3.52624610e+01 8.35751421e-01 8.63841545e-01
9.09608388e-01 3.54911053e+01 8.47229251e-01 8.63324981e-01
9.19828707e-01 3.56731284e+01 8.56187611e-01 8.62751270e-01
9.30049026e-01 3.58047105e+01 8.76588991e-01 8.62084613e-01
9.40269345e-01 3.58800016e+01 8.88480852e-01 8.61463142e-01
9.50489663e-01 3.59543187e+01 9.04470505e-01 8.60614118e-01
9.60709982e-01 3.60047806e+01 9.21023636e-01 8.59706514e-01
9.70930301e-01 3.59940790e+01 9.32908196e-01 8.58670771e-01
9.81150620e-01 3.60072262e+01 9.63164181e-01 8.57714699e-01
9.91370939e-01 3.61061293e+01 1.00342411e+00 8.56839482e-01
1.00159126e+00 3.61425986e+01 1.03530995e+00 8.56116405e-01
1.01181158e+00 3.61090913e+01 1.04822763e+00 8.55659331e-01
1.02203190e+00 3.59989483e+01 1.04909257e+00 8.55149661e-01
1.03225222e+00 3.58441767e+01 1.05404848e+00 8.54639732e-01
1.04247253e+00 3.57162806e+01 1.07292162e+00 8.53886856e-01
1.05269285e+00 3.58198222e+01 1.08246099e+00 8.53333193e-01
1.06291317e+00 3.64859682e+01 1.10573256e+00 8.53020057e-01
1.07313349e+00 3.71031583e+01 1.15437891e+00 8.52330265e-01
1.08335381e+00 3.75949896e+01 1.19512073e+00 8.51583109e-01
1.09357413e+00 3.81485432e+01 1.22062873e+00 8.51005944e-01
1.10379445e+00 3.90244475e+01 1.24269679e+00 8.50495159e-01
1.11401477e+00 4.01045853e+01 1.27809266e+00 8.49614698e-01
1.12423509e+00 4.19477014e+01 1.32352873e+00 8.48780745e-01
1.13445540e+00 4.37112893e+01 1.36153521e+00 8.47770646e-01
1.14467572e+00 4.53841865e+01 1.38434969e+00 8.46897706e-01
1.15489604e+00 4.69543912e+01 1.40008700e+00 8.46204379e-01
1.16511636e+00 4.84174373e+01 1.42151215e+00 8.45698666e-01
1.17533668e+00 4.97752327e+01 1.45215417e+00 8.45409133e-01
1.18555700e+00 5.10271453e+01 1.47903061e+00 8.44964125e-01
1.19577732e+00 5.21672821e+01 1.48761294e+00 8.44438247e-01
1.20599764e+00 5.31902844e+01 1.49823004e+00 8.44079852e-01
1.21621796e+00 5.40963228e+01 1.52504602e+00 8.43896281e-01
1.22643828e+00 5.48901772e+01 1.55747541e+00 8.43841761e-01
1.23665859e+00 5.55765078e+01 1.58509050e+00 8.43949858e-01
1.24687891e+00 5.61561229e+01 1.59829191e+00 8.44069836e-01
1.25709923e+00 5.66276347e+01 1.59673746e+00 8.43976566e-01
1.26731955e+00 5.69928596e+01 1.58899821e+00 8.43993182e-01
1.27753987e+00 5.72587550e+01 1.58334646e+00 8.44127010e-01
1.28776019e+00 5.74331761e+01 1.59758551e+00 8.44354565e-01
1.29798051e+00 5.75199193e+01 1.61784579e+00 8.44723609e-01
1.30820083e+00 5.75193541e+01 1.61968902e+00 8.45206200e-01
1.31842115e+00 5.74337967e+01 1.61398447e+00 8.45795361e-01
1.32864147e+00 5.72702896e+01 1.60827468e+00 8.46425660e-01
1.33886178e+00 5.70369652e+01 1.67515817e+00 8.47083609e-01
1.34908210e+00 5.67383735e+01 1.76853124e+00 8.47599274e-01
1.35930242e+00 5.64984955e+01 1.87468216e+00 8.48275737e-01
1.36952274e+00 5.62652384e+01 1.98823286e+00 8.49041906e-01
1.37974306e+00 5.59280354e+01 2.09886765e+00 8.49878618e-01
1.38996338e+00 5.54902219e+01 2.21088425e+00 8.50766299e-01
1.40018370e+00 5.49535226e+01 2.33972022e+00 8.51780117e-01
1.41040402e+00 5.43161482e+01 2.48466649e+00 8.52924797e-01
1.42062434e+00 5.38406522e+01 2.64261380e+00 8.54214031e-01
1.43084465e+00 5.32464407e+01 2.80595714e+00 8.55593287e-01
1.44106497e+00 5.33091295e+01 2.97105691e+00 8.57084802e-01
1.45128529e+00 5.46985302e+01 3.14475635e+00 8.58713822e-01
1.46150561e+00 5.62963594e+01 3.33536181e+00 8.60563500e-01
1.47172593e+00 5.83073920e+01 3.54266033e+00 8.60920354e-01
1.48194625e+00 6.03194687e+01 3.75813717e+00 8.60602574e-01
1.49216657e+00 6.23442955e+01 3.97767046e+00 8.60450037e-01
1.50238689e+00 6.43973116e+01 4.20733063e+00 8.60448242e-01
1.51260721e+00 6.64950453e+01 4.45567023e+00 8.60524810e-01
1.52282753e+00 6.86600981e+01 4.72431584e+00 8.60545910e-01
1.53304784e+00 7.09289512e+01 5.00834677e+00 8.60685460e-01
1.54326816e+00 7.42554724e+01 5.30332580e+00 8.60996629e-01
1.55348848e+00 7.81609878e+01 5.61312031e+00 8.58134607e-01
1.56370880e+00 8.25029711e+01 5.94828127e+00 8.49216821e-01
1.57392912e+00 8.73869286e+01 6.31581328e+00 8.39051732e-01
1.58414944e+00 9.29429914e+01 7.04547076e+00 8.27306524e-01
1.59436976e+00 9.93249155e+01 7.93437541e+00 8.13674542e-01
1.60459008e+00 1.06688203e+02 8.97203264e+00 7.97843158e-01
1.61481040e+00 1.15143852e+02 1.01830766e+01 7.79441867e-01
1.62503071e+00 1.24675918e+02 1.16056895e+01 7.57971431e-01
1.63525103e+00 1.38813527e+02 1.33003518e+01 7.32862651e-01
1.64547135e+00 1.61211121e+02 1.54646389e+01 6.78542758e-01
1.65569167e+00 1.89070131e+02 1.82077409e+01 6.02729095e-01
1.66591199e+00 2.21062585e+02 2.18706868e+01 5.01602786e-01
1.67613231e+00 2.51288396e+02 2.80252802e+01 3.72116172e-01
1.68635263e+00 3.22108637e+02 4.30424306e+01 2.28961887e-01
1.69657295e+00 4.54942697e+02 9.38631914e+01 -1.34075129e-01


==> data/vscan_n64_f1.5_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 1.19661633e-13 8.78516270e-01
1.02203190e-02 5.27959751e+00 2.20796940e-01 8.76326660e-01
2.04406379e-02 5.27392524e+00 1.82315662e-01 8.74015022e-01
3.06609569e-02 5.27522548e+00 1.31047377e-01 8.72509756e-01
4.08812758e-02 5.26971294e+00 1.08005819e-01 8.71836136e-01
5.11015948e-02 5.25396265e+00 1.26428082e-01 8.70872537e-01
6.13219137e-02 5.25521635e+00 2.37612754e-01 8.69998937e-01
7.15422327e-02 5.28946853e+00 1.47677090e-01 8.68869796e-01
8.17625516e-02 5.34844167e+00 6.81314698e-02 8.67093749e-01
9.19828706e-02 5.40829068e+00 1.64817312e-01 8.65702356e-01
1.02203190e-01 5.48847376e+00 1.73393937e-01 8.64814315e-01
1.12423508e-01 5.58160668e+00 1.32417694e-01 8.63831565e-01
1.22643827e-01 5.67175036e+00 9.22473966e-02 8.62784420e-01
1.32864146e-01 5.75999555e+00 1.50874104e-01 8.61334530e-01
1.43084465e-01 5.85744640e+00 1.59713240e-01 8.60083432e-01
1.53304784e-01 5.96018192e+00 8.03695488e-02 8.59853729e-01
1.63525103e-01 6.06595365e+00 1.11922557e-01 8.59305677e-01
1.73745422e-01 6.18863413e+00 1.16953376e-01 8.58041036e-01
1.83965741e-01 6.32459015e+00 1.39331373e-01 8.56508639e-01
1.94186060e-01 6.45524003e+00 9.34359358e-02 8.54860895e-01
2.04406379e-01 6.58265908e+00 6.04781498e-02 8.53774721e-01
2.14626698e-01 6.71976258e+00 1.48820176e-01 8.53129824e-01
2.24847017e-01 6.86317114e+00 1.09303023e-01 8.52513170e-01
2.35067336e-01 7.00395026e+00 9.68484897e-02 8.51943229e-01
2.45287655e-01 7.15008622e+00 8.18203227e-02 8.51012226e-01
2.55507974e-01 7.31245773e+00 1.06741577e-01 8.49805380e-01
2.65728293e-01 7.48256043e+00 1.48761606e-01 8.48845718e-01
2.75948612e-01 7.64750069e+00 6.18971816e-02 8.47887600e-01
2.86168931e-01 7.81034892e+00 8.23541059e-02 8.47073458e-01
2.96389250e-01 7.97596848e+00 1.49927642e-01 8.46383116e-01
3.06609569e-01 8.14099916e+00 1.10180707e-01 8.45620955e-01
3.16829888e-01 8.30813653e+00 8.00988699e-02 8.44979792e-01
3.27050206e-01 8.48479915e+00 7.15055557e-02 8.44530213e-01
3.37270525e-01 8.66786263e+00 1.29205312e-01 8.44085762e-01
3.47490844e-01 8.84919148e+00 1.08487847e-01 8.43376278e-01
3.57711163e-01 9.02961301e+00 4.15149990e-02 8.42147833e-01
3.67931482e-01 9.21116055e+00 9.73376854e-02 8.40779525e-01
3.78151801e-01 9.38637380e+00 1.25204462e-01 8.39910302e-01
3.88372120e-01 9.55202977e+00 9.94837865e-02 8.39506604e-01
3.98592439e-01 9.71997550e+00 4.82689809e-02 8.39298012e-01
4.08812758e-01 9.89982527e+00 7.22435738e-02 8.38853128e-01
4.19033077e-01 1.00850258e+01 1.02281142e-01 8.37943978e-01
4.29253396e-01 1.03032607e+01 8.10167915e-02 8.36924745e-01
4.39473715e-01 1.05529274e+01 7.10074010e-02 8.36165278e-01
4.49694034e-01 1.08109375e+01 1.14910321e-01 8.35449921e-01
4.59914353e-01 1.10661066e+01 1.52853364e-01 8.34726903e-01
4.70134672e-01 1.13242549e+01 1.51544198e-01 8.33853491e-01
4.80354991e-01 1.15888651e+01 1.16111634e-01 8.32968923e-01
4.90575310e-01 1.18610454e+01 1.41937870e-01 8.32247275e-01
5.00795629e-01 1.21549800e+01 1.65311272e-01 8.31621439e-01
5.11015948e-01 1.24777594e+01 1.42904509e-01 8.30933592e-01
5.21236267e-01 1.28311131e+01 1.75547639e-01 8.30153682e-01
5.31456586e-01 1.33361024e+01 2.21391864e-01 8.29360396e-01
5.41676904e-01 1.38991852e+01 2.49195877e-01 8.28521877e-01
5.51897223e-01 1.45290526e+01 2.58160073e-01 8.27809330e-01
5.62117542e-01 1.51588403e+01 2.47245119e-01 8.27259583e-01
5.72337861e-01 1.58120060e+01 2.35755492e-01 8.26623920e-01
5.82558180e-01 1.64700907e+01 2.83649112e-01 8.25815581e-01
5.92778499e-01 1.71168026e+01 2.90351091e-01 8.25053143e-01
6.02998818e-01 1.77949947e+01 3.16759015e-01 8.24610849e-01
6.13219137e-01 1.84458318e+01 3.87240741e-01 8.24490820e-01
6.23439456e-01 1.90867797e+01 4.05164759e-01 8.24229705e-01
6.33659775e-01 1.97719420e+01 3.70713467e-01 8.23502405e-01
6.43880094e-01 2.04951816e+01 3.70333809e-01 8.22820555e-01
6.54100413e-01 2.11943247e+01 4.05638647e-01 8.22354613e-01
6.64320732e-01 2.18600554e+01 4.08554237e-01 8.22152065e-01
6.74541051e-01 2.26360523e+01 4.09388047e-01 8.22141514e-01
6.84761370e-01 2.34089533e+01 4.11229142e-01 8.21295217e-01
6.94981689e-01 2.41498418e+01 4.11998415e-01 8.20163426e-01
7.05202008e-01 2.49295277e+01 4.13744915e-01 8.19073049e-01
7.15422327e-01 2.56702430e+01 4.28529334e-01 8.18159340e-01
7.25642646e-01 2.63716029e+01 4.59891443e-01 8.17569517e-01
7.35862965e-01 2.70325209e+01 4.90195144e-01 8.17085345e-01
7.46083284e-01 2.76526752e+01 5.01103328e-01 8.16515347e-01
7.56303602e-01 2.83465657e+01 5.36291751e-01 8.15368810e-01
7.66523921e-01 2.91021309e+01 5.73485523e-01 8.13902959e-01
7.76744240e-01 2.98011254e+01 6.17572446e-01 8.12594215e-01
7.86964559e-01 3.04511435e+01 6.68668596e-01 8.11679279e-01
7.97184878e-01 3.10576405e+01 7.16388566e-01 8.11089739e-01
8.07405197e-01 3.16202388e+01 7.57286125e-01 8.10561232e-01
8.17625516e-01 3.21367346e+01 7.96246348e-01 8.09929921e-01
8.27845835e-01 3.26063680e+01 8.37896431e-01 8.09247593e-01
8.38066154e-01 3.30288655e+01 8.79242539e-01 8.08641567e-01
8.48286473e-01 3.34944341e+01 9.14581939e-01 8.07580749e-01
8.58506792e-01 3.39625801e+01 9.43726255e-01 8.06282836e-01
8.68727111e-01 3.43819905e+01 9.72081114e-01 8.05059687e-01
8.78947430e-01 3.47568133e+01 1.00334504e+00 8.03972634e-01
8.89167749e-01 3.50920093e+01 1.03382411e+00 8.03049543e-01
8.99388068e-01 3.53888074e+01 1.05766299e+00 8.02231827e-01
9.09608387e-01 3.56417593e+01 1.09690298e+00 8.01399913e-01
9.19828706e-01 3.58429406e+01 1.12992516e+00 8.00480743e-01
9.30049025e-01 3.59886173e+01 1.15975548e+00 7.99545617e-01
9.40269344e-01 3.60793794e+01 1.18584465e+00 7.97779215e-01
9.50489663e-01 3.61689687e+01 1.24732350e+00 7.96384611e-01
9.60709982e-01 3.62402947e+01 1.30906349e+00 7.95416686e-01
9.70930300e-01 3.62525912e+01 1.36453980e+00 7.94465106e-01
9.81150619e-01 3.62025218e+01 1.42009310e+00 7.93048988e-01
9.91370938e-01 3.63034099e+01 1.48011598e+00 7.91636326e-01
1.00159126e+00 3.63791984e+01 1.54270125e+00 7.90342553e-01
1.01181158e+00 3.63856932e+01 1.60093909e+00 7.89347517e-01
1.02203190e+00 3.63109911e+01 1.64841952e+00 7.88535944e-01
1.03225221e+00 3.61476166e+01 1.68343046e+00 7.87652370e-01
1.04247253e+00 3.58928413e+01 1.71471235e+00 7.87047221e-01
1.05269285e+00 3.58433091e+01 1.74829888e+00 7.86413013e-01
1.06291317e+00 3.65078763e+01 1.79012460e+00 7.85458367e-01
1.07313349e+00 3.70608951e+01 1.86145391e+00 7.83976810e-01
1.08335381e+00 3.74930575e+01 1.92563636e+00 7.82717903e-01
1.09357413e+00 3.79748862e+01 1.97625429e+00 7.81711938e-01
1.10379445e+00 3.89290083e+01 2.00804336e+00 7.81053077e-01
1.11401477e+00 4.03157315e+01 2.01798981e+00 7.80038512e-01
1.12423508e+00 4.22271049e+01 2.02833126e+00 7.79013043e-01
1.13445540e+00 4.40695110e+01 2.05256618e+00 7.77655383e-01
1.14467572e+00 4.58328296e+01 2.10808276e+00 7.76304831e-01
1.15489604e+00 4.75004307e+01 2.14400119e+00 7.75176617e-01
1.16511636e+00 4.90559129e+01 2.17190645e+00 7.74324518e-01
1.17533668e+00 5.04917245e+01 2.20156516e+00 7.73802458e-01
1.18555700e+00 5.18103543e+01 2.23787148e+00 7.73622367e-01
1.19577732e+00 5.30178503e+01 2.28600312e+00 7.72870565e-01
1.20599764e+00 5.41167017e+01 2.37064891e+00 7.72300465e-01
1.21621796e+00 5.51033097e+01 2.44566826e+00 7.71985836e-01
1.22643827e+00 5.59708584e+01 2.49973867e+00 7.71950974e-01
1.23665859e+00 5.67145698e+01 2.52987526e+00 7.72193115e-01
1.24687891e+00 5.73346911e+01 2.54453698e+00 7.72671865e-01
1.25709923e+00 5.78355453e+01 2.55679952e+00 7.72768210e-01
1.26731955e+00 5.82235855e+01 2.64423438e+00 7.72800783e-01
1.27753987e+00 5.85068592e+01 2.87385059e+00 7.72970487e-01
1.28776019e+00 5.86939495e+01 3.12566368e+00 7.73324203e-01
1.29798051e+00 5.87908466e+01 3.41013566e+00 7.73887219e-01
1.30820083e+00 5.87988339e+01 3.72994986e+00 7.74636460e-01
1.31842114e+00 5.87166652e+01 4.08349775e+00 7.75522044e-01
1.32864146e+00 5.85453377e+01 4.46825883e+00 7.76501064e-01
1.33886178e+00 5.82910636e+01 4.88027912e+00 7.77544660e-01
1.34908210e+00 5.82223572e+01 5.31577549e+00 7.78541061e-01
1.35930242e+00 5.80617725e+01 5.78306099e+00 7.79335871e-01
1.36952274e+00 5.77966877e+01 6.28372913e+00 7.80211713e-01
1.37974306e+00 5.74271491e+01 6.83544092e+00 7.81242485e-01
1.38996338e+00 5.69492237e+01 7.45230107e+00 7.82484758e-01
1.40018370e+00 5.63589119e+01 8.13617406e+00 7.83928435e-01
1.41040402e+00 5.57716984e+01 8.89023032e+00 7.85505184e-01
1.42062433e+00 5.55965185e+01 9.72270216e+00 7.87148531e-01
1.43084465e+00 5.74780849e+01 1.06280900e+01 7.88852631e-01
1.44106497e+00 6.11025797e+01 1.16268324e+01 7.78102711e-01
1.45128529e+00 6.54201083e+01 1.27444220e+01 7.58568423e-01
1.46150561e+00 7.03159741e+01 1.40095213e+01 7.35428848e-01
1.47172593e+00 7.70516418e+01 1.54557322e+01 7.06761088e-01
1.48194625e+00 8.76870561e+01 1.71226674e+01 6.67069497e-01
1.49216657e+00 1.01411329e+02 1.92866732e+01 6.17283848e-01
1.50238689e+00 1.19679944e+02 2.23567454e+01 5.52106170e-01
1.51260720e+00 1.44926065e+02 2.65759699e+01 4.26435476e-01
1.52282752e+00 1.81292695e+02 3.27098982e+01 2.44141853e-01
1.53304784e+00 2.35226824e+02 4.89922892e+01 -2.58453495e-02
1.54326816e+00 5.09336194e+02 1.07116280e+02 -1.11484016e+00


==> data/vscan_n64_f2.0_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 8.24264967e-14 8.39006987e-01
1.09016736e-02 5.28315790e+00 2.72737975e-01 8.36117385e-01
2.18033472e-02 5.28002549e+00 2.61450488e-01 8.33162899e-01
3.27050207e-02 5.27626902e+00 1.86646269e-01 8.30358922e-01
4.36066943e-02 5.27307126e+00 1.85202907e-01 8.29186971e-01
5.45083679e-02 5.26229031e+00 1.45766926e-01 8.28263124e-01
6.54100415e-02 5.26124680e+00 1.83593938e-01 8.27104220e-01
7.63117150e-02 5.31318429e+00 2.44682183e-01 8.25975888e-01
8.72133886e-02 5.39054313e+00 3.20591755e-01 8.25051516e-01
9.81150622e-02 5.47569331e+00 1.43455436e-01 8.23548756e-01
1.09016736e-01 5.55521013e+00 9.17090285e-02 8.21240064e-01
1.19918409e-01 5.63936277e+00 2.05132557e-01 8.19247070e-01
1.30820083e-01 5.73983451e+00 2.30652604e-01 8.18187271e-01
1.41721756e-01 5.85627420e+00 2.40461922e-01 8.17154864e-01
1.52623430e-01 5.98172968e+00 1.54500956e-01 8.16141173e-01
1.63525104e-01 6.10663652e+00 1.19057643e-01 8.14961673e-01
1.74426777e-01 6.22699881e+00 1.78753023e-01 8.13081204e-01
1.85328451e-01 6.34901792e+00 2.35090127e-01 8.11115931e-01
1.96230124e-01 6.47795014e+00 1.58466875e-01 8.09896956e-01
2.07131798e-01 6.61306251e+00 1.12078275e-01 8.09832734e-01
2.18033472e-01 6.75852424e+00 1.42575767e-01 8.09506791e-01
2.28935145e-01 6.92147487e+00 1.48633497e-01 8.08315046e-01
2.39836819e-01 7.09731373e+00 1.54760321e-01 8.06495060e-01
2.50738492e-01 7.27230521e+00 1.77691827e-01 8.04416450e-01
2.61640166e-01 7.44015045e+00 1.00068463e-01 8.02317320e-01
2.72541839e-01 7.60613336e+00 8.87376141e-02 8.01143140e-01
2.83443513e-01 7.77674769e+00 1.86272779e-01 8.00403699e-01
2.94345187e-01 7.95206838e+00 1.85271522e-01 7.99615751e-01
3.05246860e-01 8.12750258e+00 1.28170049e-01 7.99099672e-01
3.16148534e-01 8.30259893e+00 1.18888926e-01 7.98732055e-01
3.27050207e-01 8.48465006e+00 1.15127641e-01 7.97997852e-01
3.37951881e-01 8.67977253e+00 1.15022348e-01 7.96622592e-01
3.48853554e-01 8.88406783e+00 1.87524952e-01 7.95291030e-01
3.59755228e-01 9.08674295e+00 1.56751321e-01 7.93814663e-01
3.70656902e-01 9.28034549e+00 5.76083009e-02 7.92427982e-01
3.81558575e-01 9.46497354e+00 1.16597833e-01 7.91425606e-01
3.92460249e-01 9.64422455e+00 2.04105970e-01 7.90615268e-01
4.03361922e-01 9.82076573e+00 1.79875005e-01 7.89739308e-01
4.14263596e-01 9.99720217e+00 1.47984055e-01 7.88798167e-01
4.25165269e-01 1.01954222e+01 1.35561870e-01 7.88062821e-01
4.36066943e-01 1.04482620e+01 9.58722380e-02 7.87577040e-01
4.46968617e-01 1.07356072e+01 1.65043687e-01 7.86622929e-01
4.57870290e-01 1.10236035e+01 1.95257070e-01 7.85661834e-01
4.68771964e-01 1.13104357e+01 1.68113450e-01 7.84383982e-01
4.79673637e-01 1.15973108e+01 1.12105589e-01 7.82655751e-01
4.90575311e-01 1.18856939e+01 2.22797231e-01 7.80940654e-01
5.01476984e-01 1.21890571e+01 2.77532452e-01 7.79751054e-01
5.12378658e-01 1.25150436e+01 2.68828006e-01 7.79213997e-01
5.23280332e-01 1.29008015e+01 2.30236409e-01 7.79046304e-01
5.34182005e-01 1.34480267e+01 1.91093114e-01 7.78787144e-01
5.45083679e-01 1.40873858e+01 2.31227314e-01 7.77587186e-01
5.55985352e-01 1.47692372e+01 2.62883732e-01 7.76116772e-01
5.66887026e-01 1.54517051e+01 2.75666069e-01 7.74646948e-01
5.77788699e-01 1.61591733e+01 2.78230564e-01 7.73498911e-01
5.88690373e-01 1.68504528e+01 3.34005844e-01 7.72817542e-01
5.99592047e-01 1.75566691e+01 4.05809995e-01 7.72539586e-01
6.10493720e-01 1.82496907e+01 4.60962548e-01 7.72472503e-01
6.21395394e-01 1.89179532e+01 4.80265504e-01 7.72161350e-01
6.32297067e-01 1.96340894e+01 4.64497561e-01 7.71031062e-01
6.43198741e-01 2.04018155e+01 4.25551350e-01 7.69991806e-01
6.54100415e-01 2.11493752e+01 4.71778572e-01 7.69326040e-01
6.65002088e-01 2.18766563e+01 5.11748193e-01 7.69146920e-01
6.75903762e-01 2.27212756e+01 5.14054172e-01 7.69352571e-01
6.86805435e-01 2.35418623e+01 4.94718691e-01 7.68593348e-01
6.97707109e-01 2.43639233e+01 4.95164414e-01 7.67100325e-01
7.08608782e-01 2.51782655e+01 5.19064695e-01 7.65522227e-01
7.19510456e-01 2.59425241e+01 5.30490661e-01 7.63949649e-01
7.30412130e-01 2.66583810e+01 5.23130114e-01 7.62727696e-01
7.41313803e-01 2.73256470e+01 5.42550377e-01 7.61863208e-01
7.52215477e-01 2.80275706e+01 5.94723318e-01 7.60984528e-01
7.63117150e-01 2.88390578e+01 6.47167615e-01 7.60155832e-01
7.74018824e-01 2.96240131e+01 7.02864863e-01 7.59079481e-01
7.84920497e-01 3.03549703e+01 7.59284810e-01 7.57737026e-01
7.95822171e-01 3.10271550e+01 8.11617628e-01 7.56201872e-01
8.06723845e-01 3.16355448e+01 8.60392535e-01 7.54686416e-01
8.17625518e-01 3.21788325e+01 9.08315158e-01 7.53448328e-01
8.28527192e-01 3.26626555e+01 9.58796538e-01 7.52640478e-01
8.39428865e-01 3.30977580e+01 1.01167255e+00 7.52187113e-01
8.50330539e-01 3.36294956e+01 1.06148016e+00 7.50933430e-01
8.61232212e-01 3.41340670e+01 1.10333257e+00 7.49652273e-01
8.72133886e-01 3.45918498e+01 1.13807113e+00 7.48256589e-01
8.83035560e-01 3.49984452e+01 1.18697242e+00 7.46766249e-01
8.93937233e-01 3.53526524e+01 1.25029254e+00 7.45256732e-01
9.04838907e-01 3.56556244e+01 1.30479049e+00 7.43786457e-01
9.15740580e-01 3.59067815e+01 1.34937604e+00 7.42382397e-01
9.26642254e-01 3.61019459e+01 1.38538513e+00 7.41094866e-01
9.37543927e-01 3.62361704e+01 1.47982786e+00 7.38711381e-01
9.48445601e-01 3.63354159e+01 1.60939014e+00 7.36642826e-01
9.59347275e-01 3.64365432e+01 1.71961136e+00 7.35053616e-01
9.70248948e-01 3.64778069e+01 1.81675749e+00 7.33959004e-01
9.81150622e-01 3.64785278e+01 1.91435921e+00 7.32681065e-01
9.92052295e-01 3.65622251e+01 2.02351497e+00 7.30959339e-01
1.00295397e+00 3.65698300e+01 2.14425722e+00 7.29310853e-01
1.01385564e+00 3.66101279e+01 2.26473952e+00 7.27788635e-01
1.02475732e+00 3.65570619e+01 2.39815342e+00 7.26045795e-01
1.03565899e+00 3.64100408e+01 2.51758938e+00 7.24504822e-01
1.04656066e+00 3.63164886e+01 2.62469879e+00 7.23494849e-01
1.05746234e+00 3.63157832e+01 2.72531593e+00 7.21795404e-01
1.06836401e+00 3.69644012e+01 2.82029489e+00 7.20535016e-01
1.07926568e+00 3.74833172e+01 2.93115490e+00 7.18796695e-01
1.09016736e+00 3.78602209e+01 3.05996521e+00 7.17356423e-01
1.10106903e+00 3.85951324e+01 3.18535052e+00 7.16259636e-01
1.11197070e+00 3.99003476e+01 3.31016838e+00 7.15537937e-01
1.12287238e+00 4.20404478e+01 3.43336567e+00 7.13589847e-01
1.13377405e+00 4.40929983e+01 3.54722842e+00 7.11980043e-01
1.14467573e+00 4.60468634e+01 3.64097947e+00 7.09987699e-01
1.15557740e+00 4.78953991e+01 3.70769806e+00 7.08429710e-01
1.16647907e+00 4.96359210e+01 3.74880698e+00 7.07318431e-01
1.17738075e+00 5.12667359e+01 3.77254886e+00 7.06667272e-01
1.18828242e+00 5.27833857e+01 3.83023641e+00 7.06376605e-01
1.19918409e+00 5.41765105e+01 3.90399893e+00 7.05382046e-01
1.21008577e+00 5.54329501e+01 3.96613712e+00 7.04859371e-01
1.22098744e+00 5.65398696e+01 4.08085037e+00 7.04743845e-01
1.23188911e+00 5.74895086e+01 4.52939903e+00 7.04968870e-01
1.24279079e+00 5.82818398e+01 5.03018915e+00 7.05495605e-01
1.25369246e+00 5.89242000e+01 5.59395850e+00 7.06223990e-01
1.26459413e+00 5.94285165e+01 6.23673799e+00 7.06234753e-01
1.27549581e+00 5.98076267e+01 6.98495127e+00 7.06501621e-01
1.28639748e+00 6.00721147e+01 7.88060614e+00 7.07012541e-01
1.29729916e+00 6.02284605e+01 8.92495251e+00 7.07760107e-01
1.30820083e+00 6.02786541e+01 1.01502990e+01 7.08737592e-01
1.31910250e+00 6.02215064e+01 1.16012777e+01 7.09930481e-01
1.33000418e+00 6.02092521e+01 1.33382237e+01 7.11309990e-01
1.34090585e+00 6.02854743e+01 1.54424122e+01 7.12828786e-01
1.35180752e+00 6.32823393e+01 1.80270549e+01 7.14418502e-01
1.36270920e+00 7.70901343e+01 2.12557098e+01 7.15714834e-01
1.37361087e+00 9.46933652e+01 2.53653985e+01 6.55765293e-01
1.38451254e+00 1.17238149e+02 3.06821547e+01 5.29540010e-01
1.39541422e+00 1.44771586e+02 3.93263895e+01 3.05744783e-01
1.40631589e+00 2.01698408e+02 6.07988973e+01 -1.27599036e-01
1.41721756e+00 3.38590748e+02 1.46791359e+02 -1.63140455e+00


==> data/vscan_n64_f3.0_wb1.dat <==
t J divU fmin
0.00000000e+00 5.28416795e+00 5.45266659e-14 7.60626223e-01
1.02203190e-02 5.27503942e+00 3.01606042e-01 7.59094920e-01
2.04406379e-02 5.29151584e+00 4.43895421e-01 7.54191230e-01
3.06609569e-02 5.30289562e+00 4.08532166e-01 7.52185095e-01
4.08812758e-02 5.28929572e+00 3.63371613e-01 7.46477272e-01
5.11015948e-02 5.28785824e+00 2.54885271e-01 7.45231384e-01
6.13219137e-02 5.31224032e+00 2.68523452e-01 7.42720226e-01
7.15422327e-02 5.36196318e+00 2.63848337e-01 7.41732142e-01
8.17625516e-02 5.42398656e+00 2.24531983e-01 7.41089194e-01
9.19828706e-02 5.47277479e+00 2.91629487e-01 7.39087615e-01
1.02203190e-01 5.52864743e+00 2.46943010e-01 7.38913387e-01
1.12423508e-01 5.60927110e+00 3.37242462e-01 7.36770274e-01
1.22643827e-01 5.68964804e+00 4.87095057e-01 7.37548090e-01
1.32864146e-01 5.79199697e+00 4.68220367e-01 7.35408791e-01
1.43084465e-01 5.90007394e+00 2.86347162e-01 7.35759538e-01
1.53304784e-01 5.99484091e+00 1.63973791e-01 7.31767280e-01
1.63525103e-01 6.10969602e+00 1.47921906e-01 7.30552525e-01
1.73745422e-01 6.22268797e+00 2.55578135e-01 7.26014315e-01
1.83965741e-01 6.34288887e+00 3.27483925e-01 7.26095551e-01
1.94186060e-01 6.48203342e+00 3.38514370e-01 7.23618273e-01
2.04406379e-01 6.61742523e+00 3.35078111e-01 7.24822287e-01
2.14626698e-01 6.76792200e+00 3.26219156e-01 7.22283519e-01
2.24847017e-01 6.93194137e+00 2.47586666e-01 7.23231479e-01
2.35067336e-01 7.09347983e+00 1.95820852e-01 7.19323826e-01
2.45287655e-01 7.25898859e+00 1.61098593e-01 7.20138347e-01
2.55507974e-01 7.41580633e+00 2.02046650e-01 7.15552184e-01
2.65728293e-01 7.55610228e+00 3.09359195e-01 7.15366768e-01
2.75948612e-01 7.70076055e+00 3.68235835e-01 7.10566818e-01
2.86168931e-01 7.84109285e+00 3.31607071e-01 7.10963723e-01
2.96389250e-01 7.98337132e+00 2.33543967e-01 7.08084985e-01
3.06609569e-01 8.14210358e+00 1.83136519e-01 7.10842585e-01
3.16829888e-01 8.30321076e+00 1.87944071e-01 7.08862887e-01
3.27050206e-01 8.48299634e+00 1.86887208e-01 7.11447744e-01
3.37270525e-01 8.67862576e+00 2.12703269e-01 7.08250015e-01
3.47490844e-01 8.87624579e+00 2.18477751e-01 7.08788097e-01
3.57711163e-01 9.08095582e+00 2.16075757e-01 7.05162856e-01
3.67931482e-01 9.27788527e+00 2.61173892e-01 7.04770377e-01
3.78151801e-01 9.46382926e+00 2.71418859e-01 7.00386132e-01
3.88372120e-01 9.64532841e+00 2.15015735e-01 6.99656268e-01
3.98592439e-01 9.81552501e+00 1.47823313e-01 6.95945802e-01
4.08812758e-01 9.97827715e+00 1.54912422e-01 6.96362979e-01
4.19033077e-01 1.01411062e+01 2.81230667e-01 6.94118542e-01
4.29253396e-01 1.03295113e+01 3.38902233e-01 6.94713706e-01
4.39473715e-01 1.05627560e+01 3.41324674e-01 6.92664896e-01
4.49694034e-01 1.08133084e+01 2.94442153e-01 6.93304859e-01
4.59914353e-01 1.10573079e+01 2.20459503e-01 6.91372459e-01
4.70134672e-01 1.13047587e+01 1.96656720e-01 6.91966096e-01
4.80354991e-01 1.15559540e+01 1.86027722e-01 6.89741922e-01
4.90575310e-01 1.18175343e+01 2.56162035e-01 6.89663291e-01
5.00795629e-01 1.21281568e+01 2.80304366e-01 6.87044686e-01
5.11015948e-01 1.24606333e+01 2.64786242e-01 6.86591205e-01
5.21236267e-01 1.28024777e+01 2.68527598e-01 6.84188152e-01
5.31456586e-01 1.33011531e+01 2.66904004e-01 6.83410715e-01
5.41676904e-01 1.38716242e+01 2.53157066e-01 6.80848377e-01
5.51897223e-01 1.45084424e+01 3.01166463e-01 6.80258363e-01
5.62117542e-01 1.51371590e+01 3.53347646e-01 6.78415842e-01
5.72337861e-01 1.57868551e+01 3.99406378e-01 6.78348384e-01
5.82558180e-01 1.64294026e+01 4.43285828e-01 6.77108608e-01
5.92778499e-01 1.70571285e+01 4.85506159e-01 6.77274490e-01
6.02998818e-01 1.77084750e+01 5.39650238e-01 6.76217610e-01
6.13219137e-01 1.83400270e+01 5.96799012e-01 6.76570922e-01
6.23439456e-01 1.89636589e+01 6.41638151e-01 6.75056146e-01
6.33659775e-01 1.96288402e+01 6.52029432e-01 6.74329399e-01
6.43880094e-01 2.03351021e+01 6.24148550e-01 6.72785388e-01
6.54100413e-01 2.10219031e+01 5.67669819e-01 6.72568617e-01
6.64320732e-01 2.16995854e+01 6.25883834e-01 6.71835429e-01
6.74541051e-01 2.25021310e+01 6.99212687e-01 6.72448514e-01
6.84761370e-01 2.33027021e+01 7.56554280e-01 6.72579437e-01
6.94981689e-01 2.41211311e+01 7.69526364e-01 6.72259397e-01
7.05202008e-01 2.49277510e+01 7.42284705e-01 6.69879712e-01
7.15422327e-01 2.56744119e+01 6.75102554e-01 6.68017626e-01
7.25642646e-01 2.63589697e+01 7.22418362e-01 6.65307978e-01
7.35862965e-01 2.69827972e+01 7.64565651e-01 6.63527573e-01
7.46083284e-01 2.76488592e+01 7.82941249e-01 6.60584974e-01
7.56303602e-01 2.82910053e+01 7.75167611e-01 6.58853130e-01
7.66523921e-01 2.90316423e+01 7.91236845e-01 6.57007654e-01
7.76744240e-01 2.97365617e+01 8.67607134e-01 6.56259769e-01
7.86964559e-01 3.04037114e+01 9.32483562e-01 6.55295243e-01
7.97184878e-01 3.10306140e+01 9.85072467e-01 6.55156880e-01
8.07405197e-01 3.16134603e+01 1.02991893e+00 6.54416580e-01
8.17625516e-01 3.21494172e+01 1.07524178e+00 6.54127982e-01
8.27845835e-01 3.26385828e+01 1.12254842e+00 6.53196755e-01
8.38066154e-01 3.30822497e+01 1.19529742e+00 6.52479634e-01
8.48286473e-01 3.35982747e+01 1.27087379e+00 6.50530648e-01
8.58506792e-01 3.40923229e+01 1.34114888e+00 6.48481438e-01
8.68727111e-01 3.45470307e+01 1.40172004e+00 6.45821770e-01
8.78947430e-01 3.49637193e+01 1.44941665e+00 6.43626147e-01
8.89167749e-01 3.53396968e+01 1.51447433e+00 6.41075874e-01
8.99388068e-01 3.56693464e+01 1.58156855e+00 6.39179534e-01
9.09608387e-01 3.59494712e+01 1.64647614e+00 6.37128980e-01
9.19828706e-01 3.61774590e+01 1.78752313e+00 6.35802855e-01
9.30049025e-01 3.63537874e+01 1.95614375e+00 6.33032249e-01
9.40269344e-01 3.64825088e+01 2.13840192e+00 6.30754169e-01
9.50489663e-01 3.66143626e+01 2.34406540e+00 6.28265862e-01
9.60709982e-01 3.67267122e+01 2.55439406e+00 6.26427220e-01
9.70930300e-01 3.68001516e+01 2.77648417e+00 6.24424135e-01
9.81150619e-01 3.69071817e+01 3.01394179e+00 6.22263623e-01
9.91370938e-01 3.70869408e+01 3.27022422e+00 6.20026403e-01
1.00159126e+00 3.72070715e+01 3.54211281e+00 6.18607772e-01
1.01181158e+00 3.72503144e+01 3.82406452e+00 6.17443726e-01
1.02203190e+00 3.71984566e+01 4.10698421e+00 6.15685541e-01
1.03225221e+00 3.70392428e+01 4.43905557e+00 6.13223992e-01
1.04247253e+00 3.71928508e+01 4.81254861e+00 6.11352887e-01
1.05269285e+00 3.72158857e+01 5.19673038e+00 6.07821059e-01
1.06291317e+00 3.71917824e+01 5.58563019e+00 6.04825902e-01
1.07313349e+00 3.78731335e+01 5.97758154e+00 6.02236798e-01
1.08335381e+00 3.84539656e+01 6.37097907e+00 5.99362989e-01
1.09357413e+00 3.89173654e+01 6.76422295e+00 5.97136687e-01
1.10379445e+00 3.92525707e+01 7.24063775e+00 5.96075010e-01
1.11401477e+00 3.97528249e+01 7.74604922e+00 5.95875133e-01
1.12423508e+00 4.18185558e+01 8.25968706e+00 5.94924821e-01
1.13445540e+00 4.39381542e+01 8.78005994e+00 5.93621706e-01
1.14467572e+00 4.60279363e+01 9.30762095e+00 5.91109523e-01
1.15489604e+00 4.80745669e+01 9.84122828e+00 5.88946220e-01
1.16511636e+00 5.00584461e+01 1.14302921e+01 5.77565285e-01
1.17533668e+00 5.19560878e+01 1.34606962e+01 5.60427411e-01
1.18555700e+00 5.37434167e+01 1.60376546e+01 5.35206203e-01
1.19577732e+00 5.53977610e+01 1.93739139e+01 4.98315813e-01
1.20599764e+00 6.63778852e+01 2.37959950e+01 4.53048929e-01
1.21621796e+00 8.19849600e+01 2.98294143e+01 4.07226460e-01
1.22643827e+00 1.03946917e+02 3.83617209e+01 3.62818710e-01
1.23665859e+00 1.36460410e+02 5.11160677e+01 8.89362136e-02
1.24687891e+00 2.01987296e+02 7.38555099e+01 -8.03919862e-01


==> data/vscan_summary.dat <==
N f Ma tdiv
1.28000000e+02 5.00000000e-01 1.70000000e-02 3.10000000e+00
1.28000000e+02 7.50000000e-01 2.55000000e-02 3.10000000e+00
6.40000000e+01 5.00000000e-01 1.70000000e-02 3.10000000e+00
6.40000000e+01 6.50000000e-01 2.21000000e-02 2.32250000e+00
6.40000000e+01 6.00000000e-01 2.04000000e-02 3.10000000e+00
6.40000000e+01 7.00000000e-01 2.38000000e-02 1.94310000e+00
6.40000000e+01 8.00000000e-01 2.72000000e-02 1.78130000e+00
6.40000000e+01 9.00000000e-01 3.06000000e-02 1.70970000e+00
6.40000000e+01 1.00000000e+00 3.40000000e-02 1.65570000e+00
1.28000000e+02 1.00000000e+00 3.40000000e-02 1.77833550e+00


==> data/vscan_summary_wb1.dat <==
N f Ma tdiv
1.28000000e+02 1.00000000e+00 3.40000000e-02 3.10000000e+00
1.28000000e+02 1.50000000e+00 5.10000000e-02 1.47170000e+00
1.28000000e+02 2.00000000e+00 6.80000000e-02 1.33890000e+00
6.40000000e+01 6.00000000e-01 2.04000000e-02 3.10000000e+00
6.40000000e+01 7.50000000e-01 2.55000000e-02 2.05430000e+00
6.40000000e+01 7.00000000e-01 2.38000000e-02 3.10000000e+00
6.40000000e+01 8.00000000e-01 2.72000000e-02 1.88490000e+00
6.40000000e+01 9.00000000e-01 3.06000000e-02 1.77220000e+00
6.40000000e+01 1.00000000e+00 3.40000000e-02 1.70680000e+00
6.40000000e+01 1.50000000e+00 5.10000000e-02 1.55350000e+00
6.40000000e+01 2.00000000e+00 6.80000000e-02 1.42810000e+00
6.40000000e+01 3.00000000e+00 1.02000000e-01 1.25710000e+00


==> figs/tmp/j2d_lowRe_t0.5_c0.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j2d_lowRe_t0.5_c0.bin' binary array=(512,512) dx=2*pi/512 dy=2*pi/512 origin=(0,0,0) format='%float'"

# Contour 0, label:       10
 2.98206  2.92233  10 
 2.99433  2.92908  10 
 3.00113  2.93297  10 
 3.0066  2.9361  10 
 3.01887  2.94339  10 
 3.02186  2.94524  10 
 3.03115  2.95102  10 
 3.04142  2.95751  10 
 3.04342  2.95878  10 
 3.05569  2.96685  10 
 3.06006  2.96979  10 
 3.06796  2.97512  10 
 3.07811  2.98206  10 
 3.08023  2.98352  10 
 3.09251  2.99215  10 
 3.09556  2.99433  10 
 3.10478  3.00097  10 
 3.11252  3.0066  10 
 3.11705  3.00992  10 
 3.12918  3.01887  10 
 3.12932  3.01898  10 
 3.14159  3.0283  10 
 3.14531  3.03115  10 
 3.15386  3.03775  10 
 3.16117  3.04342  10 
 3.16614  3.04732  10 
 3.17676  3.05569  10 
 3.17841  3.05701  10 
 3.19068  3.06688  10 
 3.19202  3.06796  10 
 3.20295  3.07694  10 
 3.20696  3.08023  10 
 3.21522  3.08715  10 
 3.22164  3.09251  10 
 3.2275  3.0975  10 
 3.23605  3.10478  10 
 3.23977  3.10801  10 
 3.2502  3.11705  10 
 3.25204  3.11869  10 
 3.26407  3.12932  10 
 3.26431  3.12954  10 
 3.27658  3.14066  10 
 3.27762  3.14159  10 
 3.28885  3.15202  10 
 3.29087  3.15386  10 
 3.30113  3.16362  10 
 3.30381  3.16614  10 
 3.3134  3.17549  10 
 3.31643  3.17841  10 
 3.32567  3.18768  10 
 3.3287  3.19068  10 
 3.33794  3.20023  10 
 3.34062  3.20295  10 
 3.35021  3.21319  10 
 3.35215  3.21522  10 
 3.36249  3.22664  10 
 3.36327  3.2275  10 
 3.37393  3.23977  10 
 3.37476  3.24079  10 
 3.38407  3.25204  10 
 3.38703  3.25587  10 
 3.39369  3.26431  10 
 3.3993  3.27197  10 
 3.40276  3.27658  10 
 3.41121  3.28885  10 
 3.41157  3.28945  10 
 3.41882  3.30113  10 
 3.42385  3.31015  10 
 3.4257  3.3134  10 
 3.43152  3.32567  10 
 3.43612  3.3374  10 
 3.43633  3.33794  10 
 3.43947  3.35021  10 
 3.44071  3.36249  10 
 3.43901  3.37476  10 
 3.43612  3.38071  10 
 3.4311  3.38703  10 
 3.42385  3.39165  10 
 3.41157  3.39505  10 
 3.3993  3.39549  10 
 3.38703  3.39409  10 
 3.37476  3.39149  10 
 3.36249  3.38802  10 

 3.36249  3.38802  10 
 3.35974  3.38703  10 
 3.35021  3.38359  10 
 3.33794  3.37862  10 
 3.32923  3.37476  10 
 3.32567  3.37318  10 
 3.3134  3.36716  10 
 3.30429  3.36249  10 
 3.30113  3.36086  10 
 3.28885  3.35411  10 
 3.28205  3.35021  10 
 3.27658  3.34708  10 
 3.26431  3.33979  10 
 3.26133  3.33794  10 
 3.25204  3.33217  10 
 3.24177  3.32567  10 
 3.23977  3.3244  10 
 3.2275  3.31634  10 
 3.22313  3.3134  10 
 3.21522  3.30806  10 
 3.20507  3.30113  10 
 3.20295  3.29967  10 
 3.19068  3.29104  10 
 3.18763  3.28885  10 
 3.17841  3.28221  10 
 3.17066  3.27658  10 
 3.16614  3.27326  10 
 3.154  3.26431  10 
 3.15386  3.26421  10 
 3.14159  3.25488  10 
 3.13787  3.25204  10 
 3.12932  3.24543  10 
 3.12201  3.23977  10 
 3.11705  3.23586  10 
 3.10642  3.2275  10 
 3.10478  3.22618  10 
 3.09251  3.21631  10 
 3.09116  3.21522  10 
 3.08023  3.20624  10 
 3.07623  3.20295  10 
 3.06796  3.19603  10 
 3.06155  3.19068  10 
 3.05569  3.18568  10 
 3.04713  3.17841  10 
 3.04342  3.17517  10 
 3.03298  3.16614  10 
 3.03115  3.1645  10 
 3.01911  3.15386  10 
 3.01887  3.15365  10 
 3.0066  3.14252  10 
 3.00557  3.14159  10 
 2.99433  3.13117  10 
 2.99232  3.12932  10 
 2.98206  3.11957  10 
 2.97938  3.11705  10 
 2.96979  3.10769  10 
 2.96676  3.10478  10 
 2.95751  3.0955  10 
 2.95448  3.09251  10 
 2.94524  3.08296  10 
 2.94257  3.08023  10 
 2.93297  3.06999  10 
 2.93104  3.06796  10 
 2.9207  3.05654  10 
 2.91991  3.05569  10 
 2.90926  3.04342  10 
 2.90843  3.04239  10 
 2.89911  3.03115  10 
 2.89616  3.02731  10 
 2.88949  3.01887  10 
 2.88388  3.01122  10 
 2.88042  3.0066  10 
 2.87197  2.99433  10 
 2.87161  2.99374  10 
 2.86437  2.98206  10 
 2.85934  2.97303  10 
 2.85748  2.96979  10 
 2.85166  2.95751  10 
 2.84707  2.94578  10 
 2.84685  2.94524  10 
 2.84371  2.93297  10 
 2.84248  2.9207  10 
 2.84418  2.90843  10 
 2.84707  2.90248  10 
 2.85208  2.89616  10 
 2.85934  2.89154  10 
 2.87161  2.88813  10 
 2.88388  2.8877  10 
 2.89616  2.88909  10 
 2.90843  2.8917  10 
 2.9207  2.89517  10 
 2.92345  2.89616  10 
 2.93297  2.89959  10 
 2.94524  2.90456  10 
 2.95396  2.90843  10 
 2.95751  2.91001  10 
 2.96979  2.91602  10 
 2.9789  2.9207  10 
 2.98206  2.92233  10 

 3.32687  0.110447  10 
 3.33794  0.103333  10 
 3.34614  0.0981748  10 
 3.35021  0.0955442  10 
 3.36249  0.0877097  10 
 3.36533  0.0859029  10 
 3.37476  0.0797634  10 
 3.38436  0.0736311  10 
 3.38703  0.0718862  10 
 3.3993  0.0639  10 
 3.40324  0.0613592  10 
 3.41157  0.0558577  10 
 3.42202  0.0490874  10 
 3.42385  0.0478764  10 
 3.43612  0.0397471  10 
 3.4406  0.0368155  10 
 3.44839  0.0315926  10 
 3.4591  0.0245437  10 
 3.46066  0.0234904  10 
 3.47293  0.0152302  10 
 3.47738  0.0122718  10 
 3.4852  0.00694227  10 
 3.49558  0  10 

 2.56482  0.548211  10 
 2.57709  0.541634  10 
 2.58021  0.539961  10 
 2.58936  0.534968  10 
 2.60163  0.528405  10 
 2.60296  0.527689  10 
 2.6139  0.521691  10 
 2.62564  0.515418  10 
 2.62618  0.515128  10 
 2.63845  0.508388  10 
 2.64822  0.503146  10 
 2.65072  0.501776  10 
 2.66299  0.495051  10 
 2.67075  0.490874  10 
 2.67526  0.488394  10 
 2.68753  0.481689  10 
 2.69324  0.478602  10 
 2.69981  0.474976  10 
 2.71208  0.468287  10 
 2.71568  0.46633  10 
 2.72435  0.461525  10 
 2.73662  0.454853  10 
 2.73808  0.454058  10 
 2.74889  0.44804  10 
 2.7604  0.441786  10 
 2.76117  0.44136  10 
 2.77344  0.434517  10 
 2.7826  0.429515  10 
 2.78571  0.427776  10 
 2.79798  0.420949  10 
 2.80474  0.417243  10 
 2.81025  0.41415  10 
 2.82252  0.407342  10 
 2.82683  0.404971  10 
 2.8348  0.400482  10 
 2.84707  0.39369  10 
 2.84886  0.392699  10 
 2.85934  0.386768  10 
 2.87081  0.380427  10 
 2.87161  0.379971  10 
 2.88388  0.373003  10 
 2.8926  0.368155  10 
 2.89616  0.366136  10 
 2.90843  0.359195  10 
 2.91435  0.355884  10 
 2.9207  0.352252  10 
 2.93297  0.345328  10 
 2.93602  0.343612  10 
 2.94524  0.338313  10 
 2.95751  0.331414  10 
 2.95765  0.33134  10 
 2.96979  0.324316  10 
 2.97907  0.319068  10 
 2.98206  0.317337  10 
 2.99433  0.310264  10 
 3.00042  0.306796  10 
 3.0066  0.303197  10 
 3.01887  0.296149  10 
 3.02171  0.294524  10 
 3.03115  0.288996  10 
 3.04291  0.282252  10 
 3.04342  0.281957  10 
 3.05569  0.274733  10 
 3.06392  0.269981  10 
 3.06796  0.267597  10 
 3.08023  0.260404  10 
 3.08487  0.257709  10 
 3.09251  0.253168  10 
 3.10478  0.246001  10 
 3.10574  0.245437  10 
 3.11705  0.238673  10 
 3.12644  0.233165  10 
 3.12932  0.231437  10 
 3.14159  0.2241  10 
 3.14702  0.220893  10 
 3.15386  0.21676  10 
 3.16614  0.209467  10 
 3.16756  0.208621  10 
 3.17841  0.20201  10 
 3.18789  0.19635  10 
 3.19068  0.194645  10 
 3.20295  0.18718  10 
 3.20811  0.184078  10 
 3.21522  0.179697  10 
 3.2275  0.172272  10 
 3.22826  0.171806  10 
 3.23977  0.164673  10 
 3.24821  0.159534  10 
 3.25204  0.157149  10 
 3.26431  0.149568  10 
 3.26807  0.147262  10 
 3.27658  0.141912  10 
 3.28782  0.13499  10 
 3.28885  0.13434  10 
 3.30113  0.12659  10 
 3.30736  0.122718  10 
 3.3134  0.118877  10 
 3.32567  0.111196  10 
 3.32687  0.110447  10 

 2.1353  0.547359  10 
 2.13097  0.552233  10 
 2.12303  0.561353  10 
 2.12028  0.564505  10 
 2.11076  0.575624  10 
 2.10977  0.576777  10 
 2.09956  0.589049  10 
 2.09849  0.590379  10 
 2.08966  0.60132  10 
 2.08621  0.605692  10 
 2.07998  0.613592  10 
 2.07394  0.621418  10 
 2.07051  0.625864  10 
 2.06167  0.637566  10 
 2.06124  0.638136  10 
 2.0525  0.650408  10 
 2.0494  0.654917  10 
 2.04406  0.66268  10 
 2.03713  0.673008  10 
 2.03583  0.674952  10 
 2.02822  0.687223  10 
 2.02485  0.692955  10 
 2.02103  0.699495  10 
 2.01431  0.711767  10 
 2.01258  0.715378  10 
 2.00845  0.724039  10 
 2.00328  0.736311  10 
 2.00031  0.745084  10 
 1.99913  0.748583  10 
 1.99676  0.760854  10 
 1.9966  0.773126  10 
 2.00031  0.784609  10 
 2.00077  0.785398  10 
 2.01258  0.793662  10 
 2.02485  0.796326  10 
 2.03713  0.796181  10 
 2.0494  0.794523  10 
 2.06167  0.791945  10 
 2.07394  0.788758  10 
 2.08542  0.785398  10 
 2.08621  0.785159  10 
 2.09849  0.780837  10 
 2.11076  0.776384  10 
 2.11931  0.773126  10 
 2.12303  0.771671  10 
 2.1353  0.766584  10 
 2.14757  0.761521  10 
 2.1491  0.760854  10 
 2.15984  0.756053  10 
 2.17212  0.750612  10 
 2.17658  0.748583  10 
 2.18439  0.744951  10 
 2.19666  0.739239  10 
 2.2029  0.736311  10 
 2.20893  0.733415  10 
 2.2212  0.727493  10 
 2.22838  0.724039  10 
 2.23348  0.721532  10 
 2.24575  0.715462  10 
 2.25328  0.711767  10 
 2.25802  0.709387  10 
 2.27029  0.703207  10 
 2.27773  0.699495  10 
 2.28256  0.697032  10 
 2.29484  0.690765  10 
 2.30185  0.687223  10 
 2.30711  0.684509  10 
 2.31938  0.678193  10 
 2.32572  0.674952  10 
 2.33165  0.671851  10 
 2.34392  0.665492  10 
 2.34938  0.66268  10 
 2.35619  0.659089  10 
 2.36847  0.652708  10 
 2.37289  0.650408  10 
 2.38074  0.64624  10 
 2.39301  0.639838  10 
 2.39627  0.638136  10 
 2.40528  0.63332  10 
 2.41755  0.626912  10 
 2.41955  0.625864  10 
 2.42983  0.620344  10 
 2.4421  0.613921  10 
 2.44272  0.613592  10 
 2.45437  0.60732  10 
 2.46581  0.60132  10 
 2.46664  0.600873  10 
 2.47891  0.59425  10 
 2.48879  0.589049  10 
 2.49118  0.587758  10 
 2.50346  0.581146  10 
 2.51171  0.576777  10 
 2.51573  0.574606  10 
 2.528  0.568001  10 
 2.53459  0.564505  10 
 2.54027  0.561425  10 
 2.55254  0.554837  10 
 2.55743  0.552233  10 
 2.56482  0.548211  10 

 2.7876  0  10 
 2.78571  0.0012988  10 
 2.77344  0.00968508  10 
 2.76961  0.0122718  10 
 2.76117  0.0181164  10 
 2.75172  0.0245437  10 
 2.74889  0.0265147  10 
 2.73662  0.035008  10 
 2.73399  0.0368155  10 
 2.72435  0.0436067  10 
 2.71643  0.0490874  10 
 2.71208  0.052181  10 
 2.69981  0.0607694  10 
 2.69896  0.0613592  10 
 2.68753  0.0695516  10 
 2.68175  0.0736311  10 
 2.67526  0.0783153  10 
 2.66458  0.0859029  10 
 2.66299  0.0870618  10 
 2.65072  0.0959621  10 
 2.64764  0.0981748  10 
 2.63845  0.104938  10 
 2.63084  0.110447  10 
 2.62618  0.113908  10 
 2.6141  0.122718  10 
 2.6139  0.122868  10 
 2.60163  0.132057  10 
 2.59766  0.13499  10 
 2.58936  0.14127  10 
 2.58131  0.147262  10 
 2.57709  0.150484  10 
 2.56504  0.159534  10 
 2.56482  0.159704  10 
 2.55254  0.169154  10 
 2.54905  0.171806  10 
 2.54027  0.178636  10 
 2.53317  0.184078  10 
 2.528  0.188142  10 
 2.51739  0.19635  10 
 2.51573  0.197669  10 
 2.50346  0.207333  10 
 2.50181  0.208621  10 
 2.49118  0.217136  10 
 2.48643  0.220893  10 
 2.47891  0.226976  10 
 2.47116  0.233165  10 
 2.46664  0.236854  10 
 2.456  0.245437  10 
 2.45437  0.246779  10 
 2.4421  0.256838  10 
 2.44103  0.257709  10 
 2.42983  0.267046  10 
 2.42627  0.269981  10 
 2.41755  0.277329  10 
 2.41164  0.282252  10 
 2.40528  0.287668  10 
 2.39714  0.294524  10 
 2.39301  0.298082  10 
 2.38277  0.306796  10 
 2.38074  0.308569  10 
 2.36854  0.319068  10 
 2.36847  0.319137  10 
 2.35619  0.329933  10 
 2.35458  0.33134  10 
 2.34392  0.340816  10 
 2.34075  0.343612  10 
 2.33165  0.351808  10 
 2.32708  0.355884  10 
 2.31938  0.362895  10 
 2.31355  0.368155  10 
 2.30711  0.374089  10 
 2.30017  0.380427  10 
 2.29484  0.385411  10 
 2.28696  0.392699  10 
 2.28256  0.396849  10 
 2.2739  0.404971  10 
 2.27029  0.408423  10 
 2.26101  0.417243  10 
 2.25802  0.420139  10 
 2.24828  0.429515  10 
 2.24575  0.432008  10 
 2.23573  0.441786  10 
 2.23348  0.444034  10 
 2.22336  0.454058  10 
 2.2212  0.456234  10 
 2.21116  0.46633  10 
 2.20893  0.468612  10 
 2.19914  0.478602  10 
 2.19666  0.481186  10 
 2.18731  0.490874  10 
 2.18439  0.493963  10 
 2.17567  0.503146  10 
 2.17212  0.506957  10 
 2.16421  0.515418  10 
 2.15984  0.520179  10 
 2.15294  0.527689  10 
 2.14757  0.533643  10 
 2.14186  0.539961  10 
 2.1353  0.547359  10 

 5.8727  2.4421  10 
 5.87488  2.42983  10 
 5.87821  2.42614  10 
 5.89049  2.42934  10 
 5.89103  2.42983  10 
 5.90276  2.43878  10 
 5.90589  2.4421  10 
 5.91503  2.45047  10 
 5.91834  2.45437  10 
 5.9273  2.46368  10 
 5.92963  2.46664  10 
 5.93957  2.47794  10 
 5.94029  2.47891  10 
 5.95005  2.49118  10 
 5.95185  2.49322  10 
 5.9594  2.50346  10 
 5.96412  2.50921  10 
 5.96872  2.51573  10 
 5.97639  2.52564  10 
 5.978  2.528  10 
 5.98683  2.54027  10 
 5.98866  2.54264  10 
 5.99536  2.55254  10 
 6.00093  2.56011  10 
 6.00403  2.56482  10 
 6.01266  2.57709  10 
 6.0132  2.57783  10 
 6.02074  2.58936  10 
 6.02548  2.59607  10 
 6.02903  2.60163  10 
 6.03738  2.6139  10 
 6.03775  2.61443  10 
 6.0452  2.62618  10 
 6.05002  2.63324  10 
 6.05326  2.63845  10 
 6.06131  2.65072  10 
 6.06229  2.65216  10 
 6.06901  2.66299  10 
 6.07456  2.6714  10 
 6.07693  2.67526  10 
 6.08469  2.68753  10 
 6.08684  2.69079  10 
 6.09232  2.69981  10 
 6.09911  2.71034  10 
 6.10015  2.71208  10 
 6.10765  2.72435  10 
 6.11138  2.73015  10 
 6.11526  2.73662  10 
 6.12294  2.74889  10 
 6.12365  2.75  10 
 6.13031  2.76117  10 
 6.13592  2.77009  10 
 6.1379  2.77344  10 
 6.14532  2.78571  10 
 6.14819  2.79029  10 
 6.15272  2.79798  10 
 6.1603  2.81025  10 
 6.16047  2.81053  10 
 6.1675  2.82252  10 
 6.17274  2.83101  10 
 6.17495  2.8348  10 
 6.18225  2.84707  10 
 6.18501  2.85155  10 
 6.18954  2.85934  10 
 6.19697  2.87161  10 
 6.19728  2.87211  10 
 6.20409  2.88388  10 
 6.20955  2.89289  10 
 6.21144  2.89616  10 
 6.21862  2.90843  10 
 6.22183  2.91372  10 
 6.22584  2.9207  10 
 6.23313  2.93297  10 
 6.2341  2.93457  10 
 6.24021  2.94524  10 
 6.24637  2.95555  10 
 6.24749  2.95751  10 
 6.25455  2.96979  10 
 6.25864  2.97665  10 
 6.26172  2.98206  10 
 6.26887  2.99433  10 
 6.27091  2.99777  10 

 6.27091  3.24293  10 
 6.26912  3.23977  10 
 6.26213  3.2275  10 
 6.25864  3.22156  10 
 6.25508  3.21522  10 
 6.24801  3.20295  10 
 6.24637  3.20015  10 
 6.24107  3.19068  10 
 6.2341  3.1787  10 
 6.23393  3.17841  10 
 6.22709  3.16614  10 
 6.22183  3.15706  10 
 6.22004  3.15386  10 
 6.21315  3.14159  10 
 6.20955  3.13538  10 
 6.20619  3.12932  10 
 6.19924  3.11705  10 
 6.19728  3.11366  10 
 6.19238  3.10478  10 
 6.18536  3.09251  10 
 6.18501  3.09189  10 
 6.17861  3.08023  10 
 6.17274  3.06996  10 
 6.17164  3.06796  10 
 6.16489  3.05569  10 
 6.16047  3.04792  10 
 6.158  3.04342  10 
 6.15121  3.03115  10 
 6.14819  3.02582  10 
 6.14441  3.01887  10 
 6.13759  3.0066  10 
 6.13592  3.00365  10 
 6.13089  2.99433  10 
 6.12402  2.98206  10 
 6.12365  2.98141  10 
 6.11742  2.96979  10 
 6.11138  2.95898  10 
 6.11059  2.95751  10 
 6.10402  2.94524  10 
 6.09911  2.93641  10 
 6.09727  2.93297  10 
 6.09069  2.9207  10 
 6.08684  2.91372  10 
 6.08402  2.90843  10 
 6.07743  2.89616  10 
 6.07456  2.89092  10 
 6.07086  2.88388  10 
 6.06426  2.87161  10 
 6.06229  2.86799  10 
 6.05778  2.85934  10 
 6.05119  2.84707  10 
 6.05002  2.84491  10 
 6.04481  2.8348  10 
 6.03821  2.82252  10 
 6.03775  2.82166  10 
 6.03193  2.81025  10 
 6.02548  2.7982  10 
 6.02536  2.79798  10 
 6.01918  2.78571  10 
 6.0132  2.77446  10 
 6.01268  2.77344  10 
 6.00655  2.76117  10 
 6.00093  2.75048  10 
 6.00013  2.74889  10 
 5.99406  2.73662  10 
 5.98866  2.72624  10 
 5.98772  2.72435  10 
 5.98173  2.71208  10 
 5.97639  2.70168  10 
 5.97547  2.69981  10 
 5.96958  2.68753  10 
 5.96412  2.67677  10 
 5.96339  2.67526  10 
 5.95762  2.66299  10 
 5.95185  2.65143  10 
 5.95151  2.65072  10 
 5.9459  2.63845  10 
 5.9399  2.62618  10 
 5.93957  2.62549  10 
 5.93443  2.6139  10 
 5.92866  2.60163  10 
 5.9273  2.59872  10 
 5.92325  2.58936  10 
 5.91777  2.57709  10 
 5.91503  2.57104  10 
 5.91242  2.56482  10 
 5.9073  2.55254  10 
 5.90276  2.54221  10 
 5.90197  2.54027  10 
 5.89734  2.528  10 
 5.89243  2.51573  10 
 5.89049  2.51072  10 
 5.88795  2.50346  10 
 5.8839  2.49118  10 
 5.87973  2.47891  10 
 5.87821  2.47389  10 
 5.87635  2.46664  10 
 5.87395  2.45437  10 
 5.8727  2.4421  10 

 0.365415  3.7061  10 
 0.359933  3.69383  10 
 0.355884  3.68446  10 
 0.35453  3.68155  10 
 0.348758  3.66928  10 
 0.343612  3.65769  10 
 0.343286  3.65701  10 
 0.337289  3.64474  10 
 0.331675  3.63247  10 
 0.33134  3.63176  10 
 0.325562  3.62019  10 
 0.319794  3.60792  10 
 0.319068  3.60642  10 
 0.313609  3.59565  10 
 0.307716  3.58338  10 
 0.306796  3.5815  10 
 0.301457  3.57111  10 
 0.295464  3.55884  10 
 0.294524  3.55695  10 
 0.289127  3.54656  10 
 0.283054  3.53429  10 
 0.282252  3.5327  10 
 0.27664  3.52202  10 
 0.270502  3.50975  10 
 0.269981  3.50873  10 
 0.26401  3.49748  10 
 0.257822  3.4852  10 
 0.257709  3.48498  10 
 0.251253  3.47293  10 
 0.245437  3.46153  10 
 0.244974  3.46066  10 
 0.238379  3.44839  10 
 0.233165  3.43828  10 
 0.231999  3.43612  10 
 0.225401  3.42385  10 
 0.220893  3.4152  10 
 0.218921  3.41157  10 
 0.212326  3.3993  10 
 0.208621  3.39226  10 
 0.205752  3.38703  10 
 0.199162  3.37476  10 
 0.19635  3.36946  10 
 0.192498  3.36249  10 
 0.185917  3.35021  10 
 0.184078  3.34678  10 
 0.179168  3.33794  10 
 0.172596  3.32567  10 
 0.171806  3.32421  10 
 0.165767  3.3134  10 
 0.159534  3.30178  10 
 0.15917  3.30113  10 
 0.1523  3.28885  10 
 0.147262  3.27953  10 
 0.1456  3.27658  10 
 0.138772  3.26431  10 
 0.13499  3.25736  10 
 0.131975  3.25204  10 
 0.125186  3.23977  10 
 0.122718  3.23526  10 
 0.1183  3.2275  10 
 0.111546  3.21522  10 
 0.110447  3.21323  10 
 0.104577  3.20295  10 
 0.0981748  3.19129  10 
 0.0978238  3.19068  10 
 0.0908083  3.17841  10 
 0.0859029  3.16953  10 
 0.083949  3.16614  10 
 0.0769975  3.15386  10 
 0.0736311  3.1478  10 
 0.0700389  3.14159  10 
 0.0631443  3.12932  10 
 0.0613592  3.12612  10 
 0.0560948  3.11705  10 
 0.0492509  3.10478  10 
 0.0490874  3.10449  10 
 0.0421168  3.09251  10 
 0.0368155  3.08304  10 
 0.0351733  3.08023  10 
 0.0281059  3.06796  10 
 0.0245437  3.06163  10 
 0.0210545  3.05569  10 
 0.0140608  3.04342  10 
 0.0122718  3.04025  10 
 0.00690985  3.03115  10 
 0  3.01891  10 

 0  3.26428  10 
 0.00726176  3.27658  10 
 0.0122718  3.28542  10 
 0.0143189  3.28885  10 
 0.0214623  3.30113  10 
 0.0245437  3.30654  10 
 0.028637  3.3134  10 
 0.0356944  3.32567  10 
 0.0368155  3.32763  10 
 0.0429786  3.33794  10 
 0.0490874  3.34861  10 
 0.0500548  3.35021  10 
 0.0573463  3.36249  10 
 0.0613592  3.36947  10 
 0.0645621  3.37476  10 
 0.0717449  3.38703  10 
 0.0736311  3.3903  10 
 0.0790918  3.3993  10 
 0.0859029  3.41107  10 
 0.0862119  3.41157  10 
 0.0936487  3.42385  10 
 0.0981748  3.43164  10 
 0.100935  3.43612  10 
 0.108239  3.44839  10 
 0.110447  3.45217  10 
 0.115682  3.46066  10 
 0.122718  3.47266  10 
 0.122889  3.47293  10 
 0.130462  3.4852  10 
 0.13499  3.4929  10 
 0.137868  3.49748  10 
 0.145283  3.50975  10 
 0.147262  3.5131  10 
 0.152877  3.52202  10 
 0.159534  3.53319  10 
 0.160241  3.53429  10 
 0.167929  3.54656  10 
 0.171806  3.55304  10 
 0.175533  3.55884  10 
 0.183034  3.57111  10 
 0.184078  3.57284  10 
 0.190868  3.58338  10 
 0.19635  3.5924  10 
 0.198496  3.59565  10 
 0.206259  3.60792  10 
 0.208621  3.61179  10 
 0.214179  3.62019  10 
 0.220893  3.63103  10 
 0.221871  3.63247  10 
 0.229922  3.64474  10 
 0.233165  3.64994  10 
 0.237982  3.65701  10 
 0.245437  3.66876  10 
 0.245808  3.66928  10 
 0.254159  3.68155  10 
 0.257709  3.68711  10 
 0.262449  3.69383  10 
 0.269981  3.70535  10 
 0.270527  3.7061  10 
 0.279159  3.71837  10 
 0.282252  3.72307  10 
 0.287824  3.73064  10 
 0.294524  3.74054  10 
 0.296354  3.74291  10 
 0.305189  3.75518  10 
 0.306796  3.75754  10 
 0.314465  3.76746  10 
 0.319068  3.77398  10 
 0.323781  3.77973  10 
 0.33134  3.78996  10 
 0.333134  3.792  10 
 0.342891  3.80427  10 
 0.343612  3.80524  10 
 0.353551  3.81654  10 
 0.355884  3.81951  10 
 0.364848  3.82882  10 
 0.368155  3.83271  10 
 0.377294  3.84109  10 
 0.380427  3.84441  10 
 0.392157  3.85336  10 
 0.392699  3.85385  10 
 0.404971  3.85705  10 
 0.408302  3.85336  10 
 0.410485  3.84109  10 
 0.409231  3.82882  10 
 0.406838  3.81654  10 
 0.404971  3.8093  10 
 0.403459  3.80427  10 
 0.399285  3.792  10 
 0.39523  3.77973  10 
 0.392699  3.77246  10 
 0.390755  3.76746  10 
 0.38585  3.75518  10 
 0.381212  3.74291  10 
 0.380427  3.74098  10 
 0.37588  3.73064  10 
 0.37077  3.71837  10 
 0.368155  3.71214  10 
 0.365415  3.7061  10 

 3.63555  6.18501  10 
 3.63247  6.18722  10 
 3.62019  6.19612  10 
 3.6186  6.19728  10 
 3.60792  6.20487  10 
 3.60144  6.20955  10 
 3.59565  6.21363  10 
 3.58422  6.22183  10 
 3.58338  6.22242  10 
 3.57111  6.231  10 
 3.56675  6.2341  10 
 3.55884  6.23958  10 
 3.54919  6.24637  10 
 3.54656  6.24818  10 
 3.53429  6.25667  10 
 3.53147  6.25864  10 
 3.52202  6.26507  10 
 3.51358  6.27091  10 

 4.25497  5.59596  10 
 4.24736  5.60823  10 
 4.24606  5.61018  10 
 4.23913  5.62051  10 
 4.23379  5.62827  10 
 4.23068  5.63278  10 
 4.22195  5.64505  10 
 4.22152  5.64562  10 
 4.21267  5.65732  10 
 4.20924  5.66177  10 
 4.2032  5.66959  10 
 4.19697  5.67749  10 
 4.19352  5.68186  10 
 4.1847  5.69281  10 
 4.18363  5.69414  10 
 4.17341  5.70641  10 
 4.17243  5.70756  10 
 4.16291  5.71868  10 
 4.16016  5.72183  10 
 4.15221  5.73095  10 
 4.14788  5.73583  10 
 4.14132  5.74322  10 
 4.13561  5.74954  10 
 4.13024  5.7555  10 
 4.12334  5.76301  10 
 4.11898  5.76777  10 
 4.11107  5.77623  10 
 4.10752  5.78004  10 
 4.0988  5.78922  10 
 4.09588  5.79231  10 
 4.08652  5.802  10 
 4.08404  5.80458  10 
 4.07425  5.81457  10 
 4.07203  5.81686  10 
 4.06198  5.82695  10 
 4.05983  5.82913  10 
 4.04971  5.83915  10 
 4.04745  5.8414  10 
 4.03744  5.85118  10 
 4.0349  5.85367  10 
 4.02517  5.86305  10 
 4.02218  5.86594  10 
 4.01289  5.87476  10 
 4.00929  5.87821  10 
 4.00062  5.88634  10 
 3.99623  5.89049  10 
 3.98835  5.89777  10 
 3.98301  5.90276  10 
 3.97608  5.9091  10 
 3.96964  5.91503  10 
 3.96381  5.92029  10 
 3.95611  5.9273  10 
 3.95153  5.93138  10 
 3.94243  5.93957  10 
 3.93926  5.94237  10 
 3.92861  5.95185  10 
 3.92699  5.95325  10 
 3.91472  5.96405  10 
 3.91464  5.96412  10 
 3.90245  5.97462  10 
 3.90041  5.97639  10 
 3.89018  5.9851  10 
 3.88605  5.98866  10 
 3.8779  5.99552  10 
 3.87154  6.00093  10 
 3.86563  6.00586  10 
 3.85692  6.0132  10 
 3.85336  6.01614  10 
 3.84216  6.02548  10 
 3.84109  6.02635  10 
 3.82882  6.03641  10 
 3.82719  6.03775  10 
 3.81654  6.04633  10 
 3.81203  6.05002  10 
 3.80427  6.05621  10 
 3.79676  6.06229  10 
 3.792  6.06605  10 
 3.78137  6.07456  10 
 3.77973  6.07585  10 
 3.76746  6.08552  10 
 3.76579  6.08684  10 
 3.75518  6.09504  10 
 3.75001  6.09911  10 
 3.74291  6.10455  10 
 3.73413  6.11138  10 
 3.73064  6.11403  10 
 3.71837  6.12348  10 
 3.71815  6.12365  10 
 3.7061  6.1327  10 
 3.70188  6.13592  10 
 3.69383  6.14192  10 
 3.68553  6.14819  10 
 3.68155  6.15113  10 
 3.66928  6.16032  10 
 3.66908  6.16047  10 
 3.65701  6.16928  10 
 3.65235  6.17274  10 
 3.64474  6.17825  10 
 3.63555  6.18501  10 

 3.55884  5.82166  10 
 3.5675  5.81686  10 
 3.57111  5.8149  10 
 3.58338  5.80821  10 
 3.58994  5.80458  10 
 3.59565  5.8015  10 
 3.60792  5.79479  10 
 3.61244  5.79231  10 
 3.62019  5.78813  10 
 3.63247  5.78141  10 
 3.63497  5.78004  10 
 3.64474  5.7748  10 
 3.65701  5.76806  10 
 3.65754  5.76777  10 
 3.66928  5.76149  10 
 3.68022  5.7555  10 
 3.68155  5.75478  10 
 3.69383  5.74822  10 
 3.70297  5.74322  10 
 3.7061  5.74155  10 
 3.71837  5.73497  10 
 3.72576  5.73095  10 
 3.73064  5.72835  10 
 3.74291  5.72176  10 
 3.7486  5.71868  10 
 3.75518  5.71518  10 
 3.76746  5.70858  10 
 3.77147  5.70641  10 
 3.77973  5.70204  10 
 3.792  5.69543  10 
 3.7944  5.69414  10 
 3.80427  5.68894  10 
 3.81654  5.68231  10 
 3.81738  5.68186  10 
 3.82882  5.67587  10 
 3.84047  5.66959  10 
 3.84109  5.66926  10 
 3.85336  5.66284  10 
 3.86364  5.65732  10 
 3.86563  5.65627  10 
 3.8779  5.64987  10 
 3.88692  5.64505  10 
 3.89018  5.64335  10 
 3.90245  5.63694  10 
 3.91029  5.63278  10 
 3.91472  5.63048  10 
 3.92699  5.6241  10 
 3.93381  5.62051  10 
 3.93926  5.61769  10 
 3.95153  5.61133  10 
 3.95747  5.60823  10 
 3.96381  5.60499  10 
 3.97608  5.59868  10 
 3.98134  5.59596  10 
 3.98835  5.59242  10 
 4.00062  5.58615  10 
 4.00545  5.58369  10 
 4.01289  5.57998  10 
 4.02517  5.5738  10 
 4.02991  5.57142  10 
 4.03744  5.56772  10 
 4.04971  5.56165  10 
 4.0548  5.55915  10 
 4.06198  5.55569  10 
 4.07425  5.54977  10 
 4.08028  5.54687  10 
 4.08652  5.54395  10 
 4.0988  5.53823  10 
 4.1066  5.5346  10 
 4.11107  5.53257  10 
 4.12334  5.52713  10 
 4.13408  5.52233  10 
 4.13561  5.52166  10 
 4.14788  5.5166  10 
 4.16016  5.51151  10 
 4.16387  5.51006  10 
 4.17243  5.5068  10 
 4.1847  5.50235  10 
 4.19697  5.49803  10 
 4.19777  5.49779  10 
 4.20924  5.49443  10 
 4.22152  5.49124  10 
 4.23379  5.48866  10 
 4.24606  5.487  10 
 4.25833  5.48686  10 
 4.2706  5.48952  10 
 4.28241  5.49779  10 
 4.28287  5.49858  10 
 4.28659  5.51006  10 
 4.28643  5.52233  10 
 4.28405  5.5346  10 
 4.28287  5.5381  10 
 4.2799  5.54687  10 
 4.27473  5.55915  10 
 4.2706  5.56781  10 
 4.26888  5.57142  10 
 4.26215  5.58369  10 
 4.25833  5.59023  10 
 4.25497  5.59596  10 

 2.8058  6.27091  10 
 2.81025  6.26796  10 
 2.82252  6.25969  10 
 2.82409  6.25864  10 
 2.8348  6.25159  10 
 2.84259  6.24637  10 
 2.84707  6.24344  10 
 2.85934  6.23531  10 
 2.86116  6.2341  10 
 2.87161  6.22733  10 
 2.87994  6.22183  10 
 2.88388  6.21929  10 
 2.89616  6.2113  10 
 2.89882  6.20955  10 
 2.90843  6.20342  10 
 2.91786  6.19728  10 
 2.9207  6.19548  10 
 2.93297  6.18764  10 
 2.93705  6.18501  10 
 2.94524  6.17985  10 
 2.95632  6.17274  10 
 2.95751  6.17199  10 
 2.96979  6.16431  10 
 2.97582  6.16047  10 
 2.98206  6.1566  10 
 2.99433  6.14885  10 
 2.99536  6.14819  10 
 3.0066  6.14127  10 
 3.01511  6.13592  10 
 3.01887  6.13362  10 
 3.03115  6.12604  10 
 3.03497  6.12365  10 
 3.04342  6.11851  10 
 3.05492  6.11138  10 
 3.05569  6.11091  10 
 3.06796  6.10349  10 
 3.07507  6.09911  10 
 3.08023  6.096  10 
 3.09251  6.08854  10 
 3.09529  6.08684  10 
 3.10478  6.08118  10 
 3.11563  6.07456  10 
 3.11705  6.07372  10 
 3.12932  6.06643  10 
 3.13616  6.06229  10 
 3.14159  6.05909  10 
 3.15386  6.05175  10 
 3.15674  6.05002  10 
 3.16614  6.04451  10 
 3.17744  6.03775  10 
 3.17841  6.03718  10 
 3.19068  6.03002  10 
 3.19831  6.02548  10 
 3.20295  6.02278  10 
 3.21522  6.01559  10 
 3.21926  6.0132  10 
 3.2275  6.00845  10 
 3.23977  6.00123  10 
 3.24027  6.00093  10 
 3.25204  5.99419  10 
 3.26147  5.98866  10 
 3.26431  5.98704  10 
 3.27658  5.97999  10 
 3.28276  5.97639  10 
 3.28885  5.97292  10 
 3.30113  5.96585  10 
 3.30412  5.96412  10 
 3.3134  5.95887  10 
 3.32554  5.95185  10 
 3.32567  5.95177  10 
 3.33794  5.94487  10 
 3.34716  5.93957  10 
 3.35021  5.93786  10 
 3.36249  5.93093  10 
 3.36884  5.9273  10 
 3.37476  5.92399  10 
 3.38703  5.91705  10 
 3.39058  5.91503  10 
 3.3993  5.91018  10 
 3.41157  5.90321  10 
 3.41238  5.90276  10 
 3.42385  5.89642  10 
 3.43433  5.89049  10 
 3.43612  5.8895  10 
 3.44839  5.8827  10 
 3.45636  5.87821  10 
 3.46066  5.87584  10 
 3.47293  5.86904  10 
 3.47845  5.86594  10 
 3.4852  5.86224  10 
 3.49748  5.85541  10 
 3.50059  5.85367  10 
 3.50975  5.84867  10 
 3.52202  5.84183  10 
 3.52279  5.8414  10 
 3.53429  5.83515  10 
 3.54511  5.82913  10 
 3.54656  5.82833  10 
 3.55884  5.82166  10 


# Contour 1, label:        5
 3.60001  3.30113  5 
 3.60792  3.3092  5 
 3.61215  3.3134  5 
 3.62019  3.32192  5 
 3.62385  3.32567  5 
 3.63247  3.33517  5 
 3.63506  3.33794  5 
 3.64474  3.3491  5 
 3.64574  3.35021  5 
 3.65589  3.36249  5 
 3.65701  3.36397  5 
 3.66548  3.37476  5 
 3.66928  3.38011  5 
 3.67439  3.38703  5 
 3.68155  3.39786  5 
 3.68255  3.3993  5 
 3.69006  3.41157  5 
 3.69383  3.41861  5 
 3.69675  3.42385  5 
 3.70263  3.43612  5 
 3.7061  3.44479  5 
 3.70761  3.44839  5 
 3.71174  3.46066  5 
 3.71486  3.47293  5 
 3.71697  3.4852  5 
 3.71803  3.49748  5 
 3.718  3.50975  5 
 3.71679  3.52202  5 
 3.71429  3.53429  5 
 3.71036  3.54656  5 
 3.7061  3.55609  5 
 3.70481  3.55884  5 
 3.69734  3.57111  5 
 3.69383  3.5757  5 
 3.68739  3.58338  5 
 3.68155  3.58909  5 
 3.67389  3.59565  5 
 3.66928  3.599  5 
 3.65701  3.60646  5 
 3.65404  3.60792  5 
 3.64474  3.61196  5 
 3.63247  3.61594  5 
 3.62019  3.61864  5 
 3.60792  3.62017  5 
 3.60729  3.62019  5 
 3.59565  3.62065  5 
 3.58338  3.62022  5 

 2.91919  2.76117  5 
 2.9207  2.76215  5 
 2.93297  2.77044  5 
 2.93726  2.77344  5 
 2.94524  2.77887  5 
 2.95495  2.78571  5 
 2.95751  2.78747  5 
 2.96979  2.79615  5 
 2.9723  2.79798  5 
 2.98206  2.80493  5 
 2.98935  2.81025  5 
 2.99433  2.81382  5 
 3.0062  2.82252  5 
 3.0066  2.82281  5 
 3.01887  2.83182  5 
 3.02284  2.8348  5 
 3.03115  2.84092  5 
 3.03932  2.84707  5 
 3.04342  2.8501  5 
 3.05568  2.85934  5 
 3.06796  2.86858  5 
 3.07193  2.87161  5 
 3.08023  2.87787  5 
 3.08808  2.88388  5 
 3.09251  2.88722  5 
 3.10415  2.89616  5 
 3.10478  2.89663  5 
 3.11705  2.90601  5 
 3.12017  2.90843  5 
 3.12932  2.91543  5 
 3.13613  2.9207  5 
 3.14159  2.92489  5 
 3.15202  2.93297  5 
 3.15386  2.93439  5 
 3.16614  2.94389  5 
 3.16788  2.94524  5 
 3.17841  2.95338  5 
 3.18372  2.95751  5 
 3.19068  2.9629  5 
 3.19951  2.96979  5 
 3.20295  2.97246  5 
 3.21522  2.98205  5 
 3.2275  2.99159  5 
 3.231  2.99433  5 
 3.23977  3.00116  5 
 3.24672  3.0066  5 
 3.25204  3.01077  5 
 3.26237  3.01887  5 
 3.26431  3.0204  5 
 3.27658  3.03003  5 
 3.27802  3.03115  5 
 3.28885  3.03965  5 
 3.29366  3.04342  5 
 3.30113  3.0493  5 
 3.30925  3.05569  5 
 3.3134  3.05898  5 
 3.32476  3.06796  5 
 3.32567  3.06869  5 
 3.33794  3.07839  5 
 3.34029  3.08023  5 
 3.35021  3.08811  5 
 3.35577  3.09251  5 
 3.36249  3.09788  5 
 3.37117  3.10478  5 
 3.37476  3.10767  5 
 3.38647  3.11705  5 
 3.38703  3.11751  5 
 3.3993  3.12735  5 
 3.40178  3.12932  5 
 3.41157  3.13724  5 
 3.417  3.14159  5 
 3.42385  3.14719  5 
 3.4321  3.15386  5 
 3.43612  3.15719  5 
 3.44707  3.16614  5 
 3.44839  3.16724  5 
 3.46066  3.17736  5 
 3.46195  3.17841  5 
 3.47293  3.18755  5 
 3.47674  3.19068  5 
 3.4852  3.19783  5 
 3.49135  3.20295  5 
 3.49748  3.20821  5 
 3.50578  3.21522  5 
 3.50975  3.2187  5 
 3.51999  3.2275  5 
 3.52202  3.2293  5 
 3.53399  3.23977  5 
 3.53429  3.24005  5 
 3.54656  3.25097  5 
 3.54779  3.25204  5 
 3.55884  3.26208  5 
 3.56134  3.26431  5 
 3.57111  3.27342  5 
 3.57458  3.27658  5 
 3.58338  3.28502  5 
 3.58748  3.28885  5 
 3.59565  3.29693  5 
 3.60001  3.30113  5 

 2.85109  3.12932  5 
 2.84707  3.126  5 
 2.83612  3.11705  5 
 2.8348  3.11594  5 
 2.82252  3.10582  5 
 2.82123  3.10478  5 
 2.81025  3.09563  5 
 2.80644  3.09251  5 
 2.79798  3.08535  5 
 2.79183  3.08023  5 
 2.78571  3.07497  5 
 2.77741  3.06796  5 
 2.77344  3.06449  5 
 2.76319  3.05569  5 
 2.76117  3.05388  5 
 2.7492  3.04342  5 
 2.74889  3.04314  5 
 2.73662  3.03222  5 
 2.73539  3.03115  5 
 2.72435  3.0211  5 
 2.72185  3.01887  5 
 2.71208  3.00976  5 
 2.70861  3.0066  5 
 2.69981  2.99816  5 
 2.69571  2.99433  5 
 2.68753  2.98626  5 
 2.68317  2.98206  5 
 2.67526  2.97398  5 
 2.67104  2.96979  5 
 2.66299  2.96127  5 
 2.65934  2.95751  5 
 2.65072  2.94801  5 
 2.64813  2.94524  5 
 2.63845  2.93409  5 
 2.63745  2.93297  5 
 2.6273  2.9207  5 
 2.62618  2.91922  5 
 2.61771  2.90843  5 
 2.6139  2.90307  5 
 2.6088  2.89616  5 
 2.60163  2.88533  5 
 2.60064  2.88388  5 
 2.59312  2.87161  5 
 2.58936  2.86458  5 
 2.58644  2.85934  5 
 2.58056  2.84707  5 
 2.57709  2.83839  5 
 2.57558  2.8348  5 
 2.57145  2.82252  5 
 2.56833  2.81025  5 
 2.56622  2.79798  5 
 2.56515  2.78571  5 
 2.56519  2.77344  5 
 2.5664  2.76117  5 
 2.5689  2.74889  5 
 2.57282  2.73662  5 
 2.57709  2.72709  5 
 2.57837  2.72435  5 
 2.58584  2.71208  5 
 2.58936  2.70748  5 
 2.5958  2.69981  5 
 2.60163  2.69409  5 
 2.6093  2.68753  5 
 2.6139  2.68419  5 
 2.62618  2.67673  5 
 2.62914  2.67526  5 
 2.63845  2.67123  5 
 2.65072  2.66724  5 
 2.66299  2.66455  5 
 2.67526  2.66302  5 
 2.6759  2.66299  5 
 2.68753  2.66254  5 
 2.69981  2.66297  5 
 2.70002  2.66299  5 
 2.71208  2.66424  5 
 2.72435  2.66626  5 
 2.73662  2.66897  5 
 2.74889  2.67231  5 
 2.75806  2.67526  5 
 2.76117  2.67623  5 
 2.77344  2.68067  5 
 2.78571  2.68561  5 
 2.79001  2.68753  5 
 2.79798  2.69098  5 
 2.81025  2.69677  5 
 2.81621  2.69981  5 
 2.82252  2.70292  5 
 2.8348  2.70942  5 
 2.8395  2.71208  5 
 2.84707  2.71622  5 
 2.85934  2.72332  5 
 2.86102  2.72435  5 
 2.87161  2.73064  5 
 2.88122  2.73662  5 
 2.88388  2.73823  5 
 2.89616  2.74601  5 
 2.90052  2.74889  5 
 2.90843  2.75397  5 
 2.91919  2.76117  5 

 3.58338  3.62022  5 
 3.58316  3.62019  5 
 3.57111  3.61894  5 
 3.55884  3.61692  5 
 3.54656  3.61421  5 
 3.53429  3.61088  5 
 3.52513  3.60792  5 
 3.52202  3.60696  5 
 3.50975  3.60251  5 
 3.49748  3.59758  5 
 3.49318  3.59565  5 
 3.4852  3.5922  5 
 3.47293  3.58642  5 
 3.46698  3.58338  5 
 3.46066  3.58026  5 
 3.44839  3.57377  5 
 3.44368  3.57111  5 
 3.43612  3.56697  5 
 3.42385  3.55987  5 
 3.42216  3.55884  5 
 3.41157  3.55255  5 
 3.40197  3.54656  5 
 3.3993  3.54495  5 
 3.38703  3.53718  5 
 3.38266  3.53429  5 
 3.37476  3.52921  5 
 3.364  3.52202  5 
 3.36249  3.52104  5 
 3.35021  3.51275  5 
 3.34592  3.50975  5 
 3.33794  3.50431  5 
 3.32823  3.49748  5 
 3.32567  3.49572  5 
 3.3134  3.48703  5 
 3.31089  3.4852  5 
 3.30113  3.47826  5 
 3.29384  3.47293  5 
 3.28885  3.46937  5 
 3.27699  3.46066  5 
 3.27658  3.46037  5 
 3.26431  3.45136  5 
 3.26035  3.44839  5 
 3.25204  3.44227  5 
 3.24386  3.43612  5 
 3.23977  3.43309  5 
 3.2275  3.42385  5 
 3.21522  3.41461  5 
 3.21125  3.41157  5 
 3.20295  3.40531  5 
 3.1951  3.3993  5 
 3.19068  3.39596  5 
 3.17904  3.38703  5 
 3.17841  3.38655  5 
 3.16614  3.37717  5 
 3.16302  3.37476  5 
 3.15386  3.36776  5 
 3.14706  3.36249  5 
 3.14159  3.35829  5 
 3.13117  3.35021  5 
 3.12932  3.34879  5 
 3.11705  3.3393  5 
 3.1153  3.33794  5 
 3.10478  3.32981  5 
 3.09946  3.32567  5 
 3.09251  3.32028  5 
 3.08368  3.3134  5 
 3.08023  3.31072  5 
 3.06796  3.30114  5 
 3.05569  3.29159  5 
 3.05218  3.28885  5 
 3.04342  3.28202  5 
 3.03647  3.27658  5 
 3.03115  3.27242  5 
 3.02081  3.26431  5 
 3.01887  3.26279  5 
 3.0066  3.25316  5 
 3.00517  3.25204  5 
 2.99433  3.24354  5 
 2.98952  3.23977  5 
 2.98206  3.23389  5 
 2.97394  3.2275  5 
 2.96979  3.2242  5 
 2.95843  3.21522  5 
 2.95751  3.2145  5 
 2.94524  3.20479  5 
 2.9429  3.20295  5 
 2.93297  3.19507  5 
 2.92742  3.19068  5 
 2.9207  3.18531  5 
 2.91202  3.17841  5 
 2.90843  3.17551  5 
 2.89672  3.16614  5 
 2.89616  3.16568  5 
 2.88388  3.15583  5 
 2.88141  3.15386  5 
 2.87161  3.14594  5 
 2.86619  3.14159  5 
 2.85934  3.136  5 
 2.85109  3.12932  5 

 3.33794  0.391841  5 
 3.35021  0.383487  5 
 3.3547  0.380427  5 
 3.36249  0.375117  5 
 3.3727  0.368155  5 
 3.37476  0.366748  5 
 3.38703  0.358337  5 
 3.3906  0.355884  5 
 3.3993  0.349897  5 
 3.40844  0.343612  5 
 3.41157  0.341454  5 
 3.42385  0.33298  5 
 3.42621  0.33134  5 
 3.43612  0.324459  5 
 3.44388  0.319068  5 
 3.44839  0.315933  5 
 3.46066  0.307391  5 
 3.46151  0.306796  5 
 3.47293  0.298779  5 
 3.479  0.294524  5 
 3.4852  0.290158  5 
 3.49645  0.282252  5 
 3.49748  0.281529  5 
 3.50975  0.27283  5 
 3.51376  0.269981  5 
 3.52202  0.264103  5 
 3.531  0.257709  5 
 3.53429  0.255363  5 
 3.54656  0.246585  5 
 3.54816  0.245437  5 
 3.55884  0.23774  5 
 3.56518  0.233165  5 
 3.57111  0.228878  5 
 3.58215  0.220893  5 
 3.58338  0.219999  5 
 3.59565  0.211045  5 
 3.59896  0.208621  5 
 3.60792  0.202048  5 
 3.61568  0.19635  5 
 3.62019  0.193029  5 
 3.63235  0.184078  5 
 3.63247  0.183989  5 
 3.64474  0.174847  5 
 3.64881  0.171806  5 
 3.65701  0.165676  5 
 3.66521  0.159534  5 
 3.66928  0.156478  5 
 3.68154  0.147262  5 
 3.69383  0.137917  5 
 3.69767  0.13499  5 
 3.7061  0.128548  5 
 3.71371  0.122718  5 
 3.71837  0.119146  5 
 3.72969  0.110447  5 
 3.73064  0.10971  5 
 3.74291  0.100179  5 
 3.74548  0.0981748  5 
 3.75518  0.0905888  5 
 3.76116  0.0859029  5 
 3.76746  0.0809579  5 
 3.77676  0.0736311  5 
 3.77973  0.0712852  5 
 3.792  0.0615634  5 
 3.79226  0.0613592  5 
 3.80427  0.0517268  5 
 3.80755  0.0490874  5 
 3.81654  0.0418422  5 
 3.82276  0.0368155  5 
 3.82882  0.0319083  5 
 3.83787  0.0245437  5 
 3.84109  0.0219238  5 
 3.85289  0.0122718  5 
 3.85336  0.0118871  5 
 3.86563  0.00173794  5 
 3.86772  0  5 

 2.62008  0.871301  5 
 2.62618  0.867141  5 
 2.63807  0.859029  5 
 2.63845  0.858772  5 
 2.65072  0.850408  5 
 2.65607  0.846757  5 
 2.66299  0.842061  5 
 2.67415  0.834486  5 
 2.67526  0.833733  5 
 2.68753  0.825409  5 
 2.69224  0.822214  5 
 2.69981  0.817101  5 
 2.7104  0.809942  5 
 2.71208  0.808811  5 
 2.72435  0.800526  5 
 2.72858  0.79767  5 
 2.73662  0.792253  5 
 2.74681  0.785398  5 
 2.74889  0.783999  5 
 2.76117  0.77575  5 
 2.76506  0.773126  5 
 2.77344  0.76751  5 
 2.78337  0.760854  5 
 2.78571  0.759289  5 
 2.79798  0.751072  5 
 2.80169  0.748583  5 
 2.81025  0.742862  5 
 2.82006  0.736311  5 
 2.82252  0.734671  5 
 2.8348  0.726483  5 
 2.83845  0.724039  5 
 2.84707  0.718299  5 
 2.85688  0.711767  5 
 2.85934  0.710134  5 
 2.87161  0.70197  5 
 2.87533  0.699495  5 
 2.88388  0.69381  5 
 2.89381  0.687223  5 
 2.89616  0.685667  5 
 2.90843  0.677522  5 
 2.9123  0.674952  5 
 2.9207  0.669381  5 
 2.93082  0.66268  5 
 2.93297  0.661257  5 
 2.94524  0.653128  5 
 2.94934  0.650408  5 
 2.95751  0.645001  5 
 2.9679  0.638136  5 
 2.96979  0.63689  5 
 2.98206  0.62877  5 
 2.98645  0.625864  5 
 2.99433  0.620653  5 
 3.00502  0.613592  5 
 3.0066  0.612552  5 
 3.01887  0.604436  5 
 3.02358  0.60132  5 
 3.03115  0.596324  5 
 3.04217  0.589049  5 
 3.04342  0.588226  5 
 3.05569  0.580109  5 
 3.06073  0.576777  5 
 3.06796  0.571996  5 
 3.07931  0.564505  5 
 3.08023  0.563896  5 
 3.09251  0.555772  5 
 3.09785  0.552233  5 
 3.10478  0.547652  5 
 3.11642  0.539961  5 
 3.11705  0.539545  5 
 3.12932  0.531407  5 
 3.13493  0.527689  5 
 3.14159  0.523274  5 
 3.15346  0.515418  5 
 3.15386  0.515152  5 
 3.16614  0.506994  5 
 3.17193  0.503146  5 
 3.17841  0.498841  5 
 3.19042  0.490874  5 
 3.19068  0.490699  5 
 3.20295  0.482514  5 
 3.20882  0.478602  5 
 3.21522  0.474334  5 
 3.22725  0.46633  5 
 3.2275  0.466164  5 
 3.23977  0.457946  5 
 3.24558  0.454058  5 
 3.25204  0.449731  5 
 3.26392  0.441786  5 
 3.26431  0.441524  5 
 3.27658  0.433267  5 
 3.28216  0.429515  5 
 3.28885  0.42501  5 
 3.30041  0.417243  5 
 3.30113  0.416758  5 
 3.3134  0.408455  5 
 3.31855  0.404971  5 
 3.32567  0.400146  5 
 3.33668  0.392699  5 
 3.33794  0.391841  5 

 1.91441  1.37696  5 
 1.9178  1.37445  5 
 1.92668  1.36795  5 
 1.9345  1.36217  5 
 1.93895  1.35892  5 
 1.95119  1.3499  5 
 1.9635  1.34085  5 
 1.96783  1.33763  5 
 1.97577  1.33181  5 
 1.98449  1.32536  5 
 1.98804  1.32276  5 
 2.00031  1.31371  5 
 2.00114  1.31309  5 
 2.01258  1.30467  5 
 2.01778  1.30082  5 
 2.02485  1.29562  5 
 2.03444  1.28854  5 
 2.03713  1.28658  5 
 2.0494  1.27754  5 
 2.05111  1.27627  5 
 2.06167  1.26852  5 
 2.06778  1.264  5 
 2.07394  1.25949  5 
 2.08449  1.25173  5 
 2.08621  1.25047  5 
 2.09849  1.24147  5 
 2.10121  1.23946  5 
 2.11076  1.23247  5 
 2.11795  1.22718  5 
 2.12303  1.22348  5 
 2.13474  1.21491  5 
 2.1353  1.2145  5 
 2.14757  1.20554  5 
 2.15152  1.20264  5 
 2.15984  1.19658  5 
 2.16835  1.19037  5 
 2.17212  1.18764  5 
 2.18439  1.17871  5 
 2.18522  1.1781  5 
 2.19666  1.16979  5 
 2.20211  1.16583  5 
 2.20893  1.16089  5 
 2.21904  1.15355  5 
 2.2212  1.152  5 
 2.23348  1.14312  5 
 2.23601  1.14128  5 
 2.24575  1.13426  5 
 2.25301  1.12901  5 
 2.25802  1.12541  5 
 2.27007  1.11674  5 
 2.27029  1.11658  5 
 2.28256  1.10776  5 
 2.28714  1.10447  5 
 2.29484  1.09896  5 
 2.30426  1.09219  5 
 2.30711  1.09017  5 
 2.31938  1.0814  5 
 2.32143  1.07992  5 
 2.33165  1.07264  5 
 2.33863  1.06765  5 
 2.34392  1.0639  5 
 2.3559  1.05538  5 
 2.35619  1.05517  5 
 2.36847  1.04646  5 
 2.37318  1.04311  5 
 2.38074  1.03776  5 
 2.39052  1.03084  5 
 2.39301  1.02908  5 
 2.40528  1.02042  5 
 2.40791  1.01856  5 
 2.41755  1.01177  5 
 2.42533  1.00629  5 
 2.42983  1.00314  5 
 2.4421  0.994526  5 
 2.44282  0.99402  5 
 2.45437  0.985924  5 
 2.46032  0.981748  5 
 2.46664  0.977339  5 
 2.4779  0.969476  5 
 2.47891  0.968772  5 
 2.49118  0.960219  5 
 2.4955  0.957204  5 
 2.50346  0.95168  5 
 2.51317  0.944932  5 
 2.51573  0.94316  5 
 2.528  0.934654  5 
 2.53087  0.93266  5 
 2.54027  0.926161  5 
 2.54862  0.920388  5 
 2.55254  0.917686  5 
 2.56482  0.909227  5 
 2.56642  0.908117  5 
 2.57709  0.900779  5 
 2.58426  0.895845  5 
 2.58936  0.892348  5 
 2.60163  0.883935  5 
 2.60216  0.883573  5 
 2.6139  0.87553  5 
 2.62008  0.871301  5 

 1.34255  1.33763  5 
 1.33787  1.3499  5 
 1.33763  1.3506  5 
 1.33365  1.36217  5 
 1.32957  1.37445  5 
 1.32563  1.38672  5 
 1.32536  1.38766  5 
 1.32217  1.39899  5 
 1.31893  1.41126  5 
 1.31595  1.42353  5 
 1.31325  1.43581  5 
 1.31309  1.43672  5 
 1.31108  1.44808  5 
 1.30927  1.46035  5 
 1.30787  1.47262  5 
 1.30693  1.48489  5 
 1.3065  1.49717  5 
 1.30666  1.50944  5 
 1.30746  1.52171  5 
 1.30897  1.53398  5 
 1.31129  1.54625  5 
 1.31309  1.55333  5 
 1.31465  1.55852  5 
 1.31929  1.5708  5 
 1.32516  1.58307  5 
 1.32536  1.58343  5 
 1.33327  1.59534  5 
 1.33763  1.60097  5 
 1.34395  1.60761  5 
 1.3499  1.61319  5 
 1.35891  1.61988  5 
 1.36217  1.62211  5 
 1.37445  1.62866  5 
 1.38327  1.63216  5 
 1.38672  1.63345  5 
 1.39899  1.63677  5 
 1.41126  1.6389  5 
 1.42353  1.64  5 
 1.43581  1.64019  5 
 1.44808  1.63958  5 
 1.46035  1.63824  5 
 1.47262  1.63625  5 
 1.48489  1.63366  5 
 1.49074  1.63216  5 
 1.49717  1.63054  5 
 1.50944  1.62691  5 
 1.52171  1.62281  5 
 1.5296  1.61988  5 
 1.53398  1.61829  5 
 1.54625  1.61338  5 
 1.55852  1.60809  5 
 1.55954  1.60761  5 
 1.5708  1.60248  5 
 1.58307  1.59653  5 
 1.58539  1.59534  5 
 1.59534  1.59032  5 
 1.60761  1.58382  5 
 1.60896  1.58307  5 
 1.61988  1.57709  5 
 1.63094  1.5708  5 
 1.63216  1.57012  5 
 1.64443  1.56295  5 
 1.65176  1.55852  5 
 1.6567  1.55558  5 
 1.66897  1.54804  5 
 1.67178  1.54625  5 
 1.68124  1.54034  5 
 1.69114  1.53398  5 
 1.69351  1.53248  5 
 1.70579  1.5245  5 
 1.70997  1.52171  5 
 1.71806  1.51639  5 
 1.7284  1.50944  5 
 1.73033  1.50816  5 
 1.7426  1.49984  5 
 1.74647  1.49717  5 
 1.75487  1.49143  5 
 1.76428  1.48489  5 
 1.76715  1.48292  5 
 1.77942  1.47435  5 
 1.78185  1.47262  5 
 1.79169  1.46572  5 
 1.79923  1.46035  5 
 1.80396  1.45702  5 
 1.81623  1.44826  5 
 1.81648  1.44808  5 
 1.82851  1.43947  5 
 1.83355  1.43581  5 
 1.84078  1.43063  5 
 1.85055  1.42353  5 
 1.85305  1.42174  5 
 1.86532  1.41283  5 
 1.86746  1.41126  5 
 1.87759  1.4039  5 
 1.88428  1.39899  5 
 1.88986  1.39494  5 
 1.90108  1.38672  5 
 1.90214  1.38595  5 
 1.91441  1.37696  5 

 1.81623  0.60263  5 
 1.80734  0.613592  5 
 1.80396  0.617715  5 
 1.79741  0.625864  5 
 1.79169  0.632889  5 
 1.78751  0.638136  5 
 1.77942  0.648149  5 
 1.77763  0.650408  5 
 1.76784  0.66268  5 
 1.76715  0.663542  5 
 1.75822  0.674952  5 
 1.75487  0.679164  5 
 1.74862  0.687223  5 
 1.7426  0.694863  5 
 1.73903  0.699495  5 
 1.73033  0.710635  5 
 1.72947  0.711767  5 
 1.72007  0.724039  5 
 1.71806  0.726638  5 
 1.71075  0.736311  5 
 1.70579  0.742784  5 
 1.70144  0.748583  5 
 1.69351  0.758992  5 
 1.69213  0.760854  5 
 1.68296  0.773126  5 
 1.68124  0.775404  5 
 1.6739  0.785398  5 
 1.66897  0.792001  5 
 1.66484  0.79767  5 
 1.6567  0.808644  5 
 1.65576  0.809942  5 
 1.64687  0.822214  5 
 1.64443  0.825555  5 
 1.63805  0.834486  5 
 1.63216  0.842598  5 
 1.62921  0.846757  5 
 1.62038  0.859029  5 
 1.61988  0.859719  5 
 1.61179  0.871301  5 
 1.60761  0.877181  5 
 1.60318  0.883573  5 
 1.59534  0.894661  5 
 1.59452  0.895845  5 
 1.58609  0.908117  5 
 1.58307  0.912468  5 
 1.5777  0.920388  5 
 1.5708  0.930373  5 
 1.56925  0.93266  5 
 1.56098  0.944932  5 
 1.55852  0.948546  5 
 1.55279  0.957204  5 
 1.54625  0.966894  5 
 1.54455  0.969476  5 
 1.53647  0.981748  5 
 1.53398  0.985516  5 
 1.52849  0.99402  5 
 1.52171  1.00433  5 
 1.52045  1.00629  5 
 1.51261  1.01856  5 
 1.50944  1.0235  5 
 1.50483  1.03084  5 
 1.49717  1.04279  5 
 1.49697  1.04311  5 
 1.48943  1.05538  5 
 1.48489  1.06263  5 
 1.48182  1.06765  5 
 1.47428  1.07992  5 
 1.47262  1.08265  5 
 1.46695  1.09219  5 
 1.46035  1.10306  5 
 1.45952  1.10447  5 
 1.45237  1.11674  5 
 1.44808  1.12402  5 
 1.4452  1.12901  5 
 1.43814  1.14128  5 
 1.43581  1.14537  5 
 1.43124  1.15355  5 
 1.4243  1.16583  5 
 1.42353  1.16722  5 
 1.41767  1.1781  5 
 1.41126  1.18975  5 
 1.41093  1.19037  5 
 1.40455  1.20264  5 
 1.39899  1.21314  5 
 1.39807  1.21491  5 
 1.39191  1.22718  5 
 1.38672  1.23741  5 
 1.3857  1.23946  5 
 1.37981  1.25173  5 
 1.37445  1.2628  5 
 1.37388  1.264  5 
 1.36831  1.27627  5 
 1.36268  1.28854  5 
 1.36217  1.28971  5 
 1.35745  1.30082  5 
 1.35224  1.31309  5 
 1.3499  1.3188  5 
 1.34728  1.32536  5 
 1.34255  1.33763  5 

 2.41546  0  5 
 2.40528  0.00848052  5 
 2.40075  0.0122718  5 
 2.39301  0.0187578  5 
 2.38614  0.0245437  5 
 2.38074  0.0290952  5 
 2.37162  0.0368155  5 
 2.36847  0.0394947  5 
 2.35721  0.0490874  5 
 2.35619  0.0499579  5 
 2.34392  0.0605178  5 
 2.34295  0.0613592  5 
 2.33165  0.0711754  5 
 2.32884  0.0736311  5 
 2.31938  0.0819029  5 
 2.31483  0.0859029  5 
 2.30711  0.0927019  5 
 2.30093  0.0981748  5 
 2.29484  0.103574  5 
 2.28713  0.110447  5 
 2.28256  0.114522  5 
 2.27344  0.122718  5 
 2.27029  0.125548  5 
 2.25986  0.13499  5 
 2.25802  0.136653  5 
 2.24638  0.147262  5 
 2.24575  0.147839  5 
 2.23348  0.159125  5 
 2.23304  0.159534  5 
 2.2212  0.170517  5 
 2.21983  0.171806  5 
 2.20893  0.181995  5 
 2.20672  0.184078  5 
 2.19666  0.193559  5 
 2.19373  0.19635  5 
 2.18439  0.205212  5 
 2.18083  0.208621  5 
 2.17212  0.216956  5 
 2.16804  0.220893  5 
 2.15984  0.228791  5 
 2.15535  0.233165  5 
 2.14757  0.24072  5 
 2.14277  0.245437  5 
 2.1353  0.252744  5 
 2.13028  0.257709  5 
 2.12303  0.264864  5 
 2.1179  0.269981  5 
 2.11076  0.277082  5 
 2.10562  0.282252  5 
 2.09849  0.289399  5 
 2.09343  0.294524  5 
 2.08621  0.301816  5 
 2.08134  0.306796  5 
 2.07394  0.314334  5 
 2.06935  0.319068  5 
 2.06167  0.326954  5 
 2.05745  0.33134  5 
 2.0494  0.339676  5 
 2.04565  0.343612  5 
 2.03713  0.352501  5 
 2.03393  0.355884  5 
 2.02485  0.36543  5 
 2.0223  0.368155  5 
 2.01258  0.378462  5 
 2.01076  0.380427  5 
 2.00031  0.391598  5 
 1.9993  0.392699  5 
 1.98804  0.404837  5 
 1.98792  0.404971  5 
 1.97668  0.417243  5 
 1.97577  0.418229  5 
 1.96552  0.429515  5 
 1.9635  0.431736  5 
 1.95445  0.441786  5 
 1.95122  0.445351  5 
 1.94346  0.454058  5 
 1.93895  0.459073  5 
 1.93254  0.46633  5 
 1.92668  0.472901  5 
 1.92168  0.478602  5 
 1.91441  0.486833  5 
 1.9109  0.490874  5 
 1.90214  0.500868  5 
 1.90017  0.503146  5 
 1.88986  0.515004  5 
 1.88951  0.515418  5 
 1.87901  0.527689  5 
 1.87759  0.529328  5 
 1.86859  0.539961  5 
 1.86532  0.543778  5 
 1.85822  0.552233  5 
 1.85305  0.55833  5 
 1.84791  0.564505  5 
 1.84078  0.572978  5 
 1.83764  0.576777  5 
 1.82851  0.587721  5 
 1.82742  0.589049  5 
 1.81732  0.60132  5 
 1.81623  0.60263  5 

 6.27091  0.490771  5 
 6.25864  0.480448  5 
 6.25647  0.478602  5 
 6.24637  0.469948  5 
 6.24219  0.46633  5 
 6.2341  0.459266  5 
 6.22819  0.454058  5 
 6.22183  0.448404  5 
 6.21445  0.441786  5 
 6.20955  0.437356  5 
 6.20097  0.429515  5 
 6.19728  0.426115  5 
 6.18774  0.417243  5 
 6.18501  0.414683  5 
 6.17475  0.404971  5 
 6.17274  0.403055  5 
 6.16198  0.392699  5 
 6.16047  0.391225  5 
 6.14944  0.380427  5 
 6.14819  0.379191  5 
 6.13712  0.368155  5 
 6.13592  0.366949  5 
 6.12501  0.355884  5 
 6.12365  0.354495  5 
 6.1131  0.343612  5 
 6.11138  0.341825  5 
 6.10138  0.33134  5 
 6.09911  0.328936  5 
 6.08985  0.319068  5 
 6.08684  0.315823  5 
 6.07851  0.306796  5 
 6.07456  0.302484  5 
 6.06734  0.294524  5 
 6.06229  0.288916  5 
 6.05634  0.282252  5 
 6.05002  0.275112  5 
 6.04551  0.269981  5 
 6.03775  0.261075  5 
 6.03483  0.257709  5 
 6.02548  0.246795  5 
 6.02432  0.245437  5 
 6.01396  0.233165  5 
 6.0132  0.232254  5 
 6.00378  0.220893  5 
 6.00093  0.217423  5 
 5.99374  0.208621  5 
 5.98866  0.202341  5 
 5.98384  0.19635  5 
 5.97639  0.187004  5 
 5.97407  0.184078  5 
 5.96443  0.171806  5 
 5.96412  0.171398  5 
 5.95496  0.159534  5 
 5.95185  0.155454  5 
 5.94561  0.147262  5 
 5.93957  0.139243  5 
 5.93638  0.13499  5 
 5.9273  0.122764  5 
 5.91831  0.110447  5 
 5.91503  0.105906  5 
 5.90946  0.0981748  5 
 5.90276  0.0887737  5 
 5.90072  0.0859029  5 
 5.8921  0.0736311  5 
 5.89049  0.0713058  5 
 5.88361  0.0613592  5 
 5.87821  0.053486  5 
 5.87521  0.0490874  5 
 5.86692  0.0368155  5 
 5.86594  0.0353505  5 
 5.85876  0.0245437  5 
 5.85367  0.0168147  5 
 5.85069  0.0122718  5 
 5.84272  0  5 

 0.638487  0.404971  5 
 0.638136  0.403679  5 
 0.635136  0.392699  5 
 0.63153  0.380427  5 
 0.627694  0.368155  5 
 0.625864  0.36265  5 
 0.623607  0.355884  5 
 0.619289  0.343612  5 
 0.614787  0.33134  5 
 0.613592  0.328232  5 
 0.610061  0.319068  5 
 0.605159  0.306796  5 
 0.60132  0.297494  5 
 0.600093  0.294524  5 
 0.594835  0.282252  5 
 0.589449  0.269981  5 
 0.589049  0.269099  5 
 0.583879  0.257709  5 
 0.578196  0.245437  5 
 0.576777  0.242455  5 
 0.572354  0.233165  5 
 0.566401  0.220893  5 
 0.564505  0.217075  5 
 0.560306  0.208621  5 
 0.554106  0.19635  5 
 0.552233  0.192718  5 
 0.547777  0.184078  5 
 0.541351  0.171806  5 
 0.539961  0.169203  5 
 0.534796  0.159534  5 
 0.528161  0.147262  5 
 0.527689  0.146406  5 
 0.521389  0.13499  5 
 0.515418  0.124283  5 
 0.514544  0.122718  5 
 0.507574  0.110447  5 
 0.503146  0.102741  5 
 0.500519  0.0981748  5 
 0.49336  0.0859029  5 
 0.490874  0.0816999  5 
 0.486096  0.0736311  5 
 0.478757  0.0613592  5 
 0.478602  0.0611037  5 
 0.471282  0.0490874  5 
 0.46633  0.0410334  5 
 0.463732  0.0368155  5 
 0.456079  0.0245437  5 
 0.454058  0.0213465  5 
 0.448312  0.0122718  5 
 0.441786  0.00206039  5 
 0.440467  0  5 

 0  0.50087  5 
 0.00279632  0.503146  5 
 0.0122718  0.510794  5 
 0.0180631  0.515418  5 
 0.0245437  0.520547  5 
 0.0336683  0.527689  5 
 0.0368155  0.530133  5 
 0.0490874  0.539545  5 
 0.0496397  0.539961  5 
 0.0613592  0.548723  5 
 0.0661111  0.552233  5 
 0.0736311  0.557741  5 
 0.082984  0.564505  5 
 0.0859029  0.566599  5 
 0.0981748  0.575257  5 
 0.100368  0.576777  5 
 0.110447  0.5837  5 
 0.118344  0.589049  5 
 0.122718  0.591986  5 
 0.13499  0.600088  5 
 0.136901  0.60132  5 
 0.147262  0.60795  5 
 0.156223  0.613592  5 
 0.159534  0.61566  5 
 0.171806  0.623145  5 
 0.176369  0.625864  5 
 0.184078  0.630419  5 
 0.19635  0.637525  5 
 0.197439  0.638136  5 
 0.208621  0.644348  5 
 0.219752  0.650408  5 
 0.220893  0.651024  5 
 0.233165  0.657399  5 
 0.243583  0.66268  5 
 0.245437  0.663611  5 
 0.257709  0.669515  5 
 0.269342  0.674952  5 
 0.269981  0.675247  5 
 0.282252  0.680636  5 
 0.294524  0.685828  5 
 0.298014  0.687223  5 
 0.306796  0.690698  5 
 0.319068  0.695293  5 
 0.330933  0.699495  5 
 0.33134  0.699638  5 
 0.343612  0.703579  5 
 0.355884  0.707235  5 
 0.368155  0.710581  5 
 0.37306  0.711767  5 
 0.380427  0.713525  5 
 0.392699  0.716072  5 
 0.404971  0.718238  5 
 0.417243  0.719989  5 
 0.429515  0.721294  5 
 0.441786  0.72212  5 
 0.454058  0.722428  5 
 0.46633  0.722178  5 
 0.478602  0.72133  5 
 0.490874  0.71984  5 
 0.503146  0.717664  5 
 0.515418  0.714756  5 
 0.525409  0.711767  5 
 0.527689  0.711031  5 
 0.539961  0.706267  5 
 0.552233  0.700568  5 
 0.554241  0.699495  5 
 0.564505  0.693535  5 
 0.573982  0.687223  5 
 0.576777  0.685186  5 
 0.589049  0.675133  5 
 0.589249  0.674952  5 
 0.60132  0.662875  5 
 0.601498  0.66268  5 
 0.61158  0.650408  5 
 0.613592  0.647661  5 
 0.620034  0.638136  5 
 0.625864  0.628343  5 
 0.627238  0.625864  5 
 0.633221  0.613592  5 
 0.638136  0.601823  5 
 0.638333  0.60132  5 
 0.642462  0.589049  5 
 0.645874  0.576777  5 
 0.648612  0.564505  5 
 0.650408  0.554033  5 
 0.650701  0.552233  5 
 0.652153  0.539961  5 
 0.653063  0.527689  5 
 0.653464  0.515418  5 
 0.653389  0.503146  5 
 0.65286  0.490874  5 
 0.651911  0.478602  5 
 0.650564  0.46633  5 
 0.650408  0.46523  5 
 0.648809  0.454058  5 
 0.646698  0.441786  5 
 0.644261  0.429515  5 
 0.641516  0.417243  5 
 0.638487  0.404971  5 

 6.2524  2.88388  5 
 6.25864  2.89483  5 
 6.2594  2.89616  5 
 6.26643  2.90843  5 
 6.27091  2.91629  5 

 5.79231  2.13948  5 
 5.79845  2.14757  5 
 5.80458  2.15542  5 
 5.80785  2.15984  5 
 5.81686  2.17174  5 
 5.81713  2.17212  5 
 5.82609  2.18439  5 
 5.82913  2.18843  5 
 5.83498  2.19666  5 
 5.8414  2.20546  5 
 5.84381  2.20893  5 
 5.8525  2.2212  5 
 5.85367  2.22282  5 
 5.861  2.23348  5 
 5.86594  2.2405  5 
 5.86947  2.24575  5 
 5.87789  2.25802  5 
 5.87821  2.25849  5 
 5.88609  2.27029  5 
 5.89049  2.27675  5 
 5.89429  2.28256  5 
 5.90245  2.29484  5 
 5.90276  2.2953  5 
 5.91043  2.30711  5 
 5.91503  2.31408  5 
 5.91841  2.31938  5 
 5.92633  2.33165  5 
 5.9273  2.33312  5 
 5.93414  2.34392  5 
 5.93957  2.35238  5 
 5.94195  2.35619  5 
 5.94968  2.36847  5 
 5.95185  2.37186  5 
 5.95735  2.38074  5 
 5.96412  2.39154  5 
 5.96502  2.39301  5 
 5.97258  2.40528  5 
 5.97639  2.41138  5 
 5.98014  2.41755  5 
 5.98766  2.42983  5 
 5.98866  2.43143  5 
 5.99512  2.4421  5 
 6.00093  2.45161  5 
 6.00258  2.45437  5 
 6.00998  2.46664  5 
 6.0132  2.47195  5 
 6.01736  2.47891  5 
 6.02472  2.49118  5 
 6.02548  2.49244  5 
 6.03203  2.50346  5 
 6.03775  2.51302  5 
 6.03934  2.51573  5 
 6.04661  2.528  5 
 6.05002  2.53372  5 
 6.05387  2.54027  5 
 6.0611  2.55254  5 
 6.06229  2.55454  5 
 6.06832  2.56482  5 
 6.07456  2.57544  5 
 6.07552  2.57709  5 
 6.0827  2.58936  5 
 6.08684  2.59641  5 
 6.08987  2.60163  5 
 6.09702  2.6139  5 
 6.09911  2.61746  5 
 6.10417  2.62618  5 
 6.11129  2.63845  5 
 6.11138  2.6386  5 
 6.11841  2.65072  5 
 6.12365  2.65975  5 
 6.12552  2.66299  5 
 6.13261  2.67526  5 
 6.13592  2.68097  5 
 6.13971  2.68753  5 
 6.14678  2.69981  5 
 6.14819  2.70225  5 
 6.15386  2.71208  5 
 6.16047  2.72356  5 
 6.16092  2.72435  5 
 6.16798  2.73662  5 
 6.17274  2.74488  5 
 6.17504  2.74889  5 
 6.18208  2.76117  5 
 6.18501  2.76625  5 
 6.18914  2.77344  5 
 6.19616  2.78571  5 
 6.19728  2.78765  5 
 6.20322  2.79798  5 
 6.20955  2.80906  5 
 6.21024  2.81025  5 
 6.21728  2.82252  5 
 6.22183  2.83047  5 
 6.22431  2.8348  5 
 6.23132  2.84707  5 
 6.2341  2.85191  5 
 6.23836  2.85934  5 
 6.24536  2.87161  5 
 6.24637  2.87337  5 
 6.2524  2.88388  5 

 5.83769  2.55254  5 
 5.83104  2.54027  5 
 5.82913  2.53671  5 
 5.82439  2.528  5 
 5.81776  2.51573  5 
 5.81686  2.51403  5 
 5.81115  2.50346  5 
 5.80458  2.49128  5 
 5.80453  2.49118  5 
 5.79795  2.47891  5 
 5.79231  2.46839  5 
 5.79136  2.46664  5 
 5.78482  2.45437  5 
 5.78004  2.4454  5 
 5.77826  2.4421  5 
 5.77174  2.42983  5 
 5.76777  2.42231  5 
 5.76522  2.41755  5 
 5.75874  2.40528  5 
 5.7555  2.3991  5 
 5.75226  2.39301  5 
 5.74582  2.38074  5 
 5.74322  2.37576  5 
 5.73939  2.36847  5 
 5.73298  2.35619  5 
 5.73095  2.35226  5 
 5.72661  2.34392  5 
 5.72025  2.33165  5 
 5.71868  2.32858  5 
 5.71395  2.31938  5 
 5.70764  2.30711  5 
 5.70641  2.30468  5 
 5.70141  2.29484  5 
 5.69516  2.28256  5 
 5.69414  2.28051  5 
 5.68902  2.27029  5 
 5.68285  2.25802  5 
 5.68186  2.25601  5 
 5.67681  2.24575  5 
 5.67074  2.23348  5 
 5.66959  2.2311  5 
 5.66481  2.2212  5 
 5.65886  2.20893  5 
 5.65732  2.20567  5 
 5.65306  2.19666  5 
 5.64728  2.18439  5 
 5.64505  2.17956  5 
 5.64161  2.17212  5 
 5.63604  2.15984  5 
 5.63278  2.15256  5 
 5.63054  2.14757  5 
 5.62525  2.1353  5 
 5.62051  2.12436  5 
 5.61993  2.12303  5 
 5.61499  2.11076  5 
 5.61005  2.09849  5 
 5.60823  2.0937  5 
 5.60542  2.08621  5 
 5.60106  2.07394  5 
 5.59681  2.06167  5 
 5.59596  2.05889  5 
 5.59314  2.0494  5 
 5.58992  2.03713  5 
 5.58717  2.02485  5 
 5.58514  2.01258  5 
 5.58433  2.00031  5 
 5.58591  1.98804  5 
 5.59329  1.97577  5 
 5.59596  1.97375  5 
 5.60823  1.97216  5 
 5.62051  1.97511  5 
 5.62181  1.97577  5 
 5.63278  1.98089  5 
 5.64492  1.98804  5 
 5.64505  1.98811  5 
 5.65732  1.99685  5 
 5.66153  2.00031  5 
 5.66959  2.00655  5 
 5.67643  2.01258  5 
 5.68186  2.01711  5 
 5.69012  2.02485  5 
 5.69414  2.02842  5 
 5.70291  2.03713  5 
 5.70641  2.04042  5 
 5.71502  2.0494  5 
 5.71868  2.05304  5 
 5.72658  2.06167  5 
 5.73095  2.06623  5 
 5.73772  2.07394  5 
 5.74322  2.07994  5 
 5.74852  2.08621  5 
 5.7555  2.09415  5 
 5.75903  2.09849  5 
 5.76777  2.10882  5 
 5.7693  2.11076  5 
 5.77928  2.12303  5 
 5.78004  2.12393  5 
 5.78893  2.1353  5 
 5.79231  2.13948  5 

 6.27091  3.32392  5 
 6.26488  3.3134  5 
 6.25864  3.30243  5 
 6.25789  3.30113  5 
 6.25087  3.28885  5 
 6.24637  3.28095  5 
 6.24387  3.27658  5 
 6.23687  3.26431  5 
 6.2341  3.25944  5 
 6.22986  3.25204  5 
 6.22288  3.23977  5 
 6.22183  3.23792  5 
 6.21586  3.2275  5 
 6.20955  3.2164  5 
 6.20888  3.21522  5 
 6.20187  3.20295  5 
 6.19728  3.19488  5 
 6.19487  3.19068  5 
 6.18789  3.17841  5 
 6.18501  3.17335  5 
 6.18088  3.16614  5 
 6.17392  3.15386  5 
 6.17274  3.15179  5 
 6.16691  3.14159  5 
 6.16047  3.13023  5 
 6.15995  3.12932  5 
 6.15295  3.11705  5 
 6.14819  3.10866  5 
 6.14597  3.10478  5 
 6.139  3.09251  5 
 6.13592  3.08707  5 
 6.13202  3.08023  5 
 6.12507  3.06796  5 
 6.12365  3.06546  5 
 6.11808  3.05569  5 
 6.11138  3.04383  5 
 6.11114  3.04342  5 
 6.10416  3.03115  5 
 6.09911  3.02219  5 
 6.09721  3.01887  5 
 6.09026  3.0066  5 
 6.08684  3.00052  5 
 6.08331  2.99433  5 
 6.07638  2.98206  5 
 6.07456  2.97882  5 
 6.06943  2.96979  5 
 6.06253  2.95751  5 
 6.06229  2.9571  5 
 6.05557  2.94524  5 
 6.05002  2.93535  5 
 6.04866  2.93297  5 
 6.04174  2.9207  5 
 6.03775  2.91357  5 
 6.03483  2.90843  5 
 6.02794  2.89616  5 
 6.02548  2.89176  5 
 6.02102  2.88388  5 
 6.01415  2.87161  5 
 6.0132  2.86991  5 
 6.00725  2.85934  5 
 6.00093  2.84803  5 
 6.00039  2.84707  5 
 5.9935  2.8348  5 
 5.98866  2.82611  5 
 5.98664  2.82252  5 
 5.97978  2.81025  5 
 5.97639  2.80414  5 
 5.97292  2.79798  5 
 5.96609  2.78571  5 
 5.96412  2.78214  5 
 5.95924  2.77344  5 
 5.95243  2.76117  5 
 5.95185  2.7601  5 
 5.94559  2.74889  5 
 5.93957  2.73801  5 
 5.93879  2.73662  5 
 5.93198  2.72435  5 
 5.9273  2.71586  5 
 5.92519  2.71208  5 
 5.9184  2.69981  5 
 5.91503  2.69366  5 
 5.91162  2.68753  5 
 5.90486  2.67526  5 
 5.90276  2.67142  5 
 5.89809  2.66299  5 
 5.89135  2.65072  5 
 5.89049  2.64914  5 
 5.8846  2.63845  5 
 5.87821  2.62679  5 
 5.87787  2.62618  5 
 5.87115  2.6139  5 
 5.86594  2.60436  5 
 5.86443  2.60163  5 
 5.85774  2.58936  5 
 5.85367  2.58187  5 
 5.85104  2.57709  5 
 5.84437  2.56482  5 
 5.8414  2.55932  5 
 5.83769  2.55254  5 

 0.046313  3.01887  5 
 0.0393165  3.0066  5 
 0.0368155  3.00224  5 
 0.0323119  2.99433  5 
 0.0252923  2.98206  5 
 0.0245437  2.98075  5 
 0.0183027  2.96979  5 
 0.0122718  2.95926  5 
 0.011273  2.95751  5 
 0.00428435  2.94524  5 
 0  2.93777  5 

 0.478602  3.79191  5 
 0.47204  3.77973  5 
 0.46633  3.76916  5 
 0.465422  3.76746  5 
 0.458792  3.75518  5 
 0.454058  3.74648  5 
 0.452143  3.74291  5 
 0.445493  3.73064  5 
 0.441786  3.72386  5 
 0.438818  3.71837  5 
 0.432146  3.7061  5 
 0.429515  3.70131  5 
 0.42545  3.69383  5 
 0.418752  3.68155  5 
 0.417243  3.67882  5 
 0.412039  3.66928  5 
 0.405313  3.65701  5 
 0.404971  3.65639  5 
 0.398589  3.64474  5 
 0.392699  3.63405  5 
 0.391836  3.63247  5 
 0.385098  3.62019  5 
 0.380427  3.61176  5 
 0.378327  3.60792  5 
 0.371568  3.59565  5 
 0.368155  3.58952  5 
 0.364782  3.58338  5 
 0.357999  3.57111  5 
 0.355884  3.56732  5 
 0.351203  3.55884  5 
 0.344391  3.54656  5 
 0.343612  3.54518  5 
 0.337591  3.53429  5 
 0.33134  3.52308  5 
 0.330753  3.52202  5 
 0.323944  3.50975  5 
 0.319068  3.50104  5 
 0.317093  3.49748  5 
 0.310263  3.4852  5 
 0.306796  3.47904  5 
 0.303405  3.47293  5 
 0.296548  3.46066  5 
 0.294524  3.45708  5 
 0.289686  3.44839  5 
 0.282799  3.43612  5 
 0.282252  3.43515  5 
 0.275939  3.42385  5 
 0.269981  3.41327  5 
 0.269033  3.41157  5 
 0.262162  3.3993  5 
 0.257709  3.39143  5 
 0.25525  3.38703  5 
 0.248356  3.37476  5 
 0.245437  3.36961  5 
 0.241443  3.36249  5 
 0.234521  3.35021  5 
 0.233165  3.34783  5 
 0.227612  3.33794  5 
 0.220893  3.32609  5 
 0.22066  3.32567  5 
 0.213756  3.3134  5 
 0.208621  3.30436  5 
 0.2068  3.30113  5 
 0.199875  3.28885  5 
 0.19635  3.28267  5 
 0.192922  3.27658  5 
 0.185971  3.26431  5 
 0.184078  3.261  5 
 0.179024  3.25204  5 
 0.172041  3.23977  5 
 0.171806  3.23936  5 
 0.165106  3.2275  5 
 0.159534  3.21773  5 
 0.158119  3.21522  5 
 0.15117  3.20295  5 
 0.147262  3.19612  5 
 0.144186  3.19068  5 
 0.137214  3.17841  5 
 0.13499  3.17452  5 
 0.130239  3.16614  5 
 0.123239  3.15386  5 
 0.122718  3.15296  5 
 0.116278  3.14159  5 
 0.110447  3.1314  5 
 0.109269  3.12932  5 
 0.102302  3.11705  5 
 0.0981748  3.10984  5 
 0.095299  3.10478  5 
 0.0883121  3.09251  5 
 0.0859029  3.0883  5 
 0.0813193  3.08023  5 
 0.0743069  3.06796  5 
 0.0736311  3.06678  5 
 0.0673293  3.05569  5 
 0.0613592  3.04526  5 
 0.0603073  3.04342  5 
 0.0533286  3.03115  5 
 0.0490874  3.02374  5 
 0.046313  3.01887  5 

 0.454058  4.09476  5 
 0.457093  4.0988  5 
 0.466056  4.11107  5 
 0.46633  4.11145  5 
 0.47534  4.12334  5 
 0.478602  4.12777  5 
 0.48474  4.13561  5 
 0.490874  4.1437  5 
 0.494259  4.14788  5 
 0.503146  4.15925  5 
 0.503905  4.16016  5 
 0.513885  4.17243  5 
 0.515418  4.17437  5 
 0.524153  4.1847  5 
 0.527689  4.18904  5 
 0.534665  4.19697  5 
 0.539961  4.20324  5 
 0.545462  4.20924  5 
 0.552233  4.21696  5 
 0.556603  4.22152  5 
 0.564505  4.23015  5 
 0.56817  4.23379  5 
 0.576777  4.24277  5 
 0.580272  4.24606  5 
 0.589049  4.25477  5 
 0.593062  4.25833  5 
 0.60132  4.26608  5 
 0.606756  4.2706  5 
 0.613592  4.27663  5 
 0.621659  4.28287  5 
 0.625864  4.28633  5 
 0.638136  4.29507  5 
 0.638267  4.29515  5 
 0.650408  4.30229  5 
 0.661379  4.30742  5 
 0.66268  4.30807  5 
 0.674952  4.31103  5 
 0.687223  4.30944  5 
 0.689896  4.30742  5 
 0.697277  4.29515  5 
 0.698858  4.28287  5 
 0.698045  4.2706  5 
 0.696013  4.25833  5 
 0.693265  4.24606  5 
 0.690046  4.23379  5 
 0.687223  4.2243  5 
 0.686379  4.22152  5 
 0.682125  4.20924  5 
 0.677769  4.19697  5 
 0.674952  4.18949  5 
 0.673132  4.1847  5 
 0.668195  4.17243  5 
 0.663254  4.16016  5 
 0.66268  4.15883  5 
 0.65794  4.14788  5 
 0.652641  4.13561  5 
 0.650408  4.13062  5 
 0.647143  4.12334  5 
 0.641571  4.11107  5 
 0.638136  4.10362  5 
 0.63591  4.0988  5 
 0.630128  4.08652  5 
 0.625864  4.07752  5 
 0.624323  4.07425  5 
 0.618379  4.06198  5 
 0.613592  4.05208  5 
 0.612447  4.04971  5 
 0.606378  4.03744  5 
 0.60132  4.02717  5 
 0.600334  4.02517  5 
 0.594166  4.01289  5 
 0.589049  4.00268  5 
 0.588024  4.00062  5 
 0.581777  3.98835  5 
 0.576777  3.97851  5 
 0.575549  3.97608  5 
 0.569239  3.96381  5 
 0.564505  3.95461  5 
 0.562935  3.95153  5 
 0.556573  3.93926  5 
 0.552233  3.93092  5 
 0.550202  3.92699  5 
 0.543796  3.91472  5 
 0.539961  3.90743  5 
 0.537367  3.90245  5 
 0.530922  3.89018  5 
 0.527689  3.88408  5 
 0.524444  3.8779  5 
 0.517963  3.86563  5 
 0.515418  3.86087  5 
 0.511441  3.85336  5 
 0.504927  3.84109  5 
 0.503146  3.83778  5 
 0.498369  3.82882  5 
 0.491822  3.81654  5 
 0.490874  3.8148  5 
 0.485234  3.80427  5 
 0.478652  3.792  5 
 0.478602  3.79191  5 

 0  3.34542  5 
 0.00273982  3.35021  5 
 0.00974455  3.36249  5 
 0.0122718  3.3669  5 
 0.0167594  3.37476  5 
 0.0237856  3.38703  5 
 0.0245437  3.38835  5 
 0.0307875  3.3993  5 
 0.0368155  3.40981  5 
 0.0378247  3.41157  5 
 0.0448264  3.42385  5 
 0.0490874  3.43128  5 
 0.0518613  3.43612  5 
 0.0588786  3.44839  5 
 0.0613592  3.45272  5 
 0.0659082  3.46066  5 
 0.0729469  3.47293  5 
 0.0736311  3.47413  5 
 0.0799685  3.4852  5 
 0.0859029  3.49554  5 
 0.0870205  3.49748  5 
 0.0940457  3.50975  5 
 0.0981748  3.51694  5 
 0.101102  3.52202  5 
 0.108144  3.53429  5 
 0.110447  3.5383  5 
 0.115201  3.54656  5 
 0.122268  3.55884  5 
 0.122718  3.55962  5 
 0.129325  3.57111  5 
 0.13499  3.58093  5 
 0.136409  3.58338  5 
 0.143478  3.59565  5 
 0.147262  3.60221  5 
 0.150576  3.60792  5 
 0.157667  3.62019  5 
 0.159534  3.62343  5 
 0.164777  3.63247  5 
 0.171806  3.64458  5 
 0.171897  3.64474  5 
 0.17902  3.65701  5 
 0.184078  3.66572  5 
 0.186168  3.66928  5 
 0.193312  3.68155  5 
 0.19635  3.68678  5 
 0.200488  3.69383  5 
 0.207662  3.7061  5 
 0.208621  3.70775  5 
 0.214867  3.71837  5 
 0.220893  3.72864  5 
 0.222083  3.73064  5 
 0.229314  3.74291  5 
 0.233165  3.74947  5 
 0.236578  3.75518  5 
 0.243841  3.76746  5 
 0.245437  3.77017  5 
 0.251154  3.77973  5 
 0.257709  3.79075  5 
 0.258468  3.792  5 
 0.265824  3.80427  5 
 0.269981  3.81124  5 
 0.27321  3.81654  5 
 0.280603  3.82882  5 
 0.282252  3.83157  5 
 0.288063  3.84109  5 
 0.294524  3.85175  5 
 0.295522  3.85336  5 
 0.303043  3.86563  5 
 0.306796  3.8718  5 
 0.310603  3.8779  5 
 0.318167  3.89018  5 
 0.319068  3.89165  5 
 0.325833  3.90245  5 
 0.33134  3.91133  5 
 0.333506  3.91472  5 
 0.341231  3.92699  5 
 0.343612  3.93081  5 
 0.349042  3.93926  5 
 0.355884  3.95006  5 
 0.35685  3.95153  5 
 0.364774  3.96381  5 
 0.368155  3.96911  5 
 0.372758  3.97608  5 
 0.380427  3.98789  5 
 0.380739  3.98835  5 
 0.388893  4.00062  5 
 0.392699  4.00644  5 
 0.397094  4.01289  5 
 0.404971  4.0247  5 
 0.405299  4.02517  5 
 0.41371  4.03744  5 
 0.417243  4.04269  5 
 0.422186  4.04971  5 
 0.429515  4.06036  5 
 0.430687  4.06198  5 
 0.439372  4.07425  5 
 0.441786  4.07773  5 
 0.448202  4.08652  5 
 0.454058  4.09476  5 

 5.91013  5.57142  5 
 5.91503  5.5726  5 
 5.9273  5.57595  5 
 5.93957  5.57961  5 
 5.95185  5.58355  5 
 5.95225  5.58369  5 
 5.96412  5.58789  5 
 5.97639  5.59249  5 
 5.98517  5.59596  5 
 5.98866  5.59736  5 
 6.00093  5.60255  5 
 6.0132  5.60794  5 
 6.01384  5.60823  5 
 6.02548  5.61367  5 
 6.03775  5.61957  5 
 6.0396  5.62051  5 
 6.05002  5.62579  5 
 6.06229  5.63216  5 
 6.06343  5.63278  5 
 6.07456  5.63884  5 
 6.08575  5.64505  5 
 6.08684  5.64566  5 
 6.09911  5.65277  5 
 6.10682  5.65732  5 
 6.11138  5.66004  5 
 6.12365  5.66753  5 
 6.12696  5.66959  5 
 6.13592  5.67524  5 
 6.14628  5.68186  5 
 6.14819  5.6831  5 
 6.16047  5.6912  5 
 6.16484  5.69414  5 
 6.17274  5.69949  5 
 6.18282  5.70641  5 
 6.18501  5.70793  5 
 6.19728  5.71659  5 
 6.2002  5.71868  5 
 6.20955  5.72544  5 
 6.21707  5.73095  5 
 6.22183  5.73446  5 
 6.23355  5.74322  5 
 6.2341  5.74364  5 
 6.24637  5.75305  5 
 6.24952  5.7555  5 
 6.25864  5.76264  5 
 6.26512  5.76777  5 
 6.27091  5.77239  5 

 5.83487  6.27091  5 
 5.82913  6.26184  5 
 5.82711  6.25864  5 
 5.81945  6.24637  5 
 5.81686  6.24215  5 
 5.8119  6.2341  5 
 5.80458  6.22208  5 
 5.80443  6.22183  5 
 5.79709  6.20955  5 
 5.79231  6.20149  5 
 5.78983  6.19728  5 
 5.78267  6.18501  5 
 5.78004  6.18044  5 
 5.77561  6.17274  5 
 5.76864  6.16047  5 
 5.76777  6.1589  5 
 5.7618  6.14819  5 
 5.7555  6.13678  5 
 5.75502  6.13592  5 
 5.74839  6.12365  5 
 5.74322  6.11398  5 
 5.74183  6.11138  5 
 5.73541  6.09911  5 
 5.73095  6.09047  5 
 5.72908  6.08684  5 
 5.72288  6.07456  5 
 5.71868  6.06611  5 
 5.71678  6.06229  5 
 5.71083  6.05002  5 
 5.70641  6.04073  5 
 5.70499  6.03775  5 
 5.69931  6.02548  5 
 5.69414  6.01409  5 
 5.69374  6.0132  5 
 5.68835  6.00093  5 
 5.68309  5.98866  5 
 5.68186  5.98569  5 
 5.67803  5.97639  5 
 5.67312  5.96412  5 
 5.66959  5.95495  5 
 5.6684  5.95185  5 
 5.6639  5.93957  5 
 5.65958  5.9273  5 
 5.65732  5.92053  5 
 5.65549  5.91503  5 
 5.65166  5.90276  5 
 5.64805  5.89049  5 
 5.64505  5.87951  5 
 5.6447  5.87821  5 
 5.64167  5.86594  5 
 5.63892  5.85367  5 
 5.63649  5.8414  5 
 5.63438  5.82913  5 
 5.63278  5.81796  5 
 5.63262  5.81686  5 
 5.63127  5.80458  5 
 5.63033  5.79231  5 
 5.6298  5.78004  5 
 5.62972  5.76777  5 
 5.63012  5.7555  5 
 5.63103  5.74322  5 
 5.63248  5.73095  5 
 5.63278  5.72915  5 
 5.63457  5.71868  5 
 5.63731  5.70641  5 
 5.64072  5.69414  5 
 5.64485  5.68186  5 
 5.64505  5.68136  5 
 5.64996  5.66959  5 
 5.65595  5.65732  5 
 5.65732  5.65484  5 
 5.66315  5.64505  5 
 5.66959  5.63552  5 
 5.6716  5.63278  5 
 5.68169  5.62051  5 
 5.68186  5.62031  5 
 5.69394  5.60823  5 
 5.69414  5.60805  5 
 5.70641  5.598  5 
 5.7092  5.59596  5 
 5.71868  5.58965  5 
 5.72894  5.58369  5 
 5.73095  5.58262  5 
 5.74322  5.57692  5 
 5.7555  5.57215  5 
 5.75778  5.57142  5 
 5.76777  5.56843  5 
 5.78004  5.56552  5 
 5.79231  5.56335  5 
 5.80458  5.56186  5 
 5.81686  5.56101  5 
 5.82913  5.56076  5 
 5.8414  5.56107  5 
 5.85367  5.56189  5 
 5.86594  5.5632  5 
 5.87821  5.56495  5 
 5.89049  5.56711  5 
 5.90276  5.56966  5 
 5.91013  5.57142  5 

 4.31766  5.85367  5 
 4.30742  5.86496  5 
 4.30651  5.86594  5 
 4.29527  5.87821  5 
 4.29515  5.87835  5 
 4.28389  5.89049  5 
 4.28287  5.89159  5 
 4.27243  5.90276  5 
 4.2706  5.90472  5 
 4.26089  5.91503  5 
 4.25833  5.91776  5 
 4.24926  5.9273  5 
 4.24606  5.93068  5 
 4.23754  5.93957  5 
 4.23379  5.94351  5 
 4.22573  5.95185  5 
 4.22152  5.95623  5 
 4.21383  5.96412  5 
 4.20924  5.96885  5 
 4.20184  5.97639  5 
 4.19697  5.98137  5 
 4.18975  5.98866  5 
 4.1847  5.99379  5 
 4.17757  6.00093  5 
 4.17243  6.0061  5 
 4.16529  6.0132  5 
 4.16016  6.01832  5 
 4.1529  6.02548  5 
 4.14788  6.03044  5 
 4.14042  6.03775  5 
 4.13561  6.04247  5 
 4.12783  6.05002  5 
 4.12334  6.05439  5 
 4.11515  6.06229  5 
 4.11107  6.06623  5 
 4.10235  6.07456  5 
 4.0988  6.07797  5 
 4.08946  6.08684  5 
 4.08652  6.08963  5 
 4.07646  6.09911  5 
 4.07425  6.10119  5 
 4.06336  6.11138  5 
 4.06198  6.11267  5 
 4.05015  6.12365  5 
 4.04971  6.12406  5 
 4.03744  6.13535  5 
 4.0368  6.13592  5 
 4.02517  6.14653  5 
 4.02333  6.14819  5 
 4.01289  6.15764  5 
 4.00975  6.16047  5 
 4.00062  6.16866  5 
 3.99605  6.17274  5 
 3.98835  6.17961  5 
 3.98226  6.18501  5 
 3.97608  6.19048  5 
 3.96835  6.19728  5 
 3.96381  6.20128  5 
 3.95434  6.20955  5 
 3.95153  6.21201  5 
 3.94023  6.22183  5 
 3.93926  6.22267  5 
 3.92699  6.23323  5 
 3.92597  6.2341  5 
 3.91472  6.24369  5 
 3.91156  6.24637  5 
 3.90245  6.25409  5 
 3.89705  6.25864  5 
 3.89018  6.26443  5 
 3.88243  6.27091  5 

 4.83081  5.16645  5 
 4.82367  5.17872  5 
 4.82284  5.18012  5 
 4.81624  5.19099  5 
 4.81056  5.20053  5 
 4.8089  5.20326  5 
 4.80136  5.21553  5 
 4.79829  5.22056  5 
 4.79376  5.22781  5 
 4.78622  5.24008  5 
 4.78602  5.2404  5 
 4.77836  5.25235  5 
 4.77375  5.25969  5 
 4.77057  5.26462  5 
 4.76274  5.27689  5 
 4.76148  5.27886  5 
 4.75469  5.28917  5 
 4.7492  5.29767  5 
 4.74671  5.30144  5 
 4.73863  5.31371  5 
 4.73693  5.31629  5 
 4.73039  5.32598  5 
 4.72466  5.33464  5 
 4.72221  5.33825  5 
 4.71393  5.35052  5 
 4.71239  5.35281  5 
 4.70549  5.3628  5 
 4.70012  5.37072  5 
 4.69709  5.37507  5 
 4.68866  5.38734  5 
 4.68785  5.38852  5 
 4.68001  5.39961  5 
 4.67557  5.406  5 
 4.67139  5.41188  5 
 4.6633  5.42347  5 
 4.66281  5.42416  5 
 4.65398  5.43643  5 
 4.65103  5.44059  5 
 4.64514  5.4487  5 
 4.63876  5.45763  5 
 4.63631  5.46097  5 
 4.62743  5.47324  5 
 4.62649  5.47454  5 
 4.61835  5.48552  5 
 4.61421  5.49118  5 
 4.60928  5.49779  5 
 4.60194  5.50778  5 
 4.60023  5.51006  5 
 4.59106  5.52233  5 
 4.58967  5.52419  5 
 4.58174  5.5346  5 
 4.5774  5.5404  5 
 4.57243  5.54687  5 
 4.56513  5.55655  5 
 4.56312  5.55915  5 
 4.55372  5.57142  5 
 4.55285  5.57255  5 
 4.54415  5.58369  5 
 4.54058  5.58832  5 
 4.53457  5.59596  5 
 4.52831  5.60402  5 
 4.52497  5.60823  5 
 4.51604  5.61964  5 
 4.51535  5.62051  5 
 4.50555  5.63278  5 
 4.50377  5.63504  5 
 4.49568  5.64505  5 
 4.4915  5.6503  5 
 4.48578  5.65732  5 
 4.47922  5.66547  5 
 4.47584  5.66959  5 
 4.46695  5.68055  5 
 4.46587  5.68186  5 
 4.45577  5.69414  5 
 4.45468  5.69546  5 
 4.44554  5.70641  5 
 4.44241  5.71021  5 
 4.43528  5.71868  5 
 4.43014  5.72486  5 
 4.42496  5.73095  5 
 4.41786  5.73941  5 
 4.4146  5.74322  5 
 4.40559  5.75386  5 
 4.40418  5.7555  5 
 4.39367  5.76777  5 
 4.39332  5.76818  5 
 4.38301  5.78004  5 
 4.38105  5.78232  5 
 4.37229  5.79231  5 
 4.36878  5.79635  5 
 4.3615  5.80458  5 
 4.35651  5.81028  5 
 4.35065  5.81686  5 
 4.34423  5.82411  5 
 4.33973  5.82913  5 
 4.33196  5.83783  5 
 4.32873  5.8414  5 
 4.31969  5.85145  5 
 4.31766  5.85367  5 

 4.56513  4.76679  5 
 4.57322  4.76148  5 
 4.5774  4.75869  5 
 4.58967  4.75071  5 
 4.59204  4.7492  5 
 4.60194  4.74284  5 
 4.6114  4.73693  5 
 4.61421  4.73515  5 
 4.62649  4.7276  5 
 4.63143  4.72466  5 
 4.63876  4.72023  5 
 4.65103  4.71307  5 
 4.65224  4.71239  5 
 4.6633  4.70609  5 
 4.67423  4.70012  5 
 4.67557  4.69937  5 
 4.68785  4.69287  5 
 4.69779  4.68785  5 
 4.70012  4.68665  5 
 4.71239  4.68071  5 
 4.72364  4.67557  5 
 4.72466  4.6751  5 
 4.73693  4.66981  5 
 4.7492  4.6649  5 
 4.75359  4.6633  5 
 4.76148  4.66037  5 
 4.77375  4.65628  5 
 4.78602  4.65265  5 
 4.79244  4.65103  5 
 4.79829  4.64952  5 
 4.81056  4.64693  5 
 4.82284  4.64494  5 
 4.83511  4.64361  5 
 4.84738  4.643  5 
 4.85965  4.64319  5 
 4.87192  4.64428  5 
 4.88419  4.64641  5 
 4.89647  4.64974  5 
 4.89992  4.65103  5 
 4.90874  4.65452  5 
 4.92101  4.66108  5 
 4.92427  4.6633  5 
 4.93328  4.67  5 
 4.93923  4.67557  5 
 4.94555  4.68221  5 
 4.94992  4.68785  5 
 4.95783  4.69975  5 
 4.95803  4.70012  5 
 4.9639  4.71239  5 
 4.96854  4.72466  5 
 4.9701  4.72986  5 
 4.97189  4.73693  5 
 4.97421  4.7492  5 
 4.97573  4.76148  5 
 4.97653  4.77375  5 
 4.97668  4.78602  5 
 4.97626  4.79829  5 
 4.97532  4.81056  5 
 4.97392  4.82284  5 
 4.97211  4.83511  5 
 4.9701  4.84647  5 
 4.96993  4.84738  5 
 4.96724  4.85965  5 
 4.96425  4.87192  5 
 4.96102  4.88419  5 
 4.95783  4.89552  5 
 4.95755  4.89647  5 
 4.95362  4.90874  5 
 4.94953  4.92101  5 
 4.94555  4.93259  5 
 4.94531  4.93328  5 
 4.94064  4.94555  5 
 4.93591  4.95783  5 
 4.93328  4.96438  5 
 4.93095  4.9701  5 
 4.92574  4.98237  5 
 4.92101  4.99348  5 
 4.9205  4.99464  5 
 4.91488  5.00691  5 
 4.90931  5.01919  5 
 4.90874  5.02039  5 
 4.90337  5.03146  5 
 4.89748  5.04373  5 
 4.89647  5.04577  5 
 4.89127  5.056  5 
 4.88511  5.06827  5 
 4.88419  5.07005  5 
 4.87864  5.08054  5 
 4.87225  5.09282  5 
 4.87192  5.09343  5 
 4.86551  5.10509  5 
 4.85965  5.11596  5 
 4.85888  5.11736  5 
 4.85194  5.12963  5 
 4.84738  5.13781  5 
 4.84504  5.1419  5 
 4.83798  5.15418  5 
 4.83511  5.15916  5 
 4.83081  5.16645  5 

 3.85786  5.27689  5 
 3.86563  5.27141  5 
 3.87528  5.26462  5 
 3.8779  5.26276  5 
 3.89018  5.2541  5 
 3.89266  5.25235  5 
 3.90245  5.24542  5 
 3.91001  5.24008  5 
 3.91472  5.23673  5 
 3.92699  5.22802  5 
 3.92729  5.22781  5 
 3.93926  5.21929  5 
 3.94455  5.21553  5 
 3.95153  5.21055  5 
 3.96175  5.20326  5 
 3.96381  5.20179  5 
 3.97608  5.19302  5 
 3.97892  5.19099  5 
 3.98835  5.18423  5 
 3.99605  5.17872  5 
 4.00062  5.17542  5 
 4.01289  5.16661  5 
 4.01312  5.16645  5 
 4.02517  5.15777  5 
 4.03018  5.15418  5 
 4.03744  5.14892  5 
 4.04717  5.1419  5 
 4.04971  5.14006  5 
 4.06198  5.13119  5 
 4.06414  5.12963  5 
 4.07425  5.1223  5 
 4.08108  5.11736  5 
 4.08652  5.11339  5 
 4.09796  5.10509  5 
 4.0988  5.10448  5 
 4.11107  5.09554  5 
 4.11483  5.09282  5 
 4.12334  5.0866  5 
 4.13166  5.08054  5 
 4.13561  5.07765  5 
 4.14788  5.06868  5 
 4.14845  5.06827  5 
 4.16016  5.0597  5 
 4.16523  5.056  5 
 4.17243  5.05071  5 
 4.18197  5.04373  5 
 4.1847  5.04172  5 
 4.19697  5.03271  5 
 4.19869  5.03146  5 
 4.20924  5.02369  5 
 4.2154  5.01919  5 
 4.22152  5.01467  5 
 4.23207  5.00691  5 
 4.23379  5.00564  5 
 4.24606  4.99661  5 
 4.24874  4.99464  5 
 4.25833  4.98756  5 
 4.2654  4.98237  5 
 4.2706  4.97852  5 
 4.28204  4.9701  5 
 4.28287  4.96948  5 
 4.29515  4.96043  5 
 4.2987  4.95783  5 
 4.30742  4.95138  5 
 4.31535  4.94555  5 
 4.31969  4.94234  5 
 4.33196  4.9333  5 
 4.34423  4.92426  5 
 4.34869  4.92101  5 
 4.35651  4.91524  5 
 4.36538  4.90874  5 
 4.36878  4.90623  5 
 4.38105  4.89724  5 
 4.38211  4.89647  5 
 4.39332  4.88825  5 
 4.3989  4.88419  5 
 4.40559  4.87928  5 
 4.41573  4.87192  5 
 4.41786  4.87035  5 
 4.43014  4.86144  5 
 4.43263  4.85965  5 
 4.44241  4.85256  5 
 4.44963  4.84738  5 
 4.45468  4.84372  5 
 4.46671  4.83511  5 
 4.46695  4.83493  5 
 4.47922  4.82617  5 
 4.48396  4.82284  5 
 4.4915  4.81747  5 
 4.50133  4.81056  5 
 4.50377  4.80883  5 
 4.51604  4.80026  5 
 4.51891  4.79829  5 
 4.52831  4.79176  5 
 4.53672  4.78602  5 
 4.54058  4.78334  5 
 4.55285  4.77503  5 
 4.55478  4.77375  5 
 4.56513  4.76679  5 

 3.14159  5.75991  5 
 3.14826  5.7555  5 
 3.15386  5.75178  5 
 3.16614  5.74364  5 
 3.16677  5.74322  5 
 3.17841  5.73553  5 
 3.18533  5.73095  5 
 3.19068  5.72741  5 
 3.20295  5.71929  5 
 3.20387  5.71868  5 
 3.21522  5.71119  5 
 3.22246  5.70641  5 
 3.2275  5.70308  5 
 3.23977  5.69496  5 
 3.24102  5.69414  5 
 3.25204  5.68686  5 
 3.2596  5.68186  5 
 3.26431  5.67875  5 
 3.27658  5.67063  5 
 3.27816  5.66959  5 
 3.28885  5.66253  5 
 3.29674  5.65732  5 
 3.30113  5.65441  5 
 3.3134  5.6463  5 
 3.31529  5.64505  5 
 3.32567  5.63818  5 
 3.33384  5.63278  5 
 3.33794  5.63006  5 
 3.35021  5.62193  5 
 3.35237  5.62051  5 
 3.36249  5.6138  5 
 3.37089  5.60823  5 
 3.37476  5.60566  5 
 3.38703  5.59752  5 
 3.38938  5.59596  5 
 3.3993  5.58938  5 
 3.40786  5.58369  5 
 3.41157  5.58122  5 
 3.42385  5.57305  5 
 3.4263  5.57142  5 
 3.43612  5.56489  5 
 3.44473  5.55915  5 
 3.44839  5.5567  5 
 3.46066  5.54851  5 
 3.46312  5.54687  5 
 3.47293  5.54032  5 
 3.48149  5.5346  5 
 3.4852  5.53211  5 
 3.49748  5.5239  5 
 3.49982  5.52233  5 
 3.50975  5.51568  5 
 3.51812  5.51006  5 
 3.52202  5.50744  5 
 3.53429  5.49919  5 
 3.53638  5.49779  5 
 3.54656  5.49093  5 
 3.55461  5.48552  5 
 3.55884  5.48266  5 
 3.57111  5.47437  5 
 3.57279  5.47324  5 
 3.58338  5.46608  5 
 3.59094  5.46097  5 
 3.59565  5.45778  5 
 3.60792  5.44945  5 
 3.60904  5.4487  5 
 3.62019  5.44112  5 
 3.62711  5.43643  5 
 3.63247  5.43278  5 
 3.64474  5.42441  5 
 3.64512  5.42416  5 
 3.65701  5.41604  5 
 3.66311  5.41188  5 
 3.66928  5.40766  5 
 3.68103  5.39961  5 
 3.68155  5.39925  5 
 3.69383  5.39084  5 
 3.69893  5.38734  5 
 3.7061  5.38241  5 
 3.71676  5.37507  5 
 3.71837  5.37396  5 
 3.73064  5.3655  5 
 3.73457  5.3628  5 
 3.74291  5.35702  5 
 3.75232  5.35052  5 
 3.75518  5.34853  5 
 3.76746  5.34003  5 
 3.77002  5.33825  5 
 3.77973  5.3315  5 
 3.78768  5.32598  5 
 3.792  5.32297  5 
 3.80427  5.31441  5 
 3.80528  5.31371  5 
 3.81654  5.30585  5 
 3.82286  5.30144  5 
 3.82882  5.29726  5 
 3.84037  5.28917  5 
 3.84109  5.28866  5 
 3.85336  5.28005  5 
 3.85786  5.27689  5 

 2.4303  6.27091  5 
 2.4421  6.26126  5 
 2.44531  6.25864  5 
 2.45437  6.25128  5 
 2.46043  6.24637  5 
 2.46664  6.24134  5 
 2.47563  6.2341  5 
 2.47891  6.23146  5 
 2.49093  6.22183  5 
 2.49118  6.22162  5 
 2.50346  6.2119  5 
 2.50643  6.20955  5 
 2.51573  6.20223  5 
 2.52202  6.19728  5 
 2.528  6.1926  5 
 2.5377  6.18501  5 
 2.54027  6.18301  5 
 2.55254  6.17348  5 
 2.5535  6.17274  5 
 2.56482  6.16404  5 
 2.56947  6.16047  5 
 2.57709  6.15464  5 
 2.58552  6.14819  5 
 2.58936  6.14527  5 
 2.60163  6.13593  5 
 2.6139  6.12671  5 
 2.61797  6.12365  5 
 2.62618  6.11751  5 
 2.63437  6.11138  5 
 2.63845  6.10834  5 
 2.65072  6.0992  5 
 2.65084  6.09911  5 
 2.66299  6.09016  5 
 2.6675  6.08684  5 
 2.67526  6.08114  5 
 2.68422  6.07456  5 
 2.68753  6.07214  5 
 2.69981  6.06319  5 
 2.70104  6.06229  5 
 2.71208  6.05431  5 
 2.71801  6.05002  5 
 2.72435  6.04545  5 
 2.73503  6.03775  5 
 2.73662  6.0366  5 
 2.74889  6.02782  5 
 2.75218  6.02548  5 
 2.76117  6.01908  5 
 2.76943  6.0132  5 
 2.77344  6.01036  5 
 2.78571  6.00166  5 
 2.78674  6.00093  5 
 2.79798  5.99303  5 
 2.80419  5.98866  5 
 2.81025  5.98441  5 
 2.82168  5.97639  5 
 2.82252  5.97579  5 
 2.8348  5.96725  5 
 2.8393  5.96412  5 
 2.84707  5.95873  5 
 2.85698  5.95185  5 
 2.85934  5.95021  5 
 2.87161  5.94173  5 
 2.87474  5.93957  5 
 2.88388  5.93329  5 
 2.89259  5.9273  5 
 2.89616  5.92485  5 
 2.90843  5.91644  5 
 2.91049  5.91503  5 
 2.9207  5.90807  5 
 2.92848  5.90276  5 
 2.93297  5.8997  5 
 2.94524  5.89134  5 
 2.94651  5.89049  5 
 2.95751  5.88304  5 
 2.96464  5.87821  5 
 2.96979  5.87473  5 
 2.98206  5.86643  5 
 2.98278  5.86594  5 
 2.99433  5.85818  5 
 3.00102  5.85367  5 
 3.0066  5.84992  5 
 3.01887  5.84166  5 
 3.01927  5.8414  5 
 3.03115  5.83345  5 
 3.03761  5.82913  5 
 3.04342  5.82524  5 
 3.05569  5.81702  5 
 3.05594  5.81686  5 
 3.06796  5.80885  5 
 3.07436  5.80458  5 
 3.08023  5.80067  5 
 3.09251  5.79249  5 
 3.09277  5.79231  5 
 3.10478  5.78434  5 
 3.11126  5.78004  5 
 3.11705  5.77619  5 
 3.12932  5.76803  5 
 3.12972  5.76777  5 
 3.14159  5.75991  5 

 0.432498  6.27091  5 
 0.429515  6.26637  5 
 0.424424  6.25864  5 
 0.417243  6.24783  5 
 0.416266  6.24637  5 
 0.407975  6.2341  5 
 0.404971  6.2297  5 
 0.399577  6.22183  5 
 0.392699  6.21188  5 
 0.391085  6.20955  5 
 0.382467  6.19728  5 
 0.380427  6.19441  5 
 0.373722  6.18501  5 
 0.368155  6.17728  5 
 0.364873  6.17274  5 
 0.355917  6.16047  5 
 0.346801  6.14819  5 
 0.343612  6.14394  5 
 0.337571  6.13592  5 
 0.33134  6.12773  5 
 0.328222  6.12365  5 
 0.319068  6.11179  5 
 0.318752  6.11138  5 
 0.309117  6.09911  5 
 0.306796  6.09618  5 
 0.299348  6.08684  5 
 0.294524  6.08084  5 
 0.289444  6.07456  5 
 0.282252  6.06576  5 
 0.279402  6.06229  5 
 0.269981  6.05093  5 
 0.269221  6.05002  5 
 0.258867  6.03775  5 
 0.257709  6.03639  5 
 0.248351  6.02548  5 
 0.245437  6.02211  5 
 0.237679  6.0132  5 
 0.233165  6.00807  5 
 0.226847  6.00093  5 
 0.220893  5.99427  5 
 0.215849  5.98866  5 
 0.208621  5.9807  5 
 0.20468  5.97639  5 
 0.19635  5.96736  5 
 0.193335  5.96412  5 
 0.184078  5.95425  5 
 0.181807  5.95185  5 
 0.171806  5.94136  5 
 0.17009  5.93957  5 
 0.159534  5.92869  5 
 0.158177  5.9273  5 
 0.147262  5.91624  5 
 0.146063  5.91503  5 
 0.13499  5.90399  5 
 0.13374  5.90276  5 
 0.122718  5.89196  5 
 0.121201  5.89049  5 
 0.110447  5.88013  5 
 0.10844  5.87821  5 
 0.0981748  5.8685  5 
 0.0954466  5.86594  5 
 0.0859029  5.85707  5 
 0.082215  5.85367  5 
 0.0736311  5.84583  5 
 0.0687361  5.8414  5 
 0.0613592  5.83478  5 
 0.0549984  5.82913  5 
 0.0490874  5.82392  5 
 0.0409965  5.81686  5 
 0.0368155  5.81324  5 
 0.0267168  5.80458  5 
 0.0245437  5.80274  5 
 0.0122718  5.79241  5 
 0.0121484  5.79231  5 
 0  5.78232  5 


# Contour 2, label:       -5
 4.51601  0.0859029 -5 
 4.52774  0.0736311 -5 
 4.52831  0.0730376 -5 
 4.5393  0.0613592 -5 
 4.54058  0.060002 -5 
 4.55069  0.0490874 -5 
 4.55285  0.0467581 -5 
 4.56192  0.0368155 -5 
 4.56513  0.0333027 -5 
 4.57298  0.0245437 -5 
 4.5774  0.0196316 -5 
 4.5839  0.0122718 -5 
 4.58967  0.00574042 -5 
 4.59466  0 -5 

 3.81654  0.591348 -5 
 3.82164  0.589049 -5 
 3.82882  0.585856 -5 
 3.84109  0.580137 -5 
 3.84799  0.576777 -5 
 3.85336  0.574202 -5 
 3.86563  0.56806 -5 
 3.87249  0.564505 -5 
 3.8779  0.561746 -5 
 3.89018  0.555267 -5 
 3.89573  0.552233 -5 
 3.90245  0.54863 -5 
 3.91472  0.541873 -5 
 3.91807  0.539961 -5 
 3.92699  0.534958 -5 
 3.93926  0.527958 -5 
 3.93972  0.527689 -5 
 3.95153  0.520805 -5 
 3.96063  0.515418 -5 
 3.96381  0.513568 -5 
 3.97608  0.506223 -5 
 3.9811  0.503146 -5 
 3.98835  0.498778 -5 
 4.00062  0.491247 -5 
 4.00121  0.490874 -5 
 4.01289  0.483623 -5 
 4.02083  0.478602 -5 
 4.02517  0.475911 -5 
 4.03744  0.468119 -5 
 4.04019  0.46633 -5 
 4.04971  0.460248 -5 
 4.05921  0.454058 -5 
 4.06198  0.452286 -5 
 4.07425  0.444259 -5 
 4.07795  0.441786 -5 
 4.08652  0.436155 -5 
 4.09643  0.429515 -5 
 4.0988  0.427956 -5 
 4.11107  0.419699 -5 
 4.11464  0.417243 -5 
 4.12334  0.411369 -5 
 4.13261  0.404971 -5 
 4.13561  0.402938 -5 
 4.14788  0.394441 -5 
 4.15035  0.392699 -5 
 4.16016  0.385884 -5 
 4.16784  0.380427 -5 
 4.17243  0.377218 -5 
 4.1847  0.36845 -5 
 4.1851  0.368155 -5 
 4.19697  0.359656 -5 
 4.20212  0.355884 -5 
 4.20924  0.350746 -5 
 4.21891  0.343612 -5 
 4.22152  0.341717 -5 
 4.23379  0.332608 -5 
 4.23546  0.33134 -5 
 4.24606  0.323436 -5 
 4.25178  0.319068 -5 
 4.25833  0.314133 -5 
 4.26784  0.306796 -5 
 4.2706  0.304699 -5 
 4.28287  0.295154 -5 
 4.28367  0.294524 -5 
 4.29515  0.285548 -5 
 4.29926  0.282252 -5 
 4.30742  0.275798 -5 
 4.31459  0.269981 -5 
 4.31969  0.265901 -5 
 4.32967  0.257709 -5 
 4.33196  0.255854 -5 
 4.34423  0.245662 -5 
 4.3445  0.245437 -5 
 4.35651  0.235393 -5 
 4.3591  0.233165 -5 
 4.36878  0.224959 -5 
 4.37345  0.220893 -5 
 4.38105  0.214356 -5 
 4.38755  0.208621 -5 
 4.39332  0.203584 -5 
 4.4014  0.19635 -5 
 4.40559  0.192638 -5 
 4.41502  0.184078 -5 
 4.41786  0.181516 -5 
 4.42839  0.171806 -5 
 4.43014  0.170215 -5 
 4.44154  0.159534 -5 
 4.44241  0.158732 -5 
 4.45447  0.147262 -5 
 4.45468  0.147065 -5 
 4.46695  0.135223 -5 
 4.46719  0.13499 -5 
 4.47922  0.123191 -5 
 4.47969  0.122718 -5 
 4.4915  0.110957 -5 
 4.492  0.110447 -5 
 4.50377  0.0985164 -5 
 4.5041  0.0981748 -5 
 4.51601  0.0859029 -5 

 4.14254  0 -5 
 4.13561  0.00809443 -5 
 4.13197  0.0122718 -5 
 4.12334  0.0222999 -5 
 4.12137  0.0245437 -5 
 4.11107  0.0364533 -5 
 4.11075  0.0368155 -5 
 4.10011  0.0490874 -5 
 4.0988  0.050628 -5 
 4.08945  0.0613592 -5 
 4.08652  0.0647734 -5 
 4.07877  0.0736311 -5 
 4.07425  0.0788754 -5 
 4.06807  0.0859029 -5 
 4.06198  0.0929373 -5 
 4.05735  0.0981748 -5 
 4.04971  0.106962 -5 
 4.04661  0.110447 -5 
 4.03744  0.120953 -5 
 4.03586  0.122718 -5 
 4.02517  0.134914 -5 
 4.0251  0.13499 -5 
 4.01434  0.147262 -5 
 4.01289  0.148949 -5 
 4.00358  0.159534 -5 
 4.00062  0.162969 -5 
 3.99282  0.171806 -5 
 3.98835  0.176972 -5 
 3.98206  0.184078 -5 
 3.97608  0.190963 -5 
 3.97129  0.19635 -5 
 3.96381  0.204947 -5 
 3.96053  0.208621 -5 
 3.95153  0.218928 -5 
 3.94978  0.220893 -5 
 3.93926  0.232913 -5 
 3.93904  0.233165 -5 
 3.92834  0.245437 -5 
 3.92699  0.24703 -5 
 3.91768  0.257709 -5 
 3.91472  0.261188 -5 
 3.90704  0.269981 -5 
 3.90245  0.275375 -5 
 3.89643  0.282252 -5 
 3.89018  0.289595 -5 
 3.88586  0.294524 -5 
 3.8779  0.303858 -5 
 3.87533  0.306796 -5 
 3.86563  0.318171 -5 
 3.86485  0.319068 -5 
 3.85445  0.33134 -5 
 3.85336  0.332677 -5 
 3.84416  0.343612 -5 
 3.84109  0.347366 -5 
 3.83393  0.355884 -5 
 3.82882  0.362153 -5 
 3.82378  0.368155 -5 
 3.81654  0.377049 -5 
 3.81372  0.380427 -5 
 3.80427  0.392071 -5 
 3.80375  0.392699 -5 
 3.79398  0.404971 -5 
 3.792  0.407557 -5 
 3.78436  0.417243 -5 
 3.77973  0.423328 -5 
 3.77487  0.429515 -5 
 3.76746  0.43932 -5 
 3.76553  0.441786 -5 
 3.75642  0.454058 -5 
 3.75518  0.455831 -5 
 3.74762  0.46633 -5 
 3.74291  0.473146 -5 
 3.73902  0.478602 -5 
 3.73064  0.490863 -5 
 3.72281  0.503146 -5 
 3.71837  0.510483 -5 
 3.71527  0.515418 -5 
 3.70822  0.527689 -5 
 3.7061  0.531878 -5 
 3.70184  0.539961 -5 
 3.69609  0.552233 -5 
 3.69383  0.558211 -5 
 3.69134  0.564505 -5 
 3.68794  0.576777 -5 
 3.68634  0.589049 -5 
 3.68797  0.60132 -5 
 3.69383  0.610687 -5 
 3.69754  0.613592 -5 
 3.7061  0.617133 -5 
 3.71837  0.618701 -5 
 3.73064  0.618149 -5 
 3.74291  0.616304 -5 
 3.75517  0.613592 -5 
 3.76746  0.609948 -5 
 3.77973  0.605885 -5 
 3.792  0.601481 -5 
 3.79239  0.60132 -5 
 3.80427  0.596509 -5 
 3.81654  0.591348 -5 

 2.04687  0.110447 -5 
 2.0494  0.107384 -5 
 2.05716  0.0981748 -5 
 2.06167  0.0927594 -5 
 2.06749  0.0859029 -5 
 2.07394  0.0782031 -5 
 2.07785  0.0736311 -5 
 2.08621  0.0637132 -5 
 2.08824  0.0613592 -5 
 2.09849  0.0492883 -5 
 2.09866  0.0490874 -5 
 2.10911  0.0368155 -5 
 2.11076  0.0348583 -5 
 2.1196  0.0245437 -5 
 2.12303  0.0204824 -5 
 2.13011  0.0122718 -5 
 2.1353  0.00616566 -5 
 2.14065  0 -5 

 1.51973  0.79767 -5 
 1.52171  0.794898 -5 
 1.52857  0.785398 -5 
 1.53398  0.777824 -5 
 1.53738  0.773126 -5 
 1.54617  0.760854 -5 
 1.54625  0.760734 -5 
 1.55505  0.748583 -5 
 1.55852  0.743734 -5 
 1.56391  0.736311 -5 
 1.5708  0.726729 -5 
 1.57276  0.724039 -5 
 1.58162  0.711767 -5 
 1.58307  0.70976 -5 
 1.59055  0.699495 -5 
 1.59534  0.692848 -5 
 1.59945  0.687223 -5 
 1.60761  0.675943 -5 
 1.60834  0.674952 -5 
 1.6173  0.66268 -5 
 1.61988  0.659113 -5 
 1.62628  0.650408 -5 
 1.63216  0.642318 -5 
 1.63524  0.638136 -5 
 1.6442  0.625864 -5 
 1.64443  0.625549 -5 
 1.65325  0.613592 -5 
 1.6567  0.608866 -5 
 1.66229  0.60132 -5 
 1.66897  0.592215 -5 
 1.67133  0.589049 -5 
 1.68039  0.576777 -5 
 1.68124  0.57561 -5 
 1.68952  0.564505 -5 
 1.69351  0.559081 -5 
 1.69865  0.552233 -5 
 1.70579  0.542595 -5 
 1.70777  0.539961 -5 
 1.71693  0.527689 -5 
 1.71806  0.526165 -5 
 1.72615  0.515418 -5 
 1.73033  0.509808 -5 
 1.73538  0.503146 -5 
 1.7426  0.493503 -5 
 1.74461  0.490874 -5 
 1.75387  0.478602 -5 
 1.75487  0.477259 -5 
 1.7632  0.46633 -5 
 1.76715  0.461087 -5 
 1.77253  0.454058 -5 
 1.77942  0.444975 -5 
 1.78188  0.441786 -5 
 1.79124  0.429515 -5 
 1.79169  0.428926 -5 
 1.80069  0.417243 -5 
 1.80396  0.412947 -5 
 1.81015  0.404971 -5 
 1.81623  0.397034 -5 
 1.81962  0.392699 -5 
 1.82851  0.38119 -5 
 1.8291  0.380427 -5 
 1.83866  0.368155 -5 
 1.84078  0.365408 -5 
 1.84825  0.355884 -5 
 1.85305  0.349697 -5 
 1.85786  0.343612 -5 
 1.86532  0.334058 -5 
 1.86748  0.33134 -5 
 1.87714  0.319068 -5 
 1.87759  0.318488 -5 
 1.88686  0.306796 -5 
 1.88986  0.302973 -5 
 1.89661  0.294524 -5 
 1.90214  0.287534 -5 
 1.90639  0.282252 -5 
 1.91441  0.272171 -5 
 1.91618  0.269981 -5 
 1.92602  0.257709 -5 
 1.92668  0.256873 -5 
 1.93591  0.245437 -5 
 1.93895  0.241624 -5 
 1.94583  0.233165 -5 
 1.95122  0.226452 -5 
 1.95577  0.220893 -5 
 1.9635  0.211356 -5 
 1.96575  0.208621 -5 
 1.97576  0.19635 -5 
 1.98582  0.184078 -5 
 1.98804  0.181339 -5 
 1.99591  0.171806 -5 
 2.00031  0.166418 -5 
 2.00604  0.159534 -5 
 2.01258  0.151571 -5 
 2.01619  0.147262 -5 
 2.02485  0.136797 -5 
 2.02638  0.13499 -5 
 2.0366  0.122718 -5 
 2.03713  0.122079 -5 
 2.04687  0.110447 -5 

 0.969476  1.45874 -5 
 0.981748  1.45287 -5 
 0.990125  1.44808 -5 
 0.99402  1.44595 -5 
 1.00629  1.43809 -5 
 1.00941  1.43581 -5 
 1.01856  1.42936 -5 
 1.02596  1.42353 -5 
 1.03084  1.41984 -5 
 1.04103  1.41126 -5 
 1.04311  1.40958 -5 
 1.05499  1.39899 -5 
 1.05538  1.39866 -5 
 1.06765  1.38713 -5 
 1.06806  1.38672 -5 
 1.07992  1.37505 -5 
 1.08049  1.37445 -5 
 1.09219  1.36244 -5 
 1.09244  1.36217 -5 
 1.10396  1.3499 -5 
 1.10447  1.34938 -5 
 1.11512  1.33763 -5 
 1.11674  1.33589 -5 
 1.12601  1.32536 -5 
 1.12901  1.32202 -5 
 1.13666  1.31309 -5 
 1.14128  1.30779 -5 
 1.1471  1.30082 -5 
 1.15355  1.29323 -5 
 1.15738  1.28854 -5 
 1.16583  1.27835 -5 
 1.16749  1.27627 -5 
 1.17745  1.264 -5 
 1.1781  1.26322 -5 
 1.18726  1.25173 -5 
 1.19037  1.24789 -5 
 1.19698  1.23946 -5 
 1.20264  1.23231 -5 
 1.2066  1.22718 -5 
 1.21491  1.21651 -5 
 1.21613  1.21491 -5 
 1.22557  1.20264 -5 
 1.22718  1.20056 -5 
 1.23494  1.19037 -5 
 1.23946  1.18448 -5 
 1.24425  1.1781 -5 
 1.25173  1.16821 -5 
 1.2535  1.16583 -5 
 1.26269  1.15355 -5 
 1.264  1.15181 -5 
 1.27184  1.14128 -5 
 1.27627  1.13535 -5 
 1.28094  1.12901 -5 
 1.28854  1.11872 -5 
 1.29  1.11674 -5 
 1.29902  1.10447 -5 
 1.30082  1.10204 -5 
 1.30802  1.09219 -5 
 1.31309  1.08528 -5 
 1.31699  1.07992 -5 
 1.32536  1.0684 -5 
 1.3259  1.06765 -5 
 1.33483  1.05538 -5 
 1.33763  1.05153 -5 
 1.34373  1.04311 -5 
 1.3499  1.03457 -5 
 1.3526  1.03084 -5 
 1.36143  1.01856 -5 
 1.36217  1.01754 -5 
 1.3703  1.00629 -5 
 1.37445  1.00053 -5 
 1.37913  0.99402 -5 
 1.38672  0.983422 -5 
 1.38792  0.981748 -5 
 1.39673  0.969476 -5 
 1.39899  0.966328 -5 
 1.40555  0.957204 -5 
 1.41126  0.949209 -5 
 1.41433  0.944932 -5 
 1.42308  0.93266 -5 
 1.42353  0.932033 -5 
 1.4319  0.920388 -5 
 1.43581  0.914914 -5 
 1.44068  0.908117 -5 
 1.44808  0.897734 -5 
 1.44943  0.895845 -5 
 1.45822  0.883573 -5 
 1.46035  0.88058 -5 
 1.46702  0.871301 -5 
 1.47262  0.863431 -5 
 1.47578  0.859029 -5 
 1.48453  0.846757 -5 
 1.48489  0.846249 -5 
 1.49335  0.834486 -5 
 1.49717  0.829141 -5 
 1.50215  0.822214 -5 
 1.50944  0.812001 -5 
 1.51092  0.809942 -5 
 1.51973  0.79767 -5 

 1.19037  0.712691 -5 
 1.18327  0.724039 -5 
 1.1781  0.732506 -5 
 1.17572  0.736311 -5 
 1.16816  0.748583 -5 
 1.16583  0.752412 -5 
 1.16057  0.760854 -5 
 1.15355  0.772406 -5 
 1.15311  0.773126 -5 
 1.1455  0.785398 -5 
 1.14128  0.792362 -5 
 1.13799  0.79767 -5 
 1.13052  0.809942 -5 
 1.12901  0.812437 -5 
 1.12296  0.822214 -5 
 1.11674  0.83255 -5 
 1.11554  0.834486 -5 
 1.10802  0.846757 -5 
 1.10447  0.852691 -5 
 1.10056  0.859029 -5 
 1.09318  0.871301 -5 
 1.09219  0.872946 -5 
 1.08568  0.883573 -5 
 1.07992  0.893234 -5 
 1.07832  0.895845 -5 
 1.0709  0.908117 -5 
 1.06765  0.913603 -5 
 1.06351  0.920388 -5 
 1.05622  0.93266 -5 
 1.05538  0.9341 -5 
 1.04883  0.944932 -5 
 1.04311  0.954675 -5 
 1.04157  0.957204 -5 
 1.03427  0.969476 -5 
 1.03084  0.975383 -5 
 1.02702  0.981748 -5 
 1.01985  0.99402 -5 
 1.01856  0.996267 -5 
 1.01262  1.00629 -5 
 1.00629  1.01733 -5 
 1.00556  1.01856 -5 
 0.99841  1.03084 -5 
 0.99402  1.03861 -5 
 0.991393  1.04311 -5 
 0.98441  1.05538 -5 
 0.981748  1.06019 -5 
 0.977465  1.06765 -5 
 0.970655  1.07992 -5 
 0.969476  1.0821 -5 
 0.963816  1.09219 -5 
 0.957204  1.10444 -5 
 0.950492  1.11674 -5 
 0.944932  1.12734 -5 
 0.944022  1.12901 -5 
 0.937554  1.14128 -5 
 0.93266  1.15095 -5 
 0.93129  1.15355 -5 
 0.925076  1.16583 -5 
 0.920388  1.1755 -5 
 0.919074  1.1781 -5 
 0.913149  1.19037 -5 
 0.908117  1.2013 -5 
 0.907475  1.20264 -5 
 0.901886  1.21491 -5 
 0.896589  1.22718 -5 
 0.895845  1.22902 -5 
 0.891424  1.23946 -5 
 0.886548  1.25173 -5 
 0.883573  1.25975 -5 
 0.881928  1.264 -5 
 0.877563  1.27627 -5 
 0.873548  1.28854 -5 
 0.871301  1.29614 -5 
 0.869858  1.30082 -5 
 0.866532  1.31309 -5 
 0.863639  1.32536 -5 
 0.86121  1.33763 -5 
 0.859286  1.3499 -5 
 0.859029  1.35232 -5 
 0.857942  1.36217 -5 
 0.857263  1.37445 -5 
 0.857346  1.38672 -5 
 0.858316  1.39899 -5 
 0.859029  1.4035 -5 
 0.860412  1.41126 -5 
 0.86395  1.42353 -5 
 0.869281  1.43581 -5 
 0.871301  1.43931 -5 
 0.877717  1.44808 -5 
 0.883573  1.45419 -5 
 0.892037  1.46035 -5 
 0.895845  1.46262 -5 
 0.908117  1.46716 -5 
 0.920388  1.46905 -5 
 0.93266  1.46883 -5 
 0.944932  1.46688 -5 
 0.957204  1.46346 -5 
 0.965163  1.46035 -5 
 0.969476  1.45874 -5 

 1.68853  0 -5 
 1.68124  0.0083756 -5 
 1.67791  0.0122718 -5 
 1.66897  0.0227219 -5 
 1.66744  0.0245437 -5 
 1.65709  0.0368155 -5 
 1.6567  0.0372768 -5 
 1.64683  0.0490874 -5 
 1.64443  0.0519597 -5 
 1.63669  0.0613592 -5 
 1.63216  0.0668751 -5 
 1.62667  0.0736311 -5 
 1.61988  0.0820294 -5 
 1.61679  0.0859029 -5 
 1.60761  0.0974307 -5 
 1.60703  0.0981748 -5 
 1.59731  0.110447 -5 
 1.59534  0.112939 -5 
 1.58769  0.122718 -5 
 1.58307  0.128652 -5 
 1.57818  0.13499 -5 
 1.5708  0.144619 -5 
 1.56878  0.147262 -5 
 1.55947  0.159534 -5 
 1.55852  0.160776 -5 
 1.55018  0.171806 -5 
 1.54625  0.17704 -5 
 1.541  0.184078 -5 
 1.53398  0.193568 -5 
 1.53193  0.19635 -5 
 1.52292  0.208621 -5 
 1.52171  0.210273 -5 
 1.51393  0.220893 -5 
 1.50944  0.227089 -5 
 1.50504  0.233165 -5 
 1.49717  0.244182 -5 
 1.49627  0.245437 -5 
 1.48748  0.257709 -5 
 1.48489  0.261347 -5 
 1.47876  0.269981 -5 
 1.47262  0.278721 -5 
 1.47014  0.282252 -5 
 1.46158  0.294524 -5 
 1.46035  0.296284 -5 
 1.453  0.306796 -5 
 1.44808  0.313933 -5 
 1.44453  0.319068 -5 
 1.43615  0.33134 -5 
 1.43581  0.331847 -5 
 1.42771  0.343612 -5 
 1.42353  0.349765 -5 
 1.41937  0.355884 -5 
 1.41126  0.367981 -5 
 1.41114  0.368155 -5 
 1.40282  0.380427 -5 
 1.39899  0.38617 -5 
 1.3946  0.392699 -5 
 1.38672  0.404651 -5 
 1.38651  0.404971 -5 
 1.3783  0.417243 -5 
 1.37445  0.423104 -5 
 1.3702  0.429515 -5 
 1.36221  0.441786 -5 
 1.3541  0.454058 -5 
 1.3499  0.460524 -5 
 1.3461  0.46633 -5 
 1.33819  0.478602 -5 
 1.33763  0.479465 -5 
 1.33017  0.490874 -5 
 1.32536  0.498391 -5 
 1.32228  0.503146 -5 
 1.31442  0.515418 -5 
 1.31309  0.517506 -5 
 1.3065  0.527689 -5 
 1.30082  0.536666 -5 
 1.2987  0.539961 -5 
 1.29088  0.552233 -5 
 1.28854  0.555927 -5 
 1.28305  0.564505 -5 
 1.27627  0.57531 -5 
 1.27534  0.576777 -5 
 1.26753  0.589049 -5 
 1.264  0.594691 -5 
 1.25978  0.60132 -5 
 1.25214  0.613592 -5 
 1.25173  0.614253 -5 
 1.24436  0.625864 -5 
 1.23946  0.633767 -5 
 1.2367  0.638136 -5 
 1.22904  0.650408 -5 
 1.22718  0.653413 -5 
 1.22134  0.66268 -5 
 1.21491  0.673123 -5 
 1.21376  0.674952 -5 
 1.20609  0.687223 -5 
 1.20264  0.692838 -5 
 1.19847  0.699495 -5 
 1.19094  0.711767 -5 
 1.19037  0.712691 -5 

 6.27091  2.62682 -5 
 6.27069  2.62618 -5 
 6.26686  2.6139 -5 
 6.263  2.60163 -5 
 6.25915  2.58936 -5 
 6.25864  2.58748 -5 
 6.25609  2.57709 -5 
 6.25338  2.56482 -5 
 6.25105  2.55254 -5 
 6.24931  2.54027 -5 
 6.24852  2.528 -5 
 6.2493  2.51573 -5 
 6.25287  2.50346 -5 
 6.25864  2.49479 -5 
 6.26594  2.49118 -5 
 6.27091  2.48959 -5 

 0.146456  2.58936 -5 
 0.13499  2.57912 -5 
 0.132624  2.57709 -5 
 0.122718  2.56845 -5 
 0.118377  2.56482 -5 
 0.110447  2.55808 -5 
 0.103632  2.55254 -5 
 0.0981748  2.54804 -5 
 0.0882827  2.54027 -5 
 0.0859029  2.53837 -5 
 0.0736311  2.52916 -5 
 0.0719553  2.528 -5 
 0.0613592  2.52051 -5 
 0.054017  2.51573 -5 
 0.0490874  2.51243 -5 
 0.0368155  2.50509 -5 
 0.0335699  2.50346 -5 
 0.0245437  2.49875 -5 
 0.0122718  2.49359 -5 
 0.00353256  2.49118 -5 
 0  2.49016 -5 

 0.733666  3.21522 -5 
 0.724039  3.20498 -5 
 0.722172  3.20295 -5 
 0.711767  3.19182 -5 
 0.710725  3.19068 -5 
 0.699495  3.1786 -5 
 0.699322  3.17841 -5 
 0.687967  3.16614 -5 
 0.687223  3.16535 -5 
 0.676647  3.15386 -5 
 0.674952  3.15205 -5 
 0.66536  3.14159 -5 
 0.66268  3.13871 -5 
 0.654101  3.12932 -5 
 0.650408  3.12533 -5 
 0.642868  3.11705 -5 
 0.638136  3.11192 -5 
 0.631658  3.10478 -5 
 0.625864  3.09847 -5 
 0.620469  3.09251 -5 
 0.613592  3.085 -5 
 0.609299  3.08023 -5 
 0.60132  3.07149 -5 
 0.598145  3.06796 -5 
 0.589049  3.05797 -5 
 0.587006  3.05569 -5 
 0.576777  3.04442 -5 
 0.57588  3.04342 -5 
 0.564765  3.03115 -5 
 0.564505  3.03086 -5 
 0.553659  3.01887 -5 
 0.552233  3.01731 -5 
 0.54256  3.0066 -5 
 0.539961  3.00375 -5 
 0.531464  2.99433 -5 
 0.527689  2.99018 -5 
 0.52037  2.98206 -5 
 0.515418  2.97661 -5 
 0.509276  2.96979 -5 
 0.503146  2.96303 -5 
 0.49818  2.95751 -5 
 0.490874  2.94946 -5 
 0.487081  2.94524 -5 
 0.478602  2.93589 -5 
 0.475978  2.93297 -5 
 0.46633  2.92233 -5 
 0.464866  2.9207 -5 
 0.454058  2.90877 -5 
 0.453746  2.90843 -5 
 0.442609  2.89616 -5 
 0.441786  2.89526 -5 
 0.431453  2.88388 -5 
 0.429515  2.88176 -5 
 0.420279  2.87161 -5 
 0.417243  2.86829 -5 
 0.409084  2.85934 -5 
 0.404971  2.85485 -5 
 0.397865  2.84707 -5 
 0.392699  2.84144 -5 
 0.386619  2.8348 -5 
 0.380427  2.82806 -5 
 0.375342  2.82252 -5 
 0.368155  2.81473 -5 
 0.364031  2.81025 -5 
 0.355884  2.80144 -5 
 0.352683  2.79798 -5 
 0.343612  2.7882 -5 
 0.341291  2.78571 -5 
 0.33134  2.77503 -5 
 0.329853  2.77344 -5 
 0.319068  2.76192 -5 
 0.318362  2.76117 -5 
 0.306812  2.74889 -5 
 0.295181  2.73662 -5 
 0.294524  2.73593 -5 
 0.283476  2.72435 -5 
 0.282252  2.72307 -5 
 0.27169  2.71208 -5 
 0.269981  2.7103 -5 
 0.259811  2.69981 -5 
 0.257709  2.69763 -5 
 0.247833  2.68753 -5 
 0.245437  2.68508 -5 
 0.235741  2.67526 -5 
 0.233165  2.67264 -5 
 0.223524  2.66299 -5 
 0.220893  2.66034 -5 
 0.211165  2.65072 -5 
 0.208621  2.64819 -5 
 0.198648  2.63845 -5 
 0.19635  2.63619 -5 
 0.18595  2.62618 -5 
 0.184078  2.62436 -5 
 0.173048  2.6139 -5 
 0.171806  2.61272 -5 
 0.159914  2.60163 -5 
 0.159534  2.60127 -5 
 0.147262  2.59007 -5 
 0.146456  2.58936 -5 

 1.48489  3.66164 -5 
 1.47262  3.66132 -5 
 1.46035  3.66083 -5 
 1.44808  3.66016 -5 
 1.43581  3.65929 -5 
 1.42353  3.65824 -5 
 1.41156  3.65701 -5 
 1.41126  3.65698 -5 
 1.39899  3.65555 -5 
 1.38672  3.6539 -5 
 1.37445  3.65204 -5 
 1.36217  3.64994 -5 
 1.3499  3.64761 -5 
 1.33763  3.64504 -5 
 1.33632  3.64474 -5 
 1.32536  3.64227 -5 
 1.31309  3.63925 -5 
 1.30082  3.63597 -5 
 1.28874  3.63247 -5 
 1.28854  3.63241 -5 
 1.27627  3.62866 -5 
 1.264  3.62462 -5 
 1.25173  3.62028 -5 
 1.25151  3.62019 -5 
 1.23946  3.61574 -5 
 1.22718  3.61089 -5 
 1.22012  3.60792 -5 
 1.21491  3.60578 -5 
 1.20264  3.6004 -5 
 1.19241  3.59565 -5 
 1.19037  3.59472 -5 
 1.1781  3.58881 -5 
 1.16745  3.58338 -5 
 1.16583  3.58257 -5 
 1.15355  3.5761 -5 
 1.14457  3.57111 -5 
 1.14128  3.56931 -5 
 1.12901  3.56227 -5 
 1.12331  3.55884 -5 
 1.11674  3.55495 -5 
 1.10447  3.54732 -5 
 1.10331  3.54656 -5 
 1.09219  3.53947 -5 
 1.08446  3.53429 -5 
 1.07992  3.53131 -5 
 1.06765  3.52287 -5 
 1.06646  3.52202 -5 
 1.05538  3.51422 -5 
 1.0493  3.50975 -5 
 1.04311  3.50528 -5 
 1.03275  3.49748 -5 
 1.03084  3.49606 -5 
 1.01856  3.48662 -5 
 1.0168  3.4852 -5 
 1.00629  3.47694 -5 
 1.00138  3.47293 -5 
 0.99402  3.46702 -5 
 0.986389  3.46066 -5 
 0.981748  3.45686 -5 
 0.971779  3.44839 -5 
 0.969476  3.44647 -5 
 0.957515  3.43612 -5 
 0.957204  3.43585 -5 
 0.944932  3.42506 -5 
 0.943595  3.42385 -5 
 0.93266  3.41407 -5 
 0.929955  3.41157 -5 
 0.920388  3.40289 -5 
 0.916563  3.3993 -5 
 0.908117  3.39152 -5 
 0.903393  3.38703 -5 
 0.895845  3.37998 -5 
 0.890426  3.37476 -5 
 0.883573  3.36827 -5 
 0.877642  3.36249 -5 
 0.871301  3.35641 -5 
 0.865024  3.35021 -5 
 0.859029  3.3444 -5 
 0.852557  3.33794 -5 
 0.846757  3.33226 -5 
 0.840227  3.32567 -5 
 0.834486  3.31998 -5 
 0.828021  3.3134 -5 
 0.822214  3.30759 -5 
 0.815927  3.30113 -5 
 0.809942  3.29508 -5 
 0.803935  3.28885 -5 
 0.79767  3.28247 -5 
 0.792036  3.27658 -5 
 0.785398  3.26976 -5 
 0.780222  3.26431 -5 
 0.773126  3.25696 -5 
 0.768485  3.25204 -5 
 0.760854  3.24408 -5 
 0.756816  3.23977 -5 
 0.748583  3.23112 -5 
 0.745212  3.2275 -5 
 0.736311  3.21808 -5 
 0.733666  3.21522 -5 

 2.57709  3.57627 -5 
 2.56482  3.57415 -5 
 2.55254  3.57219 -5 
 2.54515  3.57111 -5 
 2.54027  3.57042 -5 
 2.528  3.56884 -5 
 2.51573  3.56741 -5 
 2.50346  3.56611 -5 
 2.49118  3.56495 -5 
 2.47891  3.56393 -5 
 2.46664  3.56303 -5 
 2.45437  3.56227 -5 
 2.4421  3.56164 -5 
 2.42983  3.56112 -5 
 2.41755  3.56073 -5 
 2.40528  3.56045 -5 
 2.39301  3.56029 -5 
 2.38074  3.56024 -5 
 2.36847  3.56029 -5 
 2.35619  3.56044 -5 
 2.34392  3.5607 -5 
 2.33165  3.56105 -5 
 2.31938  3.56149 -5 
 2.30711  3.56202 -5 
 2.29484  3.56264 -5 
 2.28256  3.56334 -5 
 2.27029  3.56412 -5 
 2.25802  3.56498 -5 
 2.24575  3.56591 -5 
 2.23348  3.56691 -5 
 2.2212  3.56798 -5 
 2.20893  3.56911 -5 
 2.19666  3.5703 -5 
 2.18874  3.57111 -5 
 2.18439  3.57157 -5 
 2.17212  3.57292 -5 
 2.15984  3.57433 -5 
 2.14757  3.57579 -5 
 2.1353  3.57729 -5 
 2.12303  3.57884 -5 
 2.11076  3.58043 -5 
 2.09849  3.58207 -5 
 2.08883  3.58338 -5 
 2.08621  3.58375 -5 
 2.07394  3.58551 -5 
 2.06167  3.58731 -5 
 2.0494  3.58914 -5 
 2.03713  3.59099 -5 
 2.02485  3.59287 -5 
 2.01258  3.59477 -5 
 2.00691  3.59565 -5 
 2.00031  3.59672 -5 
 1.98804  3.59872 -5 
 1.97577  3.60074 -5 
 1.9635  3.60276 -5 
 1.95122  3.60479 -5 
 1.93895  3.60683 -5 
 1.93241  3.60792 -5 
 1.92668  3.60891 -5 
 1.91441  3.61102 -5 
 1.90214  3.61313 -5 
 1.88986  3.61523 -5 
 1.87759  3.61733 -5 
 1.86532  3.61941 -5 
 1.86064  3.62019 -5 
 1.85305  3.62152 -5 
 1.84078  3.62363 -5 
 1.82851  3.62573 -5 
 1.81623  3.6278 -5 
 1.80396  3.62984 -5 
 1.79169  3.63185 -5 
 1.78783  3.63247 -5 
 1.77942  3.63386 -5 
 1.76715  3.63586 -5 
 1.75487  3.63781 -5 
 1.7426  3.63972 -5 
 1.73033  3.64157 -5 
 1.71806  3.64337 -5 
 1.70841  3.64474 -5 
 1.70579  3.64512 -5 
 1.69351  3.64685 -5 
 1.68124  3.64851 -5 
 1.66897  3.65009 -5 
 1.6567  3.65159 -5 
 1.64443  3.65301 -5 
 1.63216  3.65435 -5 
 1.61988  3.65558 -5 
 1.60761  3.65672 -5 
 1.6042  3.65701 -5 
 1.59534  3.65778 -5 
 1.58307  3.65874 -5 
 1.5708  3.65957 -5 
 1.55852  3.66029 -5 
 1.54625  3.66087 -5 
 1.53398  3.66132 -5 
 1.52171  3.66163 -5 
 1.50944  3.66179 -5 
 1.49717  3.66179 -5 
 1.48489  3.66164 -5 

 2.81025  4.1695 -5 
 2.82252  4.16196 -5 
 2.82542  4.16016 -5 
 2.8348  4.15408 -5 
 2.8442  4.14788 -5 
 2.84707  4.14592 -5 
 2.85934  4.13734 -5 
 2.86176  4.13561 -5 
 2.87161  4.12827 -5 
 2.87808  4.12334 -5 
 2.88388  4.11871 -5 
 2.89321  4.11107 -5 
 2.89616  4.10854 -5 
 2.90716  4.0988 -5 
 2.90843  4.09761 -5 
 2.91994  4.08652 -5 
 2.9207  4.08574 -5 
 2.93157  4.07425 -5 
 2.93297  4.07266 -5 
 2.94209  4.06198 -5 
 2.94524  4.05799 -5 
 2.95155  4.04971 -5 
 2.95751  4.04117 -5 
 2.96002  4.03744 -5 
 2.96748  4.02517 -5 
 2.96979  4.02093 -5 
 2.97398  4.01289 -5 
 2.97959  4.00062 -5 
 2.98206  3.99435 -5 
 2.98431  3.98835 -5 
 2.98815  3.97608 -5 
 2.99119  3.96381 -5 
 2.99345  3.95153 -5 
 2.99433  3.94426 -5 
 2.9949  3.93926 -5 
 2.99558  3.92699 -5 
 2.99551  3.91472 -5 
 2.99472  3.90245 -5 
 2.99433  3.89931 -5 
 2.99317  3.89018 -5 
 2.99088  3.8779 -5 
 2.98789  3.86563 -5 
 2.98422  3.85336 -5 
 2.98206  3.84731 -5 
 2.97979  3.84109 -5 
 2.97461  3.82882 -5 
 2.96979  3.81868 -5 
 2.96875  3.81654 -5 
 2.96204  3.80427 -5 
 2.95751  3.79673 -5 
 2.95462  3.792 -5 
 2.94639  3.77973 -5 
 2.94524  3.77815 -5 
 2.93727  3.76746 -5 
 2.93297  3.76209 -5 
 2.92731  3.75518 -5 
 2.9207  3.74766 -5 
 2.91644  3.74291 -5 
 2.90843  3.73456 -5 
 2.90458  3.73064 -5 
 2.89616  3.72258 -5 
 2.89166  3.71837 -5 
 2.88388  3.71151 -5 
 2.8776  3.7061 -5 
 2.87161  3.70122 -5 
 2.86231  3.69383 -5 
 2.85934  3.69159 -5 
 2.84707  3.68258 -5 
 2.84563  3.68155 -5 
 2.8348  3.67423 -5 
 2.8273  3.66928 -5 
 2.82252  3.66628 -5 
 2.81025  3.6588 -5 
 2.80722  3.65701 -5 
 2.79798  3.65182 -5 
 2.78571  3.6451 -5 
 2.78502  3.64474 -5 
 2.77344  3.63892 -5 
 2.76117  3.63293 -5 
 2.76019  3.63247 -5 
 2.74889  3.62742 -5 
 2.73662  3.6221 -5 
 2.73204  3.62019 -5 
 2.72435  3.61714 -5 
 2.71208  3.61246 -5 
 2.69981  3.60795 -5 
 2.69972  3.60792 -5 
 2.68753  3.60385 -5 
 2.67526  3.59992 -5 
 2.66299  3.59617 -5 
 2.6612  3.59565 -5 
 2.65072  3.59275 -5 
 2.63845  3.58952 -5 
 2.62618  3.58646 -5 
 2.6139  3.58357 -5 
 2.61303  3.58338 -5 
 2.60163  3.58097 -5 
 2.58936  3.57854 -5 
 2.57709  3.57627 -5 

 1.86532  4.42831 -5 
 1.87759  4.42809 -5 
 1.88986  4.42779 -5 
 1.90214  4.4274 -5 
 1.91441  4.42692 -5 
 1.92668  4.42636 -5 
 1.93895  4.42572 -5 
 1.95122  4.42499 -5 
 1.9635  4.42419 -5 
 1.97577  4.4233 -5 
 1.98804  4.42233 -5 
 2.00031  4.42128 -5 
 2.01258  4.42015 -5 
 2.02485  4.41894 -5 
 2.03509  4.41786 -5 
 2.03713  4.41765 -5 
 2.0494  4.41624 -5 
 2.06167  4.41476 -5 
 2.07394  4.4132 -5 
 2.08621  4.41157 -5 
 2.09849  4.40986 -5 
 2.11076  4.40808 -5 
 2.12303  4.40622 -5 
 2.12701  4.40559 -5 
 2.1353  4.40425 -5 
 2.14757  4.4022 -5 
 2.15984  4.40007 -5 
 2.17212  4.39787 -5 
 2.18439  4.3956 -5 
 2.19639  4.39332 -5 
 2.19666  4.39327 -5 
 2.20893  4.3908 -5 
 2.2212  4.38826 -5 
 2.23348  4.38566 -5 
 2.24575  4.383 -5 
 2.25452  4.38105 -5 
 2.25802  4.38025 -5 
 2.27029  4.37739 -5 
 2.28256  4.37446 -5 
 2.29484  4.37147 -5 
 2.3057  4.36878 -5 
 2.30711  4.36842 -5 
 2.31938  4.36523 -5 
 2.33165  4.36199 -5 
 2.34392  4.3587 -5 
 2.35195  4.35651 -5 
 2.35619  4.35532 -5 
 2.36847  4.35182 -5 
 2.38074  4.34828 -5 
 2.39301  4.34469 -5 
 2.39453  4.34423 -5 
 2.40528  4.34096 -5 
 2.41755  4.33717 -5 
 2.42983  4.33334 -5 
 2.4342  4.33196 -5 
 2.4421  4.3294 -5 
 2.45437  4.32538 -5 
 2.46664  4.32132 -5 
 2.4715  4.31969 -5 
 2.47891  4.31714 -5 
 2.49118  4.31289 -5 
 2.50346  4.3086 -5 
 2.5068  4.30742 -5 
 2.51573  4.30419 -5 
 2.528  4.29971 -5 
 2.54027  4.29519 -5 
 2.54039  4.29515 -5 
 2.55254  4.29052 -5 
 2.56482  4.28582 -5 
 2.57243  4.28287 -5 
 2.57709  4.28103 -5 
 2.58936  4.27613 -5 
 2.60163  4.2712 -5 
 2.60311  4.2706 -5 
 2.6139  4.26612 -5 
 2.62618  4.26099 -5 
 2.6325  4.25833 -5 
 2.63845  4.25576 -5 
 2.65072  4.25042 -5 
 2.66069  4.24606 -5 
 2.66299  4.24502 -5 
 2.67526  4.23946 -5 
 2.68753  4.23386 -5 
 2.6877  4.23379 -5 
 2.69981  4.22807 -5 
 2.71208  4.22223 -5 
 2.71356  4.22152 -5 
 2.72435  4.21619 -5 
 2.73662  4.21008 -5 
 2.73828  4.20924 -5 
 2.74889  4.20375 -5 
 2.76117  4.19733 -5 
 2.76184  4.19697 -5 
 2.77344  4.19065 -5 
 2.78423  4.1847 -5 
 2.78571  4.18385 -5 
 2.79798  4.17678 -5 
 2.80542  4.17243 -5 
 2.81025  4.1695 -5 

 0.969476  4.11592 -5 
 0.97801  4.12334 -5 
 0.981748  4.12661 -5 
 0.992298  4.13561 -5 
 0.99402  4.13709 -5 
 1.00629  4.14733 -5 
 1.00697  4.14788 -5 
 1.01856  4.15728 -5 
 1.02219  4.16016 -5 
 1.03084  4.16702 -5 
 1.03778  4.17243 -5 
 1.04311  4.17657 -5 
 1.05375  4.1847 -5 
 1.05538  4.18594 -5 
 1.06765  4.19502 -5 
 1.07035  4.19697 -5 
 1.07992  4.20386 -5 
 1.08752  4.20924 -5 
 1.09219  4.21254 -5 
 1.10447  4.22103 -5 
 1.10518  4.22152 -5 
 1.11674  4.2292 -5 
 1.12374  4.23379 -5 
 1.12901  4.23722 -5 
 1.14128  4.24506 -5 
 1.14289  4.24606 -5 
 1.15355  4.2526 -5 
 1.163  4.25833 -5 
 1.16583  4.26003 -5 
 1.1781  4.26718 -5 
 1.18408  4.2706 -5 
 1.19037  4.27416 -5 
 1.20264  4.28096 -5 
 1.2062  4.28287 -5 
 1.21491  4.28751 -5 
 1.22718  4.29394 -5 
 1.22956  4.29515 -5 
 1.23946  4.30009 -5 
 1.25173  4.30614 -5 
 1.2544  4.30742 -5 
 1.264  4.31193 -5 
 1.27627  4.31759 -5 
 1.28095  4.31969 -5 
 1.28854  4.32304 -5 
 1.30082  4.32832 -5 
 1.30947  4.33196 -5 
 1.31309  4.33346 -5 
 1.32536  4.33836 -5 
 1.33763  4.34318 -5 
 1.34041  4.34423 -5 
 1.3499  4.34776 -5 
 1.36217  4.3522 -5 
 1.37431  4.35651 -5 
 1.37445  4.35655 -5 
 1.38672  4.36063 -5 
 1.39899  4.36462 -5 
 1.41126  4.36851 -5 
 1.41214  4.36878 -5 
 1.42353  4.37216 -5 
 1.43581  4.3757 -5 
 1.44808  4.37914 -5 
 1.45512  4.38105 -5 
 1.46035  4.38243 -5 
 1.47262  4.38554 -5 
 1.48489  4.38855 -5 
 1.49717  4.39147 -5 
 1.5053  4.39332 -5 
 1.50944  4.39424 -5 
 1.52171  4.39685 -5 
 1.53398  4.39935 -5 
 1.54625  4.40176 -5 
 1.55852  4.40407 -5 
 1.56702  4.40559 -5 
 1.5708  4.40625 -5 
 1.58307  4.40828 -5 
 1.59534  4.41022 -5 
 1.60761  4.41206 -5 
 1.61988  4.4138 -5 
 1.63216  4.41544 -5 
 1.64443  4.41699 -5 
 1.65181  4.41786 -5 
 1.6567  4.41843 -5 
 1.66897  4.41974 -5 
 1.68124  4.42095 -5 
 1.69351  4.42208 -5 
 1.70579  4.42311 -5 
 1.71806  4.42405 -5 
 1.73033  4.4249 -5 
 1.7426  4.42566 -5 
 1.75487  4.42633 -5 
 1.76715  4.4269 -5 
 1.77942  4.42739 -5 
 1.79169  4.42779 -5 
 1.80396  4.4281 -5 
 1.81623  4.42831 -5 
 1.82851  4.42844 -5 
 1.84078  4.42849 -5 
 1.85305  4.42844 -5 
 1.86532  4.42831 -5 

 0.429515  3.44245 -5 
 0.433485  3.44839 -5 
 0.441293  3.46066 -5 
 0.441786  3.46145 -5 
 0.449482  3.47293 -5 
 0.454058  3.48014 -5 
 0.457492  3.4852 -5 
 0.465454  3.49748 -5 
 0.46633  3.49885 -5 
 0.473734  3.50975 -5 
 0.478602  3.5173 -5 
 0.481848  3.52202 -5 
 0.489939  3.53429 -5 
 0.490874  3.53574 -5 
 0.498334  3.54656 -5 
 0.503146  3.55391 -5 
 0.506579  3.55884 -5 
 0.514773  3.57111 -5 
 0.515418  3.57209 -5 
 0.523308  3.58338 -5 
 0.527689  3.58997 -5 
 0.531713  3.59565 -5 
 0.539961  3.60789 -5 
 0.548683  3.62019 -5 
 0.552233  3.62545 -5 
 0.557276  3.63247 -5 
 0.564505  3.64302 -5 
 0.565757  3.64474 -5 
 0.574485  3.65701 -5 
 0.576777  3.66034 -5 
 0.583294  3.66928 -5 
 0.589049  3.67754 -5 
 0.592016  3.68155 -5 
 0.600741  3.69383 -5 
 0.60132  3.69465 -5 
 0.609793  3.7061 -5 
 0.613592  3.71146 -5 
 0.618783  3.71837 -5 
 0.625864  3.72821 -5 
 0.627717  3.73064 -5 
 0.636798  3.74291 -5 
 0.638136  3.74477 -5 
 0.646084  3.75518 -5 
 0.650408  3.76109 -5 
 0.65534  3.76746 -5 
 0.66268  3.77732 -5 
 0.664573  3.77973 -5 
 0.67394  3.792 -5 
 0.674952  3.79336 -5 
 0.683543  3.80427 -5 
 0.687223  3.80912 -5 
 0.693152  3.81654 -5 
 0.699495  3.82477 -5 
 0.702776  3.82882 -5 
 0.711767  3.84029 -5 
 0.712426  3.84109 -5 
 0.722349  3.85336 -5 
 0.724039  3.85551 -5 
 0.732396  3.86563 -5 
 0.736311  3.87053 -5 
 0.742498  3.8779 -5 
 0.748583  3.88538 -5 
 0.752666  3.89018 -5 
 0.760854  3.90007 -5 
 0.762912  3.90245 -5 
 0.773126  3.91458 -5 
 0.773252  3.91472 -5 
 0.783896  3.92699 -5 
 0.785398  3.92877 -5 
 0.79466  3.93926 -5 
 0.79767  3.94276 -5 
 0.805541  3.95153 -5 
 0.809942  3.95656 -5 
 0.816554  3.96381 -5 
 0.822214  3.97015 -5 
 0.827713  3.97608 -5 
 0.834486  3.98354 -5 
 0.839031  3.98835 -5 
 0.846757  3.9967 -5 
 0.850522  4.00062 -5 
 0.859029  4.00965 -5 
 0.862202  4.01289 -5 
 0.871301  4.02237 -5 
 0.874083  4.02517 -5 
 0.883573  4.03486 -5 
 0.88618  4.03744 -5 
 0.895845  4.04713 -5 
 0.898506  4.04971 -5 
 0.908117  4.05916 -5 
 0.911075  4.06198 -5 
 0.920388  4.07097 -5 
 0.923901  4.07425 -5 
 0.93266  4.08254 -5 
 0.936994  4.08652 -5 
 0.944932  4.09389 -5 
 0.95037  4.0988 -5 
 0.957204  4.10502 -5 
 0.964037  4.11107 -5 
 0.969476  4.11592 -5 

 0  2.66019 -5 
 0.00109913  2.66299 -5 
 0.00613717  2.67526 -5 
 0.010923  2.68753 -5 
 0.0122718  2.69089 -5 
 0.0161497  2.69981 -5 
 0.0213377  2.71208 -5 
 0.0245437  2.7198 -5 
 0.026583  2.72435 -5 
 0.0321164  2.73662 -5 
 0.0368155  2.74761 -5 
 0.0374066  2.74889 -5 
 0.0432343  2.76117 -5 
 0.0486741  2.77344 -5 
 0.0490874  2.77434 -5 
 0.0546674  2.78571 -5 
 0.0603166  2.79798 -5 
 0.0613592  2.80021 -5 
 0.066393  2.81025 -5 
 0.0722163  2.82252 -5 
 0.0736311  2.82549 -5 
 0.0783898  2.8348 -5 
 0.0843546  2.84707 -5 
 0.0859029  2.85026 -5 
 0.0906373  2.85934 -5 
 0.096714  2.87161 -5 
 0.0981748  2.87457 -5 
 0.103117  2.88388 -5 
 0.109278  2.89616 -5 
 0.110447  2.89848 -5 
 0.115809  2.90843 -5 
 0.122032  2.9207 -5 
 0.122718  2.92204 -5 
 0.128697  2.93297 -5 
 0.134959  2.94524 -5 
 0.141765  2.95751 -5 
 0.147262  2.96813 -5 
 0.148185  2.96979 -5 
 0.154998  2.98206 -5 
 0.159534  2.99069 -5 
 0.161585  2.99433 -5 
 0.16838  3.0066 -5 
 0.171806  3.01303 -5 
 0.175138  3.01887 -5 
 0.181898  3.03115 -5 
 0.184078  3.03519 -5 
 0.188828  3.04342 -5 
 0.19554  3.05569 -5 
 0.19635  3.05717 -5 
 0.202643  3.06796 -5 
 0.208621  3.07889 -5 
 0.20941  3.08023 -5 
 0.216569  3.09251 -5 
 0.220893  3.10032 -5 
 0.223531  3.10478 -5 
 0.230594  3.11705 -5 
 0.233165  3.12165 -5 
 0.23775  3.12932 -5 
 0.244708  3.14159 -5 
 0.245437  3.14288 -5 
 0.252056  3.15386 -5 
 0.257709  3.16384 -5 
 0.259104  3.16614 -5 
 0.266437  3.17841 -5 
 0.269981  3.1846 -5 
 0.273696  3.19068 -5 
 0.280884  3.20295 -5 
 0.282252  3.20533 -5 
 0.28835  3.21522 -5 
 0.294524  3.22587 -5 
 0.295536  3.2275 -5 
 0.303057  3.23977 -5 
 0.306796  3.24617 -5 
 0.310467  3.25204 -5 
 0.317809  3.26431 -5 
 0.319068  3.26645 -5 
 0.325437  3.27658 -5 
 0.33134  3.28654 -5 
 0.332809  3.28885 -5 
 0.340439  3.30113 -5 
 0.343612  3.30644 -5 
 0.348046  3.3134 -5 
 0.355467  3.32567 -5 
 0.355884  3.32636 -5 
 0.3633  3.33794 -5 
 0.368155  3.34596 -5 
 0.370904  3.35021 -5 
 0.378568  3.36249 -5 
 0.380427  3.36554 -5 
 0.386413  3.37476 -5 
 0.392699  3.385 -5 
 0.394034  3.38703 -5 
 0.401923  3.3993 -5 
 0.404971  3.40424 -5 
 0.4098  3.41157 -5 
 0.417243  3.42352 -5 
 0.417462  3.42385 -5 
 0.425553  3.43612 -5 
 0.429515  3.44245 -5 

 6.21679  3.47293 -5 
 6.22183  3.48297 -5 
 6.22287  3.4852 -5 
 6.22852  3.49748 -5 
 6.2341  3.50884 -5 
 6.23451  3.50975 -5 
 6.23995  3.52202 -5 
 6.24578  3.53429 -5 
 6.24637  3.53557 -5 
 6.25107  3.54656 -5 
 6.2566  3.55884 -5 
 6.25864  3.56338 -5 
 6.26185  3.57111 -5 
 6.26704  3.58338 -5 
 6.27091  3.5923 -5 

 5.76777  2.7111 -5 
 5.76841  2.71208 -5 
 5.77661  2.72435 -5 
 5.78004  2.72927 -5 
 5.78485  2.73662 -5 
 5.79231  2.74745 -5 
 5.79325  2.74889 -5 
 5.80134  2.76117 -5 
 5.80458  2.76589 -5 
 5.80945  2.77344 -5 
 5.81686  2.78433 -5 
 5.81773  2.78571 -5 
 5.82569  2.79798 -5 
 5.82913  2.80305 -5 
 5.8337  2.81025 -5 
 5.8414  2.82174 -5 
 5.84189  2.82252 -5 
 5.8497  2.8348 -5 
 5.85367  2.84074 -5 
 5.85763  2.84707 -5 
 5.86572  2.85934 -5 
 5.86594  2.85967 -5 
 5.87338  2.87161 -5 
 5.87821  2.87894 -5 
 5.88126  2.88388 -5 
 5.88915  2.89616 -5 
 5.89049  2.89819 -5 
 5.89677  2.90843 -5 
 5.90276  2.91764 -5 
 5.90462  2.9207 -5 
 5.91228  2.93297 -5 
 5.91503  2.93722 -5 
 5.91988  2.94524 -5 
 5.9273  2.95682 -5 
 5.92772  2.95751 -5 
 5.93514  2.96979 -5 
 5.93957  2.97674 -5 
 5.94275  2.98206 -5 
 5.95038  2.99433 -5 
 5.95185  2.99665 -5 
 5.95775  3.0066 -5 
 5.96412  3.01673 -5 
 5.96538  3.01887 -5 
 5.97272  3.03115 -5 
 5.97639  3.03702 -5 
 5.98013  3.04342 -5 
 5.98765  3.05569 -5 
 5.98866  3.05732 -5 
 5.99484  3.06796 -5 
 6.00093  3.07786 -5 
 6.0023  3.08023 -5 
 6.00949  3.09251 -5 
 6.0132  3.09858 -5 
 6.01675  3.10478 -5 
 6.02408  3.11705 -5 
 6.02548  3.11935 -5 
 6.03113  3.12932 -5 
 6.03775  3.1403 -5 
 6.03848  3.14159 -5 
 6.04544  3.15386 -5 
 6.05002  3.16154 -5 
 6.05259  3.16614 -5 
 6.05965  3.17841 -5 
 6.06229  3.18286 -5 
 6.06662  3.19068 -5 
 6.07378  3.20295 -5 
 6.07456  3.2043 -5 
 6.08054  3.21522 -5 
 6.08684  3.22601 -5 
 6.08765  3.2275 -5 
 6.09436  3.23977 -5 
 6.09911  3.248 -5 
 6.10129  3.25204 -5 
 6.10805  3.26431 -5 
 6.11138  3.27015 -5 
 6.11481  3.27658 -5 
 6.1216  3.28885 -5 
 6.12365  3.2925 -5 
 6.12819  3.30113 -5 
 6.135  3.3134 -5 
 6.13592  3.31506 -5 
 6.14142  3.32567 -5 
 6.14819  3.33788 -5 
 6.15449  3.35021 -5 
 6.16047  3.36114 -5 
 6.16115  3.36249 -5 
 6.16738  3.37476 -5 
 6.17274  3.38471 -5 
 6.17391  3.38703 -5 
 6.18007  3.3993 -5 
 6.18501  3.40862 -5 
 6.18647  3.41157 -5 
 6.19255  3.42385 -5 
 6.19728  3.43293 -5 
 6.19883  3.43612 -5 
 6.2048  3.44839 -5 
 6.20955  3.45769 -5 
 6.21097  3.46066 -5 
 6.21679  3.47293 -5 

 5.19099  2.07065 -5 
 5.19566  2.07394 -5 
 5.20326  2.07932 -5 
 5.21284  2.08621 -5 
 5.21553  2.08816 -5 
 5.22781  2.09725 -5 
 5.22943  2.09849 -5 
 5.24008  2.10661 -5 
 5.2454  2.11076 -5 
 5.25235  2.11616 -5 
 5.26099  2.12303 -5 
 5.26462  2.12591 -5 
 5.27621  2.1353 -5 
 5.27689  2.13585 -5 
 5.28917  2.1461 -5 
 5.29089  2.14757 -5 
 5.30144  2.15657 -5 
 5.30518  2.15984 -5 
 5.31371  2.16726 -5 
 5.31915  2.17212 -5 
 5.32598  2.17817 -5 
 5.33282  2.18439 -5 
 5.33825  2.18929 -5 
 5.34619  2.19666 -5 
 5.35052  2.20064 -5 
 5.35928  2.20893 -5 
 5.3628  2.21222 -5 
 5.37211  2.2212 -5 
 5.37507  2.22402 -5 
 5.38468  2.23348 -5 
 5.38734  2.23606 -5 
 5.39701  2.24575 -5 
 5.39961  2.24832 -5 
 5.4091  2.25802 -5 
 5.41188  2.26082 -5 
 5.42098  2.27029 -5 
 5.42416  2.27354 -5 
 5.43266  2.28256 -5 
 5.43643  2.28648 -5 
 5.44415  2.29484 -5 
 5.4487  2.29965 -5 
 5.45547  2.30711 -5 
 5.46097  2.31303 -5 
 5.46663  2.31938 -5 
 5.47324  2.32663 -5 
 5.47764  2.33165 -5 
 5.48552  2.34042 -5 
 5.48853  2.34392 -5 
 5.49779  2.35442 -5 
 5.49929  2.35619 -5 
 5.50993  2.36847 -5 
 5.51006  2.36861 -5 
 5.52027  2.38074 -5 
 5.52233  2.38311 -5 
 5.53052  2.39301 -5 
 5.5346  2.3978 -5 
 5.54069  2.40528 -5 
 5.54687  2.41266 -5 
 5.55079  2.41755 -5 
 5.55915  2.42768 -5 
 5.56084  2.42983 -5 
 5.57076  2.4421 -5 
 5.57142  2.4429 -5 
 5.58041  2.45437 -5 
 5.58369  2.45841 -5 
 5.59003  2.46664 -5 
 5.59596  2.47406 -5 
 5.59964  2.47891 -5 
 5.60823  2.48983 -5 
 5.60925  2.49118 -5 
 5.61861  2.50346 -5 
 5.62051  2.50587 -5 
 5.62785  2.51573 -5 
 5.63278  2.5221 -5 
 5.6371  2.528 -5 
 5.64505  2.53842 -5 
 5.64639  2.54027 -5 
 5.65547  2.55254 -5 
 5.65732  2.55498 -5 
 5.6644  2.56482 -5 
 5.66959  2.57173 -5 
 5.67339  2.57709 -5 
 5.68186  2.58853 -5 
 5.68244  2.58936 -5 
 5.69117  2.60163 -5 
 5.69414  2.60564 -5 
 5.69989  2.6139 -5 
 5.70641  2.62284 -5 
 5.7087  2.62618 -5 
 5.71743  2.63845 -5 
 5.71868  2.64017 -5 
 5.72591  2.65072 -5 
 5.73095  2.65774 -5 
 5.7345  2.66299 -5 
 5.7432  2.67526 -5 
 5.75147  2.68753 -5 
 5.7555  2.69322 -5 
 5.75988  2.69981 -5 
 5.76777  2.7111 -5 

 4.20924  1.86998 -5 
 4.22152  1.86842 -5 
 4.23379  1.86694 -5 
 4.24606  1.86554 -5 
 4.24809  1.86532 -5 
 4.25833  1.86425 -5 
 4.2706  1.86304 -5 
 4.28287  1.86191 -5 
 4.29515  1.86086 -5 
 4.30742  1.85989 -5 
 4.31969  1.859 -5 
 4.33196  1.85819 -5 
 4.34423  1.85747 -5 
 4.35651  1.85682 -5 
 4.36878  1.85626 -5 
 4.38105  1.85579 -5 
 4.39332  1.8554 -5 
 4.40559  1.85509 -5 
 4.41786  1.85488 -5 
 4.43014  1.85474 -5 
 4.44241  1.8547 -5 
 4.45468  1.85474 -5 
 4.46695  1.85487 -5 
 4.47922  1.85509 -5 
 4.4915  1.8554 -5 
 4.50377  1.85579 -5 
 4.51604  1.85628 -5 
 4.52831  1.85686 -5 
 4.54058  1.85753 -5 
 4.55285  1.85828 -5 
 4.56513  1.85913 -5 
 4.5774  1.86008 -5 
 4.58967  1.86111 -5 
 4.60194  1.86223 -5 
 4.61421  1.86345 -5 
 4.62649  1.86476 -5 
 4.63138  1.86532 -5 
 4.63876  1.86619 -5 
 4.65103  1.86774 -5 
 4.6633  1.86939 -5 
 4.67557  1.87113 -5 
 4.68785  1.87297 -5 
 4.70012  1.8749 -5 
 4.71239  1.87693 -5 
 4.71617  1.87759 -5 
 4.72466  1.87912 -5 
 4.73693  1.88142 -5 
 4.7492  1.88383 -5 
 4.76148  1.88634 -5 
 4.77375  1.88894 -5 
 4.77788  1.88986 -5 
 4.78602  1.89172 -5 
 4.79829  1.89463 -5 
 4.81056  1.89764 -5 
 4.82284  1.90076 -5 
 4.82806  1.90214 -5 
 4.83511  1.90404 -5 
 4.84738  1.90748 -5 
 4.85965  1.91102 -5 
 4.87105  1.91441 -5 
 4.87192  1.91467 -5 
 4.88419  1.91857 -5 
 4.89647  1.92255 -5 
 4.90874  1.92663 -5 
 4.90888  1.92668 -5 
 4.92101  1.93099 -5 
 4.93328  1.93543 -5 
 4.94277  1.93895 -5 
 4.94555  1.94 -5 
 4.95783  1.94483 -5 
 4.9701  1.94973 -5 
 4.97372  1.95122 -5 
 4.98237  1.95487 -5 
 4.99464  1.96015 -5 
 5.00223  1.9635 -5 
 5.00691  1.96559 -5 
 5.01919  1.97126 -5 
 5.02879  1.97577 -5 
 5.03146  1.97704 -5 
 5.04373  1.98309 -5 
 5.05363  1.98804 -5 
 5.056  1.98924 -5 
 5.06827  1.99567 -5 
 5.07699  2.00031 -5 
 5.08054  2.00223 -5 
 5.09282  2.00903 -5 
 5.0991  2.01258 -5 
 5.10509  2.016 -5 
 5.11736  2.02316 -5 
 5.12018  2.02485 -5 
 5.12963  2.03059 -5 
 5.14029  2.03713 -5 
 5.1419  2.03812 -5 
 5.15418  2.04596 -5 
 5.15945  2.0494 -5 
 5.16645  2.05399 -5 
 5.178  2.06167 -5 
 5.17872  2.06215 -5 
 5.19099  2.07065 -5 

 3.35021  2.21052 -5 
 3.35162  2.20893 -5 
 3.36249  2.19744 -5 
 3.36325  2.19666 -5 
 3.37476  2.18557 -5 
 3.37603  2.18439 -5 
 3.38703  2.17465 -5 
 3.38997  2.17212 -5 
 3.3993  2.16448 -5 
 3.40511  2.15984 -5 
 3.41157  2.15492 -5 
 3.42143  2.14757 -5 
 3.42385  2.14585 -5 
 3.43612  2.13727 -5 
 3.43899  2.1353 -5 
 3.44839  2.1291 -5 
 3.45777  2.12303 -5 
 3.46066  2.12122 -5 
 3.47293  2.11368 -5 
 3.47777  2.11076 -5 
 3.4852  2.10641 -5 
 3.49748  2.09933 -5 
 3.49896  2.09849 -5 
 3.50975  2.09254 -5 
 3.52135  2.08621 -5 
 3.52202  2.08586 -5 
 3.53429  2.07944 -5 
 3.54491  2.07394 -5 
 3.54656  2.07311 -5 
 3.55884  2.067 -5 
 3.56962  2.06167 -5 
 3.57111  2.06096 -5 
 3.58338  2.05512 -5 
 3.59548  2.0494 -5 
 3.59565  2.04932 -5 
 3.60792  2.04372 -5 
 3.62019  2.03816 -5 
 3.6225  2.03713 -5 
 3.63247  2.03276 -5 
 3.64474  2.02742 -5 
 3.65068  2.02485 -5 
 3.65701  2.02219 -5 
 3.66928  2.01706 -5 
 3.68007  2.01258 -5 
 3.68155  2.01198 -5 
 3.69383  2.00705 -5 
 3.7061  2.00216 -5 
 3.71075  2.00031 -5 
 3.71837  1.99737 -5 
 3.73064  1.99266 -5 
 3.74279  1.98804 -5 
 3.74291  1.98799 -5 
 3.75518  1.98348 -5 
 3.76746  1.979 -5 
 3.77638  1.97577 -5 
 3.77973  1.97459 -5 
 3.792  1.97029 -5 
 3.80427  1.96604 -5 
 3.81169  1.9635 -5 
 3.81654  1.96187 -5 
 3.82882  1.95781 -5 
 3.84109  1.95379 -5 
 3.84899  1.95122 -5 
 3.85336  1.94984 -5 
 3.86563  1.94601 -5 
 3.8779  1.94223 -5 
 3.88865  1.93895 -5 
 3.89018  1.9385 -5 
 3.90245  1.9349 -5 
 3.91472  1.93136 -5 
 3.92699  1.92787 -5 
 3.93124  1.92668 -5 
 3.93926  1.92449 -5 
 3.95153  1.92119 -5 
 3.96381  1.91795 -5 
 3.97608  1.91477 -5 
 3.97749  1.91441 -5 
 3.98835  1.91171 -5 
 4.00062  1.90873 -5 
 4.01289  1.9058 -5 
 4.02517  1.90294 -5 
 4.02867  1.90214 -5 
 4.03744  1.90019 -5 
 4.04971  1.89752 -5 
 4.06198  1.89492 -5 
 4.07425  1.89239 -5 
 4.08652  1.88992 -5 
 4.0868  1.88986 -5 
 4.0988  1.88758 -5 
 4.11107  1.88531 -5 
 4.12334  1.88312 -5 
 4.13561  1.88099 -5 
 4.14788  1.87893 -5 
 4.15617  1.87759 -5 
 4.16016  1.87697 -5 
 4.17243  1.87511 -5 
 4.1847  1.87333 -5 
 4.19697  1.87162 -5 
 4.20924  1.86998 -5 

 3.91472  2.7229 -5 
 3.90245  2.72295 -5 
 3.89018  2.7229 -5 
 3.8779  2.72273 -5 
 3.86563  2.72246 -5 
 3.85336  2.72206 -5 
 3.84109  2.72155 -5 
 3.82882  2.72091 -5 
 3.81654  2.72015 -5 
 3.80427  2.71926 -5 
 3.792  2.71824 -5 
 3.77973  2.71708 -5 
 3.76746  2.71578 -5 
 3.75518  2.71434 -5 
 3.74291  2.71276 -5 
 3.73803  2.71208 -5 
 3.73064  2.71099 -5 
 3.71837  2.70903 -5 
 3.7061  2.70692 -5 
 3.69383  2.70464 -5 
 3.68155  2.70221 -5 
 3.67016  2.69981 -5 
 3.66928  2.69961 -5 
 3.65701  2.69672 -5 
 3.64474  2.69366 -5 
 3.63247  2.69044 -5 
 3.62199  2.68753 -5 
 3.62019  2.68701 -5 
 3.60792  2.68326 -5 
 3.59565  2.67933 -5 
 3.58346  2.67526 -5 
 3.58338  2.67523 -5 
 3.57111  2.67073 -5 
 3.55884  2.66604 -5 
 3.55115  2.66299 -5 
 3.54656  2.66108 -5 
 3.53429  2.65577 -5 
 3.523  2.65072 -5 
 3.52202  2.65026 -5 
 3.50975  2.64426 -5 
 3.49816  2.63845 -5 
 3.49748  2.63808 -5 
 3.4852  2.63137 -5 
 3.47597  2.62618 -5 
 3.47293  2.62438 -5 
 3.46066  2.6169 -5 
 3.45588  2.6139 -5 
 3.44839  2.60896 -5 
 3.43756  2.60163 -5 
 3.43612  2.6006 -5 
 3.42385  2.59159 -5 
 3.42088  2.58936 -5 
 3.41157  2.58196 -5 
 3.40559  2.57709 -5 
 3.3993  2.57167 -5 
 3.39152  2.56482 -5 
 3.38703  2.56061 -5 
 3.37861  2.55254 -5 
 3.37476  2.54862 -5 
 3.36675  2.54027 -5 
 3.36249  2.53553 -5 
 3.35588  2.528 -5 
 3.35021  2.52109 -5 
 3.34591  2.51573 -5 
 3.33794  2.50504 -5 
 3.33679  2.50346 -5 
 3.32857  2.49118 -5 
 3.32567  2.48646 -5 
 3.32114  2.47891 -5 
 3.31444  2.46664 -5 
 3.3134  2.4645 -5 
 3.30858  2.45437 -5 
 3.3034  2.4421 -5 
 3.30113  2.43588 -5 
 3.29897  2.42983 -5 
 3.29529  2.41755 -5 
 3.2923  2.40528 -5 
 3.29001  2.39301 -5 
 3.28885  2.38387 -5 
 3.28847  2.38074 -5 
 3.28767  2.36847 -5 
 3.28761  2.35619 -5 
 3.28828  2.34392 -5 
 3.28885  2.33892 -5 
 3.28973  2.33165 -5 
 3.29199  2.31938 -5 
 3.29504  2.30711 -5 
 3.29888  2.29484 -5 
 3.30113  2.28884 -5 
 3.30359  2.28256 -5 
 3.3092  2.27029 -5 
 3.3134  2.26225 -5 
 3.3157  2.25802 -5 
 3.32317  2.24575 -5 
 3.32567  2.24202 -5 
 3.33163  2.23348 -5 
 3.33794  2.22519 -5 
 3.34109  2.2212 -5 
 3.35021  2.21052 -5 

 4.99444  2.65072 -5 
 4.98237  2.64722 -5 
 4.9701  2.64393 -5 
 4.95783  2.64092 -5 
 4.94686  2.63845 -5 
 4.94555  2.63815 -5 
 4.93328  2.63557 -5 
 4.92101  2.63324 -5 
 4.90874  2.63115 -5 
 4.89647  2.62928 -5 
 4.88419  2.62764 -5 
 4.87192  2.62621 -5 
 4.87162  2.62618 -5 
 4.85965  2.62495 -5 
 4.84738  2.62389 -5 
 4.83511  2.62303 -5 
 4.82284  2.62235 -5 
 4.81056  2.62186 -5 
 4.79829  2.62154 -5 
 4.78602  2.62139 -5 
 4.77375  2.6214 -5 
 4.76148  2.62156 -5 
 4.7492  2.62187 -5 
 4.73693  2.62231 -5 
 4.72466  2.6229 -5 
 4.71239  2.62361 -5 
 4.70012  2.62445 -5 
 4.68785  2.6254 -5 
 4.67898  2.62618 -5 
 4.67557  2.62646 -5 
 4.6633  2.6276 -5 
 4.65103  2.62884 -5 
 4.63876  2.63017 -5 
 4.62649  2.63159 -5 
 4.61421  2.63309 -5 
 4.60194  2.63468 -5 
 4.58967  2.63633 -5 
 4.5774  2.63806 -5 
 4.57478  2.63845 -5 
 4.56513  2.63981 -5 
 4.55285  2.64161 -5 
 4.54058  2.64347 -5 
 4.52831  2.64537 -5 
 4.51604  2.64732 -5 
 4.50377  2.64932 -5 
 4.49536  2.65072 -5 
 4.4915  2.65134 -5 
 4.47922  2.65335 -5 
 4.46695  2.65539 -5 
 4.45468  2.65746 -5 
 4.44241  2.65955 -5 
 4.43014  2.66167 -5 
 4.42254  2.66299 -5 
 4.41786  2.66378 -5 
 4.40559  2.66586 -5 
 4.39332  2.66795 -5 
 4.38105  2.67006 -5 
 4.36878  2.67216 -5 
 4.35651  2.67428 -5 
 4.35078  2.67526 -5 
 4.34423  2.67635 -5 
 4.33196  2.67839 -5 
 4.31969  2.68042 -5 
 4.30742  2.68245 -5 
 4.29515  2.68446 -5 
 4.28287  2.68647 -5 
 4.27627  2.68753 -5 
 4.2706  2.68842 -5 
 4.25833  2.69032 -5 
 4.24606  2.6922 -5 
 4.23379  2.69405 -5 
 4.22152  2.69587 -5 
 4.20924  2.69767 -5 
 4.19697  2.69944 -5 
 4.19435  2.69981 -5 
 4.1847  2.70112 -5 
 4.17243  2.70275 -5 
 4.16016  2.70434 -5 
 4.14788  2.7059 -5 
 4.13561  2.7074 -5 
 4.12334  2.70886 -5 
 4.11107  2.71026 -5 
 4.0988  2.71162 -5 
 4.09445  2.71208 -5 
 4.08652  2.71289 -5 
 4.07425  2.71408 -5 
 4.06198  2.71521 -5 
 4.04971  2.71627 -5 
 4.03744  2.71727 -5 
 4.02517  2.7182 -5 
 4.01289  2.71906 -5 
 4.00062  2.71984 -5 
 3.98835  2.72054 -5 
 3.97608  2.72116 -5 
 3.96381  2.72169 -5 
 3.95153  2.72214 -5 
 3.93926  2.72249 -5 
 3.92699  2.72274 -5 
 3.91472  2.7229 -5 

 5.65732  3.18471 -5 
 5.65153  3.17841 -5 
 5.64505  3.17127 -5 
 5.64032  3.16614 -5 
 5.63278  3.15785 -5 
 5.62908  3.15386 -5 
 5.62051  3.14447 -5 
 5.61783  3.14159 -5 
 5.60823  3.13113 -5 
 5.60654  3.12932 -5 
 5.59596  3.11784 -5 
 5.59522  3.11705 -5 
 5.58386  3.10478 -5 
 5.58369  3.10459 -5 
 5.57246  3.09251 -5 
 5.57142  3.09137 -5 
 5.56101  3.08023 -5 
 5.55915  3.0782 -5 
 5.54952  3.06796 -5 
 5.54687  3.0651 -5 
 5.53797  3.05569 -5 
 5.5346  3.05207 -5 
 5.52637  3.04342 -5 
 5.52233  3.03911 -5 
 5.5147  3.03115 -5 
 5.51006  3.02622 -5 
 5.50296  3.01887 -5 
 5.49779  3.01342 -5 
 5.49115  3.0066 -5 
 5.48552  3.00071 -5 
 5.47925  2.99433 -5 
 5.47324  2.9881 -5 
 5.46726  2.98206 -5 
 5.46097  2.9756 -5 
 5.45516  2.96979 -5 
 5.4487  2.9632 -5 
 5.44296  2.95751 -5 
 5.43643  2.95093 -5 
 5.43063  2.94524 -5 
 5.42416  2.93878 -5 
 5.41816  2.93297 -5 
 5.41188  2.92678 -5 
 5.40554  2.9207 -5 
 5.39961  2.91491 -5 
 5.39276  2.90843 -5 
 5.38734  2.90321 -5 
 5.37979  2.89616 -5 
 5.37507  2.89166 -5 
 5.36662  2.88388 -5 
 5.3628  2.8803 -5 
 5.35323  2.87161 -5 
 5.35052  2.86911 -5 
 5.33959  2.85934 -5 
 5.33825  2.85812 -5 
 5.32598  2.84733 -5 
 5.32567  2.84707 -5 
 5.31371  2.83672 -5 
 5.31141  2.8348 -5 
 5.30144  2.82633 -5 
 5.2968  2.82252 -5 
 5.28917  2.81616 -5 
 5.2818  2.81025 -5 
 5.27689  2.80624 -5 
 5.26639  2.79798 -5 
 5.26462  2.79657 -5 
 5.25235  2.78712 -5 
 5.25044  2.78571 -5 
 5.24008  2.77791 -5 
 5.23389  2.77344 -5 
 5.22781  2.76897 -5 
 5.21673  2.76117 -5 
 5.21553  2.76031 -5 
 5.20326  2.75188 -5 
 5.19873  2.74889 -5 
 5.19099  2.74372 -5 
 5.17988  2.73662 -5 
 5.17872  2.73587 -5 
 5.16645  2.72824 -5 
 5.15988  2.72435 -5 
 5.15418  2.72092 -5 
 5.1419  2.71388 -5 
 5.13861  2.71208 -5 
 5.12963  2.70709 -5 
 5.11736  2.70062 -5 
 5.11574  2.69981 -5 
 5.10509  2.69438 -5 
 5.09282  2.68847 -5 
 5.09077  2.68753 -5 
 5.08054  2.68278 -5 
 5.06827  2.67741 -5 
 5.06307  2.67526 -5 
 5.056  2.67229 -5 
 5.04373  2.66744 -5 
 5.03168  2.66299 -5 
 5.03146  2.66291 -5 
 5.01919  2.65857 -5 
 5.00691  2.65453 -5 
 4.99464  2.65078 -5 
 4.99444  2.65072 -5 

 6.27091  3.7896 -5 
 6.25864  3.78443 -5 
 6.24962  3.77973 -5 
 6.24637  3.7781 -5 
 6.2341  3.77075 -5 
 6.22917  3.76746 -5 
 6.22183  3.76268 -5 
 6.21123  3.75518 -5 
 6.20955  3.75403 -5 
 6.19728  3.74482 -5 
 6.1949  3.74291 -5 
 6.18501  3.73515 -5 
 6.17955  3.73064 -5 
 6.17274  3.72511 -5 
 6.16481  3.71837 -5 
 6.16047  3.71474 -5 
 6.15056  3.7061 -5 
 6.14819  3.70406 -5 
 6.13673  3.69383 -5 
 6.13592  3.69312 -5 
 6.12365  3.68191 -5 
 6.12327  3.68155 -5 
 6.11138  3.67047 -5 
 6.11014  3.66928 -5 
 6.09911  3.65883 -5 
 6.09724  3.65701 -5 
 6.08684  3.647 -5 
 6.08454  3.64474 -5 
 6.07456  3.635 -5 
 6.07202  3.63247 -5 
 6.06229  3.62284 -5 
 6.05966  3.62019 -5 
 6.05002  3.61054 -5 
 6.04744  3.60792 -5 
 6.03775  3.59811 -5 
 6.03535  3.59565 -5 
 6.02548  3.58555 -5 
 6.02337  3.58338 -5 
 6.0132  3.57289 -5 
 6.0115  3.57111 -5 
 6.00093  3.56012 -5 
 5.99971  3.55884 -5 
 5.98866  3.54726 -5 
 5.988  3.54656 -5 
 5.97639  3.53431 -5 
 5.96482  3.52202 -5 
 5.96412  3.52127 -5 
 5.95333  3.50975 -5 
 5.95185  3.50816 -5 
 5.94189  3.49748 -5 
 5.93957  3.49498 -5 
 5.9305  3.4852 -5 
 5.9273  3.48175 -5 
 5.91915  3.47293 -5 
 5.91503  3.46846 -5 
 5.90784  3.46066 -5 
 5.90276  3.45513 -5 
 5.89657  3.44839 -5 
 5.89049  3.44175 -5 
 5.88532  3.43612 -5 
 5.87821  3.42834 -5 
 5.8741  3.42385 -5 
 5.86594  3.41489 -5 
 5.86291  3.41157 -5 
 5.85367  3.40142 -5 
 5.85173  3.3993 -5 
 5.8414  3.38793 -5 
 5.84058  3.38703 -5 
 5.82944  3.37476 -5 
 5.82913  3.37441 -5 
 5.81832  3.36249 -5 
 5.81686  3.36086 -5 
 5.80721  3.35021 -5 
 5.80458  3.3473 -5 
 5.7961  3.33794 -5 
 5.79231  3.33373 -5 
 5.78501  3.32567 -5 
 5.78004  3.32015 -5 
 5.77391  3.3134 -5 
 5.76777  3.30658 -5 
 5.76282  3.30113 -5 
 5.7555  3.293 -5 
 5.75172  3.28885 -5 
 5.74322  3.27943 -5 
 5.74063  3.27658 -5 
 5.73095  3.26587 -5 
 5.72953  3.26431 -5 
 5.71868  3.25232 -5 
 5.71842  3.25204 -5 
 5.70731  3.23977 -5 
 5.70641  3.23877 -5 
 5.69618  3.2275 -5 
 5.69414  3.22522 -5 
 5.68504  3.21522 -5 
 5.68186  3.21169 -5 
 5.67389  3.20295 -5 
 5.66959  3.19819 -5 
 5.66272  3.19068 -5 
 5.65732  3.18471 -5 

 0  3.79302 -5 
 0.0122718  3.7936 -5 
 0.0172436  3.792 -5 
 0.0245437  3.78839 -5 
 0.0303115  3.77973 -5 
 0.0338826  3.76746 -5 
 0.0346679  3.75518 -5 
 0.0338773  3.74291 -5 
 0.0321367  3.73064 -5 
 0.0298026  3.71837 -5 
 0.0270908  3.7061 -5 
 0.0245437  3.69571 -5 
 0.0240348  3.69383 -5 
 0.0201883  3.68155 -5 
 0.0163302  3.66928 -5 
 0.0124946  3.65701 -5 
 0.0122718  3.65637 -5 
 0.00790138  3.64474 -5 
 0.00342258  3.63247 -5 
 0  3.62299 -5 

 4.67616  6.18501 -5 
 4.67557  6.18575 -5 
 4.6664  6.19728 -5 
 4.6633  6.20116 -5 
 4.65651  6.20955 -5 
 4.65103  6.21631 -5 
 4.6465  6.22183 -5 
 4.63876  6.23123 -5 
 4.63636  6.2341 -5 
 4.62649  6.24591 -5 
 4.62609  6.24637 -5 
 4.61575  6.25864 -5 
 4.61421  6.26046 -5 
 4.60528  6.27091 -5 

 5.16645  5.45064 -5 
 5.16022  5.46097 -5 
 5.15418  5.47075 -5 
 5.15267  5.47324 -5 
 5.1452  5.48552 -5 
 5.1419  5.49082 -5 
 5.13769  5.49779 -5 
 5.13008  5.51006 -5 
 5.12963  5.51078 -5 
 5.12262  5.52233 -5 
 5.11736  5.53077 -5 
 5.11503  5.5346 -5 
 5.10746  5.54687 -5 
 5.10509  5.55068 -5 
 5.09992  5.55915 -5 
 5.09282  5.57049 -5 
 5.09225  5.57142 -5 
 5.08472  5.58369 -5 
 5.08054  5.59035 -5 
 5.07709  5.59596 -5 
 5.06942  5.60823 -5 
 5.06827  5.61006 -5 
 5.06184  5.62051 -5 
 5.056  5.62977 -5 
 5.05414  5.63278 -5 
 5.04649  5.64505 -5 
 5.04373  5.64942 -5 
 5.03883  5.65732 -5 
 5.03146  5.66893 -5 
 5.03104  5.66959 -5 
 5.0234  5.68186 -5 
 5.01919  5.68849 -5 
 5.01566  5.69414 -5 
 5.00785  5.70641 -5 
 5.00691  5.70788 -5 
 5.00014  5.71868 -5 
 4.99464  5.72726 -5 
 4.99231  5.73095 -5 
 4.98449  5.74322 -5 
 4.98237  5.74652 -5 
 4.97669  5.7555 -5 
 4.9701  5.76568 -5 
 4.96876  5.76777 -5 
 4.96091  5.78004 -5 
 4.95783  5.78479 -5 
 4.95301  5.79231 -5 
 4.94555  5.80372 -5 
 4.945  5.80458 -5 
 4.93709  5.81686 -5 
 4.93328  5.82266 -5 
 4.92909  5.82913 -5 
 4.92101  5.84135 -5 
 4.91299  5.85367 -5 
 4.90874  5.86008 -5 
 4.90488  5.86594 -5 
 4.89668  5.87821 -5 
 4.89647  5.87853 -5 
 4.88858  5.89049 -5 
 4.88419  5.89702 -5 
 4.88036  5.90276 -5 
 4.87204  5.91503 -5 
 4.87192  5.9152 -5 
 4.86382  5.9273 -5 
 4.85965  5.93342 -5 
 4.85548  5.93957 -5 
 4.84738  5.95134 -5 
 4.84703  5.95185 -5 
 4.83866  5.96412 -5 
 4.83511  5.96925 -5 
 4.83019  5.97639 -5 
 4.82284  5.9869 -5 
 4.82161  5.98866 -5 
 4.81304  6.00093 -5 
 4.81056  6.00446 -5 
 4.80443  6.0132 -5 
 4.79829  6.02184 -5 
 4.7957  6.02548 -5 
 4.78692  6.03775 -5 
 4.78602  6.039 -5 
 4.77814  6.05002 -5 
 4.77375  6.0561 -5 
 4.76926  6.06229 -5 
 4.76148  6.07291 -5 
 4.76026  6.07456 -5 
 4.75125  6.08684 -5 
 4.7492  6.08962 -5 
 4.74219  6.09911 -5 
 4.73693  6.10615 -5 
 4.733  6.11138 -5 
 4.72466  6.12241 -5 
 4.72372  6.12365 -5 
 4.7144  6.13592 -5 
 4.71239  6.13857 -5 
 4.70501  6.14819 -5 
 4.70012  6.15453 -5 
 4.6955  6.16047 -5 
 4.68785  6.17025 -5 
 4.68588  6.17274 -5 
 4.67616  6.18501 -5 

 5.20326  4.90814 -5 
 5.21513  4.89647 -5 
 5.21553  4.89605 -5 
 5.22781  4.88453 -5 
 5.2282  4.88419 -5 
 5.24008  4.8736 -5 
 5.24215  4.87192 -5 
 5.25235  4.86335 -5 
 5.25722  4.85965 -5 
 5.26462  4.85382 -5 
 5.27378  4.84738 -5 
 5.27689  4.8451 -5 
 5.28917  4.83724 -5 
 5.29306  4.83511 -5 
 5.30144  4.83032 -5 
 5.31371  4.82444 -5 
 5.31802  4.82284 -5 
 5.32598  4.81972 -5 
 5.33825  4.81631 -5 
 5.35052  4.81436 -5 
 5.3628  4.81414 -5 
 5.37507  4.81603 -5 
 5.38734  4.82056 -5 
 5.39115  4.82284 -5 
 5.39961  4.829 -5 
 5.40547  4.83511 -5 
 5.41188  4.84388 -5 
 5.4139  4.84738 -5 
 5.41924  4.85965 -5 
 5.42277  4.87192 -5 
 5.42416  4.87969 -5 
 5.42487  4.88419 -5 
 5.42584  4.89647 -5 
 5.42592  4.90874 -5 
 5.42524  4.92101 -5 
 5.42416  4.93086 -5 
 5.4239  4.93328 -5 
 5.42198  4.94555 -5 
 5.41955  4.95783 -5 
 5.41665  4.9701 -5 
 5.41333  4.98237 -5 
 5.41188  4.98704 -5 
 5.40964  4.99464 -5 
 5.40562  5.00691 -5 
 5.40126  5.01919 -5 
 5.39961  5.02343 -5 
 5.39664  5.03146 -5 
 5.39176  5.04373 -5 
 5.38734  5.05417 -5 
 5.3866  5.056 -5 
 5.3813  5.06827 -5 
 5.37571  5.08054 -5 
 5.37507  5.08188 -5 
 5.37004  5.09282 -5 
 5.36411  5.10509 -5 
 5.3628  5.10769 -5 
 5.35811  5.11736 -5 
 5.3519  5.12963 -5 
 5.35052  5.13223 -5 
 5.34563  5.1419 -5 
 5.33916  5.15418 -5 
 5.33825  5.15584 -5 
 5.33269  5.16645 -5 
 5.326  5.17872 -5 
 5.31937  5.19099 -5 
 5.31371  5.20108 -5 
 5.31253  5.20326 -5 
 5.30572  5.21553 -5 
 5.30144  5.223 -5 
 5.29878  5.22781 -5 
 5.29179  5.24008 -5 
 5.28917  5.24457 -5 
 5.28477  5.25235 -5 
 5.27763  5.26462 -5 
 5.27689  5.26586 -5 
 5.27056  5.27689 -5 
 5.26462  5.28692 -5 
 5.26333  5.28917 -5 
 5.25617  5.30144 -5 
 5.25235  5.3078 -5 
 5.24892  5.31371 -5 
 5.24161  5.32598 -5 
 5.24008  5.32851 -5 
 5.23436  5.33825 -5 
 5.22781  5.34909 -5 
 5.22696  5.35052 -5 
 5.21967  5.3628 -5 
 5.21553  5.36958 -5 
 5.21229  5.37507 -5 
 5.20486  5.38734 -5 
 5.20326  5.38995 -5 
 5.19751  5.39961 -5 
 5.19099  5.41024 -5 
 5.19001  5.41188 -5 
 5.18262  5.42416 -5 
 5.17872  5.43049 -5 
 5.17516  5.43643 -5 
 5.16764  5.4487 -5 
 5.16645  5.45064 -5 

 4.68785  5.59034 -5 
 4.69264  5.58369 -5 
 4.70012  5.57343 -5 
 4.70156  5.57142 -5 
 4.71043  5.55915 -5 
 4.71239  5.55646 -5 
 4.71927  5.54687 -5 
 4.72466  5.53945 -5 
 4.72814  5.5346 -5 
 4.73693  5.52245 -5 
 4.73702  5.52233 -5 
 4.74581  5.51006 -5 
 4.7492  5.50536 -5 
 4.75462  5.49779 -5 
 4.76148  5.48829 -5 
 4.76346  5.48552 -5 
 4.77226  5.47324 -5 
 4.77375  5.47118 -5 
 4.78103  5.46097 -5 
 4.78602  5.45404 -5 
 4.78983  5.4487 -5 
 4.79829  5.43694 -5 
 4.79865  5.43643 -5 
 4.8074  5.42416 -5 
 4.81056  5.41975 -5 
 4.81617  5.41188 -5 
 4.82284  5.4026 -5 
 4.82497  5.39961 -5 
 4.83375  5.38734 -5 
 4.83511  5.38545 -5 
 4.8425  5.37507 -5 
 4.84738  5.36827 -5 
 4.85129  5.3628 -5 
 4.85965  5.35115 -5 
 4.8601  5.35052 -5 
 4.86885  5.33825 -5 
 4.87192  5.33398 -5 
 4.87764  5.32598 -5 
 4.88419  5.31686 -5 
 4.88645  5.31371 -5 
 4.89526  5.30144 -5 
 4.89647  5.29976 -5 
 4.90406  5.28917 -5 
 4.90874  5.28266 -5 
 4.91289  5.27689 -5 
 4.92101  5.26565 -5 
 4.92175  5.26462 -5 
 4.93059  5.25235 -5 
 4.93328  5.24861 -5 
 4.93945  5.24008 -5 
 4.94555  5.23166 -5 
 4.94836  5.22781 -5 
 4.95728  5.21553 -5 
 4.95783  5.21478 -5 
 4.9662  5.20326 -5 
 4.9701  5.1979 -5 
 4.97516  5.19099 -5 
 4.98237  5.18115 -5 
 4.98417  5.17872 -5 
 4.99319  5.16645 -5 
 4.99464  5.16446 -5 
 5.00224  5.15418 -5 
 5.00691  5.14784 -5 
 5.01135  5.1419 -5 
 5.01919  5.13137 -5 
 5.0205  5.12963 -5 
 5.02969  5.11736 -5 
 5.03146  5.11498 -5 
 5.03893  5.10509 -5 
 5.04373  5.09871 -5 
 5.04825  5.09282 -5 
 5.056  5.08262 -5 
 5.05762  5.08054 -5 
 5.06706  5.06827 -5 
 5.06827  5.06667 -5 
 5.07659  5.056 -5 
 5.08054  5.05087 -5 
 5.08621  5.04373 -5 
 5.09282  5.0353 -5 
 5.09593  5.03146 -5 
 5.10509  5.01997 -5 
 5.10574  5.01919 -5 
 5.1157  5.00691 -5 
 5.11736  5.00483 -5 
 5.12581  4.99464 -5 
 5.12963  4.98996 -5 
 5.13608  4.98237 -5 
 5.1419  4.97539 -5 
 5.14653  4.9701 -5 
 5.15418  4.96116 -5 
 5.15718  4.95783 -5 
 5.16645  4.94729 -5 
 5.16806  4.94555 -5 
 5.17872  4.93381 -5 
 5.17923  4.93328 -5 
 5.19075  4.92101 -5 
 5.19099  4.92074 -5 
 5.20269  4.90874 -5 
 5.20326  4.90814 -5 

 4.15308  6.27091 -5 
 4.16016  6.2627 -5 
 4.16359  6.25864 -5 
 4.17243  6.24833 -5 
 4.17407  6.24637 -5 
 4.18453  6.2341 -5 
 4.1847  6.2339 -5 
 4.19495  6.22183 -5 
 4.19697  6.21947 -5 
 4.20534  6.20955 -5 
 4.20924  6.20498 -5 
 4.2157  6.19728 -5 
 4.22152  6.19043 -5 
 4.22602  6.18501 -5 
 4.23379  6.1758 -5 
 4.23632  6.17274 -5 
 4.24606  6.16111 -5 
 4.24658  6.16047 -5 
 4.25681  6.14819 -5 
 4.25833  6.14639 -5 
 4.26699  6.13592 -5 
 4.2706  6.13161 -5 
 4.27715  6.12365 -5 
 4.28287  6.11677 -5 
 4.28727  6.11138 -5 
 4.29515  6.10185 -5 
 4.29737  6.09911 -5 
 4.30742  6.08685 -5 
 4.31744  6.07456 -5 
 4.31969  6.07183 -5 
 4.32741  6.06229 -5 
 4.33196  6.05673 -5 
 4.33736  6.05002 -5 
 4.34423  6.04156 -5 
 4.34728  6.03775 -5 
 4.35651  6.02631 -5 
 4.35717  6.02548 -5 
 4.367  6.0132 -5 
 4.36878  6.01101 -5 
 4.3768  6.00093 -5 
 4.38105  5.99565 -5 
 4.38657  5.98866 -5 
 4.39332  5.98021 -5 
 4.39632  5.97639 -5 
 4.40559  5.9647 -5 
 4.40604  5.96412 -5 
 4.4157  5.95185 -5 
 4.41786  5.94913 -5 
 4.42533  5.93957 -5 
 4.43014  5.93349 -5 
 4.43494  5.9273 -5 
 4.44241  5.91778 -5 
 4.44453  5.91503 -5 
 4.45408  5.90276 -5 
 4.45468  5.902 -5 
 4.46357  5.89049 -5 
 4.46695  5.88615 -5 
 4.47304  5.87821 -5 
 4.47922  5.87024 -5 
 4.4825  5.86594 -5 
 4.4915  5.85426 -5 
 4.49194  5.85367 -5 
 4.50131  5.8414 -5 
 4.50377  5.83821 -5 
 4.51065  5.82913 -5 
 4.51604  5.8221 -5 
 4.51999  5.81686 -5 
 4.52831  5.80593 -5 
 4.52932  5.80458 -5 
 4.53858  5.79231 -5 
 4.54058  5.78968 -5 
 4.54781  5.78004 -5 
 4.55285  5.77338 -5 
 4.55703  5.76777 -5 
 4.56513  5.75702 -5 
 4.56626  5.7555 -5 
 4.57541  5.74322 -5 
 4.5774  5.74059 -5 
 4.58454  5.73095 -5 
 4.58967  5.7241 -5 
 4.59367  5.71868 -5 
 4.60194  5.70758 -5 
 4.6028  5.70641 -5 
 4.61185  5.69414 -5 
 4.61421  5.69097 -5 
 4.62089  5.68186 -5 
 4.62649  5.67432 -5 
 4.62994  5.66959 -5 
 4.63876  5.65764 -5 
 4.63899  5.65732 -5 
 4.64794  5.64505 -5 
 4.65103  5.64087 -5 
 4.65691  5.63278 -5 
 4.6633  5.62407 -5 
 4.66588  5.62051 -5 
 4.67485  5.60823 -5 
 4.67557  5.60724 -5 
 4.68373  5.59596 -5 
 4.68785  5.59034 -5 

 2.20441  6.20955 -5 
 2.19666  6.21841 -5 
 2.19373  6.22183 -5 
 2.18439  6.23256 -5 
 2.18307  6.2341 -5 
 2.17244  6.24637 -5 
 2.17212  6.24673 -5 
 2.16181  6.25864 -5 
 2.15984  6.26089 -5 
 2.15122  6.27091 -5 

 2.38074  5.73455 -5 
 2.38745  5.73095 -5 
 2.39301  5.72792 -5 
 2.40528  5.72144 -5 
 2.41069  5.71868 -5 
 2.41755  5.71513 -5 
 2.42983  5.70898 -5 
 2.4352  5.70641 -5 
 2.4421  5.70305 -5 
 2.45437  5.69733 -5 
 2.46155  5.69414 -5 
 2.46664  5.69184 -5 
 2.47891  5.68668 -5 
 2.49079  5.68186 -5 
 2.49118  5.6817 -5 
 2.50346  5.6773 -5 
 2.51573  5.67324 -5 
 2.528  5.6696 -5 
 2.54027  5.66688 -5 
 2.55254  5.66504 -5 
 2.56482  5.66448 -5 
 2.57709  5.66605 -5 
 2.58565  5.66959 -5 
 2.58936  5.6725 -5 
 2.59522  5.68186 -5 
 2.59685  5.69414 -5 
 2.59524  5.70641 -5 
 2.59184  5.71868 -5 
 2.58936  5.72497 -5 
 2.58709  5.73095 -5 
 2.58135  5.74322 -5 
 2.57709  5.75131 -5 
 2.57496  5.7555 -5 
 2.56791  5.76777 -5 
 2.56482  5.7727 -5 
 2.56037  5.78004 -5 
 2.55255  5.79231 -5 
 2.54417  5.80458 -5 
 2.54027  5.81004 -5 
 2.53557  5.81686 -5 
 2.528  5.82735 -5 
 2.52676  5.82913 -5 
 2.51765  5.8414 -5 
 2.51573  5.84387 -5 
 2.50831  5.85367 -5 
 2.50346  5.85986 -5 
 2.49883  5.86594 -5 
 2.49118  5.87563 -5 
 2.48921  5.87821 -5 
 2.47944  5.89049 -5 
 2.47891  5.89111 -5 
 2.46947  5.90276 -5 
 2.46664  5.90614 -5 
 2.45941  5.91503 -5 
 2.45437  5.92103 -5 
 2.44926  5.9273 -5 
 2.4421  5.93582 -5 
 2.43903  5.93957 -5 
 2.42983  5.95051 -5 
 2.42873  5.95185 -5 
 2.41834  5.96412 -5 
 2.41755  5.96501 -5 
 2.40785  5.97639 -5 
 2.40528  5.97933 -5 
 2.39732  5.98866 -5 
 2.39301  5.99359 -5 
 2.38675  6.00093 -5 
 2.38074  6.00781 -5 
 2.37614  6.0132 -5 
 2.36847  6.022 -5 
 2.3655  6.02548 -5 
 2.35619  6.03616 -5 
 2.35484  6.03775 -5 
 2.34415  6.05002 -5 
 2.34392  6.05027 -5 
 2.33341  6.06229 -5 
 2.33165  6.06426 -5 
 2.32265  6.07456 -5 
 2.31938  6.07824 -5 
 2.31189  6.08684 -5 
 2.30711  6.09222 -5 
 2.30113  6.09911 -5 
 2.29484  6.10621 -5 
 2.29036  6.11138 -5 
 2.28256  6.12022 -5 
 2.2796  6.12365 -5 
 2.27029  6.13424 -5 
 2.26884  6.13592 -5 
 2.25809  6.14819 -5 
 2.25802  6.14827 -5 
 2.24732  6.16047 -5 
 2.24575  6.16223 -5 
 2.23657  6.17274 -5 
 2.23348  6.17622 -5 
 2.22584  6.18501 -5 
 2.2212  6.19025 -5 
 2.21512  6.19728 -5 
 2.20893  6.20431 -5 
 2.20441  6.20955 -5 

 1.69929  6.27091 -5 
 1.70579  6.26355 -5 
 1.7102  6.25864 -5 
 1.71806  6.24988 -5 
 1.72127  6.24637 -5 
 1.73033  6.23643 -5 
 1.7325  6.2341 -5 
 1.7426  6.22318 -5 
 1.74388  6.22183 -5 
 1.75487  6.21015 -5 
 1.75544  6.20955 -5 
 1.76715  6.19732 -5 
 1.77909  6.18501 -5 
 1.77942  6.18467 -5 
 1.79119  6.17274 -5 
 1.79169  6.17223 -5 
 1.80349  6.16047 -5 
 1.80396  6.15999 -5 
 1.816  6.14819 -5 
 1.81623  6.14796 -5 
 1.82851  6.13612 -5 
 1.82871  6.13592 -5 
 1.84078  6.12445 -5 
 1.84164  6.12365 -5 
 1.85305  6.11297 -5 
 1.85479  6.11138 -5 
 1.86532  6.10167 -5 
 1.86817  6.09911 -5 
 1.87759  6.09055 -5 
 1.88178  6.08684 -5 
 1.88986  6.0796 -5 
 1.89564  6.07456 -5 
 1.90214  6.06883 -5 
 1.90974  6.06229 -5 
 1.91441  6.05823 -5 
 1.92408  6.05002 -5 
 1.92668  6.04779 -5 
 1.93869  6.03775 -5 
 1.93895  6.03752 -5 
 1.95122  6.02733 -5 
 1.95351  6.02548 -5 
 1.9635  6.01728 -5 
 1.96859  6.0132 -5 
 1.97577  6.00739 -5 
 1.98393  6.00093 -5 
 1.98804  5.99764 -5 
 1.99952  5.98866 -5 
 2.00031  5.98803 -5 
 2.01258  5.97849 -5 
 2.01534  5.97639 -5 
 2.02485  5.96905 -5 
 2.03141  5.96412 -5 
 2.03713  5.95975 -5 
 2.04772  5.95185 -5 
 2.0494  5.95058 -5 
 2.06167  5.94147 -5 
 2.06428  5.93957 -5 
 2.07394  5.93244 -5 
 2.08107  5.9273 -5 
 2.08621  5.92353 -5 
 2.09808  5.91503 -5 
 2.09849  5.91474 -5 
 2.11076  5.90597 -5 
 2.11535  5.90276 -5 
 2.12303  5.8973 -5 
 2.13284  5.89049 -5 
 2.1353  5.88874 -5 
 2.14757  5.88025 -5 
 2.15057  5.87821 -5 
 2.15984  5.87182 -5 
 2.16854  5.86594 -5 
 2.17212  5.86349 -5 
 2.18439  5.85523 -5 
 2.18676  5.85367 -5 
 2.19666  5.84703 -5 
 2.20523  5.8414 -5 
 2.20893  5.83893 -5 
 2.2212  5.8309 -5 
 2.22397  5.82913 -5 
 2.23348  5.82294 -5 
 2.243  5.81686 -5 
 2.24575  5.81507 -5 
 2.25802  5.80727 -5 
 2.26235  5.80458 -5 
 2.27029  5.79956 -5 
 2.28197  5.79231 -5 
 2.28256  5.79194 -5 
 2.29484  5.78441 -5 
 2.30209  5.78004 -5 
 2.30711  5.77696 -5 
 2.31938  5.76962 -5 
 2.32256  5.76777 -5 
 2.33165  5.76238 -5 
 2.34347  5.7555 -5 
 2.34392  5.75523 -5 
 2.35619  5.74823 -5 
 2.36512  5.74322 -5 
 2.36847  5.74131 -5 
 2.38074  5.73455 -5 


# Contour 3, label:      -10
 4.2691  0 -10 
 4.26338  0.0122718 -10 
 4.25833  0.0235723 -10 
 4.25789  0.0245437 -10 
 4.25342  0.0368155 -10 
 4.24964  0.0490874 -10 
 4.24702  0.0613592 -10 
 4.2467  0.0736311 -10 
 4.2519  0.0859029 -10 
 4.25833  0.0907705 -10 
 4.2706  0.0930612 -10 
 4.28287  0.0917842 -10 
 4.29515  0.0887075 -10 
 4.30301  0.0859029 -10 
 4.30742  0.0843727 -10 
 4.31969  0.0790187 -10 
 4.33093  0.0736311 -10 
 4.33196  0.0731501 -10 
 4.34423  0.0664912 -10 
 4.35314  0.0613592 -10 
 4.35651  0.0594705 -10 
 4.36878  0.0519494 -10 
 4.37314  0.0490874 -10 
 4.38105  0.0440235 -10 
 4.39177  0.0368155 -10 
 4.39332  0.0357978 -10 
 4.40559  0.027168 -10 
 4.40914  0.0245437 -10 
 4.41786  0.0182217 -10 
 4.42572  0.0122718 -10 
 4.43014  0.00899735 -10 
 4.44174  0 -10 

 1.70579  0.463601 -10 
 1.71251  0.454058 -10 
 1.71806  0.446172 -10 
 1.72117  0.441786 -10 
 1.72983  0.429515 -10 
 1.73033  0.428795 -10 
 1.73845  0.417243 -10 
 1.7426  0.411317 -10 
 1.74709  0.404971 -10 
 1.75487  0.393931 -10 
 1.75575  0.392699 -10 
 1.76437  0.380427 -10 
 1.76715  0.376446 -10 
 1.77299  0.368155 -10 
 1.77942  0.358999 -10 
 1.78163  0.355884 -10 
 1.79025  0.343612 -10 
 1.79169  0.341535 -10 
 1.79883  0.33134 -10 
 1.80396  0.323999 -10 
 1.80744  0.319068 -10 
 1.81606  0.306796 -10 
 1.81623  0.306549 -10 
 1.8246  0.294524 -10 
 1.82851  0.288887 -10 
 1.83315  0.282252 -10 
 1.84078  0.271333 -10 
 1.84173  0.269981 -10 
 1.85023  0.257709 -10 
 1.85305  0.253595 -10 
 1.85871  0.245437 -10 
 1.86532  0.235873 -10 
 1.86721  0.233165 -10 
 1.87565  0.220893 -10 
 1.87759  0.218028 -10 
 1.88403  0.208621 -10 
 1.88986  0.200068 -10 
 1.89243  0.19635 -10 
 1.90078  0.184078 -10 
 1.90214  0.182034 -10 
 1.90901  0.171806 -10 
 1.91441  0.163751 -10 
 1.91727  0.159534 -10 
 1.92546  0.147262 -10 
 1.92668  0.145383 -10 
 1.9335  0.13499 -10 
 1.93895  0.126653 -10 
 1.94156  0.122718 -10 
 1.9495  0.110447 -10 
 1.95122  0.107707 -10 
 1.95728  0.0981748 -10 
 1.9635  0.0883521 -10 
 1.96507  0.0859029 -10 
 1.97261  0.0736311 -10 
 1.97577  0.0683812 -10 
 1.98004  0.0613592 -10 
 1.9874  0.0490874 -10 
 1.98804  0.0479528 -10 
 1.99436  0.0368155 -10 
 2.00031  0.0262853 -10 
 2.00131  0.0245437 -10 
 2.00776  0.0122718 -10 
 2.01258  0.00288594 -10 
 2.01409  0 -10 

 1.19572  1.15355 -10 
 1.20264  1.14594 -10 
 1.20665  1.14128 -10 
 1.21491  1.13192 -10 
 1.21736  1.12901 -10 
 1.22718  1.11759 -10 
 1.22789  1.11674 -10 
 1.23817  1.10447 -10 
 1.23946  1.10296 -10 
 1.24827  1.09219 -10 
 1.25173  1.08806 -10 
 1.25827  1.07992 -10 
 1.264  1.07293 -10 
 1.26818  1.06765 -10 
 1.27627  1.05758 -10 
 1.27799  1.05538 -10 
 1.28768  1.04311 -10 
 1.28854  1.04203 -10 
 1.29723  1.03084 -10 
 1.30082  1.02629 -10 
 1.30674  1.01856 -10 
 1.31309  1.01039 -10 
 1.31619  1.00629 -10 
 1.32536  0.994333 -10 
 1.32559  0.99402 -10 
 1.33486  0.981748 -10 
 1.33763  0.97812 -10 
 1.3441  0.969476 -10 
 1.3499  0.961789 -10 
 1.3533  0.957204 -10 
 1.36217  0.945345 -10 
 1.36248  0.944932 -10 
 1.37155  0.93266 -10 
 1.37445  0.928775 -10 
 1.3806  0.920388 -10 
 1.38672  0.912118 -10 
 1.38964  0.908117 -10 
 1.39864  0.895845 -10 
 1.39899  0.895375 -10 
 1.40757  0.883573 -10 
 1.41126  0.878532 -10 
 1.4165  0.871301 -10 
 1.42353  0.86163 -10 
 1.42541  0.859029 -10 
 1.43428  0.846757 -10 
 1.43581  0.844653 -10 
 1.44312  0.834486 -10 
 1.44808  0.827612 -10 
 1.45195  0.822214 -10 
 1.46035  0.810535 -10 
 1.46077  0.809942 -10 
 1.46955  0.79767 -10 
 1.47262  0.79338 -10 
 1.47832  0.785398 -10 
 1.48489  0.776201 -10 
 1.48709  0.773126 -10 
 1.49583  0.760854 -10 
 1.49717  0.758979 -10 
 1.50455  0.748583 -10 
 1.50944  0.741714 -10 
 1.51328  0.736311 -10 
 1.52171  0.724446 -10 
 1.522  0.724039 -10 
 1.53068  0.711767 -10 
 1.53398  0.707113 -10 
 1.53938  0.699495 -10 
 1.54625  0.689787 -10 
 1.54807  0.687223 -10 
 1.55675  0.674952 -10 
 1.55852  0.672432 -10 
 1.56541  0.66268 -10 
 1.5708  0.655056 -10 
 1.57409  0.650408 -10 
 1.58276  0.638136 -10 
 1.58307  0.6377 -10 
 1.59141  0.625864 -10 
 1.59534  0.620281 -10 
 1.60007  0.613592 -10 
 1.60761  0.602904 -10 
 1.60874  0.60132 -10 
 1.61738  0.589049 -10 
 1.61988  0.585483 -10 
 1.62603  0.576777 -10 
 1.63216  0.568077 -10 
 1.63469  0.564505 -10 
 1.64334  0.552233 -10 
 1.64443  0.55068 -10 
 1.65198  0.539961 -10 
 1.6567  0.533245 -10 
 1.66063  0.527689 -10 
 1.66897  0.515874 -10 
 1.6693  0.515418 -10 
 1.67793  0.503146 -10 
 1.68124  0.498418 -10 
 1.68657  0.490874 -10 
 1.69351  0.481023 -10 
 1.69523  0.478602 -10 
 1.70388  0.46633 -10 
 1.70579  0.463601 -10 

 1.28854  0.663536 -10 
 1.28114  0.674952 -10 
 1.27627  0.682525 -10 
 1.27324  0.687223 -10 
 1.2654  0.699495 -10 
 1.264  0.701699 -10 
 1.25757  0.711767 -10 
 1.25173  0.721017 -10 
 1.24981  0.724039 -10 
 1.24208  0.736311 -10 
 1.23946  0.740508 -10 
 1.23438  0.748583 -10 
 1.22718  0.76017 -10 
 1.22676  0.760854 -10 
 1.21914  0.773126 -10 
 1.21491  0.780001 -10 
 1.21157  0.785398 -10 
 1.20407  0.79767 -10 
 1.20264  0.800025 -10 
 1.19658  0.809942 -10 
 1.19037  0.82024 -10 
 1.18917  0.822214 -10 
 1.18178  0.834486 -10 
 1.1781  0.840677 -10 
 1.17445  0.846757 -10 
 1.16718  0.859029 -10 
 1.16583  0.861338 -10 
 1.15994  0.871301 -10 
 1.15355  0.88225 -10 
 1.15277  0.883573 -10 
 1.14565  0.895845 -10 
 1.14128  0.903472 -10 
 1.13859  0.908117 -10 
 1.13161  0.920388 -10 
 1.12901  0.925013 -10 
 1.12467  0.93266 -10 
 1.11782  0.944932 -10 
 1.11674  0.946915 -10 
 1.11104  0.957204 -10 
 1.10447  0.969248 -10 
 1.10434  0.969476 -10 
 1.09773  0.981748 -10 
 1.09219  0.992171 -10 
 1.0912  0.99402 -10 
 1.08479  1.00629 -10 
 1.07992  1.01575 -10 
 1.07846  1.01856 -10 
 1.07227  1.03084 -10 
 1.06765  1.04017 -10 
 1.06618  1.04311 -10 
 1.06025  1.05538 -10 
 1.05538  1.06568 -10 
 1.05444  1.06765 -10 
 1.04883  1.07992 -10 
 1.04334  1.09219 -10 
 1.04311  1.09275 -10 
 1.03812  1.10447 -10 
 1.03306  1.11674 -10 
 1.03084  1.12246 -10 
 1.02826  1.12901 -10 
 1.02376  1.14128 -10 
 1.01948  1.15355 -10 
 1.01856  1.15649 -10 
 1.01564  1.16583 -10 
 1.0122  1.1781 -10 
 1.00918  1.19037 -10 
 1.00666  1.20264 -10 
 1.00629  1.20532 -10 
 1.00497  1.21491 -10 
 1.00419  1.22718 -10 
 1.0046  1.23946 -10 
 1.00629  1.24944 -10 
 1.00686  1.25173 -10 
 1.01336  1.264 -10 
 1.01856  1.26932 -10 
 1.03084  1.27417 -10 
 1.04311  1.27389 -10 
 1.05538  1.27067 -10 
 1.06765  1.26554 -10 
 1.07032  1.264 -10 
 1.07992  1.25875 -10 
 1.09076  1.25173 -10 
 1.09219  1.25084 -10 
 1.10447  1.24183 -10 
 1.10731  1.23946 -10 
 1.11674  1.23194 -10 
 1.12211  1.22718 -10 
 1.12901  1.22132 -10 
 1.13586  1.21491 -10 
 1.14128  1.21003 -10 
 1.14882  1.20264 -10 
 1.15355  1.19816 -10 
 1.16117  1.19037 -10 
 1.16583  1.18577 -10 
 1.17305  1.1781 -10 
 1.1781  1.1729 -10 
 1.18454  1.16583 -10 
 1.19037  1.15961 -10 
 1.19572  1.15355 -10 

 1.84144  0 -10 
 1.84078  0.00050325 -10 
 1.82851  0.0103185 -10 
 1.82617  0.0122718 -10 
 1.81623  0.0204032 -10 
 1.81138  0.0245437 -10 
 1.80396  0.0307453 -10 
 1.79699  0.0368155 -10 
 1.79169  0.0413432 -10 
 1.78298  0.0490874 -10 
 1.77942  0.052193 -10 
 1.76932  0.0613592 -10 
 1.76715  0.0632931 -10 
 1.75598  0.0736311 -10 
 1.75487  0.0746402 -10 
 1.74296  0.0859029 -10 
 1.7426  0.0862311 -10 
 1.73033  0.0980617 -10 
 1.73022  0.0981748 -10 
 1.71806  0.110129 -10 
 1.71775  0.110447 -10 
 1.70579  0.122432 -10 
 1.70551  0.122718 -10 
 1.69351  0.134969 -10 
 1.6817  0.147262 -10 
 1.68124  0.147733 -10 
 1.67011  0.159534 -10 
 1.66897  0.160723 -10 
 1.6587  0.171806 -10 
 1.6567  0.173937 -10 
 1.64746  0.184078 -10 
 1.64443  0.187374 -10 
 1.63639  0.19635 -10 
 1.63216  0.201033 -10 
 1.62547  0.208621 -10 
 1.61988  0.214913 -10 
 1.6147  0.220893 -10 
 1.60761  0.229015 -10 
 1.60407  0.233165 -10 
 1.59534  0.243339 -10 
 1.59358  0.245437 -10 
 1.58322  0.257709 -10 
 1.58307  0.257884 -10 
 1.573  0.269981 -10 
 1.5708  0.272606 -10 
 1.56289  0.282252 -10 
 1.55852  0.287542 -10 
 1.55288  0.294524 -10 
 1.54625  0.302697 -10 
 1.54299  0.306796 -10 
 1.53398  0.318071 -10 
 1.5332  0.319068 -10 
 1.52352  0.33134 -10 
 1.52171  0.333619 -10 
 1.51392  0.343612 -10 
 1.50944  0.349359 -10 
 1.50442  0.355884 -10 
 1.49717  0.365316 -10 
 1.49501  0.368155 -10 
 1.48569  0.380427 -10 
 1.48489  0.381471 -10 
 1.47644  0.392699 -10 
 1.47262  0.397777 -10 
 1.46728  0.404971 -10 
 1.46035  0.4143 -10 
 1.45819  0.417243 -10 
 1.44918  0.429515 -10 
 1.44808  0.431011 -10 
 1.44023  0.441786 -10 
 1.43581  0.447869 -10 
 1.43135  0.454058 -10 
 1.42353  0.464945 -10 
 1.42255  0.46633 -10 
 1.4138  0.478602 -10 
 1.41126  0.482163 -10 
 1.40511  0.490874 -10 
 1.39899  0.499564 -10 
 1.39649  0.503146 -10 
 1.38793  0.515418 -10 
 1.38672  0.517148 -10 
 1.3794  0.527689 -10 
 1.37445  0.534869 -10 
 1.37095  0.539961 -10 
 1.36256  0.552233 -10 
 1.36217  0.552796 -10 
 1.35419  0.564505 -10 
 1.3499  0.570833 -10 
 1.34589  0.576777 -10 
 1.33766  0.589049 -10 
 1.32943  0.60132 -10 
 1.32536  0.607438 -10 
 1.32127  0.613592 -10 
 1.31318  0.625864 -10 
 1.31309  0.626 -10 
 1.30509  0.638136 -10 
 1.30082  0.644669 -10 
 1.29706  0.650408 -10 
 1.2891  0.66268 -10 
 1.28854  0.663536 -10 

 4.80674  5.89049 -10 
 4.79829  5.90171 -10 
 4.79749  5.90276 -10 
 4.78817  5.91503 -10 
 4.78602  5.91787 -10 
 4.77876  5.9273 -10 
 4.77375  5.93383 -10 
 4.76926  5.93957 -10 
 4.76148  5.94957 -10 
 4.75967  5.95185 -10 
 4.74999  5.96412 -10 
 4.7492  5.96511 -10 
 4.7402  5.97639 -10 
 4.73693  5.98049 -10 
 4.7303  5.98866 -10 
 4.72466  5.99564 -10 
 4.7203  6.00093 -10 
 4.71239  6.01058 -10 
 4.71019  6.0132 -10 
 4.70012  6.0253 -10 
 4.69997  6.02548 -10 
 4.68961  6.03775 -10 
 4.68785  6.03985 -10 
 4.67911  6.05002 -10 
 4.67557  6.05417 -10 
 4.66848  6.06229 -10 
 4.6633  6.06827 -10 
 4.65771  6.07456 -10 
 4.65103  6.08215 -10 
 4.64679  6.08684 -10 
 4.63876  6.09581 -10 
 4.63572  6.09911 -10 
 4.62649  6.10925 -10 
 4.62449  6.11138 -10 
 4.61421  6.12246 -10 
 4.61308  6.12365 -10 
 4.60194  6.13545 -10 
 4.60148  6.13592 -10 
 4.58969  6.14819 -10 
 4.57768  6.16047 -10 
 4.5774  6.16075 -10 
 4.56544  6.17274 -10 
 4.56513  6.17306 -10 
 4.55297  6.18501 -10 
 4.55285  6.18512 -10 
 4.54058  6.19695 -10 
 4.54023  6.19728 -10 
 4.52831  6.20855 -10 
 4.5272  6.20955 -10 
 4.51604  6.21989 -10 
 4.51387  6.22183 -10 
 4.50377  6.23099 -10 
 4.50021  6.2341 -10 
 4.4915  6.24184 -10 
 4.4862  6.24637 -10 
 4.47922  6.25244 -10 
 4.47181  6.25864 -10 
 4.46695  6.26278 -10 
 4.45702  6.27091 -10 

 5.26371  5.12963 -10 
 5.25943  5.1419 -10 
 5.25493  5.15418 -10 
 5.25235  5.16073 -10 
 5.25012  5.16645 -10 
 5.24507  5.17872 -10 
 5.24008  5.19044 -10 
 5.23984  5.19099 -10 
 5.23435  5.20326 -10 
 5.22875  5.21553 -10 
 5.22781  5.2175 -10 
 5.22293  5.22781 -10 
 5.21701  5.24008 -10 
 5.21553  5.24302 -10 
 5.21092  5.25235 -10 
 5.20473  5.26462 -10 
 5.20326  5.26743 -10 
 5.1984  5.27689 -10 
 5.19199  5.28917 -10 
 5.19099  5.29101 -10 
 5.18546  5.30144 -10 
 5.17885  5.31371 -10 
 5.17872  5.31394 -10 
 5.17215  5.32598 -10 
 5.16645  5.33627 -10 
 5.16536  5.33825 -10 
 5.15851  5.35052 -10 
 5.15418  5.35817 -10 
 5.15158  5.3628 -10 
 5.14459  5.37507 -10 
 5.1419  5.37971 -10 
 5.13753  5.38734 -10 
 5.13041  5.39961 -10 
 5.12963  5.40094 -10 
 5.12325  5.41188 -10 
 5.11736  5.42185 -10 
 5.11601  5.42416 -10 
 5.10874  5.43643 -10 
 5.10509  5.44251 -10 
 5.1014  5.4487 -10 
 5.09402  5.46097 -10 
 5.09282  5.46295 -10 
 5.0866  5.47324 -10 
 5.08054  5.48316 -10 
 5.07911  5.48552 -10 
 5.07161  5.49779 -10 
 5.06827  5.50318 -10 
 5.06405  5.51006 -10 
 5.05643  5.52233 -10 
 5.056  5.52301 -10 
 5.0488  5.5346 -10 
 5.04373  5.54268 -10 
 5.0411  5.54687 -10 
 5.03337  5.55915 -10 
 5.03146  5.56217 -10 
 5.02561  5.57142 -10 
 5.01919  5.58149 -10 
 5.01778  5.58369 -10 
 5.00994  5.59596 -10 
 5.00691  5.60066 -10 
 5.00205  5.60823 -10 
 4.99464  5.61965 -10 
 4.99409  5.62051 -10 
 4.98613  5.63278 -10 
 4.98237  5.63852 -10 
 4.9781  5.64505 -10 
 4.9701  5.65719 -10 
 4.97001  5.65732 -10 
 4.96192  5.66959 -10 
 4.95783  5.67575 -10 
 4.95375  5.68186 -10 
 4.94555  5.6941 -10 
 4.9373  5.70641 -10 
 4.93328  5.71235 -10 
 4.92899  5.71868 -10 
 4.92101  5.73039 -10 
 4.92062  5.73095 -10 
 4.91224  5.74322 -10 
 4.90874  5.74832 -10 
 4.90378  5.7555 -10 
 4.89647  5.76604 -10 
 4.89526  5.76777 -10 
 4.8867  5.78004 -10 
 4.88419  5.78362 -10 
 4.87808  5.79231 -10 
 4.87192  5.80102 -10 
 4.86939  5.80458 -10 
 4.86064  5.81686 -10 
 4.85965  5.81824 -10 
 4.85184  5.82913 -10 
 4.84738  5.83532 -10 
 4.84296  5.8414 -10 
 4.83511  5.85217 -10 
 4.834  5.85367 -10 
 4.825  5.86594 -10 
 4.82284  5.86889 -10 
 4.81591  5.87821 -10 
 4.81056  5.88541 -10 
 4.80674  5.89049 -10 

 4.76148  5.55874 -10 
 4.76991  5.54687 -10 
 4.77375  5.54147 -10 
 4.77864  5.5346 -10 
 4.78602  5.52421 -10 
 4.78736  5.52233 -10 
 4.7961  5.51006 -10 
 4.79829  5.50698 -10 
 4.80487  5.49779 -10 
 4.81056  5.48981 -10 
 4.81364  5.48552 -10 
 4.82241  5.47324 -10 
 4.82284  5.47265 -10 
 4.83123  5.46097 -10 
 4.83511  5.45557 -10 
 4.84007  5.4487 -10 
 4.84738  5.43853 -10 
 4.84891  5.43643 -10 
 4.85777  5.42416 -10 
 4.85965  5.42156 -10 
 4.86669  5.41188 -10 
 4.87192  5.40465 -10 
 4.87561  5.39961 -10 
 4.88419  5.38781 -10 
 4.88454  5.38734 -10 
 4.89355  5.37507 -10 
 4.89647  5.37107 -10 
 4.90258  5.3628 -10 
 4.90874  5.35441 -10 
 4.91164  5.35052 -10 
 4.92071  5.33825 -10 
 4.92101  5.33784 -10 
 4.92988  5.32598 -10 
 4.93328  5.3214 -10 
 4.93909  5.31371 -10 
 4.94555  5.30506 -10 
 4.94833  5.30144 -10 
 4.95759  5.28917 -10 
 4.95783  5.28885 -10 
 4.96699  5.27689 -10 
 4.9701  5.2728 -10 
 4.97645  5.26462 -10 
 4.98237  5.2569 -10 
 4.98595  5.25235 -10 
 4.99464  5.24115 -10 
 4.9955  5.24008 -10 
 5.00519  5.22781 -10 
 5.00691  5.2256 -10 
 5.01501  5.21553 -10 
 5.01919  5.21026 -10 
 5.02492  5.20326 -10 
 5.03146  5.19513 -10 
 5.03492  5.19099 -10 
 5.04373  5.18023 -10 
 5.04502  5.17872 -10 
 5.0553  5.16645 -10 
 5.056  5.16559 -10 
 5.06582  5.15418 -10 
 5.06827  5.15126 -10 
 5.07654  5.1419 -10 
 5.08054  5.13725 -10 
 5.08746  5.12963 -10 
 5.09282  5.12357 -10 
 5.09865  5.11736 -10 
 5.10509  5.11029 -10 
 5.11014  5.10509 -10 
 5.11736  5.09742 -10 
 5.12201  5.09282 -10 
 5.12963  5.08502 -10 
 5.13437  5.08054 -10 
 5.1419  5.07315 -10 
 5.14733  5.06827 -10 
 5.15418  5.06187 -10 
 5.16108  5.056 -10 
 5.16645  5.05125 -10 
 5.17587  5.04373 -10 
 5.17872  5.04136 -10 
 5.19099  5.03234 -10 
 5.19243  5.03146 -10 
 5.20326  5.02444 -10 
 5.21286  5.01919 -10 
 5.21553  5.01765 -10 
 5.22781  5.01252 -10 
 5.24008  5.0093 -10 
 5.25235  5.00902 -10 
 5.26462  5.01387 -10 
 5.26982  5.01919 -10 
 5.27633  5.03146 -10 
 5.27689  5.03375 -10 
 5.27858  5.04373 -10 
 5.27899  5.056 -10 
 5.27821  5.06827 -10 
 5.27689  5.07786 -10 
 5.27652  5.08054 -10 
 5.274  5.09282 -10 
 5.27098  5.10509 -10 
 5.26755  5.11736 -10 
 5.26462  5.1267 -10 
 5.26371  5.12963 -10 

 4.27542  6.27091 -10 
 4.28188  6.25864 -10 
 4.28287  6.2569 -10 
 4.28882  6.24637 -10 
 4.29515  6.23523 -10 
 4.29578  6.2341 -10 
 4.30314  6.22183 -10 
 4.30742  6.2148 -10 
 4.31057  6.20955 -10 
 4.31812  6.19728 -10 
 4.31969  6.19483 -10 
 4.3259  6.18501 -10 
 4.33196  6.17548 -10 
 4.33368  6.17274 -10 
 4.34163  6.16047 -10 
 4.34423  6.15653 -10 
 4.34968  6.14819 -10 
 4.35651  6.1378 -10 
 4.35772  6.13592 -10 
 4.36592  6.12365 -10 
 4.36878  6.11943 -10 
 4.37417  6.11138 -10 
 4.38105  6.10115 -10 
 4.38241  6.09911 -10 
 4.39075  6.08684 -10 
 4.39332  6.08312 -10 
 4.39915  6.07456 -10 
 4.40559  6.06516 -10 
 4.40753  6.06229 -10 
 4.41597  6.05002 -10 
 4.41786  6.04731 -10 
 4.42448  6.03775 -10 
 4.43014  6.02959 -10 
 4.43296  6.02548 -10 
 4.44145  6.0132 -10 
 4.44241  6.01185 -10 
 4.45003  6.00093 -10 
 4.45468  5.9943 -10 
 4.45859  5.98866 -10 
 4.46695  5.97664 -10 
 4.46712  5.97639 -10 
 4.47574  5.96412 -10 
 4.47922  5.95919 -10 
 4.48435  5.95185 -10 
 4.4915  5.94165 -10 
 4.49294  5.93957 -10 
 4.50156  5.9273 -10 
 4.50377  5.92419 -10 
 4.5102  5.91503 -10 
 4.51604  5.90674 -10 
 4.51882  5.90276 -10 
 4.52743  5.89049 -10 
 4.52831  5.88925 -10 
 4.53609  5.87821 -10 
 4.54058  5.87187 -10 
 4.54474  5.86594 -10 
 4.55285  5.85439 -10 
 4.55336  5.85367 -10 
 4.56202  5.8414 -10 
 4.56513  5.83701 -10 
 4.57067  5.82913 -10 
 4.5774  5.81958 -10 
 4.57931  5.81686 -10 
 4.58795  5.80458 -10 
 4.58967  5.80216 -10 
 4.59661  5.79231 -10 
 4.60194  5.78477 -10 
 4.60526  5.78004 -10 
 4.61389  5.76777 -10 
 4.61421  5.76731 -10 
 4.62255  5.7555 -10 
 4.62649  5.74994 -10 
 4.63121  5.74322 -10 
 4.63876  5.7325 -10 
 4.63985  5.73095 -10 
 4.6485  5.71868 -10 
 4.65103  5.71511 -10 
 4.65716  5.70641 -10 
 4.6633  5.6977 -10 
 4.66581  5.69414 -10 
 4.67445  5.68186 -10 
 4.67557  5.68028 -10 
 4.68312  5.66959 -10 
 4.68785  5.6629 -10 
 4.69178  5.65732 -10 
 4.70012  5.64549 -10 
 4.70042  5.64505 -10 
 4.7091  5.63278 -10 
 4.71239  5.62813 -10 
 4.71777  5.62051 -10 
 4.72466  5.61075 -10 
 4.72644  5.60823 -10 
 4.73511  5.59596 -10 
 4.73693  5.5934 -10 
 4.74381  5.58369 -10 
 4.7492  5.57607 -10 
 4.7525  5.57142 -10 
 4.76119  5.55915 -10 
 4.76148  5.55874 -10 

 1.85747  6.27091 -10 
 1.86532  6.26496 -10 
 1.87405  6.25864 -10 
 1.87759  6.25602 -10 
 1.88986  6.24739 -10 
 1.89141  6.24637 -10 
 1.90214  6.23916 -10 
 1.91004  6.2341 -10 
 1.91441  6.23124 -10 
 1.92668  6.22371 -10 
 1.93004  6.22183 -10 
 1.93895  6.21669 -10 
 1.95122  6.21004 -10 
 1.95225  6.20955 -10 
 1.9635  6.20417 -10 
 1.97577  6.19881 -10 
 1.98017  6.19728 -10 
 1.98804  6.19448 -10 
 2.00031  6.1914 -10 
 2.01258  6.19012 -10 
 2.02485  6.19241 -10 
 2.03129  6.19728 -10 
 2.03649  6.20955 -10 
 2.03616  6.22183 -10 
 2.03354  6.2341 -10 
 2.02976  6.24637 -10 
 2.0253  6.25864 -10 
 2.02485  6.25961 -10 
 2.0198  6.27091 -10 


# Contour 4, label:      -15
 1.30082  0.944803 -15 
 1.3007  0.944932 -15 
 1.29004  0.957204 -15 
 1.28854  0.958999 -15 
 1.27912  0.969476 -15 
 1.27627  0.972784 -15 
 1.26788  0.981748 -15 
 1.264  0.986099 -15 
 1.25623  0.99402 -15 
 1.25173  0.998863 -15 
 1.24404  1.00629 -15 
 1.23946  1.01097 -15 
 1.23107  1.01856 -15 
 1.22718  1.02229 -15 
 1.21698  1.03084 -15 
 1.21491  1.03268 -15 
 1.20264  1.0417 -15 
 1.19998  1.04311 -15 
 1.19037  1.04864 -15 
 1.1781  1.05273 -15 
 1.16583  1.0484 -15 

 1.64443  0.310449 -15 
 1.64917  0.306796 -15 
 1.6567  0.30068 -15 
 1.66522  0.294524 -15 
 1.66897  0.291667 -15 
 1.68124  0.283765 -15 
 1.68449  0.282252 -15 
 1.69351  0.277724 -15 
 1.70579  0.274389 -15 
 1.71806  0.280042 -15 
 1.71901  0.282252 -15 
 1.71949  0.294524 -15 
 1.71806  0.30232 -15 
 1.71717  0.306796 -15 
 1.71307  0.319068 -15 
 1.70859  0.33134 -15 
 1.70579  0.338135 -15 
 1.70342  0.343612 -15 
 1.6977  0.355884 -15 
 1.69351  0.364755 -15 
 1.69185  0.368155 -15 
 1.68547  0.380427 -15 
 1.68124  0.388603 -15 
 1.67906  0.392699 -15 
 1.67232  0.404971 -15 
 1.66897  0.411042 -15 
 1.66545  0.417243 -15 
 1.65853  0.429515 -15 
 1.6567  0.432669 -15 
 1.65128  0.441786 -15 
 1.64443  0.453734 -15 
 1.64424  0.454058 -15 
 1.6367  0.46633 -15 
 1.63216  0.473929 -15 
 1.62929  0.478602 -15 
 1.6218  0.490874 -15 
 1.61988  0.493984 -15 
 1.6141  0.503146 -15 
 1.60761  0.51372 -15 
 1.60654  0.515418 -15 
 1.59871  0.527689 -15 
 1.59534  0.533031 -15 
 1.59087  0.539961 -15 
 1.58316  0.552233 -15 
 1.58307  0.552371 -15 
 1.57507  0.564505 -15 
 1.5708  0.571157 -15 
 1.56709  0.576777 -15 
 1.55917  0.589049 -15 
 1.55852  0.59004 -15 
 1.55096  0.60132 -15 
 1.54625  0.608518 -15 
 1.54285  0.613592 -15 
 1.53476  0.625864 -15 
 1.53398  0.627041 -15 
 1.52642  0.638136 -15 
 1.52171  0.64521 -15 
 1.51815  0.650408 -15 
 1.50995  0.66268 -15 
 1.50944  0.663435 -15 
 1.50145  0.674952 -15 
 1.49717  0.681292 -15 
 1.49303  0.687223 -15 
 1.48489  0.699236 -15 
 1.48471  0.699495 -15 
 1.47608  0.711767 -15 
 1.47262  0.716789 -15 
 1.46748  0.724039 -15 
 1.46035  0.734365 -15 
 1.45896  0.736311 -15 
 1.45026  0.748583 -15 
 1.44808  0.751708 -15 
 1.44146  0.760854 -15 
 1.43581  0.768896 -15 
 1.43272  0.773126 -15 
 1.42399  0.785398 -15 
 1.42353  0.786033 -15 
 1.41495  0.79767 -15 
 1.41126  0.802809 -15 
 1.40594  0.809942 -15 
 1.39899  0.819533 -15 
 1.39696  0.822214 -15 
 1.38788  0.834486 -15 
 1.38672  0.836064 -15 
 1.37854  0.846757 -15 
 1.37445  0.852287 -15 
 1.3692  0.859029 -15 
 1.36217  0.868389 -15 
 1.35987  0.871301 -15 
 1.35045  0.883573 -15 
 1.3499  0.884289 -15 
 1.34067  0.895845 -15 
 1.33763  0.899779 -15 
 1.33082  0.908117 -15 
 1.32536  0.915053 -15 
 1.32088  0.920388 -15 
 1.31309  0.930074 -15 
 1.31085  0.93266 -15 
 1.30082  0.944803 -15 

 1.16583  1.0484 -15 
 1.16331  1.04311 -15 
 1.16208  1.03084 -15 
 1.16329  1.01856 -15 
 1.1657  1.00629 -15 
 1.16583  1.00588 -15 
 1.16953  0.99402 -15 
 1.17365  0.981748 -15 
 1.17798  0.969476 -15 
 1.1781  0.969181 -15 
 1.1832  0.957204 -15 
 1.18837  0.944932 -15 
 1.19037  0.940444 -15 
 1.19399  0.93266 -15 
 1.19974  0.920388 -15 
 1.20264  0.914353 -15 
 1.20575  0.908117 -15 
 1.21192  0.895845 -15 
 1.21491  0.889965 -15 
 1.21829  0.883573 -15 
 1.22475  0.871301 -15 
 1.22718  0.866747 -15 
 1.23145  0.859029 -15 
 1.23813  0.846757 -15 
 1.23946  0.844376 -15 
 1.24513  0.834486 -15 
 1.25173  0.822697 -15 
 1.25201  0.822214 -15 
 1.25926  0.809942 -15 
 1.264  0.801766 -15 
 1.26645  0.79767 -15 
 1.27377  0.785398 -15 
 1.27627  0.781218 -15 
 1.28125  0.773126 -15 
 1.28854  0.761016 -15 
 1.28864  0.760854 -15 
 1.29637  0.748583 -15 
 1.30082  0.741401 -15 
 1.30406  0.736311 -15 
 1.31179  0.724039 -15 
 1.31309  0.721993 -15 
 1.31975  0.711767 -15 
 1.32536  0.702991 -15 
 1.32767  0.699495 -15 
 1.3357  0.687223 -15 
 1.33763  0.684257 -15 
 1.34389  0.674952 -15 
 1.3499  0.66584 -15 
 1.35206  0.66268 -15 
 1.36035  0.650408 -15 
 1.36217  0.647689 -15 
 1.36881  0.638136 -15 
 1.37445  0.629845 -15 
 1.37726  0.625864 -15 
 1.38576  0.613592 -15 
 1.38672  0.612209 -15 
 1.39451  0.60132 -15 
 1.39899  0.59493 -15 
 1.40327  0.589049 -15 
 1.41126  0.577815 -15 
 1.41203  0.576777 -15 
 1.42104  0.564505 -15 
 1.42353  0.561048 -15 
 1.43015  0.552233 -15 
 1.43581  0.544522 -15 
 1.4393  0.539961 -15 
 1.44808  0.528186 -15 
 1.44847  0.527689 -15 
 1.45794  0.515418 -15 
 1.46035  0.512224 -15 
 1.46751  0.503146 -15 
 1.47262  0.49651 -15 
 1.47717  0.490874 -15 
 1.48489  0.481022 -15 
 1.48689  0.478602 -15 
 1.49674  0.46633 -15 
 1.49717  0.465798 -15 
 1.50693  0.454058 -15 
 1.50944  0.450956 -15 
 1.51724  0.441786 -15 
 1.52171  0.436385 -15 
 1.52771  0.429515 -15 
 1.53398  0.422099 -15 
 1.53833  0.417243 -15 
 1.54625  0.408112 -15 
 1.54915  0.404971 -15 
 1.55852  0.394446 -15 
 1.56019  0.392699 -15 
 1.5708  0.381125 -15 
 1.57148  0.380427 -15 
 1.58307  0.36818 -15 
 1.59513  0.355884 -15 
 1.59534  0.35566 -15 
 1.60755  0.343612 -15 
 1.61988  0.331948 -15 
 1.62059  0.33134 -15 
 1.63216  0.320896 -15 
 1.63439  0.319068 -15 
 1.64443  0.310449 -15 

 4.723  5.89049 -15 
 4.71239  5.90206 -15 
 4.7117  5.90276 -15 
 4.70012  5.91501 -15 
 4.68806  5.9273 -15 
 4.68785  5.92753 -15 
 4.67563  5.93957 -15 
 4.6633  5.95124 -15 
 4.6626  5.95185 -15 
 4.65103  5.96229 -15 
 4.64879  5.96412 -15 
 4.63876  5.97274 -15 
 4.63402  5.97639 -15 
 4.62649  5.98251 -15 
 4.61796  5.98866 -15 
 4.61421  5.99152 -15 
 4.60194  5.99942 -15 
 4.5987  6.00093 -15 
 4.58967  6.00546 -15 
 4.5774  6.0088 -15 
 4.56513  6.00314 -15 

 5.03146  5.28432 -15 
 5.03915  5.27689 -15 
 5.04373  5.27222 -15 
 5.05212  5.26462 -15 
 5.056  5.26089 -15 
 5.06621  5.25235 -15 
 5.06827  5.25051 -15 
 5.08054  5.24149 -15 
 5.08321  5.24008 -15 
 5.09282  5.23454 -15 
 5.10509  5.23045 -15 
 5.11736  5.23479 -15 
 5.11988  5.24008 -15 
 5.1211  5.25235 -15 
 5.11989  5.26462 -15 
 5.11748  5.27689 -15 
 5.11736  5.27731 -15 
 5.11366  5.28917 -15 
 5.10953  5.30144 -15 
 5.10521  5.31371 -15 
 5.10509  5.314 -15 
 5.09998  5.32598 -15 
 5.09482  5.33825 -15 
 5.09282  5.34274 -15 
 5.08919  5.35052 -15 
 5.08344  5.3628 -15 
 5.08054  5.36883 -15 
 5.07743  5.37507 -15 
 5.07127  5.38734 -15 
 5.06827  5.39322 -15 
 5.0649  5.39961 -15 
 5.05844  5.41188 -15 
 5.056  5.41644 -15 
 5.05174  5.42416 -15 
 5.04505  5.43643 -15 
 5.04373  5.43881 -15 
 5.03805  5.4487 -15 
 5.03146  5.46049 -15 
 5.03118  5.46097 -15 
 5.02392  5.47324 -15 
 5.01919  5.48142 -15 
 5.01673  5.48552 -15 
 5.00941  5.49779 -15 
 5.00691  5.50197 -15 
 5.00193  5.51006 -15 
 4.99464  5.52217 -15 
 4.99454  5.52233 -15 
 4.98681  5.5346 -15 
 4.98237  5.54178 -15 
 4.97912  5.54687 -15 
 4.97139  5.55915 -15 
 4.9701  5.56119 -15 
 4.96343  5.57142 -15 
 4.95783  5.58019 -15 
 4.95552  5.58369 -15 
 4.94749  5.59596 -15 
 4.94555  5.59893 -15 
 4.93929  5.60823 -15 
 4.93328  5.61735 -15 
 4.93112  5.62051 -15 
 4.92284  5.63278 -15 
 4.92101  5.6355 -15 
 4.91438  5.64505 -15 
 4.90874  5.65334 -15 
 4.90593  5.65732 -15 
 4.89742  5.66959 -15 
 4.89647  5.67098 -15 
 4.88868  5.68186 -15 
 4.88419  5.68826 -15 
 4.87991  5.69414 -15 
 4.87192  5.70537 -15 
 4.87115  5.70641 -15 
 4.86215  5.71868 -15 
 4.85965  5.72214 -15 
 4.85303  5.73095 -15 
 4.84738  5.73866 -15 
 4.84389  5.74322 -15 
 4.83511  5.755 -15 
 4.83472  5.7555 -15 
 4.82525  5.76777 -15 
 4.82284  5.77096 -15 
 4.81567  5.78004 -15 
 4.81056  5.78668 -15 
 4.80602  5.79231 -15 
 4.79829  5.80216 -15 
 4.7963  5.80458 -15 
 4.78644  5.81686 -15 
 4.78602  5.81739 -15 
 4.77626  5.82913 -15 
 4.77375  5.83223 -15 
 4.76594  5.8414 -15 
 4.76148  5.8468 -15 
 4.75548  5.85367 -15 
 4.7492  5.86109 -15 
 4.74485  5.86594 -15 
 4.73693  5.87507 -15 
 4.73403  5.87821 -15 
 4.72466  5.88874 -15 
 4.723  5.89049 -15 

 4.56513  6.00314 -15 
 4.56418  6.00093 -15 
 4.56369  5.98866 -15 
 4.56513  5.98087 -15 
 4.56601  5.97639 -15 
 4.57011  5.96412 -15 
 4.57459  5.95185 -15 
 4.5774  5.94505 -15 
 4.57976  5.93957 -15 
 4.58549  5.9273 -15 
 4.58967  5.91843 -15 
 4.59134  5.91503 -15 
 4.59772  5.90276 -15 
 4.60194  5.89458 -15 
 4.60413  5.89049 -15 
 4.61086  5.87821 -15 
 4.61421  5.87214 -15 
 4.61773  5.86594 -15 
 4.62466  5.85367 -15 
 4.62649  5.85052 -15 
 4.6319  5.8414 -15 
 4.63876  5.82945 -15 
 4.63895  5.82913 -15 
 4.64649  5.81686 -15 
 4.65103  5.80926 -15 
 4.65389  5.80458 -15 
 4.66138  5.79231 -15 
 4.6633  5.7892 -15 
 4.66909  5.78004 -15 
 4.67557  5.76947 -15 
 4.67664  5.76777 -15 
 4.68448  5.7555 -15 
 4.68785  5.75015 -15 
 4.69232  5.74322 -15 
 4.70003  5.73095 -15 
 4.70012  5.73081 -15 
 4.70811  5.71868 -15 
 4.71239  5.71203 -15 
 4.71609  5.70641 -15 
 4.72401  5.69414 -15 
 4.72466  5.69314 -15 
 4.73222  5.68186 -15 
 4.73693  5.67467 -15 
 4.74034  5.66959 -15 
 4.74842  5.65732 -15 
 4.7492  5.65614 -15 
 4.75677  5.64505 -15 
 4.76148  5.63797 -15 
 4.76503  5.63278 -15 
 4.77324  5.62051 -15 
 4.77375  5.61975 -15 
 4.78173  5.60823 -15 
 4.78602  5.60189 -15 
 4.79015  5.59596 -15 
 4.79829  5.58395 -15 
 4.79847  5.58369 -15 
 4.80711  5.57142 -15 
 4.81056  5.5664 -15 
 4.81571  5.55915 -15 
 4.82284  5.54882 -15 
 4.82423  5.54687 -15 
 4.83292  5.5346 -15 
 4.83511  5.53148 -15 
 4.84172  5.52233 -15 
 4.84738  5.51429 -15 
 4.85047  5.51006 -15 
 4.8592  5.49779 -15 
 4.85965  5.49715 -15 
 4.86824  5.48552 -15 
 4.87192  5.48038 -15 
 4.87725  5.47324 -15 
 4.88419  5.46365 -15 
 4.88623  5.46097 -15 
 4.89531  5.4487 -15 
 4.89647  5.44712 -15 
 4.90464  5.43643 -15 
 4.90874  5.4309 -15 
 4.91398  5.42416 -15 
 4.92101  5.4148 -15 
 4.92332  5.41188 -15 
 4.93274  5.39961 -15 
 4.93328  5.3989 -15 
 4.94252  5.38734 -15 
 4.94555  5.38341 -15 
 4.95237  5.37507 -15 
 4.95783  5.36813 -15 
 4.9623  5.3628 -15 
 4.9701  5.35311 -15 
 4.97233  5.35052 -15 
 4.98237  5.33838 -15 
 4.98249  5.33825 -15 
 4.99314  5.32598 -15 
 4.99464  5.32419 -15 
 5.00407  5.31371 -15 
 5.00691  5.3104 -15 
 5.01531  5.30144 -15 
 5.01919  5.29709 -15 
 5.02695  5.28917 -15 
 5.03146  5.28432 -15 



==> figs/tmp/j2d_lowRe_t0.5_c1.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j2d_lowRe_t0.5_c1.bin' binary array=(512,512) dx=2*pi/512 dy=2*pi/512 origin=(0,0,0) format='%float'"

# Contour 0, label:       10
 3.00139  2.93297  10 
 3.0066  2.93596  10 
 3.01887  2.94326  10 
 3.02207  2.94524  10 
 3.03115  2.95089  10 
 3.04163  2.95751  10 
 3.04342  2.95865  10 
 3.05569  2.96673  10 
 3.06024  2.96979  10 
 3.06796  2.975  10 
 3.0783  2.98206  10 
 3.08023  2.98339  10 
 3.09251  2.99202  10 
 3.09573  2.99433  10 
 3.10478  3.00085  10 
 3.1127  3.0066  10 
 3.11705  3.00979  10 
 3.12932  3.01884  10 
 3.14159  3.02817  10 
 3.1455  3.03115  10 
 3.15386  3.03761  10 
 3.16136  3.04342  10 
 3.16614  3.04717  10 
 3.17696  3.05569  10 
 3.17841  3.05685  10 
 3.19068  3.06671  10 
 3.19223  3.06796  10 
 3.20295  3.07677  10 
 3.20717  3.08023  10 
 3.21522  3.08697  10 
 3.22186  3.09251  10 
 3.2275  3.09731  10 
 3.23629  3.10478  10 
 3.23977  3.1078  10 
 3.25045  3.11705  10 
 3.25204  3.11846  10 
 3.26431  3.1293  10 
 3.27658  3.14042  10 
 3.27789  3.14159  10 
 3.28885  3.15175  10 
 3.29115  3.15386  10 
 3.30113  3.16333  10 
 3.30411  3.16614  10 
 3.3134  3.17519  10 
 3.31675  3.17841  10 
 3.32567  3.18735  10 
 3.32904  3.19068  10 
 3.33794  3.19987  10 
 3.34097  3.20295  10 
 3.35021  3.2128  10 
 3.35252  3.21522  10 
 3.36249  3.22622  10 
 3.36367  3.2275  10 
 3.37435  3.23977  10 
 3.37476  3.24026  10 
 3.38452  3.25204  10 
 3.38703  3.25529  10 
 3.39416  3.26431  10 
 3.3993  3.27132  10 
 3.40325  3.27658  10 
 3.41157  3.28862  10 
 3.41174  3.28885  10 
 3.41937  3.30113  10 
 3.42385  3.30915  10 
 3.42628  3.3134  10 
 3.43216  3.32567  10 
 3.43612  3.33579  10 
 3.43698  3.33794  10 
 3.44019  3.35021  10 
 3.44151  3.36249  10 
 3.43993  3.37476  10 
 3.43612  3.38252  10 
 3.43249  3.38703  10 
 3.42385  3.39247  10 
 3.41157  3.39567  10 
 3.3993  3.39596  10 
 3.38703  3.39447  10 
 3.37476  3.3918  10 
 3.36249  3.38828  10 

 3.36249  3.38828  10 
 3.35903  3.38703  10 
 3.35021  3.38383  10 
 3.33794  3.37883  10 
 3.32878  3.37476  10 
 3.32567  3.37337  10 
 3.3134  3.36734  10 
 3.30396  3.36249  10 
 3.30113  3.36103  10 
 3.28885  3.35426  10 
 3.28179  3.35021  10 
 3.27658  3.34723  10 
 3.26431  3.33993  10 
 3.26112  3.33794  10 
 3.25204  3.3323  10 
 3.24156  3.32567  10 
 3.23977  3.32453  10 
 3.2275  3.31646  10 
 3.22294  3.3134  10 
 3.21522  3.30819  10 
 3.20489  3.30113  10 
 3.20295  3.2998  10 
 3.19068  3.29116  10 
 3.18746  3.28885  10 
 3.17841  3.28234  10 
 3.17049  3.27658  10 
 3.16614  3.2734  10 
 3.15386  3.26434  10 
 3.14159  3.25502  10 
 3.13769  3.25204  10 
 3.12932  3.24558  10 
 3.12182  3.23977  10 
 3.11705  3.23602  10 
 3.10622  3.2275  10 
 3.10478  3.22634  10 
 3.09251  3.21647  10 
 3.09096  3.21522  10 
 3.08023  3.20641  10 
 3.07601  3.20295  10 
 3.06796  3.19622  10 
 3.06132  3.19068  10 
 3.05569  3.18588  10 
 3.04689  3.17841  10 
 3.04342  3.17538  10 
 3.03273  3.16614  10 
 3.03115  3.16473  10 
 3.01887  3.15389  10 
 3.0066  3.14277  10 
 3.00529  3.14159  10 
 2.99433  3.13143  10 
 2.99203  3.12932  10 
 2.98206  3.11985  10 
 2.97907  3.11705  10 
 2.96979  3.108  10 
 2.96644  3.10478  10 
 2.95751  3.09583  10 
 2.95414  3.09251  10 
 2.94524  3.08332  10 
 2.94221  3.08023  10 
 2.93297  3.07038  10 
 2.93066  3.06796  10 
 2.9207  3.05697  10 
 2.91952  3.05569  10 
 2.90883  3.04342  10 
 2.90843  3.04292  10 
 2.89867  3.03115  10 
 2.89616  3.0279  10 
 2.88902  3.01887  10 
 2.88388  3.01186  10 
 2.87993  3.0066  10 
 2.87161  2.99457  10 
 2.87145  2.99433  10 
 2.86381  2.98206  10 
 2.85934  2.97404  10 
 2.85691  2.96979  10 
 2.85103  2.95751  10 
 2.84707  2.9474  10 
 2.8462  2.94524  10 
 2.84299  2.93297  10 
 2.84167  2.9207  10 
 2.84325  2.90843  10 
 2.84707  2.90066  10 
 2.85069  2.89616  10 
 2.85934  2.89072  10 
 2.87161  2.88752  10 
 2.88388  2.88722  10 
 2.89616  2.88871  10 
 2.90843  2.89139  10 
 2.9207  2.89491  10 
 2.92416  2.89616  10 
 2.93297  2.89935  10 
 2.94524  2.90435  10 
 2.95441  2.90843  10 
 2.95751  2.90981  10 
 2.96979  2.91585  10 
 2.97922  2.9207  10 
 2.98206  2.92216  10 
 2.99433  2.92893  10 
 3.00139  2.93297  10 

 3.32806  0.110447  10 
 3.33794  0.104101  10 
 3.34735  0.0981748  10 
 3.35021  0.0963251  10 
 3.36249  0.0884489  10 
 3.36649  0.0859029  10 
 3.37476  0.0805181  10 
 3.38554  0.0736311  10 
 3.38703  0.0726527  10 
 3.3993  0.0646285  10 
 3.40437  0.0613592  10 
 3.41157  0.0565981  10 
 3.42315  0.0490874  10 
 3.42385  0.0486276  10 
 3.43612  0.0404615  10 
 3.44168  0.0368155  10 
 3.44839  0.032316  10 
 3.46019  0.0245437  10 
 3.46066  0.0242238  10 
 3.47293  0.0159241  10 
 3.47842  0.0122718  10 
 3.4852  0.007647  10 
 3.49663  0  10 

 2.56482  0.549439  10 
 2.57709  0.542815  10 
 2.58242  0.539961  10 
 2.58936  0.536171  10 
 2.60163  0.529563  10 
 2.60512  0.527689  10 
 2.6139  0.522874  10 
 2.62618  0.516282  10 
 2.62778  0.515418  10 
 2.63845  0.509548  10 
 2.65038  0.503146  10 
 2.65072  0.50296  10 
 2.66299  0.496191  10 
 2.67286  0.490874  10 
 2.67526  0.489553  10 
 2.68753  0.482803  10 
 2.6953  0.478602  10 
 2.69981  0.476113  10 
 2.71208  0.469381  10 
 2.7177  0.46633  10 
 2.72435  0.46264  10 
 2.73662  0.455926  10 
 2.74005  0.454058  10 
 2.74889  0.44913  10 
 2.76117  0.442434  10 
 2.76235  0.441786  10 
 2.77344  0.435583  10 
 2.78455  0.429515  10 
 2.78571  0.428867  10 
 2.79798  0.421997  10 
 2.80664  0.417243  10 
 2.81025  0.415219  10 
 2.82252  0.408368  10 
 2.82869  0.404971  10 
 2.8348  0.401527  10 
 2.84707  0.394697  10 
 2.85067  0.392699  10 
 2.85934  0.38779  10 
 2.87161  0.380979  10 
 2.8726  0.380427  10 
 2.88388  0.374006  10 
 2.8944  0.368155  10 
 2.89616  0.367157  10 
 2.90843  0.360172  10 
 2.91609  0.355884  10 
 2.9207  0.353249  10 
 2.93297  0.346287  10 
 2.93772  0.343612  10 
 2.94524  0.339287  10 
 2.95751  0.332347  10 
 2.95929  0.33134  10 
 2.96979  0.32527  10 
 2.98075  0.319068  10 
 2.98206  0.318308  10 
 2.99433  0.311195  10 
 3.00205  0.306796  10 
 3.0066  0.304147  10 
 3.01887  0.29706  10 
 3.0233  0.294524  10 
 3.03115  0.289924  10 
 3.04342  0.282863  10 
 3.04448  0.282252  10 
 3.05569  0.275638  10 
 3.06549  0.269981  10 
 3.06796  0.268518  10 
 3.08023  0.261286  10 
 3.08639  0.257709  10 
 3.09251  0.254068  10 
 3.10478  0.246867  10 
 3.10722  0.245437  10 
 3.11705  0.239548  10 
 3.12793  0.233165  10 
 3.12932  0.232329  10 
 3.14159  0.224957  10 
 3.14847  0.220893  10 
 3.15386  0.217629  10 
 3.16614  0.210294  10 
 3.16895  0.208621  10 
 3.17841  0.202854  10 
 3.1893  0.19635  10 
 3.19068  0.195507  10 
 3.20295  0.188003  10 
 3.20948  0.184078  10 
 3.21522  0.180535  10 
 3.2275  0.173077  10 
 3.22959  0.171806  10 
 3.23977  0.165485  10 
 3.24954  0.159534  10 
 3.25204  0.157978  10 
 3.26431  0.150356  10 
 3.26935  0.147262  10 
 3.27658  0.142716  10 
 3.28885  0.135147  10 
 3.28911  0.13499  10 
 3.30113  0.127372  10 
 3.30861  0.122718  10 
 3.3134  0.119671  10 
 3.32567  0.111947  10 
 3.32806  0.110447  10 

 2.1353  0.54657  10 
 2.13027  0.552233  10 
 2.12303  0.560532  10 
 2.11956  0.564505  10 
 2.11076  0.574777  10 
 2.10904  0.576777  10 
 2.09874  0.589049  10 
 2.09849  0.589361  10 
 2.08883  0.60132  10 
 2.08621  0.604632  10 
 2.07913  0.613592  10 
 2.07394  0.620304  10 
 2.06965  0.625864  10 
 2.06167  0.636399  10 
 2.06036  0.638136  10 
 2.0515  0.650408  10 
 2.0494  0.653452  10 
 2.04304  0.66268  10 
 2.03713  0.671463  10 
 2.03479  0.674952  10 
 2.02701  0.687223  10 
 2.02485  0.690889  10 
 2.0198  0.699495  10 
 2.01286  0.711767  10 
 2.01258  0.712351  10 
 2.00697  0.724039  10 
 2.00151  0.736311  10 
 2.00031  0.739812  10 
 1.99732  0.748583  10 
 1.99451  0.760854  10 
 1.99374  0.773126  10 
 1.99678  0.785398  10 
 2.00031  0.790184  10 
 2.01256  0.79767  10 
 2.02485  0.799231  10 
 2.03713  0.798772  10 
 2.04481  0.79767  10 
 2.0494  0.79699  10 
 2.06167  0.794157  10 
 2.07394  0.790786  10 
 2.08621  0.787049  10 
 2.09104  0.785398  10 
 2.09849  0.782777  10 
 2.11076  0.778176  10 
 2.12303  0.773495  10 
 2.12393  0.773126  10 
 2.1353  0.768325  10 
 2.14757  0.76315  10 
 2.15285  0.760854  10 
 2.15984  0.757739  10 
 2.17212  0.752202  10 
 2.1801  0.748583  10 
 2.18439  0.746591  10 
 2.19666  0.740787  10 
 2.20622  0.736311  10 
 2.20893  0.735011  10 
 2.2212  0.72901  10 
 2.23155  0.724039  10 
 2.23348  0.723093  10 
 2.24575  0.716947  10 
 2.25631  0.711767  10 
 2.25802  0.710911  10 
 2.27029  0.704659  10 
 2.28065  0.699495  10 
 2.28256  0.698522  10 
 2.29484  0.692192  10 
 2.30467  0.687223  10 
 2.30711  0.685968  10 
 2.31938  0.679583  10 
 2.32845  0.674952  10 
 2.33165  0.673282  10 
 2.34392  0.666859  10 
 2.35204  0.66268  10 
 2.35619  0.660492  10 
 2.36847  0.654044  10 
 2.37547  0.650408  10 
 2.38074  0.647616  10 
 2.39301  0.641153  10 
 2.39879  0.638136  10 
 2.40528  0.634671  10 
 2.41755  0.6282  10 
 2.422  0.625864  10 
 2.42983  0.621668  10 
 2.4421  0.615196  10 
 2.44514  0.613592  10 
 2.45437  0.608617  10 
 2.46664  0.602147  10 
 2.4682  0.60132  10 
 2.47891  0.595524  10 
 2.49118  0.58906  10 
 2.50346  0.582395  10 
 2.51408  0.576777  10 
 2.51573  0.575885  10 
 2.528  0.569232  10 
 2.5369  0.564505  10 
 2.54027  0.562677  10 
 2.55254  0.556039  10 
 2.55968  0.552233  10 
 2.56482  0.549439  10 

 2.78656  0  10 
 2.78571  0.000584329  10 
 2.77344  0.00900684  10 
 2.76861  0.0122718  10 
 2.76117  0.0174327  10 
 2.75072  0.0245437  10 
 2.74889  0.025821  10 
 2.73662  0.0343533  10 
 2.73304  0.0368155  10 
 2.72435  0.0429452  10 
 2.71549  0.0490874  10 
 2.71208  0.0515088  10 
 2.69981  0.0601354  10 
 2.69806  0.0613592  10 
 2.68753  0.0689107  10 
 2.68084  0.0736311  10 
 2.67526  0.0776677  10 
 2.66368  0.0859029  10 
 2.66299  0.0864061  10 
 2.65072  0.0953464  10 
 2.64678  0.0981748  10 
 2.63845  0.104315  10 
 2.62998  0.110447  10 
 2.62618  0.113276  10 
 2.6139  0.122266  10 
 2.61329  0.122718  10 
 2.60163  0.131463  10 
 2.59686  0.13499  10 
 2.58936  0.140665  10 
 2.58051  0.147262  10 
 2.57709  0.149872  10 
 2.56482  0.15912  10 
 2.56427  0.159534  10 
 2.55254  0.168579  10 
 2.5483  0.171806  10 
 2.54027  0.178056  10 
 2.53242  0.184078  10 
 2.528  0.187554  10 
 2.51664  0.19635  10 
 2.51573  0.197075  10 
 2.50346  0.20678  10 
 2.50111  0.208621  10 
 2.49118  0.216576  10 
 2.48573  0.220893  10 
 2.47891  0.226409  10 
 2.47045  0.233165  10 
 2.46664  0.236283  10 
 2.4553  0.245437  10 
 2.45437  0.246202  10 
 2.4421  0.256297  10 
 2.44037  0.257709  10 
 2.42983  0.266508  10 
 2.42562  0.269981  10 
 2.41755  0.27678  10 
 2.41099  0.282252  10 
 2.40528  0.287116  10 
 2.39649  0.294524  10 
 2.39301  0.297521  10 
 2.38212  0.306796  10 
 2.38074  0.308001  10 
 2.36847  0.318606  10 
 2.36793  0.319068  10 
 2.35619  0.329398  10 
 2.35397  0.33134  10 
 2.34392  0.34028  10 
 2.34014  0.343612  10 
 2.33165  0.351258  10 
 2.32646  0.355884  10 
 2.31938  0.362338  10 
 2.31294  0.368155  10 
 2.30711  0.373528  10 
 2.29956  0.380427  10 
 2.29484  0.384835  10 
 2.28634  0.392699  10 
 2.28256  0.396266  10 
 2.27328  0.404971  10 
 2.27029  0.407829  10 
 2.26038  0.417243  10 
 2.25802  0.419533  10 
 2.24765  0.429515  10 
 2.24575  0.431387  10 
 2.2351  0.441786  10 
 2.23348  0.443401  10 
 2.22271  0.454058  10 
 2.2212  0.455585  10 
 2.21051  0.46633  10 
 2.20893  0.467948  10 
 2.19849  0.478602  10 
 2.19666  0.480504  10 
 2.18665  0.490874  10 
 2.18439  0.493261  10 
 2.17499  0.503146  10 
 2.17212  0.506234  10 
 2.16353  0.515418  10 
 2.15984  0.519434  10 
 2.15225  0.527689  10 
 2.14757  0.532875  10 
 2.14116  0.539961  10 
 2.1353  0.54657  10 

 5.87241  2.4421  10 
 5.87435  2.42983  10 
 5.87821  2.42552  10 
 5.89049  2.42897  10 
 5.89143  2.42983  10 
 5.90276  2.43847  10 
 5.90618  2.4421  10 
 5.91503  2.45022  10 
 5.91855  2.45437  10 
 5.9273  2.46346  10 
 5.92981  2.46664  10 
 5.93957  2.47776  10 
 5.94043  2.47891  10 
 5.95021  2.49118  10 
 5.95185  2.49304  10 
 5.95953  2.50346  10 
 5.96412  2.50906  10 
 5.96883  2.51573  10 
 5.97639  2.52551  10 
 5.97808  2.528  10 
 5.98692  2.54027  10 
 5.98866  2.54252  10 
 5.99544  2.55254  10 
 6.00093  2.56001  10 
 6.00409  2.56482  10 
 6.01272  2.57709  10 
 6.0132  2.57774  10 
 6.02079  2.58936  10 
 6.02548  2.596  10 
 6.02907  2.60163  10 
 6.03742  2.6139  10 
 6.03775  2.61437  10 
 6.04524  2.62618  10 
 6.05002  2.6332  10 
 6.05329  2.63845  10 
 6.06134  2.65072  10 
 6.06229  2.65212  10 
 6.06902  2.66299  10 
 6.07456  2.67137  10 
 6.07694  2.67526  10 
 6.0847  2.68753  10 
 6.08684  2.69078  10 
 6.09232  2.69981  10 
 6.09911  2.71034  10 
 6.10015  2.71208  10 
 6.10765  2.72435  10 
 6.11138  2.73015  10 
 6.11525  2.73662  10 
 6.12293  2.74889  10 
 6.12365  2.75001  10 
 6.13029  2.76117  10 
 6.13592  2.77011  10 
 6.13789  2.77344  10 
 6.1453  2.78571  10 
 6.14819  2.79032  10 
 6.1527  2.79798  10 
 6.16027  2.81025  10 
 6.16047  2.81057  10 
 6.16748  2.82252  10 
 6.17274  2.83106  10 
 6.17492  2.8348  10 
 6.18222  2.84707  10 
 6.18501  2.8516  10 
 6.1895  2.85934  10 
 6.19694  2.87161  10 
 6.19728  2.87218  10 
 6.20406  2.88388  10 
 6.20955  2.89295  10 
 6.2114  2.89616  10 
 6.21858  2.90843  10 
 6.22183  2.91379  10 
 6.2258  2.9207  10 
 6.23308  2.93297  10 
 6.2341  2.93465  10 
 6.24016  2.94524  10 
 6.24637  2.95563  10 
 6.24745  2.95751  10 
 6.2545  2.96979  10 
 6.25864  2.97673  10 
 6.26168  2.98206  10 
 6.26881  2.99433  10 
 6.27091  2.99786  10 

 6.27091  3.24284  10 
 6.26918  3.23977  10 
 6.26219  3.2275  10 
 6.25864  3.22146  10 
 6.25513  3.21522  10 
 6.24807  3.20295  10 
 6.24637  3.20005  10 
 6.24112  3.19068  10 
 6.2341  3.1786  10 
 6.23399  3.17841  10 
 6.22715  3.16614  10 
 6.22183  3.15697  10 
 6.2201  3.15386  10 
 6.2132  3.14159  10 
 6.20955  3.13528  10 
 6.20624  3.12932  10 
 6.19929  3.11705  10 
 6.19728  3.11356  10 
 6.19243  3.10478  10 
 6.18542  3.09251  10 
 6.18501  3.09179  10 
 6.17866  3.08023  10 
 6.17274  3.06986  10 
 6.17169  3.06796  10 
 6.16494  3.05569  10 
 6.16047  3.04782  10 
 6.15805  3.04342  10 
 6.15127  3.03115  10 
 6.14819  3.02572  10 
 6.14447  3.01887  10 
 6.13764  3.0066  10 
 6.13592  3.00355  10 
 6.13094  2.99433  10 
 6.12407  2.98206  10 
 6.12365  2.98131  10 
 6.11747  2.96979  10 
 6.11138  2.95889  10 
 6.11064  2.95751  10 
 6.10407  2.94524  10 
 6.09911  2.93632  10 
 6.09732  2.93297  10 
 6.09074  2.9207  10 
 6.08684  2.91364  10 
 6.08407  2.90843  10 
 6.07748  2.89616  10 
 6.07456  2.89084  10 
 6.0709  2.88388  10 
 6.06431  2.87161  10 
 6.06229  2.86791  10 
 6.05783  2.85934  10 
 6.05123  2.84707  10 
 6.05002  2.84483  10 
 6.04484  2.8348  10 
 6.03825  2.82252  10 
 6.03775  2.82158  10 
 6.03197  2.81025  10 
 6.02548  2.79814  10 
 6.0254  2.79798  10 
 6.01921  2.78571  10 
 6.0132  2.7744  10 
 6.01271  2.77344  10 
 6.00657  2.76117  10 
 6.00093  2.75044  10 
 6.00016  2.74889  10 
 5.99408  2.73662  10 
 5.98866  2.7262  10 
 5.98774  2.72435  10 
 5.98175  2.71208  10 
 5.97639  2.70165  10 
 5.97548  2.69981  10 
 5.96959  2.68753  10 
 5.96412  2.67675  10 
 5.9634  2.67526  10 
 5.95763  2.66299  10 
 5.95185  2.65142  10 
 5.95151  2.65072  10 
 5.94589  2.63845  10 
 5.93989  2.62618  10 
 5.93957  2.62551  10 
 5.93442  2.6139  10 
 5.92864  2.60163  10 
 5.9273  2.59876  10 
 5.92323  2.58936  10 
 5.91774  2.57709  10 
 5.91503  2.57111  10 
 5.91238  2.56482  10 
 5.90726  2.55254  10 
 5.90276  2.54232  10 
 5.90193  2.54027  10 
 5.89728  2.528  10 
 5.89235  2.51573  10 
 5.89049  2.51094  10 
 5.88788  2.50346  10 
 5.8838  2.49118  10 
 5.87958  2.47891  10 
 5.87821  2.47438  10 
 5.87621  2.46664  10 
 5.87377  2.45437  10 
 5.87241  2.4421  10 

 0.368155  3.71207  10 
 0.365445  3.7061  10 
 0.359954  3.69383  10 
 0.355884  3.68442  10 
 0.354547  3.68155  10 
 0.348769  3.66928  10 
 0.343612  3.65768  10 
 0.343293  3.65701  10 
 0.337291  3.64474  10 
 0.331673  3.63247  10 
 0.33134  3.63176  10 
 0.325556  3.62019  10 
 0.319785  3.60792  10 
 0.319068  3.60644  10 
 0.313597  3.59565  10 
 0.307702  3.58338  10 
 0.306796  3.58153  10 
 0.301439  3.57111  10 
 0.295444  3.55884  10 
 0.294524  3.55699  10 
 0.289104  3.54656  10 
 0.28303  3.53429  10 
 0.282252  3.53275  10 
 0.276612  3.52202  10 
 0.270474  3.50975  10 
 0.269981  3.50878  10 
 0.263979  3.49748  10 
 0.257789  3.4852  10 
 0.257709  3.48505  10 
 0.251218  3.47293  10 
 0.245437  3.4616  10 
 0.244934  3.46066  10 
 0.238342  3.44839  10 
 0.233165  3.43836  10 
 0.231956  3.43612  10 
 0.22536  3.42385  10 
 0.220893  3.41528  10 
 0.218877  3.41157  10 
 0.212283  3.3993  10 
 0.208621  3.39235  10 
 0.205705  3.38703  10 
 0.199117  3.37476  10 
 0.19635  3.36955  10 
 0.19245  3.36249  10 
 0.18587  3.35021  10 
 0.184078  3.34687  10 
 0.179118  3.33794  10 
 0.172547  3.32567  10 
 0.171806  3.3243  10 
 0.165716  3.3134  10 
 0.159534  3.30187  10 
 0.159116  3.30113  10 
 0.152248  3.28885  10 
 0.147262  3.27963  10 
 0.145545  3.27658  10 
 0.138719  3.26431  10 
 0.13499  3.25746  10 
 0.13192  3.25204  10 
 0.125133  3.23977  10 
 0.122718  3.23536  10 
 0.118244  3.2275  10 
 0.111493  3.21522  10 
 0.110447  3.21333  10 
 0.104521  3.20295  10 
 0.0981748  3.19139  10 
 0.097765  3.19068  10 
 0.0907533  3.17841  10 
 0.0859029  3.16963  10 
 0.083891  3.16614  10 
 0.0769425  3.15386  10 
 0.0736311  3.1479  10 
 0.069982  3.14159  10 
 0.0630902  3.12932  10 
 0.0613592  3.12622  10 
 0.0560389  3.11705  10 
 0.0491973  3.10478  10 
 0.0490874  3.10458  10 
 0.0420624  3.09251  10 
 0.0368155  3.08313  10 
 0.0351165  3.08023  10 
 0.0280527  3.06796  10 
 0.0245437  3.06172  10 
 0.0209999  3.05569  10 
 0.0140093  3.04342  10 
 0.0122718  3.04034  10 
 0.00685757  3.03115  10 
 0  3.019  10 

 0  3.26418  10 
 7.54981e-05  3.26431  10 
 0.00731168  3.27658  10 
 0.0122718  3.28533  10 
 0.0143704  3.28885  10 
 0.0215097  3.30113  10 
 0.0245437  3.30646  10 
 0.0286854  3.3134  10 
 0.0357386  3.32567  10 
 0.0368155  3.32756  10 
 0.0430233  3.33794  10 
 0.0490874  3.34854  10 
 0.0501007  3.35021  10 
 0.0573878  3.36249  10 
 0.0613592  3.3694  10 
 0.0646037  3.37476  10 
 0.0717827  3.38703  10 
 0.0736311  3.39024  10 
 0.0791287  3.3993  10 
 0.0859029  3.41101  10 
 0.0862493  3.41157  10 
 0.0936812  3.42385  10 
 0.0981748  3.43158  10 
 0.100967  3.43612  10 
 0.108267  3.44839  10 
 0.110447  3.45213  10 
 0.115709  3.46066  10 
 0.122718  3.47262  10 
 0.122915  3.47293  10 
 0.130483  3.4852  10 
 0.13499  3.49286  10 
 0.137887  3.49748  10 
 0.145297  3.50975  10 
 0.147262  3.51307  10 
 0.15289  3.52202  10 
 0.159534  3.53317  10 
 0.160252  3.53429  10 
 0.167935  3.54656  10 
 0.171806  3.55303  10 
 0.175535  3.55884  10 
 0.183033  3.57111  10 
 0.184078  3.57285  10 
 0.190863  3.58338  10 
 0.19635  3.59241  10 
 0.198487  3.59565  10 
 0.206246  3.60792  10 
 0.208621  3.61181  10 
 0.214161  3.62019  10 
 0.220893  3.63106  10 
 0.221847  3.63247  10 
 0.229896  3.64474  10 
 0.233165  3.64999  10 
 0.237949  3.65701  10 
 0.245437  3.66881  10 
 0.245766  3.66928  10 
 0.254116  3.68155  10 
 0.257709  3.68718  10 
 0.262396  3.69383  10 
 0.269981  3.70544  10 
 0.270462  3.7061  10 
 0.279095  3.71837  10 
 0.282252  3.72317  10 
 0.287748  3.73064  10 
 0.294524  3.74066  10 
 0.296261  3.74291  10 
 0.305102  3.75518  10 
 0.306796  3.75767  10 
 0.31436  3.76746  10 
 0.319068  3.77413  10 
 0.323653  3.77973  10 
 0.33134  3.79014  10 
 0.332974  3.792  10 
 0.342752  3.80427  10 
 0.343612  3.80543  10 
 0.35338  3.81654  10 
 0.355884  3.81973  10 
 0.364632  3.82882  10 
 0.368155  3.83297  10 
 0.377006  3.84109  10 
 0.380427  3.84472  10 
 0.391752  3.85336  10 
 0.392699  3.85422  10 
 0.404971  3.85767  10 
 0.408835  3.85336  10 
 0.410772  3.84109  10 
 0.409419  3.82882  10 
 0.406974  3.81654  10 
 0.404971  3.8088  10 
 0.403603  3.80427  10 
 0.39939  3.792  10 
 0.395309  3.77973  10 
 0.392699  3.77225  10 
 0.390834  3.76746  10 
 0.385909  3.75518  10 
 0.381258  3.74291  10 
 0.380427  3.74087  10 
 0.375923  3.73064  10 
 0.370802  3.71837  10 
 0.368155  3.71207  10 

 3.6364  6.18501  10 
 3.63247  6.18784  10 
 3.62019  6.19678  10 
 3.6195  6.19728  10 
 3.60792  6.20552  10 
 3.60234  6.20955  10 
 3.59565  6.21427  10 
 3.58513  6.22183  10 
 3.58338  6.22305  10 
 3.57111  6.23168  10 
 3.5677  6.2341  10 
 3.55884  6.24024  10 
 3.55014  6.24637  10 
 3.54656  6.24883  10 
 3.53429  6.25736  10 
 3.53246  6.25864  10 
 3.52202  6.26575  10 
 3.51458  6.27091  10 

 4.25617  5.59596  10 
 4.2484  5.60823  10 
 4.24606  5.61172  10 
 4.24015  5.62051  10 
 4.23379  5.62973  10 
 4.23168  5.63278  10 
 4.22283  5.64505  10 
 4.22152  5.64679  10 
 4.21354  5.65732  10 
 4.20924  5.66288  10 
 4.20405  5.66959  10 
 4.19697  5.67855  10 
 4.19435  5.68186  10 
 4.1847  5.69382  10 
 4.18445  5.69414  10 
 4.17414  5.70641  10 
 4.17243  5.70841  10 
 4.16362  5.71868  10 
 4.16016  5.72265  10 
 4.15292  5.73095  10 
 4.14788  5.73662  10 
 4.14202  5.74322  10 
 4.13561  5.75031  10 
 4.13093  5.7555  10 
 4.12334  5.76375  10 
 4.11966  5.76777  10 
 4.11107  5.77695  10 
 4.10819  5.78004  10 
 4.0988  5.78992  10 
 4.09654  5.79231  10 
 4.08652  5.80268  10 
 4.0847  5.80458  10 
 4.07425  5.81524  10 
 4.07268  5.81686  10 
 4.06198  5.8276  10 
 4.06047  5.82913  10 
 4.04971  5.83978  10 
 4.04809  5.8414  10 
 4.03744  5.8518  10 
 4.03553  5.85367  10 
 4.02517  5.86365  10 
 4.0228  5.86594  10 
 4.01289  5.87536  10 
 4.00991  5.87821  10 
 4.00062  5.88692  10 
 3.99685  5.89049  10 
 3.98835  5.89835  10 
 3.98363  5.90276  10 
 3.97608  5.90966  10 
 3.97025  5.91503  10 
 3.96381  5.92085  10 
 3.95672  5.9273  10 
 3.95153  5.93193  10 
 3.94304  5.93957  10 
 3.93926  5.94291  10 
 3.92922  5.95185  10 
 3.92699  5.95379  10 
 3.91526  5.96412  10 
 3.91472  5.96458  10 
 3.90245  5.97518  10 
 3.90106  5.97639  10 
 3.89018  5.98566  10 
 3.8867  5.98866  10 
 3.8779  5.99607  10 
 3.8722  6.00093  10 
 3.86563  6.00641  10 
 3.85757  6.0132  10 
 3.85336  6.01668  10 
 3.84282  6.02548  10 
 3.84109  6.02689  10 
 3.82882  6.03698  10 
 3.82789  6.03775  10 
 3.81654  6.0469  10 
 3.81273  6.05002  10 
 3.80427  6.05678  10 
 3.79746  6.06229  10 
 3.792  6.06661  10 
 3.78208  6.07456  10 
 3.77973  6.07641  10 
 3.76746  6.08611  10 
 3.76654  6.08684  10 
 3.75518  6.09563  10 
 3.75076  6.09911  10 
 3.74291  6.10513  10 
 3.73489  6.11138  10 
 3.73064  6.11461  10 
 3.71892  6.12365  10 
 3.71837  6.12406  10 
 3.7061  6.13331  10 
 3.70268  6.13592  10 
 3.69383  6.14252  10 
 3.68633  6.14819  10 
 3.68155  6.15172  10 
 3.6699  6.16047  10 
 3.66928  6.16092  10 
 3.65701  6.16991  10 
 3.6532  6.17274  10 
 3.64474  6.17887  10 
 3.6364  6.18501  10 

 3.55884  5.82055  10 
 3.56549  5.81686  10 
 3.57111  5.8138  10 
 3.58338  5.80707  10 
 3.58788  5.80458  10 
 3.59565  5.80038  10 
 3.60792  5.79363  10 
 3.61032  5.79231  10 
 3.62019  5.78699  10 
 3.63247  5.78023  10 
 3.63281  5.78004  10 
 3.64474  5.77364  10 
 3.65541  5.76777  10 
 3.65701  5.7669  10 
 3.66928  5.76031  10 
 3.67806  5.7555  10 
 3.68155  5.75362  10 
 3.69383  5.74701  10 
 3.70076  5.74322  10 
 3.7061  5.74037  10 
 3.71837  5.73375  10 
 3.7235  5.73095  10 
 3.73064  5.72715  10 
 3.74291  5.72051  10 
 3.74628  5.71868  10 
 3.75518  5.71395  10 
 3.76746  5.7073  10 
 3.76911  5.70641  10 
 3.77973  5.70079  10 
 3.79198  5.69414  10 
 3.80427  5.68766  10 
 3.81498  5.68186  10 
 3.81654  5.68104  10 
 3.82882  5.67457  10 
 3.83805  5.66959  10 
 3.84109  5.66799  10 
 3.85336  5.66152  10 
 3.86118  5.65732  10 
 3.86563  5.65499  10 
 3.8779  5.64851  10 
 3.8844  5.64505  10 
 3.89018  5.64203  10 
 3.90245  5.63557  10 
 3.90771  5.63278  10 
 3.91472  5.62914  10 
 3.92699  5.62269  10 
 3.93115  5.62051  10 
 3.93926  5.61633  10 
 3.95153  5.6099  10 
 3.95473  5.60823  10 
 3.96381  5.6036  10 
 3.97608  5.59722  10 
 3.97851  5.59596  10 
 3.98835  5.59099  10 
 4.00062  5.58466  10 
 4.00253  5.58369  10 
 4.01289  5.57853  10 
 4.02517  5.57227  10 
 4.02687  5.57142  10 
 4.03744  5.56624  10 
 4.04971  5.56009  10 
 4.05163  5.55915  10 
 4.06198  5.55418  10 
 4.07425  5.54817  10 
 4.07697  5.54687  10 
 4.08652  5.5424  10 
 4.0988  5.53659  10 
 4.10309  5.5346  10 
 4.11107  5.53098  10 
 4.12334  5.52545  10 
 4.13033  5.52233  10 
 4.13561  5.52004  10 
 4.14788  5.51486  10 
 4.15926  5.51006  10 
 4.16016  5.50969  10 
 4.17243  5.50501  10 
 4.1847  5.50041  10 
 4.19215  5.49779  10 
 4.19697  5.49614  10 
 4.20924  5.4924  10 
 4.22152  5.48903  10 
 4.23379  5.4862  10 
 4.23837  5.48552  10 
 4.24606  5.48441  10 
 4.25833  5.48395  10 
 4.2706  5.48551  10 
 4.28287  5.493  10 
 4.2864  5.49779  10 
 4.28944  5.51006  10 
 4.28867  5.52233  10 
 4.28586  5.5346  10 
 4.28287  5.54337  10 
 4.28168  5.54687  10 
 4.27622  5.55915  10 
 4.2706  5.57083  10 
 4.27032  5.57142  10 
 4.26338  5.58369  10 
 4.25833  5.5923  10 
 4.25617  5.59596  10 

 2.80476  6.27091  10 
 2.81025  6.26726  10 
 2.82252  6.25896  10 
 2.823  6.25864  10 
 2.8348  6.25087  10 
 2.8415  6.24637  10 
 2.84707  6.24272  10 
 2.85934  6.23456  10 
 2.86003  6.2341  10 
 2.87161  6.22659  10 
 2.87881  6.22183  10 
 2.88388  6.21856  10 
 2.89616  6.21053  10 
 2.89765  6.20955  10 
 2.90843  6.20267  10 
 2.91669  6.19728  10 
 2.9207  6.19474  10 
 2.93297  6.18686  10 
 2.93584  6.18501  10 
 2.94524  6.17908  10 
 2.95512  6.17274  10 
 2.95751  6.17124  10 
 2.96979  6.16351  10 
 2.97457  6.16047  10 
 2.98206  6.15581  10 
 2.99408  6.14819  10 
 2.99433  6.14804  10 
 3.0066  6.14047  10 
 3.01383  6.13592  10 
 3.01887  6.13283  10 
 3.03115  6.12521  10 
 3.03364  6.12365  10 
 3.04342  6.1177  10 
 3.05359  6.11138  10 
 3.05569  6.11011  10 
 3.06796  6.10265  10 
 3.07371  6.09911  10 
 3.08023  6.09518  10 
 3.09251  6.08768  10 
 3.09388  6.08684  10 
 3.10478  6.08033  10 
 3.11424  6.07456  10 
 3.11705  6.07289  10 
 3.12932  6.06556  10 
 3.13472  6.06229  10 
 3.14159  6.05823  10 
 3.15386  6.05086  10 
 3.15526  6.05002  10 
 3.16614  6.04364  10 
 3.17597  6.03775  10 
 3.17841  6.03632  10 
 3.19068  6.02912  10 
 3.1968  6.02548  10 
 3.20295  6.0219  10 
 3.21522  6.01467  10 
 3.2177  6.0132  10 
 3.2275  6.00755  10 
 3.23871  6.00093  10 
 3.23977  6.00032  10 
 3.25204  5.99326  10 
 3.25989  5.98866  10 
 3.26431  5.98613  10 
 3.27658  5.97904  10 
 3.28113  5.97639  10 
 3.28885  5.97199  10 
 3.30113  5.96488  10 
 3.30244  5.96412  10 
 3.3134  5.95792  10 
 3.32389  5.95185  10 
 3.32567  5.95084  10 
 3.33794  5.9439  10 
 3.34546  5.93957  10 
 3.35021  5.9369  10 
 3.36249  5.92994  10 
 3.36709  5.9273  10 
 3.37476  5.92301  10 
 3.38703  5.91603  10 
 3.38879  5.91503  10 
 3.3993  5.90918  10 
 3.41058  5.90276  10 
 3.41157  5.90221  10 
 3.42385  5.89539  10 
 3.43251  5.89049  10 
 3.43612  5.88849  10 
 3.44839  5.88166  10 
 3.4545  5.87821  10 
 3.46066  5.87482  10 
 3.47293  5.86797  10 
 3.47654  5.86594  10 
 3.4852  5.86119  10 
 3.49748  5.85432  10 
 3.49864  5.85367  10 
 3.50975  5.8476  10 
 3.52084  5.8414  10 
 3.52202  5.84075  10 
 3.53429  5.83405  10 
 3.54314  5.82913  10 
 3.54656  5.82726  10 
 3.55884  5.82055  10 


# Contour 1, label:        5
 3.57487  3.27658  5 
 3.58338  3.28473  5 
 3.58779  3.28885  5 
 3.59565  3.29661  5 
 3.60035  3.30113  5 
 3.60792  3.30885  5 
 3.61251  3.3134  5 
 3.62019  3.32153  5 
 3.62423  3.32567  5 
 3.63247  3.33474  5 
 3.63547  3.33794  5 
 3.64474  3.34861  5 
 3.64618  3.35021  5 
 3.65634  3.36249  5 
 3.65701  3.36338  5 
 3.66595  3.37476  5 
 3.66928  3.37944  5 
 3.67489  3.38703  5 
 3.68155  3.39709  5 
 3.68308  3.3993  5 
 3.6906  3.41157  5 
 3.69383  3.41759  5 
 3.69732  3.42385  5 
 3.7032  3.43612  5 
 3.7061  3.44334  5 
 3.70822  3.44839  5 
 3.71235  3.46066  5 
 3.71548  3.47293  5 
 3.7176  3.4852  5 
 3.71837  3.49404  5 
 3.71868  3.49748  5 
 3.71866  3.50975  5 
 3.71837  3.5127  5 
 3.71745  3.52202  5 
 3.71497  3.53429  5 
 3.71105  3.54656  5 
 3.7061  3.55759  5 
 3.70551  3.55884  5 
 3.69805  3.57111  5 
 3.69383  3.57661  5 
 3.68812  3.58338  5 
 3.68155  3.58978  5 
 3.67465  3.59565  5 
 3.66928  3.59953  5 
 3.65701  3.60691  5 
 3.65494  3.60792  5 
 3.64474  3.61231  5 
 3.63247  3.61624  5 
 3.62019  3.61887  5 
 3.60934  3.62019  5 
 3.60792  3.62035  5 
 3.59565  3.62079  5 
 3.58338  3.62033  5 

 2.89616  2.74612  5 
 2.90035  2.74889  5 
 2.90843  2.75409  5 
 2.91901  2.76117  5 
 2.9207  2.76226  5 
 2.93297  2.77055  5 
 2.93709  2.77344  5 
 2.94524  2.77899  5 
 2.95479  2.78571  5 
 2.95751  2.78758  5 
 2.96979  2.79627  5 
 2.97214  2.79798  5 
 2.98206  2.80504  5 
 2.98919  2.81025  5 
 2.99433  2.81393  5 
 3.00605  2.82252  5 
 3.0066  2.82292  5 
 3.01887  2.83193  5 
 3.02269  2.8348  5 
 3.03115  2.84102  5 
 3.03918  2.84707  5 
 3.04342  2.8502  5 
 3.05555  2.85934  5 
 3.05569  2.85945  5 
 3.06796  2.86867  5 
 3.0718  2.87161  5 
 3.08023  2.87796  5 
 3.08796  2.88388  5 
 3.09251  2.88731  5 
 3.10404  2.89616  5 
 3.10478  2.89672  5 
 3.11705  2.9061  5 
 3.12006  2.90843  5 
 3.12932  2.91551  5 
 3.13603  2.9207  5 
 3.14159  2.92497  5 
 3.15193  2.93297  5 
 3.15386  2.93446  5 
 3.16614  2.94395  5 
 3.16779  2.94524  5 
 3.17841  2.95344  5 
 3.18365  2.95751  5 
 3.19068  2.96296  5 
 3.19944  2.96979  5 
 3.20295  2.97251  5 
 3.21517  2.98206  5 
 3.2275  2.99163  5 
 3.23095  2.99433  5 
 3.23977  3.0012  5 
 3.24667  3.0066  5 
 3.25204  3.0108  5 
 3.26234  3.01887  5 
 3.26431  3.02042  5 
 3.27658  3.03005  5 
 3.27799  3.03115  5 
 3.28885  3.03966  5 
 3.29365  3.04342  5 
 3.30113  3.04931  5 
 3.30924  3.05569  5 
 3.3134  3.05898  5 
 3.32476  3.06796  5 
 3.32567  3.06868  5 
 3.33794  3.07838  5 
 3.3403  3.08023  5 
 3.35021  3.0881  5 
 3.3558  3.09251  5 
 3.36249  3.09785  5 
 3.37121  3.10478  5 
 3.37476  3.10764  5 
 3.38652  3.11705  5 
 3.38703  3.11746  5 
 3.3993  3.1273  5 
 3.40185  3.12932  5 
 3.41157  3.13718  5 
 3.41708  3.14159  5 
 3.42385  3.14712  5 
 3.43219  3.15386  5 
 3.43612  3.1571  5 
 3.44718  3.16614  5 
 3.44839  3.16715  5 
 3.46066  3.17726  5 
 3.46208  3.17841  5 
 3.47293  3.18744  5 
 3.47689  3.19068  5 
 3.4852  3.1977  5 
 3.49152  3.20295  5 
 3.49748  3.20806  5 
 3.50596  3.21522  5 
 3.50975  3.21853  5 
 3.52019  3.2275  5 
 3.52202  3.22912  5 
 3.5342  3.23977  5 
 3.53429  3.23985  5 
 3.54656  3.25075  5 
 3.54804  3.25204  5 
 3.55884  3.26185  5 
 3.56161  3.26431  5 
 3.57111  3.27316  5 
 3.57487  3.27658  5 

 2.85934  3.13607  5 
 2.85099  3.12932  5 
 2.84707  3.12608  5 
 2.83601  3.11705  5 
 2.8348  3.11603  5 
 2.82252  3.10593  5 
 2.8211  3.10478  5 
 2.81025  3.09575  5 
 2.8063  3.09251  5 
 2.79798  3.08548  5 
 2.79167  3.08023  5 
 2.78571  3.07512  5 
 2.77723  3.06796  5 
 2.77344  3.06465  5 
 2.76299  3.05569  5 
 2.76117  3.05406  5 
 2.74898  3.04342  5 
 2.74889  3.04334  5 
 2.73662  3.03243  5 
 2.73514  3.03115  5 
 2.72435  3.02134  5 
 2.72158  3.01887  5 
 2.71208  3.01002  5 
 2.70832  3.0066  5 
 2.69981  2.99845  5 
 2.69539  2.99433  5 
 2.68753  2.98658  5 
 2.68283  2.98206  5 
 2.67526  2.97434  5 
 2.67067  2.96979  5 
 2.66299  2.96166  5 
 2.65895  2.95751  5 
 2.65072  2.94845  5 
 2.64771  2.94524  5 
 2.63845  2.93457  5 
 2.63701  2.93297  5 
 2.62685  2.9207  5 
 2.62618  2.91981  5 
 2.61723  2.90843  5 
 2.6139  2.90375  5 
 2.60829  2.89616  5 
 2.60163  2.8861  5 
 2.6001  2.88388  5 
 2.59258  2.87161  5 
 2.58936  2.86559  5 
 2.58586  2.85934  5 
 2.57998  2.84707  5 
 2.57709  2.83984  5 
 2.57497  2.8348  5 
 2.57083  2.82252  5 
 2.5677  2.81025  5 
 2.56558  2.79798  5 
 2.56482  2.78915  5 
 2.5645  2.78571  5 
 2.56453  2.77344  5 
 2.56482  2.77049  5 
 2.56573  2.76117  5 
 2.56822  2.74889  5 
 2.57213  2.73662  5 
 2.57709  2.72559  5 
 2.57767  2.72435  5 
 2.58513  2.71208  5 
 2.58936  2.70658  5 
 2.59506  2.69981  5 
 2.60163  2.69341  5 
 2.60853  2.68753  5 
 2.6139  2.68365  5 
 2.62618  2.67628  5 
 2.62825  2.67526  5 
 2.63845  2.67087  5 
 2.65072  2.66695  5 
 2.66299  2.66431  5 
 2.67385  2.66299  5 
 2.67526  2.66283  5 
 2.68753  2.66239  5 
 2.69981  2.66286  5 
 2.70101  2.66299  5 
 2.71208  2.66416  5 
 2.72435  2.66621  5 
 2.73662  2.66895  5 
 2.74889  2.6723  5 
 2.75802  2.67526  5 
 2.76117  2.67624  5 
 2.77344  2.6807  5 
 2.78571  2.68565  5 
 2.78989  2.68753  5 
 2.79798  2.69104  5 
 2.81025  2.69684  5 
 2.81606  2.69981  5 
 2.82252  2.703  5 
 2.8348  2.7095  5 
 2.83934  2.71208  5 
 2.84707  2.71631  5 
 2.85934  2.72342  5 
 2.86086  2.72435  5 
 2.87161  2.73074  5 
 2.88104  2.73662  5 
 2.88388  2.73834  5 
 2.89616  2.74612  5 

 3.58338  3.62033  5 
 3.58218  3.62019  5 
 3.57111  3.61902  5 
 3.55884  3.61697  5 
 3.54656  3.61424  5 
 3.53429  3.61088  5 
 3.52516  3.60792  5 
 3.52202  3.60694  5 
 3.50975  3.60248  5 
 3.49748  3.59753  5 
 3.49329  3.59565  5 
 3.4852  3.59214  5 
 3.47293  3.58635  5 
 3.46713  3.58338  5 
 3.46066  3.58018  5 
 3.44839  3.57368  5 
 3.44385  3.57111  5 
 3.43612  3.56687  5 
 3.42385  3.55977  5 
 3.42233  3.55884  5 
 3.41157  3.55244  5 
 3.40214  3.54656  5 
 3.3993  3.54485  5 
 3.38703  3.53707  5 
 3.38284  3.53429  5 
 3.37476  3.5291  5 
 3.36417  3.52202  5 
 3.36249  3.52092  5 
 3.35021  3.51263  5 
 3.34609  3.50975  5 
 3.33794  3.50419  5 
 3.3284  3.49748  5 
 3.32567  3.4956  5 
 3.3134  3.48691  5 
 3.31105  3.4852  5 
 3.30113  3.47815  5 
 3.29399  3.47293  5 
 3.28885  3.46926  5 
 3.27714  3.46066  5 
 3.27658  3.46026  5 
 3.26431  3.45125  5 
 3.2605  3.44839  5 
 3.25204  3.44216  5 
 3.244  3.43612  5 
 3.23977  3.43299  5 
 3.22764  3.42385  5 
 3.2275  3.42374  5 
 3.21522  3.41451  5 
 3.21138  3.41157  5 
 3.20295  3.40522  5 
 3.19522  3.3993  5 
 3.19068  3.39587  5 
 3.17915  3.38703  5 
 3.17841  3.38647  5 
 3.16614  3.37709  5 
 3.16312  3.37476  5 
 3.15386  3.36768  5 
 3.14716  3.36249  5 
 3.14159  3.35822  5 
 3.13126  3.35021  5 
 3.12932  3.34872  5 
 3.11705  3.33923  5 
 3.11539  3.33794  5 
 3.10478  3.32975  5 
 3.09954  3.32567  5 
 3.09251  3.32022  5 
 3.08375  3.3134  5 
 3.08023  3.31067  5 
 3.06801  3.30113  5 
 3.05569  3.29155  5 
 3.05223  3.28885  5 
 3.04342  3.28198  5 
 3.03651  3.27658  5 
 3.03115  3.27239  5 
 3.02085  3.26431  5 
 3.01887  3.26276  5 
 3.0066  3.25314  5 
 3.0052  3.25204  5 
 2.99433  3.24352  5 
 2.98954  3.23977  5 
 2.98206  3.23388  5 
 2.97394  3.2275  5 
 2.96979  3.2242  5 
 2.95842  3.21522  5 
 2.95751  3.2145  5 
 2.94524  3.20481  5 
 2.94288  3.20295  5 
 2.93297  3.19509  5 
 2.92739  3.19068  5 
 2.9207  3.18534  5 
 2.91198  3.17841  5 
 2.90843  3.17555  5 
 2.89666  3.16614  5 
 2.89616  3.16572  5 
 2.88388  3.15589  5 
 2.88134  3.15386  5 
 2.87161  3.146  5 
 2.8661  3.14159  5 
 2.85934  3.13607  5 

 3.35021  0.383788  5 
 3.35514  0.380427  5 
 3.36249  0.375416  5 
 3.37313  0.368155  5 
 3.37476  0.367046  5 
 3.38703  0.358627  5 
 3.39102  0.355884  5 
 3.3993  0.350185  5 
 3.40886  0.343612  5 
 3.41157  0.341741  5 
 3.42385  0.333259  5 
 3.42661  0.33134  5 
 3.43612  0.324736  5 
 3.44428  0.319068  5 
 3.44839  0.316208  5 
 3.46066  0.307659  5 
 3.46189  0.306796  5 
 3.47293  0.299045  5 
 3.47937  0.294524  5 
 3.4852  0.290422  5 
 3.49682  0.282252  5 
 3.49748  0.281791  5 
 3.50975  0.273084  5 
 3.51412  0.269981  5 
 3.52202  0.264355  5 
 3.53135  0.257709  5 
 3.53429  0.255613  5 
 3.54656  0.246828  5 
 3.5485  0.245437  5 
 3.55884  0.23798  5 
 3.56551  0.233165  5 
 3.57111  0.229116  5 
 3.58247  0.220893  5 
 3.58338  0.220235  5 
 3.59565  0.211273  5 
 3.59927  0.208621  5 
 3.60792  0.202274  5 
 3.61599  0.19635  5 
 3.62019  0.193253  5 
 3.63247  0.184207  5 
 3.63264  0.184078  5 
 3.64474  0.175061  5 
 3.6491  0.171806  5 
 3.65701  0.165887  5 
 3.66549  0.159534  5 
 3.66928  0.156687  5 
 3.68155  0.147454  5 
 3.68181  0.147262  5 
 3.69383  0.138116  5 
 3.69793  0.13499  5 
 3.7061  0.128745  5 
 3.71397  0.122718  5 
 3.71837  0.11934  5 
 3.72993  0.110447  5 
 3.73064  0.109902  5 
 3.74291  0.100364  5 
 3.74572  0.0981748  5 
 3.75518  0.0907705  5 
 3.76139  0.0859029  5 
 3.76746  0.081137  5 
 3.77698  0.0736311  5 
 3.77973  0.0714621  5 
 3.792  0.0617332  5 
 3.79247  0.0613592  5 
 3.80427  0.0518939  5 
 3.80776  0.0490874  5 
 3.81654  0.0420068  5 
 3.82296  0.0368155  5 
 3.82882  0.0320706  5 
 3.83807  0.0245437  5 
 3.84109  0.0220839  5 
 3.85308  0.0122718  5 
 3.85336  0.0120451  5 
 3.86563  0.00188845  5 
 3.8679  0  5 

 2.62096  0.871301  5 
 2.62618  0.867739  5 
 2.63845  0.859363  5 
 2.63893  0.859029  5 
 2.65072  0.850991  5 
 2.65693  0.846757  5 
 2.66299  0.842637  5 
 2.67499  0.834486  5 
 2.67526  0.834303  5 
 2.68753  0.825971  5 
 2.69307  0.822214  5 
 2.69981  0.817656  5 
 2.71122  0.809942  5 
 2.71208  0.80936  5 
 2.72435  0.801067  5 
 2.72937  0.79767  5 
 2.73662  0.792789  5 
 2.7476  0.785398  5 
 2.74889  0.784529  5 
 2.76117  0.776272  5 
 2.76584  0.773126  5 
 2.77344  0.768026  5 
 2.78413  0.760854  5 
 2.78571  0.7598  5 
 2.79798  0.751575  5 
 2.80244  0.748583  5 
 2.81025  0.74336  5 
 2.8208  0.736311  5 
 2.82252  0.735164  5 
 2.8348  0.726968  5 
 2.83918  0.724039  5 
 2.84707  0.71878  5 
 2.8576  0.711767  5 
 2.85934  0.71061  5 
 2.87161  0.702438  5 
 2.87603  0.699495  5 
 2.88388  0.694274  5 
 2.8945  0.687223  5 
 2.89616  0.686127  5 
 2.90843  0.677975  5 
 2.91298  0.674952  5 
 2.9207  0.669829  5 
 2.93149  0.66268  5 
 2.93297  0.661701  5 
 2.94524  0.653564  5 
 2.95  0.650408  5 
 2.95751  0.645434  5 
 2.96855  0.638136  5 
 2.96979  0.63732  5 
 2.98206  0.629193  5 
 2.98708  0.625864  5 
 2.99433  0.621072  5 
 3.00565  0.613592  5 
 3.0066  0.612967  5 
 3.01887  0.604844  5 
 3.0242  0.60132  5 
 3.03115  0.596729  5 
 3.04278  0.589049  5 
 3.04342  0.588628  5 
 3.05569  0.580504  5 
 3.06132  0.576777  5 
 3.06796  0.572388  5 
 3.0799  0.564505  5 
 3.08023  0.564286  5 
 3.09251  0.556154  5 
 3.09843  0.552233  5 
 3.10478  0.548031  5 
 3.11699  0.539961  5 
 3.12932  0.531776  5 
 3.13548  0.527689  5 
 3.14159  0.52364  5 
 3.15386  0.515516  5 
 3.15401  0.515418  5 
 3.16614  0.507351  5 
 3.17246  0.503146  5 
 3.17841  0.499196  5 
 3.19068  0.49105  5 
 3.19094  0.490874  5 
 3.20295  0.48286  5 
 3.20934  0.478602  5 
 3.21522  0.474678  5 
 3.2275  0.466503  5 
 3.22775  0.46633  5 
 3.23977  0.45828  5 
 3.24607  0.454058  5 
 3.25204  0.450064  5 
 3.26431  0.441854  5 
 3.26441  0.441786  5 
 3.27658  0.43359  5 
 3.28264  0.429515  5 
 3.28885  0.425331  5 
 3.30088  0.417243  5 
 3.30113  0.417078  5 
 3.3134  0.408768  5 
 3.31901  0.404971  5 
 3.32567  0.400457  5 
 3.33713  0.392699  5 
 3.33794  0.39215  5 
 3.35021  0.383788  5 

 1.91441  1.37816  5 
 1.91942  1.37445  5 
 1.92668  1.36913  5 
 1.9361  1.36217  5 
 1.93895  1.36009  5 
 1.95122  1.35104  5 
 1.95276  1.3499  5 
 1.9635  1.342  5 
 1.96938  1.33763  5 
 1.97577  1.33294  5 
 1.98602  1.32536  5 
 1.98804  1.32388  5 
 2.00031  1.31482  5 
 2.00264  1.31309  5 
 2.01258  1.30576  5 
 2.01926  1.30082  5 
 2.02485  1.29671  5 
 2.0359  1.28854  5 
 2.03713  1.28765  5 
 2.0494  1.2786  5 
 2.05254  1.27627  5 
 2.06167  1.26956  5 
 2.0692  1.264  5 
 2.07394  1.26053  5 
 2.08589  1.25173  5 
 2.08621  1.25149  5 
 2.09849  1.24248  5 
 2.10258  1.23946  5 
 2.11076  1.23347  5 
 2.11931  1.22718  5 
 2.12303  1.22447  5 
 2.1353  1.21548  5 
 2.13607  1.21491  5 
 2.14757  1.2065  5 
 2.15284  1.20264  5 
 2.15984  1.19754  5 
 2.16965  1.19037  5 
 2.17212  1.18858  5 
 2.18439  1.17964  5 
 2.1865  1.1781  5 
 2.19666  1.17071  5 
 2.20337  1.16583  5 
 2.20893  1.1618  5 
 2.22029  1.15355  5 
 2.2212  1.1529  5 
 2.23348  1.14401  5 
 2.23723  1.14128  5 
 2.24575  1.13514  5 
 2.25422  1.12901  5 
 2.25802  1.12628  5 
 2.27029  1.11743  5 
 2.27125  1.11674  5 
 2.28256  1.10861  5 
 2.28831  1.10447  5 
 2.29484  1.09979  5 
 2.30542  1.09219  5 
 2.30711  1.09099  5 
 2.31938  1.08221  5 
 2.32257  1.07992  5 
 2.33165  1.07344  5 
 2.33976  1.06765  5 
 2.34392  1.06469  5 
 2.35619  1.05596  5 
 2.357  1.05538  5 
 2.36847  1.04723  5 
 2.37427  1.04311  5 
 2.38074  1.03853  5 
 2.3916  1.03084  5 
 2.39301  1.02984  5 
 2.40528  1.02117  5 
 2.40896  1.01856  5 
 2.41755  1.01251  5 
 2.42637  1.00629  5 
 2.42983  1.00387  5 
 2.4421  0.995246  5 
 2.44384  0.99402  5 
 2.45437  0.986636  5 
 2.46133  0.981748  5 
 2.46664  0.978043  5 
 2.4789  0.969476  5 
 2.49118  0.960904  5 
 2.49648  0.957204  5 
 2.50346  0.952357  5 
 2.51413  0.944932  5 
 2.51573  0.943829  5 
 2.528  0.935314  5 
 2.53182  0.93266  5 
 2.54027  0.926813  5 
 2.54956  0.920388  5 
 2.55254  0.918331  5 
 2.56482  0.909863  5 
 2.56734  0.908117  5 
 2.57709  0.901407  5 
 2.58516  0.895845  5 
 2.58936  0.892969  5 
 2.60163  0.884548  5 
 2.60305  0.883573  5 
 2.6139  0.876134  5 
 2.62096  0.871301  5 

 1.34215  1.33763  5 
 1.33763  1.34945  5 
 1.33746  1.3499  5 
 1.33323  1.36217  5 
 1.32911  1.37445  5 
 1.32536  1.38608  5 
 1.32516  1.38672  5 
 1.32168  1.39899  5 
 1.31841  1.41126  5 
 1.31539  1.42353  5 
 1.31309  1.43394  5 
 1.31268  1.43581  5 
 1.31048  1.44808  5 
 1.30863  1.46035  5 
 1.30718  1.47262  5 
 1.30618  1.48489  5 
 1.3057  1.49717  5 
 1.30579  1.50944  5 
 1.30653  1.52171  5 
 1.30797  1.53398  5 
 1.31021  1.54625  5 
 1.31309  1.55765  5 
 1.31335  1.55852  5 
 1.31788  1.5708  5 
 1.32362  1.58307  5 
 1.32536  1.58623  5 
 1.33138  1.59534  5 
 1.33763  1.60344  5 
 1.34159  1.60761  5 
 1.3499  1.61544  5 
 1.35585  1.61988  5 
 1.36217  1.62422  5 
 1.37445  1.63071  5 
 1.37808  1.63216  5 
 1.38672  1.63541  5 
 1.39899  1.6387  5 
 1.41126  1.64079  5 
 1.42353  1.64185  5 
 1.43581  1.64201  5 
 1.44808  1.64137  5 
 1.46035  1.64002  5 
 1.47262  1.63801  5 
 1.48489  1.63541  5 
 1.49717  1.63225  5 
 1.49749  1.63216  5 
 1.50944  1.62861  5 
 1.52171  1.6245  5 
 1.53398  1.61995  5 
 1.53415  1.61988  5 
 1.54625  1.61503  5 
 1.55852  1.60973  5 
 1.56309  1.60761  5 
 1.5708  1.6041  5 
 1.58307  1.59815  5 
 1.58854  1.59534  5 
 1.59534  1.59191  5 
 1.60761  1.5854  5 
 1.61181  1.58307  5 
 1.61988  1.57865  5 
 1.63216  1.57166  5 
 1.63361  1.5708  5 
 1.64443  1.56448  5 
 1.65429  1.55852  5 
 1.6567  1.55709  5 
 1.66897  1.54954  5 
 1.67415  1.54625  5 
 1.68124  1.54182  5 
 1.69345  1.53398  5 
 1.69351  1.53394  5 
 1.70579  1.52595  5 
 1.71214  1.52171  5 
 1.71806  1.51782  5 
 1.73033  1.50957  5 
 1.73052  1.50944  5 
 1.7426  1.50125  5 
 1.7485  1.49717  5 
 1.75487  1.49281  5 
 1.76627  1.48489  5 
 1.76715  1.48429  5 
 1.77942  1.47571  5 
 1.78376  1.47262  5 
 1.79169  1.46706  5 
 1.80111  1.46035  5 
 1.80396  1.45834  5 
 1.81623  1.44957  5 
 1.81829  1.44808  5 
 1.82851  1.44077  5 
 1.83534  1.43581  5 
 1.84078  1.43191  5 
 1.85231  1.42353  5 
 1.85305  1.42301  5 
 1.86532  1.41409  5 
 1.86917  1.41126  5 
 1.87759  1.40514  5 
 1.88597  1.39899  5 
 1.88986  1.39616  5 
 1.90214  1.38716  5 
 1.90273  1.38672  5 
 1.91441  1.37816  5 

 1.81623  0.602513  5 
 1.80725  0.613592  5 
 1.80396  0.617597  5 
 1.79731  0.625864  5 
 1.79169  0.632771  5 
 1.78741  0.638136  5 
 1.77942  0.648031  5 
 1.77754  0.650408  5 
 1.76773  0.66268  5 
 1.76715  0.663416  5 
 1.75812  0.674952  5 
 1.75487  0.679037  5 
 1.74852  0.687223  5 
 1.7426  0.694736  5 
 1.73894  0.699495  5 
 1.73033  0.710507  5 
 1.72937  0.711767  5 
 1.71996  0.724039  5 
 1.71806  0.726501  5 
 1.71065  0.736311  5 
 1.70579  0.742647  5 
 1.70134  0.748583  5 
 1.69351  0.758854  5 
 1.69203  0.760854  5 
 1.68285  0.773126  5 
 1.68124  0.775256  5 
 1.67379  0.785398  5 
 1.66897  0.791851  5 
 1.66473  0.79767  5 
 1.6567  0.808494  5 
 1.65565  0.809942  5 
 1.64675  0.822214  5 
 1.64443  0.825393  5 
 1.63793  0.834486  5 
 1.63216  0.842435  5 
 1.62909  0.846757  5 
 1.62025  0.859029  5 
 1.61988  0.859543  5 
 1.61167  0.871301  5 
 1.60761  0.877003  5 
 1.60305  0.883573  5 
 1.59534  0.894481  5 
 1.5944  0.895845  5 
 1.58596  0.908117  5 
 1.58307  0.912273  5 
 1.57756  0.920388  5 
 1.5708  0.930176  5 
 1.56912  0.93266  5 
 1.56083  0.944932  5 
 1.55852  0.948332  5 
 1.55265  0.957204  5 
 1.54625  0.966678  5 
 1.54441  0.969476  5 
 1.53632  0.981748  5 
 1.53398  0.98528  5 
 1.52834  0.99402  5 
 1.52171  1.00409  5 
 1.52029  1.00629  5 
 1.51245  1.01856  5 
 1.50944  1.02323  5 
 1.50466  1.03084  5 
 1.49717  1.04253  5 
 1.4968  1.04311  5 
 1.48925  1.05538  5 
 1.48489  1.06233  5 
 1.48164  1.06765  5 
 1.47409  1.07992  5 
 1.47262  1.08233  5 
 1.46675  1.09219  5 
 1.46035  1.10274  5 
 1.45933  1.10447  5 
 1.45216  1.11674  5 
 1.44808  1.12366  5 
 1.445  1.12901  5 
 1.43792  1.14128  5 
 1.43581  1.14498  5 
 1.43102  1.15355  5 
 1.42406  1.16583  5 
 1.42353  1.16678  5 
 1.41743  1.1781  5 
 1.41126  1.18931  5 
 1.41069  1.19037  5 
 1.40429  1.20264  5 
 1.39899  1.21264  5 
 1.39781  1.21491  5 
 1.39163  1.22718  5 
 1.38672  1.23685  5 
 1.38542  1.23946  5 
 1.37951  1.25173  5 
 1.37445  1.26217  5 
 1.37358  1.264  5 
 1.36799  1.27627  5 
 1.36233  1.28854  5 
 1.36217  1.28891  5 
 1.3571  1.30082  5 
 1.35187  1.31309  5 
 1.3499  1.31789  5 
 1.34691  1.32536  5 
 1.34215  1.33763  5 

 2.41528  0  5 
 2.40528  0.00833244  5 
 2.40057  0.0122718  5 
 2.39301  0.0186118  5 
 2.38596  0.0245437  5 
 2.38074  0.0289513  5 
 2.37146  0.0368155  5 
 2.36847  0.0393527  5 
 2.35705  0.0490874  5 
 2.35619  0.0498179  5 
 2.34392  0.0603846  5 
 2.3428  0.0613592  5 
 2.33165  0.0710444  5 
 2.32869  0.0736311  5 
 2.31938  0.0817739  5 
 2.31469  0.0859029  5 
 2.30711  0.0925748  5 
 2.30079  0.0981748  5 
 2.29484  0.103449  5 
 2.28699  0.110447  5 
 2.28256  0.114399  5 
 2.2733  0.122718  5 
 2.27029  0.125426  5 
 2.25972  0.13499  5 
 2.25802  0.136532  5 
 2.24625  0.147262  5 
 2.24575  0.14772  5 
 2.23348  0.159012  5 
 2.23291  0.159534  5 
 2.2212  0.170406  5 
 2.21971  0.171806  5 
 2.20893  0.181885  5 
 2.20661  0.184078  5 
 2.19666  0.193451  5 
 2.19361  0.19635  5 
 2.18439  0.205105  5 
 2.18072  0.208621  5 
 2.17212  0.216849  5 
 2.16793  0.220893  5 
 2.15984  0.228686  5 
 2.15524  0.233165  5 
 2.14757  0.240616  5 
 2.14266  0.245437  5 
 2.1353  0.25264  5 
 2.13018  0.257709  5 
 2.12303  0.264761  5 
 2.1178  0.269981  5 
 2.11076  0.27698  5 
 2.10551  0.282252  5 
 2.09849  0.289298  5 
 2.09333  0.294524  5 
 2.08621  0.301715  5 
 2.08124  0.306796  5 
 2.07394  0.314234  5 
 2.06925  0.319068  5 
 2.06167  0.326854  5 
 2.05736  0.33134  5 
 2.0494  0.339577  5 
 2.04555  0.343612  5 
 2.03713  0.352402  5 
 2.03384  0.355884  5 
 2.02485  0.365331  5 
 2.02221  0.368155  5 
 2.01258  0.378364  5 
 2.01066  0.380427  5 
 2.00031  0.3915  5 
 1.99921  0.392699  5 
 1.98804  0.404739  5 
 1.98783  0.404971  5 
 1.97658  0.417243  5 
 1.97577  0.418126  5 
 1.96543  0.429515  5 
 1.9635  0.431633  5 
 1.95436  0.441786  5 
 1.95122  0.445248  5 
 1.94337  0.454058  5 
 1.93895  0.45897  5 
 1.93244  0.46633  5 
 1.92668  0.472798  5 
 1.92159  0.478602  5 
 1.91441  0.48673  5 
 1.91081  0.490874  5 
 1.90214  0.500765  5 
 1.90009  0.503146  5 
 1.88986  0.514901  5 
 1.88942  0.515418  5 
 1.87891  0.527689  5 
 1.87759  0.529219  5 
 1.86849  0.539961  5 
 1.86532  0.543669  5 
 1.85813  0.552233  5 
 1.85305  0.55822  5 
 1.84782  0.564505  5 
 1.84078  0.572868  5 
 1.83755  0.576777  5 
 1.82851  0.587611  5 
 1.82733  0.589049  5 
 1.81722  0.60132  5 
 1.81623  0.602513  5 

 6.27091  0.491188  5 
 6.27054  0.490874  5 
 6.25864  0.480859  5 
 6.25599  0.478602  5 
 6.24637  0.470353  5 
 6.24172  0.46633  5 
 6.2341  0.459669  5 
 6.22773  0.454058  5 
 6.22183  0.448801  5 
 6.21401  0.441786  5 
 6.20955  0.437748  5 
 6.20055  0.429515  5 
 6.19728  0.426505  5 
 6.18733  0.417243  5 
 6.18501  0.415068  5 
 6.17435  0.404971  5 
 6.17274  0.403434  5 
 6.1616  0.392699  5 
 6.16047  0.3916  5 
 6.14907  0.380427  5 
 6.14819  0.379561  5 
 6.13676  0.368155  5 
 6.13592  0.367314  5 
 6.12466  0.355884  5 
 6.12365  0.354856  5 
 6.11275  0.343612  5 
 6.11138  0.342181  5 
 6.10104  0.33134  5 
 6.09911  0.329288  5 
 6.08952  0.319068  5 
 6.08684  0.316172  5 
 6.07819  0.306796  5 
 6.07456  0.30283  5 
 6.06703  0.294524  5 
 6.06229  0.289259  5 
 6.05603  0.282252  5 
 6.05002  0.275454  5 
 6.04521  0.269981  5 
 6.03775  0.261414  5 
 6.03454  0.257709  5 
 6.02548  0.247135  5 
 6.02403  0.245437  5 
 6.01368  0.233165  5 
 6.0132  0.2326  5 
 6.0035  0.220893  5 
 6.00093  0.217771  5 
 5.99346  0.208621  5 
 5.98866  0.202691  5 
 5.98356  0.19635  5 
 5.97639  0.187355  5 
 5.97379  0.184078  5 
 5.96415  0.171806  5 
 5.95468  0.159534  5 
 5.95185  0.155822  5 
 5.94533  0.147262  5 
 5.93957  0.139617  5 
 5.9361  0.13499  5 
 5.9273  0.123146  5 
 5.92699  0.122718  5 
 5.91802  0.110447  5 
 5.91503  0.106305  5 
 5.90917  0.0981748  5 
 5.90276  0.0891815  5 
 5.90043  0.0859029  5 
 5.8918  0.0736311  5 
 5.89049  0.0717374  5 
 5.88331  0.0613592  5 
 5.87821  0.0539298  5 
 5.87491  0.0490874  5 
 5.86661  0.0368155  5 
 5.86594  0.0358201  5 
 5.85844  0.0245437  5 
 5.85367  0.0172987  5 
 5.85037  0.0122718  5 
 5.84239  0  5 

 0.635667  0.392699  5 
 0.632055  0.380427  5 
 0.628212  0.368155  5 
 0.625864  0.361094  5 
 0.624126  0.355884  5 
 0.619801  0.343612  5 
 0.615292  0.33134  5 
 0.613592  0.326921  5 
 0.610566  0.319068  5 
 0.605656  0.306796  5 
 0.60132  0.296296  5 
 0.600588  0.294524  5 
 0.595321  0.282252  5 
 0.589929  0.269981  5 
 0.589049  0.268042  5 
 0.584356  0.257709  5 
 0.578663  0.245437  5 
 0.576777  0.241476  5 
 0.572818  0.233165  5 
 0.566855  0.220893  5 
 0.564505  0.216163  5 
 0.560757  0.208621  5 
 0.554548  0.19635  5 
 0.552233  0.191864  5 
 0.548213  0.184078  5 
 0.541778  0.171806  5 
 0.539961  0.168406  5 
 0.535217  0.159534  5 
 0.528573  0.147262  5 
 0.527689  0.145662  5 
 0.521795  0.13499  5 
 0.515418  0.123562  5 
 0.514946  0.122718  5 
 0.507963  0.110447  5 
 0.503146  0.10207  5 
 0.500903  0.0981748  5 
 0.493735  0.0859029  5 
 0.490874  0.0810697  5 
 0.486465  0.0736311  5 
 0.479117  0.0613592  5 
 0.478602  0.060514  5 
 0.471636  0.0490874  5 
 0.46633  0.0404637  5 
 0.464081  0.0368155  5 
 0.456419  0.0245437  5 
 0.454058  0.0208112  5 
 0.448647  0.0122718  5 
 0.441786  0.00154398  5 
 0.440797  0  5 

 0  0.501297  5 
 0.0022695  0.503146  5 
 0.0122718  0.511224  5 
 0.0175209  0.515418  5 
 0.0245437  0.52098  5 
 0.0331083  0.527689  5 
 0.0368155  0.530569  5 
 0.049046  0.539961  5 
 0.0613592  0.549175  5 
 0.0654976  0.552233  5 
 0.0736311  0.558193  5 
 0.0823542  0.564505  5 
 0.0859029  0.567051  5 
 0.0981748  0.575723  5 
 0.0996946  0.576777  5 
 0.110447  0.584167  5 
 0.117651  0.589049  5 
 0.122718  0.592454  5 
 0.13499  0.600566  5 
 0.136159  0.60132  5 
 0.147262  0.608428  5 
 0.15546  0.613592  5 
 0.159534  0.616137  5 
 0.171806  0.623633  5 
 0.175549  0.625864  5 
 0.184078  0.630905  5 
 0.19635  0.638023  5 
 0.196551  0.638136  5 
 0.208621  0.644843  5 
 0.218842  0.650408  5 
 0.220893  0.651515  5 
 0.233165  0.657901  5 
 0.242593  0.66268  5 
 0.245437  0.664108  5 
 0.257709  0.670023  5 
 0.268256  0.674952  5 
 0.269981  0.67575  5 
 0.282252  0.681149  5 
 0.294524  0.686354  5 
 0.2967  0.687223  5 
 0.306796  0.691216  5 
 0.319068  0.695822  5 
 0.329443  0.699495  5 
 0.33134  0.700159  5 
 0.343612  0.704112  5 
 0.355884  0.707778  5 
 0.368155  0.711135  5 
 0.370769  0.711767  5 
 0.380427  0.714071  5 
 0.392699  0.716629  5 
 0.404971  0.718805  5 
 0.417243  0.720568  5 
 0.429515  0.721886  5 
 0.441786  0.722724  5 
 0.454058  0.723044  5 
 0.46633  0.722808  5 
 0.478602  0.721974  5 
 0.490874  0.720498  5 
 0.503146  0.718336  5 
 0.515418  0.715442  5 
 0.527689  0.711771  5 
 0.539961  0.707022  5 
 0.552233  0.701339  5 
 0.555684  0.699495  5 
 0.564505  0.694369  5 
 0.575229  0.687223  5 
 0.576777  0.686095  5 
 0.589049  0.676059  5 
 0.590269  0.674952  5 
 0.60132  0.663889  5 
 0.602421  0.66268  5 
 0.612479  0.650408  5 
 0.613592  0.648886  5 
 0.620856  0.638136  5 
 0.625864  0.629716  5 
 0.627998  0.625864  5 
 0.633962  0.613592  5 
 0.638136  0.603586  5 
 0.639025  0.60132  5 
 0.643138  0.589049  5 
 0.646537  0.576777  5 
 0.649261  0.564505  5 
 0.650408  0.557806  5 
 0.651315  0.552233  5 
 0.652756  0.539961  5 
 0.653657  0.527689  5 
 0.654049  0.515418  5 
 0.653963  0.503146  5 
 0.653427  0.490874  5 
 0.652469  0.478602  5 
 0.651115  0.46633  5 
 0.650408  0.461338  5 
 0.649366  0.454058  5 
 0.647248  0.441786  5 
 0.644803  0.429515  5 
 0.642052  0.417243  5 
 0.639015  0.404971  5 
 0.638136  0.401735  5 
 0.635667  0.392699  5 

 6.25864  2.89495  5 
 6.25933  2.89616  5 
 6.26636  2.90843  5 
 6.27091  2.91641  5 

 5.79845  2.14757  5 
 5.80458  2.15541  5 
 5.80785  2.15984  5 
 5.81686  2.17173  5 
 5.81713  2.17212  5 
 5.8261  2.18439  5 
 5.82913  2.18842  5 
 5.83499  2.19666  5 
 5.8414  2.20545  5 
 5.84381  2.20893  5 
 5.8525  2.2212  5 
 5.85367  2.22282  5 
 5.861  2.23348  5 
 5.86594  2.2405  5 
 5.86947  2.24575  5 
 5.87788  2.25802  5 
 5.87821  2.2585  5 
 5.88609  2.27029  5 
 5.89049  2.27676  5 
 5.89429  2.28256  5 
 5.90244  2.29484  5 
 5.90276  2.29531  5 
 5.91042  2.30711  5 
 5.91503  2.31409  5 
 5.9184  2.31938  5 
 5.92632  2.33165  5 
 5.9273  2.33314  5 
 5.93413  2.34392  5 
 5.93957  2.3524  5 
 5.94194  2.35619  5 
 5.94966  2.36847  5 
 5.95185  2.37188  5 
 5.95733  2.38074  5 
 5.96412  2.39157  5 
 5.965  2.39301  5 
 5.97256  2.40528  5 
 5.97639  2.41142  5 
 5.98012  2.41755  5 
 5.98764  2.42983  5 
 5.98866  2.43147  5 
 5.9951  2.4421  5 
 6.00093  2.45166  5 
 6.00255  2.45437  5 
 6.00995  2.46664  5 
 6.0132  2.472  5 
 6.01733  2.47891  5 
 6.02468  2.49118  5 
 6.02548  2.49249  5 
 6.032  2.50346  5 
 6.03775  2.51308  5 
 6.03931  2.51573  5 
 6.04657  2.528  5 
 6.05002  2.53378  5 
 6.05383  2.54027  5 
 6.06106  2.55254  5 
 6.06229  2.55461  5 
 6.06828  2.56482  5 
 6.07456  2.57551  5 
 6.07548  2.57709  5 
 6.08265  2.58936  5 
 6.08684  2.59648  5 
 6.08983  2.60163  5 
 6.09697  2.6139  5 
 6.09911  2.61754  5 
 6.10412  2.62618  5 
 6.11124  2.63845  5 
 6.11138  2.63869  5 
 6.11836  2.65072  5 
 6.12365  2.65984  5 
 6.12547  2.66299  5 
 6.13256  2.67526  5 
 6.13592  2.68106  5 
 6.13965  2.68753  5 
 6.14672  2.69981  5 
 6.14819  2.70235  5 
 6.15381  2.71208  5 
 6.16047  2.72366  5 
 6.16086  2.72435  5 
 6.16793  2.73662  5 
 6.17274  2.74498  5 
 6.17498  2.74889  5 
 6.18203  2.76117  5 
 6.18501  2.76635  5 
 6.18908  2.77344  5 
 6.1961  2.78571  5 
 6.19728  2.78775  5 
 6.20316  2.79798  5 
 6.20955  2.80917  5 
 6.21018  2.81025  5 
 6.21721  2.82252  5 
 6.22183  2.83058  5 
 6.22424  2.8348  5 
 6.23126  2.84707  5 
 6.2341  2.85202  5 
 6.23829  2.85934  5 
 6.2453  2.87161  5 
 6.24637  2.87349  5 
 6.25233  2.88388  5 
 6.25864  2.89495  5 

 5.83777  2.55254  5 
 5.83112  2.54027  5 
 5.82913  2.53657  5 
 5.82447  2.528  5 
 5.81784  2.51573  5 
 5.81686  2.51389  5 
 5.81122  2.50346  5 
 5.80461  2.49118  5 
 5.79802  2.47891  5 
 5.79231  2.46826  5 
 5.79143  2.46664  5 
 5.78489  2.45437  5 
 5.78004  2.44527  5 
 5.77833  2.4421  5 
 5.77181  2.42983  5 
 5.76777  2.42219  5 
 5.76529  2.41755  5 
 5.75881  2.40528  5 
 5.7555  2.39898  5 
 5.75233  2.39301  5 
 5.74588  2.38074  5 
 5.74322  2.37564  5 
 5.73945  2.36847  5 
 5.73304  2.35619  5 
 5.73095  2.35215  5 
 5.72667  2.34392  5 
 5.72031  2.33165  5 
 5.71868  2.32847  5 
 5.714  2.31938  5 
 5.70769  2.30711  5 
 5.70641  2.30458  5 
 5.70145  2.29484  5 
 5.69521  2.28256  5 
 5.69414  2.28042  5 
 5.68906  2.27029  5 
 5.68289  2.25802  5 
 5.68186  2.25593  5 
 5.67684  2.24575  5 
 5.67077  2.23348  5 
 5.66959  2.23104  5 
 5.66483  2.2212  5 
 5.65889  2.20893  5 
 5.65732  2.20562  5 
 5.65308  2.19666  5 
 5.64729  2.18439  5 
 5.64505  2.17954  5 
 5.64162  2.17212  5 
 5.63605  2.15984  5 
 5.63278  2.15256  5 
 5.63054  2.14757  5 
 5.62524  2.1353  5 
 5.62051  2.12439  5 
 5.61992  2.12303  5 
 5.61497  2.11076  5 
 5.61003  2.09849  5 
 5.60823  2.09378  5 
 5.60538  2.08621  5 
 5.60102  2.07394  5 
 5.59675  2.06167  5 
 5.59596  2.05907  5 
 5.59308  2.0494  5 
 5.58985  2.03713  5 
 5.58709  2.02485  5 
 5.58504  2.01258  5 
 5.5842  2.00031  5 
 5.58575  1.98804  5 
 5.59308  1.97577  5 
 5.59596  1.9736  5 
 5.60823  1.97207  5 
 5.62051  1.97505  5 
 5.62192  1.97577  5 
 5.63278  1.98085  5 
 5.64498  1.98804  5 
 5.64505  1.98808  5 
 5.65732  1.99683  5 
 5.66156  2.00031  5 
 5.66959  2.00653  5 
 5.67645  2.01258  5 
 5.68186  2.01709  5 
 5.69014  2.02485  5 
 5.69414  2.0284  5 
 5.70293  2.03713  5 
 5.70641  2.0404  5 
 5.71503  2.0494  5 
 5.71868  2.05303  5 
 5.72659  2.06167  5 
 5.73095  2.06622  5 
 5.73773  2.07394  5 
 5.74322  2.07993  5 
 5.74853  2.08621  5 
 5.7555  2.09414  5 
 5.75904  2.09849  5 
 5.76777  2.1088  5 
 5.76931  2.11076  5 
 5.77929  2.12303  5 
 5.78004  2.12392  5 
 5.78893  2.1353  5 
 5.79231  2.13947  5 
 5.79845  2.14757  5 

 6.27091  3.3238  5 
 6.26495  3.3134  5 
 6.25864  3.30231  5 
 6.25796  3.30113  5 
 6.25094  3.28885  5 
 6.24637  3.28082  5 
 6.24394  3.27658  5 
 6.23694  3.26431  5 
 6.2341  3.25932  5 
 6.22993  3.25204  5 
 6.22295  3.23977  5 
 6.22183  3.2378  5 
 6.21593  3.2275  5 
 6.20955  3.21628  5 
 6.20895  3.21522  5 
 6.20194  3.20295  5 
 6.19728  3.19476  5 
 6.19495  3.19068  5 
 6.18796  3.17841  5 
 6.18501  3.17322  5 
 6.18096  3.16614  5 
 6.17399  3.15386  5 
 6.17274  3.15166  5 
 6.16698  3.14159  5 
 6.16047  3.1301  5 
 6.16002  3.12932  5 
 6.15302  3.11705  5 
 6.14819  3.10853  5 
 6.14604  3.10478  5 
 6.13907  3.09251  5 
 6.13592  3.08694  5 
 6.13209  3.08023  5 
 6.12514  3.06796  5 
 6.12365  3.06533  5 
 6.11815  3.05569  5 
 6.11138  3.0437  5 
 6.11122  3.04342  5 
 6.10424  3.03115  5 
 6.09911  3.02206  5 
 6.09729  3.01887  5 
 6.09034  3.0066  5 
 6.08684  3.00039  5 
 6.08338  2.99433  5 
 6.07646  2.98206  5 
 6.07456  2.97869  5 
 6.0695  2.96979  5 
 6.0626  2.95751  5 
 6.06229  2.95697  5 
 6.05565  2.94524  5 
 6.05002  2.93522  5 
 6.04874  2.93297  5 
 6.04182  2.9207  5 
 6.03775  2.91344  5 
 6.0349  2.90843  5 
 6.02801  2.89616  5 
 6.02548  2.89162  5 
 6.0211  2.88388  5 
 6.01423  2.87161  5 
 6.0132  2.86978  5 
 6.00732  2.85934  5 
 6.00093  2.8479  5 
 6.00046  2.84707  5 
 5.99357  2.8348  5 
 5.98866  2.82597  5 
 5.98671  2.82252  5 
 5.97986  2.81025  5 
 5.97639  2.80401  5 
 5.973  2.79798  5 
 5.96617  2.78571  5 
 5.96412  2.782  5 
 5.95932  2.77344  5 
 5.95251  2.76117  5 
 5.95185  2.75996  5 
 5.94567  2.74889  5 
 5.93957  2.73787  5 
 5.93887  2.73662  5 
 5.93206  2.72435  5 
 5.9273  2.71572  5 
 5.92526  2.71208  5 
 5.91848  2.69981  5 
 5.91503  2.69353  5 
 5.91169  2.68753  5 
 5.90494  2.67526  5 
 5.90276  2.67128  5 
 5.89816  2.66299  5 
 5.89143  2.65072  5 
 5.89049  2.64899  5 
 5.88467  2.63845  5 
 5.87821  2.62665  5 
 5.87795  2.62618  5 
 5.87122  2.6139  5 
 5.86594  2.60422  5 
 5.86451  2.60163  5 
 5.85781  2.58936  5 
 5.85367  2.58173  5 
 5.85111  2.57709  5 
 5.84444  2.56482  5 
 5.8414  2.55918  5 
 5.83777  2.55254  5 

 0.0392461  3.0066  5 
 0.0368155  3.00236  5 
 0.0322425  2.99433  5 
 0.0252221  2.98206  5 
 0.0245437  2.98088  5 
 0.0182339  2.96979  5 
 0.0122718  2.95938  5 
 0.0112047  2.95751  5 
 0.0042162  2.94524  5 
 0  2.93789  5 

 0.471967  3.77973  5 
 0.46633  3.76929  5 
 0.465348  3.76746  5 
 0.458718  3.75518  5 
 0.454058  3.74662  5 
 0.452068  3.74291  5 
 0.445418  3.73064  5 
 0.441786  3.724  5 
 0.438743  3.71837  5 
 0.43207  3.7061  5 
 0.429515  3.70145  5 
 0.425374  3.69383  5 
 0.418676  3.68155  5 
 0.417243  3.67896  5 
 0.411963  3.66928  5 
 0.405236  3.65701  5 
 0.404971  3.65653  5 
 0.398512  3.64474  5 
 0.392699  3.63419  5 
 0.39176  3.63247  5 
 0.385021  3.62019  5 
 0.380427  3.6119  5 
 0.37825  3.60792  5 
 0.371491  3.59565  5 
 0.368155  3.58966  5 
 0.364706  3.58338  5 
 0.357922  3.57111  5 
 0.355884  3.56746  5 
 0.351127  3.55884  5 
 0.344314  3.54656  5 
 0.343612  3.54531  5 
 0.337514  3.53429  5 
 0.33134  3.52322  5 
 0.330677  3.52202  5 
 0.323868  3.50975  5 
 0.319068  3.50118  5 
 0.317017  3.49748  5 
 0.310187  3.4852  5 
 0.306796  3.47918  5 
 0.303329  3.47293  5 
 0.296472  3.46066  5 
 0.294524  3.45721  5 
 0.289611  3.44839  5 
 0.282723  3.43612  5 
 0.282252  3.43529  5 
 0.275864  3.42385  5 
 0.269981  3.41341  5 
 0.268958  3.41157  5 
 0.262087  3.3993  5 
 0.257709  3.39156  5 
 0.255176  3.38703  5 
 0.248281  3.37476  5 
 0.245437  3.36975  5 
 0.241369  3.36249  5 
 0.234445  3.35021  5 
 0.233165  3.34797  5 
 0.227538  3.33794  5 
 0.220893  3.32622  5 
 0.220586  3.32567  5 
 0.213682  3.3134  5 
 0.208621  3.3045  5 
 0.206727  3.30113  5 
 0.199801  3.28885  5 
 0.19635  3.2828  5 
 0.192848  3.27658  5 
 0.185896  3.26431  5 
 0.184078  3.26113  5 
 0.17895  3.25204  5 
 0.171967  3.23977  5 
 0.171806  3.23949  5 
 0.165033  3.2275  5 
 0.159534  3.21786  5 
 0.158046  3.21522  5 
 0.151096  3.20295  5 
 0.147262  3.19624  5 
 0.144113  3.19068  5 
 0.13714  3.17841  5 
 0.13499  3.17465  5 
 0.130167  3.16614  5 
 0.123165  3.15386  5 
 0.122718  3.15309  5 
 0.116206  3.14159  5 
 0.110447  3.13152  5 
 0.109197  3.12932  5 
 0.10223  3.11705  5 
 0.0981748  3.10997  5 
 0.0952274  3.10478  5 
 0.0882398  3.09251  5 
 0.0859029  3.08843  5 
 0.081248  3.08023  5 
 0.0742345  3.06796  5 
 0.0736311  3.06691  5 
 0.0672584  3.05569  5 
 0.0613592  3.04539  5 
 0.0602367  3.04342  5 
 0.053258  3.03115  5 
 0.0490874  3.02387  5 
 0.0462431  3.01887  5 
 0.0392461  3.0066  5 

 0.454058  4.09476  5 
 0.457089  4.0988  5 
 0.466052  4.11107  5 
 0.46633  4.11146  5 
 0.475334  4.12334  5 
 0.478602  4.12777  5 
 0.484734  4.13561  5 
 0.490874  4.14371  5 
 0.494252  4.14788  5 
 0.503146  4.15926  5 
 0.503896  4.16016  5 
 0.513876  4.17243  5 
 0.515418  4.17438  5 
 0.524144  4.1847  5 
 0.527689  4.18905  5 
 0.534654  4.19697  5 
 0.539961  4.20325  5 
 0.54545  4.20924  5 
 0.552233  4.21697  5 
 0.556591  4.22152  5 
 0.564505  4.23016  5 
 0.568156  4.23379  5 
 0.576777  4.24278  5 
 0.580256  4.24606  5 
 0.589049  4.25478  5 
 0.593044  4.25833  5 
 0.60132  4.2661  5 
 0.606733  4.2706  5 
 0.613592  4.27665  5 
 0.62163  4.28287  5 
 0.625864  4.28636  5 
 0.638136  4.29511  5 
 0.638205  4.29515  5 
 0.650408  4.30234  5 
 0.661269  4.30742  5 
 0.66268  4.30813  5 
 0.674952  4.31111  5 
 0.687223  4.30958  5 
 0.690102  4.30742  5 
 0.69744  4.29515  5 
 0.698986  4.28287  5 
 0.698148  4.2706  5 
 0.696097  4.25833  5 
 0.693334  4.24606  5 
 0.690103  4.23379  5 
 0.687223  4.22412  5 
 0.686432  4.22152  5 
 0.682167  4.20924  5 
 0.677802  4.19697  5 
 0.674952  4.18941  5 
 0.67316  4.1847  5 
 0.668214  4.17243  5 
 0.663267  4.16016  5 
 0.66268  4.1588  5 
 0.657947  4.14788  5 
 0.652643  4.13561  5 
 0.650408  4.13063  5 
 0.647139  4.12334  5 
 0.641562  4.11107  5 
 0.638136  4.10365  5 
 0.635896  4.0988  5 
 0.63011  4.08652  5 
 0.625864  4.07756  5 
 0.6243  4.07425  5 
 0.618353  4.06198  5 
 0.613592  4.05215  5 
 0.612416  4.04971  5 
 0.606344  4.03744  5 
 0.60132  4.02725  5 
 0.600296  4.02517  5 
 0.594126  4.01289  5 
 0.589049  4.00277  5 
 0.58798  4.00062  5 
 0.581731  3.98835  5 
 0.576777  3.97861  5 
 0.575499  3.97608  5 
 0.569188  3.96381  5 
 0.564505  3.95471  5 
 0.56288  3.95153  5 
 0.556517  3.93926  5 
 0.552233  3.93104  5 
 0.550143  3.92699  5 
 0.543736  3.91472  5 
 0.539961  3.90754  5 
 0.537305  3.90245  5 
 0.530859  3.89018  5 
 0.527689  3.8842  5 
 0.524378  3.8779  5 
 0.517897  3.86563  5 
 0.515418  3.861  5 
 0.511374  3.85336  5 
 0.504858  3.84109  5 
 0.503146  3.83791  5 
 0.498299  3.82882  5 
 0.491751  3.81654  5 
 0.490874  3.81493  5 
 0.485162  3.80427  5 
 0.478602  3.79204  5 
 0.471967  3.77973  5 

 0  3.3453  5 
 0.00280722  3.35021  5 
 0.00981208  3.36249  5 
 0.0122718  3.36678  5 
 0.0168258  3.37476  5 
 0.0238525  3.38703  5 
 0.0245437  3.38824  5 
 0.0308529  3.3993  5 
 0.0368155  3.4097  5 
 0.0378897  3.41157  5 
 0.0448909  3.42385  5 
 0.0490874  3.43116  5 
 0.0519249  3.43612  5 
 0.0589421  3.44839  5 
 0.0613592  3.45261  5 
 0.0659704  3.46066  5 
 0.0730093  3.47293  5 
 0.0736311  3.47402  5 
 0.0800293  3.4852  5 
 0.0859029  3.49543  5 
 0.0870807  3.49748  5 
 0.0941051  3.50975  5 
 0.0981748  3.51683  5 
 0.10116  3.52202  5 
 0.108202  3.53429  5 
 0.110447  3.5382  5 
 0.115258  3.54656  5 
 0.122324  3.55884  5 
 0.122718  3.55952  5 
 0.12938  3.57111  5 
 0.13499  3.58084  5 
 0.136463  3.58338  5 
 0.143531  3.59565  5 
 0.147262  3.60212  5 
 0.150628  3.60792  5 
 0.157717  3.62019  5 
 0.159534  3.62334  5 
 0.164826  3.63247  5 
 0.171806  3.6445  5 
 0.171945  3.64474  5 
 0.179067  3.65701  5 
 0.184078  3.66564  5 
 0.186214  3.66928  5 
 0.193356  3.68155  5 
 0.19635  3.6867  5 
 0.200531  3.69383  5 
 0.207704  3.7061  5 
 0.208621  3.70767  5 
 0.214907  3.71837  5 
 0.220893  3.72858  5 
 0.222122  3.73064  5 
 0.229352  3.74291  5 
 0.233165  3.7494  5 
 0.236614  3.75518  5 
 0.243877  3.76746  5 
 0.245437  3.77011  5 
 0.251188  3.77973  5 
 0.257709  3.79069  5 
 0.258501  3.792  5 
 0.265855  3.80427  5 
 0.269981  3.81119  5 
 0.27324  3.81654  5 
 0.280631  3.82882  5 
 0.282252  3.83152  5 
 0.288089  3.84109  5 
 0.294524  3.85171  5 
 0.295547  3.85336  5 
 0.303066  3.86563  5 
 0.306796  3.87176  5 
 0.310625  3.8779  5 
 0.318187  3.89018  5 
 0.319068  3.89162  5 
 0.325851  3.90245  5 
 0.33134  3.9113  5 
 0.333523  3.91472  5 
 0.341247  3.92699  5 
 0.343612  3.93078  5 
 0.349056  3.93926  5 
 0.355884  3.95004  5 
 0.356864  3.95153  5 
 0.364785  3.96381  5 
 0.368155  3.96909  5 
 0.372768  3.97608  5 
 0.380427  3.98788  5 
 0.380748  3.98835  5 
 0.3889  4.00062  5 
 0.392699  4.00643  5 
 0.3971  4.01289  5 
 0.404971  4.02469  5 
 0.405303  4.02517  5 
 0.413713  4.03744  5 
 0.417243  4.04268  5 
 0.422188  4.04971  5 
 0.429515  4.06036  5 
 0.430687  4.06198  5 
 0.439371  4.07425  5 
 0.441786  4.07773  5 
 0.4482  4.08652  5 
 0.454058  4.09476  5 

 5.91503  5.57205  5 
 5.9273  5.57541  5 
 5.93957  5.57907  5 
 5.95185  5.58303  5 
 5.95374  5.58369  5 
 5.96412  5.58736  5 
 5.97639  5.59197  5 
 5.98649  5.59596  5 
 5.98866  5.59683  5 
 6.00093  5.60204  5 
 6.0132  5.60744  5 
 6.01493  5.60823  5 
 6.02548  5.61316  5 
 6.03775  5.61908  5 
 6.04059  5.62051  5 
 6.05002  5.62528  5 
 6.06229  5.63167  5 
 6.06434  5.63278  5 
 6.07456  5.63834  5 
 6.08663  5.64505  5 
 6.08684  5.64516  5 
 6.09911  5.65228  5 
 6.10764  5.65732  5 
 6.11138  5.65955  5 
 6.12365  5.66705  5 
 6.12772  5.66959  5 
 6.13592  5.67476  5 
 6.14703  5.68186  5 
 6.14819  5.68262  5 
 6.16047  5.69073  5 
 6.16553  5.69414  5 
 6.17274  5.69902  5 
 6.18349  5.70641  5 
 6.18501  5.70746  5 
 6.19728  5.71613  5 
 6.20083  5.71868  5 
 6.20955  5.72499  5 
 6.21769  5.73095  5 
 6.22183  5.73401  5 
 6.2341  5.74319  5 
 6.24637  5.75262  5 
 6.25008  5.7555  5 
 6.25864  5.7622  5 
 6.26566  5.76777  5 
 6.27091  5.77196  5 

 5.83454  6.27091  5 
 5.82913  6.26237  5 
 5.82677  6.25864  5 
 5.8191  6.24637  5 
 5.81686  6.24272  5 
 5.81155  6.2341  5 
 5.80458  6.22267  5 
 5.80407  6.22183  5 
 5.79672  6.20955  5 
 5.79231  6.20212  5 
 5.78945  6.19728  5 
 5.78228  6.18501  5 
 5.78004  6.18112  5 
 5.77522  6.17274  5 
 5.76824  6.16047  5 
 5.76777  6.15962  5 
 5.76139  6.14819  5 
 5.7555  6.13752  5 
 5.75461  6.13592  5 
 5.74797  6.12365  5 
 5.74322  6.11478  5 
 5.74141  6.11138  5 
 5.73497  6.09911  5 
 5.73095  6.09132  5 
 5.72864  6.08684  5 
 5.72243  6.07456  5 
 5.71868  6.06702  5 
 5.71633  6.06229  5 
 5.71037  6.05002  5 
 5.70641  6.04171  5 
 5.70452  6.03775  5 
 5.69883  6.02548  5 
 5.69414  6.01514  5 
 5.69326  6.0132  5 
 5.68786  6.00093  5 
 5.6826  5.98866  5 
 5.68186  5.98689  5 
 5.67753  5.97639  5 
 5.67262  5.96412  5 
 5.66959  5.95626  5 
 5.66789  5.95185  5 
 5.66338  5.93957  5 
 5.65906  5.9273  5 
 5.65732  5.92209  5 
 5.65497  5.91503  5 
 5.65113  5.90276  5 
 5.64752  5.89049  5 
 5.64505  5.88145  5 
 5.64417  5.87821  5 
 5.64113  5.86594  5 
 5.63838  5.85367  5 
 5.63594  5.8414  5 
 5.63382  5.82913  5 
 5.63278  5.82185  5 
 5.63207  5.81686  5 
 5.63072  5.80458  5 
 5.62976  5.79231  5 
 5.62922  5.78004  5 
 5.62914  5.76777  5 
 5.62953  5.7555  5 
 5.63043  5.74322  5 
 5.63187  5.73095  5 
 5.63278  5.72538  5 
 5.63392  5.71868  5 
 5.63665  5.70641  5 
 5.64005  5.69414  5 
 5.64416  5.68186  5 
 5.64505  5.6796  5 
 5.64922  5.66959  5 
 5.65519  5.65732  5 
 5.65732  5.65347  5 
 5.66233  5.64505  5 
 5.66959  5.6343  5 
 5.67071  5.63278  5 
 5.68076  5.62051  5 
 5.68186  5.6193  5 
 5.69292  5.60823  5 
 5.69414  5.60713  5 
 5.70641  5.59709  5 
 5.70796  5.59596  5 
 5.71868  5.58882  5 
 5.7275  5.58369  5 
 5.73095  5.58185  5 
 5.74322  5.57616  5 
 5.75548  5.57142  5 
 5.76777  5.56774  5 
 5.78004  5.56485  5 
 5.79231  5.56269  5 
 5.80458  5.56121  5 
 5.81686  5.56038  5 
 5.82913  5.56014  5 
 5.8414  5.56046  5 
 5.85367  5.5613  5 
 5.86594  5.56262  5 
 5.87821  5.56438  5 
 5.89049  5.56656  5 
 5.90276  5.56911  5 
 5.91242  5.57142  5 
 5.91503  5.57205  5 

 4.31775  5.85367  5 
 4.30742  5.86506  5 
 4.3066  5.86594  5 
 4.29536  5.87821  5 
 4.29515  5.87845  5 
 4.28398  5.89049  5 
 4.28287  5.89169  5 
 4.27252  5.90276  5 
 4.2706  5.90482  5 
 4.26098  5.91503  5 
 4.25833  5.91785  5 
 4.24935  5.9273  5 
 4.24606  5.93078  5 
 4.23763  5.93957  5 
 4.23379  5.94361  5 
 4.22583  5.95185  5 
 4.22152  5.95633  5 
 4.21393  5.96412  5 
 4.20924  5.96895  5 
 4.20194  5.97639  5 
 4.19697  5.98147  5 
 4.18985  5.98866  5 
 4.1847  5.99389  5 
 4.17767  6.00093  5 
 4.17243  6.00621  5 
 4.16539  6.0132  5 
 4.16016  6.01842  5 
 4.15301  6.02548  5 
 4.14788  6.03054  5 
 4.14053  6.03775  5 
 4.13561  6.04257  5 
 4.12794  6.05002  5 
 4.12334  6.0545  5 
 4.11526  6.06229  5 
 4.11107  6.06634  5 
 4.10247  6.07456  5 
 4.0988  6.07808  5 
 4.08957  6.08684  5 
 4.08652  6.08973  5 
 4.07658  6.09911  5 
 4.07425  6.1013  5 
 4.06348  6.11138  5 
 4.06198  6.11278  5 
 4.05027  6.12365  5 
 4.04971  6.12417  5 
 4.03744  6.13547  5 
 4.03694  6.13592  5 
 4.02517  6.14665  5 
 4.02346  6.14819  5 
 4.01289  6.15776  5 
 4.00988  6.16047  5 
 4.00062  6.16879  5 
 3.99619  6.17274  5 
 3.98835  6.17974  5 
 3.9824  6.18501  5 
 3.97608  6.19061  5 
 3.9685  6.19728  5 
 3.96381  6.20141  5 
 3.95449  6.20955  5 
 3.95153  6.21214  5 
 3.94039  6.22183  5 
 3.93926  6.2228  5 
 3.92699  6.23337  5 
 3.92614  6.2341  5 
 3.91472  6.24383  5 
 3.91173  6.24637  5 
 3.90245  6.25423  5 
 3.89722  6.25864  5 
 3.89018  6.26457  5 
 3.88261  6.27091  5 

 4.83102  5.16645  5 
 4.82386  5.17872  5 
 4.82284  5.18045  5 
 4.81643  5.19099  5 
 4.81056  5.20085  5 
 4.8091  5.20326  5 
 4.80154  5.21553  5 
 4.79829  5.22085  5 
 4.79394  5.22781  5 
 4.78638  5.24008  5 
 4.78602  5.24066  5 
 4.77853  5.25235  5 
 4.77375  5.25995  5 
 4.77074  5.26462  5 
 4.76289  5.27689  5 
 4.76148  5.2791  5 
 4.75485  5.28917  5 
 4.7492  5.29791  5 
 4.74687  5.30144  5 
 4.73878  5.31371  5 
 4.73693  5.31651  5 
 4.73054  5.32598  5 
 4.72466  5.33485  5 
 4.72235  5.33825  5 
 4.71406  5.35052  5 
 4.71239  5.35301  5 
 4.70562  5.3628  5 
 4.70012  5.37091  5 
 4.69723  5.37507  5 
 4.68879  5.38734  5 
 4.68785  5.3887  5 
 4.68013  5.39961  5 
 4.67557  5.40618  5 
 4.67152  5.41188  5 
 4.6633  5.42364  5 
 4.66293  5.42416  5 
 4.6541  5.43643  5 
 4.65103  5.44075  5 
 4.64525  5.4487  5 
 4.63876  5.45779  5 
 4.63643  5.46097  5 
 4.62753  5.47324  5 
 4.62649  5.47469  5 
 4.61846  5.48552  5 
 4.61421  5.49133  5 
 4.60939  5.49779  5 
 4.60194  5.50793  5 
 4.60034  5.51006  5 
 4.59116  5.52233  5 
 4.58967  5.52433  5 
 4.58185  5.5346  5 
 4.5774  5.54054  5 
 4.57254  5.54687  5 
 4.56513  5.55668  5 
 4.56322  5.55915  5 
 4.55382  5.57142  5 
 4.55285  5.57268  5 
 4.54425  5.58369  5 
 4.54058  5.58845  5 
 4.53467  5.59596  5 
 4.52831  5.60415  5 
 4.52507  5.60823  5 
 4.51604  5.61977  5 
 4.51545  5.62051  5 
 4.50565  5.63278  5 
 4.50377  5.63515  5 
 4.49577  5.64505  5 
 4.4915  5.65041  5 
 4.48587  5.65732  5 
 4.47922  5.66559  5 
 4.47594  5.66959  5 
 4.46695  5.68067  5 
 4.46597  5.68186  5 
 4.45586  5.69414  5 
 4.45468  5.69557  5 
 4.44563  5.70641  5 
 4.44241  5.71032  5 
 4.43537  5.71868  5 
 4.43014  5.72497  5 
 4.42506  5.73095  5 
 4.41786  5.73952  5 
 4.41469  5.74322  5 
 4.40559  5.75397  5 
 4.40427  5.7555  5 
 4.39376  5.76777  5 
 4.39332  5.76828  5 
 4.3831  5.78004  5 
 4.38105  5.78242  5 
 4.37238  5.79231  5 
 4.36878  5.79645  5 
 4.36159  5.80458  5 
 4.35651  5.81039  5 
 4.35074  5.81686  5 
 4.34423  5.82422  5 
 4.33982  5.82913  5 
 4.33196  5.83794  5 
 4.32882  5.8414  5 
 4.31969  5.85155  5 
 4.31775  5.85367  5 

 4.56513  4.76536  5 
 4.57104  4.76148  5 
 4.5774  4.75724  5 
 4.58967  4.74925  5 
 4.58974  4.7492  5 
 4.60194  4.74137  5 
 4.60904  4.73693  5 
 4.61421  4.73365  5 
 4.62649  4.72609  5 
 4.6289  4.72466  5 
 4.63876  4.7187  5 
 4.64957  4.71239  5 
 4.65103  4.71152  5 
 4.6633  4.70453  5 
 4.67138  4.70012  5 
 4.67557  4.69778  5 
 4.68785  4.69128  5 
 4.69465  4.68785  5 
 4.70012  4.68504  5 
 4.71239  4.67909  5 
 4.7201  4.67557  5 
 4.72466  4.67345  5 
 4.73693  4.66815  5 
 4.74903  4.6633  5 
 4.7492  4.66323  5 
 4.76148  4.65868  5 
 4.77375  4.65457  5 
 4.7857  4.65103  5 
 4.78602  4.65093  5 
 4.79829  4.64778  5 
 4.81056  4.64517  5 
 4.82284  4.64317  5 
 4.83511  4.64181  5 
 4.84738  4.64117  5 
 4.85965  4.64134  5 
 4.87192  4.6424  5 
 4.88419  4.64449  5 
 4.89647  4.64777  5 
 4.9051  4.65103  5 
 4.90874  4.65248  5 
 4.92101  4.65897  5 
 4.92733  4.6633  5 
 4.93328  4.66774  5 
 4.9416  4.67557  5 
 4.94555  4.67975  5 
 4.9518  4.68785  5 
 4.95783  4.69696  5 
 4.95956  4.70012  5 
 4.96531  4.71239  5 
 4.96984  4.72466  5 
 4.9701  4.72553  5 
 4.97298  4.73693  5 
 4.97521  4.7492  5 
 4.97666  4.76148  5 
 4.97739  4.77375  5 
 4.97748  4.78602  5 
 4.977  4.79829  5 
 4.97601  4.81056  5 
 4.97456  4.82284  5 
 4.97271  4.83511  5 
 4.9705  4.84738  5 
 4.9701  4.84925  5 
 4.9678  4.85965  5 
 4.96477  4.87192  5 
 4.9615  4.88419  5 
 4.95803  4.89647  5 
 4.95783  4.8971  5 
 4.95407  4.90874  5 
 4.94996  4.92101  5 
 4.94572  4.93328  5 
 4.94555  4.93374  5 
 4.94104  4.94555  5 
 4.93628  4.95783  5 
 4.93328  4.9653  5 
 4.93132  4.9701  5 
 4.92608  4.98237  5 
 4.92101  4.99428  5 
 4.92085  4.99464  5 
 4.9152  5.00691  5 
 4.90961  5.01919  5 
 4.90874  5.02102  5 
 4.90367  5.03146  5 
 4.89776  5.04373  5 
 4.89647  5.04633  5 
 4.89155  5.056  5 
 4.88537  5.06827  5 
 4.88419  5.07055  5 
 4.8789  5.08054  5 
 4.87249  5.09282  5 
 4.87192  5.09388  5 
 4.86575  5.10509  5 
 4.85965  5.11641  5 
 4.85913  5.11736  5 
 4.85217  5.12963  5 
 4.84738  5.13821  5 
 4.84527  5.1419  5 
 4.83819  5.15418  5 
 4.83511  5.15952  5 
 4.83102  5.16645  5 

 3.86563  5.27067  5 
 3.87423  5.26462  5 
 3.8779  5.26202  5 
 3.89018  5.25334  5 
 3.89159  5.25235  5 
 3.90245  5.24466  5 
 3.90892  5.24008  5 
 3.91472  5.23595  5 
 3.92618  5.22781  5 
 3.92699  5.22723  5 
 3.93926  5.21849  5 
 3.94343  5.21553  5 
 3.95153  5.20974  5 
 3.96062  5.20326  5 
 3.96381  5.20097  5 
 3.97608  5.19219  5 
 3.97776  5.19099  5 
 3.98835  5.18339  5 
 3.99488  5.17872  5 
 4.00062  5.17458  5 
 4.01193  5.16645  5 
 4.01289  5.16575  5 
 4.02517  5.15691  5 
 4.02897  5.15418  5 
 4.03744  5.14805  5 
 4.04595  5.1419  5 
 4.04971  5.13917  5 
 4.06198  5.13029  5 
 4.06289  5.12963  5 
 4.07425  5.12139  5 
 4.07982  5.11736  5 
 4.08652  5.11247  5 
 4.09669  5.10509  5 
 4.0988  5.10354  5 
 4.11107  5.0946  5 
 4.11353  5.09282  5 
 4.12334  5.08565  5 
 4.13035  5.08054  5 
 4.13561  5.07668  5 
 4.14712  5.06827  5 
 4.14788  5.06771  5 
 4.16016  5.05872  5 
 4.16388  5.056  5 
 4.17243  5.04971  5 
 4.1806  5.04373  5 
 4.1847  5.04071  5 
 4.19697  5.03169  5 
 4.19729  5.03146  5 
 4.20924  5.02266  5 
 4.21399  5.01919  5 
 4.22152  5.01362  5 
 4.23064  5.00691  5 
 4.23379  5.00458  5 
 4.24606  4.99554  5 
 4.24728  4.99464  5 
 4.25833  4.98648  5 
 4.26393  4.98237  5 
 4.2706  4.97742  5 
 4.28055  4.9701  5 
 4.28287  4.96837  5 
 4.29515  4.95931  5 
 4.29717  4.95783  5 
 4.30742  4.95024  5 
 4.3138  4.94555  5 
 4.31969  4.94119  5 
 4.33043  4.93328  5 
 4.33196  4.93214  5 
 4.34423  4.92309  5 
 4.34708  4.92101  5 
 4.35651  4.91405  5 
 4.36376  4.90874  5 
 4.36878  4.90503  5 
 4.38045  4.89647  5 
 4.38105  4.89602  5 
 4.39332  4.88702  5 
 4.39721  4.88419  5 
 4.40559  4.87804  5 
 4.41402  4.87192  5 
 4.41786  4.86909  5 
 4.43014  4.86018  5 
 4.43087  4.85965  5 
 4.44241  4.85128  5 
 4.44785  4.84738  5 
 4.45468  4.84242  5 
 4.46489  4.83511  5 
 4.46695  4.83361  5 
 4.47922  4.82485  5 
 4.48208  4.82284  5 
 4.4915  4.81612  5 
 4.49942  4.81056  5 
 4.50377  4.80747  5 
 4.51604  4.79889  5 
 4.51692  4.79829  5 
 4.52831  4.79037  5 
 4.53469  4.78602  5 
 4.54058  4.78194  5 
 4.55266  4.77375  5 
 4.55285  4.77361  5 
 4.56513  4.76536  5 

 3.12932  5.76767  5 
 3.14159  5.75955  5 
 3.1477  5.7555  5 
 3.15386  5.75141  5 
 3.16614  5.74326  5 
 3.17841  5.73515  5 
 3.18476  5.73095  5 
 3.19068  5.72703  5 
 3.20295  5.7189  5 
 3.20328  5.71868  5 
 3.21522  5.7108  5 
 3.22186  5.70641  5 
 3.2275  5.70268  5 
 3.23977  5.69456  5 
 3.2404  5.69414  5 
 3.25204  5.68646  5 
 3.25899  5.68186  5 
 3.26431  5.67834  5 
 3.27658  5.67022  5 
 3.27753  5.66959  5 
 3.28885  5.66211  5 
 3.2961  5.65732  5 
 3.30113  5.65399  5 
 3.3134  5.64587  5 
 3.31463  5.64505  5 
 3.32567  5.63775  5 
 3.33318  5.63278  5 
 3.33794  5.62962  5 
 3.35021  5.62148  5 
 3.35169  5.62051  5 
 3.36249  5.61336  5 
 3.37021  5.60823  5 
 3.37476  5.60521  5 
 3.38703  5.59706  5 
 3.38868  5.59596  5 
 3.3993  5.58891  5 
 3.40716  5.58369  5 
 3.41157  5.58075  5 
 3.42385  5.57257  5 
 3.42559  5.57142  5 
 3.43612  5.56441  5 
 3.44401  5.55915  5 
 3.44839  5.55622  5 
 3.46066  5.54802  5 
 3.46238  5.54687  5 
 3.47293  5.53982  5 
 3.48074  5.5346  5 
 3.4852  5.53161  5 
 3.49748  5.52339  5 
 3.49905  5.52233  5 
 3.50975  5.51516  5 
 3.51735  5.51006  5 
 3.52202  5.50691  5 
 3.53429  5.49866  5 
 3.53559  5.49779  5 
 3.54656  5.4904  5 
 3.55381  5.48552  5 
 3.55884  5.48212  5 
 3.57111  5.47382  5 
 3.57197  5.47324  5 
 3.58338  5.46553  5 
 3.59012  5.46097  5 
 3.59565  5.45721  5 
 3.60792  5.44888  5 
 3.60819  5.4487  5 
 3.62019  5.44055  5 
 3.62626  5.43643  5 
 3.63247  5.43219  5 
 3.64425  5.42416  5 
 3.64474  5.42382  5 
 3.65701  5.41545  5 
 3.66223  5.41188  5 
 3.66928  5.40705  5 
 3.68014  5.39961  5 
 3.68155  5.39864  5 
 3.69383  5.39022  5 
 3.69802  5.38734  5 
 3.7061  5.38178  5 
 3.71585  5.37507  5 
 3.71837  5.37332  5 
 3.73064  5.36485  5 
 3.73363  5.3628  5 
 3.74291  5.35637  5 
 3.75137  5.35052  5 
 3.75518  5.34787  5 
 3.76746  5.33936  5 
 3.76905  5.33825  5 
 3.77973  5.33083  5 
 3.7867  5.32598  5 
 3.792  5.32228  5 
 3.80427  5.31372  5 
 3.81654  5.30514  5 
 3.82185  5.30144  5 
 3.82882  5.29655  5 
 3.83935  5.28917  5 
 3.84109  5.28794  5 
 3.85336  5.27932  5 
 3.85681  5.27689  5 
 3.86563  5.27067  5 

 2.4301  6.27091  5 
 2.4421  6.2611  5 
 2.44512  6.25864  5 
 2.45437  6.25111  5 
 2.46022  6.24637  5 
 2.46664  6.24118  5 
 2.47542  6.2341  5 
 2.47891  6.23129  5 
 2.49072  6.22183  5 
 2.49118  6.22145  5 
 2.50346  6.21172  5 
 2.5062  6.20955  5 
 2.51573  6.20205  5 
 2.52179  6.19728  5 
 2.528  6.19241  5 
 2.53747  6.18501  5 
 2.54027  6.18282  5 
 2.55254  6.17328  5 
 2.55325  6.17274  5 
 2.56482  6.16384  5 
 2.56922  6.16047  5 
 2.57709  6.15444  5 
 2.58526  6.14819  5 
 2.58936  6.14507  5 
 2.60138  6.13592  5 
 2.60163  6.13573  5 
 2.6139  6.1265  5 
 2.61769  6.12365  5 
 2.62618  6.1173  5 
 2.63409  6.11138  5 
 2.63845  6.10812  5 
 2.65054  6.09911  5 
 2.65072  6.09898  5 
 2.66299  6.08993  5 
 2.6672  6.08684  5 
 2.67526  6.08091  5 
 2.68391  6.07456  5 
 2.68753  6.07191  5 
 2.69981  6.06295  5 
 2.70071  6.06229  5 
 2.71208  6.05407  5 
 2.71768  6.05002  5 
 2.72435  6.04521  5 
 2.73469  6.03775  5 
 2.73662  6.03636  5 
 2.74889  6.02757  5 
 2.75183  6.02548  5 
 2.76117  6.01883  5 
 2.76907  6.0132  5 
 2.77344  6.0101  5 
 2.78571  6.00139  5 
 2.78636  6.00093  5 
 2.79798  5.99276  5 
 2.80381  5.98866  5 
 2.81025  5.98414  5 
 2.82129  5.97639  5 
 2.82252  5.97553  5 
 2.8348  5.96698  5 
 2.83891  5.96412  5 
 2.84707  5.95845  5 
 2.85657  5.95185  5 
 2.85934  5.94993  5 
 2.87161  5.94144  5 
 2.87433  5.93957  5 
 2.88388  5.933  5 
 2.89216  5.9273  5 
 2.89616  5.92456  5 
 2.90843  5.91614  5 
 2.91005  5.91503  5 
 2.9207  5.90777  5 
 2.92804  5.90276  5 
 2.93297  5.8994  5 
 2.94524  5.89104  5 
 2.94605  5.89049  5 
 2.95751  5.88273  5 
 2.96418  5.87821  5 
 2.96979  5.87442  5 
 2.98206  5.86611  5 
 2.9823  5.86594  5 
 2.99433  5.85785  5 
 3.00054  5.85367  5 
 3.0066  5.84959  5 
 3.01877  5.8414  5 
 3.01887  5.84133  5 
 3.03115  5.83312  5 
 3.03711  5.82913  5 
 3.04342  5.82491  5 
 3.05543  5.81686  5 
 3.05569  5.81668  5 
 3.06796  5.80851  5 
 3.07385  5.80458  5 
 3.08023  5.80033  5 
 3.09224  5.79231  5 
 3.09251  5.79214  5 
 3.10478  5.78399  5 
 3.11072  5.78004  5 
 3.11705  5.77583  5 
 3.12917  5.76777  5 
 3.12932  5.76767  5 

 0.432818  6.27091  5 
 0.429515  6.26589  5 
 0.424741  6.25864  5 
 0.417243  6.24737  5 
 0.416579  6.24637  5 
 0.40828  6.2341  5 
 0.404971  6.22926  5 
 0.399879  6.22183  5 
 0.392699  6.21145  5 
 0.391384  6.20955  5 
 0.382758  6.19728  5 
 0.380427  6.194  5 
 0.374011  6.18501  5 
 0.368155  6.17688  5 
 0.365161  6.17274  5 
 0.3562  6.16047  5 
 0.355884  6.16004  5 
 0.347083  6.14819  5 
 0.343612  6.14357  5 
 0.337852  6.13592  5 
 0.33134  6.12736  5 
 0.328503  6.12365  5 
 0.319068  6.11142  5 
 0.309396  6.09911  5 
 0.306796  6.09583  5 
 0.299628  6.08684  5 
 0.294524  6.08049  5 
 0.289727  6.07456  5 
 0.282252  6.06541  5 
 0.279689  6.06229  5 
 0.269981  6.05059  5 
 0.269509  6.05002  5 
 0.259156  6.03775  5 
 0.257709  6.03605  5 
 0.248644  6.02548  5 
 0.245437  6.02177  5 
 0.237978  6.0132  5 
 0.233165  6.00773  5 
 0.227151  6.00093  5 
 0.220893  5.99393  5 
 0.21616  5.98866  5 
 0.208621  5.98036  5 
 0.204998  5.97639  5 
 0.19635  5.96701  5 
 0.19366  5.96412  5 
 0.184078  5.9539  5 
 0.182141  5.95185  5 
 0.171806  5.941  5 
 0.170433  5.93957  5 
 0.159534  5.92833  5 
 0.15853  5.9273  5 
 0.147262  5.91587  5 
 0.146427  5.91503  5 
 0.13499  5.90362  5 
 0.134115  5.90276  5 
 0.122718  5.89159  5 
 0.121588  5.89049  5 
 0.110447  5.87975  5 
 0.108839  5.87821  5 
 0.0981748  5.86812  5 
 0.0958585  5.86594  5 
 0.0859029  5.85668  5 
 0.0826394  5.85367  5 
 0.0736311  5.84544  5 
 0.0691731  5.8414  5 
 0.0613592  5.83438  5 
 0.0554503  5.82913  5 
 0.0490874  5.82352  5 
 0.041462  5.81686  5 
 0.0368155  5.81283  5 
 0.0271979  5.80458  5 
 0.0245437  5.80233  5 
 0.0126479  5.79231  5 
 0.0122718  5.792  5 
 0  5.78189  5 


# Contour 2, label:       -5
 4.5154  0.0859029 -5 
 4.51604  0.0852442 -5 
 4.52714  0.0736311 -5 
 4.52831  0.0724096 -5 
 4.5387  0.0613592 -5 
 4.54058  0.0593702 -5 
 4.5501  0.0490874 -5 
 4.55285  0.0461227 -5 
 4.56133  0.0368155 -5 
 4.56513  0.0326634 -5 
 4.57241  0.0245437 -5 
 4.5774  0.0189882 -5 
 4.58333  0.0122718 -5 
 4.58967  0.00509265 -5 
 4.5941  0 -5 

 3.80427  0.596406 -5 
 3.81654  0.591196 -5 
 3.82125  0.589049 -5 
 3.82882  0.585654 -5 
 3.84109  0.579902 -5 
 3.84746  0.576777 -5 
 3.85336  0.573927 -5 
 3.86563  0.567759 -5 
 3.87187  0.564505 -5 
 3.8779  0.561414 -5 
 3.89018  0.554916 -5 
 3.89507  0.552233 -5 
 3.90245  0.548254 -5 
 3.91472  0.541481 -5 
 3.91737  0.539961 -5 
 3.92699  0.534546 -5 
 3.93898  0.527689 -5 
 3.93926  0.527531 -5 
 3.95153  0.520364 -5 
 3.95986  0.515418 -5 
 3.96381  0.513112 -5 
 3.97608  0.505758 -5 
 3.98033  0.503146 -5 
 3.98835  0.498303 -5 
 4.00043  0.490874 -5 
 4.00062  0.490761 -5 
 4.01289  0.48313 -5 
 4.02004  0.478602 -5 
 4.02517  0.47541 -5 
 4.03744  0.467609 -5 
 4.0394  0.46633 -5 
 4.04971  0.459734 -5 
 4.05841  0.454058 -5 
 4.06198  0.451768 -5 
 4.07425  0.443731 -5 
 4.07716  0.441786 -5 
 4.08652  0.435626 -5 
 4.09563  0.429515 -5 
 4.0988  0.427425 -5 
 4.11107  0.419159 -5 
 4.11385  0.417243 -5 
 4.12334  0.410828 -5 
 4.13182  0.404971 -5 
 4.13561  0.402397 -5 
 4.14788  0.393889 -5 
 4.14957  0.392699 -5 
 4.16016  0.385333 -5 
 4.16705  0.380427 -5 
 4.17243  0.376668 -5 
 4.18433  0.368155 -5 
 4.1847  0.367893 -5 
 4.19697  0.359095 -5 
 4.20135  0.355884 -5 
 4.20924  0.350188 -5 
 4.21814  0.343612 -5 
 4.22152  0.341161 -5 
 4.23379  0.332035 -5 
 4.2347  0.33134 -5 
 4.24606  0.322865 -5 
 4.25102  0.319068 -5 
 4.25833  0.313565 -5 
 4.2671  0.306796 -5 
 4.2706  0.304133 -5 
 4.28287  0.294567 -5 
 4.29515  0.284964 -5 
 4.29853  0.282252 -5 
 4.30742  0.275216 -5 
 4.31387  0.269981 -5 
 4.31969  0.26532 -5 
 4.32896  0.257709 -5 
 4.33196  0.255274 -5 
 4.34379  0.245437 -5 
 4.34423  0.245074 -5 
 4.35651  0.234788 -5 
 4.3584  0.233165 -5 
 4.36878  0.224354 -5 
 4.37275  0.220893 -5 
 4.38105  0.213752 -5 
 4.38686  0.208621 -5 
 4.39332  0.20298 -5 
 4.40072  0.19635 -5 
 4.40559  0.192033 -5 
 4.41434  0.184078 -5 
 4.41786  0.18091 -5 
 4.42773  0.171806 -5 
 4.43014  0.169608 -5 
 4.44089  0.159534 -5 
 4.44241  0.158123 -5 
 4.45382  0.147262 -5 
 4.45468  0.146454 -5 
 4.46654  0.13499 -5 
 4.46695  0.134598 -5 
 4.47905  0.122718 -5 
 4.47922  0.122551 -5 
 4.49136  0.110447 -5 
 4.4915  0.110312 -5 
 4.50347  0.0981748 -5 
 4.50377  0.0978774 -5 
 4.5154  0.0859029 -5 

 4.14192  0 -5 
 4.13561  0.00737806 -5 
 4.13134  0.0122718 -5 
 4.12334  0.021575 -5 
 4.12073  0.0245437 -5 
 4.11107  0.0357197 -5 
 4.1101  0.0368155 -5 
 4.09945  0.0490874 -5 
 4.0988  0.0498499 -5 
 4.08878  0.0613592 -5 
 4.08652  0.063986 -5 
 4.07808  0.0736311 -5 
 4.07425  0.0780785 -5 
 4.06737  0.0859029 -5 
 4.06198  0.0921304 -5 
 4.05664  0.0981748 -5 
 4.04971  0.106145 -5 
 4.04589  0.110447 -5 
 4.03744  0.120125 -5 
 4.03512  0.122718 -5 
 4.02517  0.134075 -5 
 4.02435  0.13499 -5 
 4.01357  0.147262 -5 
 4.01289  0.148046 -5 
 4.00279  0.159534 -5 
 4.00062  0.162054 -5 
 3.99202  0.171806 -5 
 3.98835  0.176045 -5 
 3.98124  0.184078 -5 
 3.97608  0.190023 -5 
 3.97046  0.19635 -5 
 3.96381  0.203995 -5 
 3.95968  0.208621 -5 
 3.95153  0.217963 -5 
 3.94892  0.220893 -5 
 3.93926  0.231933 -5 
 3.93816  0.233165 -5 
 3.92743  0.245437 -5 
 3.92699  0.245952 -5 
 3.91675  0.257709 -5 
 3.91472  0.260096 -5 
 3.90609  0.269981 -5 
 3.90245  0.274266 -5 
 3.89547  0.282252 -5 
 3.89018  0.28847 -5 
 3.88488  0.294524 -5 
 3.8779  0.302717 -5 
 3.87434  0.306796 -5 
 3.86563  0.317013 -5 
 3.86383  0.319068 -5 
 3.85339  0.33134 -5 
 3.84307  0.343612 -5 
 3.84109  0.346041 -5 
 3.83283  0.355884 -5 
 3.82882  0.360808 -5 
 3.82266  0.368155 -5 
 3.81654  0.375686 -5 
 3.81258  0.380427 -5 
 3.80427  0.390687 -5 
 3.80259  0.392699 -5 
 3.79275  0.404971 -5 
 3.792  0.405953 -5 
 3.78311  0.417243 -5 
 3.77973  0.421704 -5 
 3.77361  0.429515 -5 
 3.76746  0.437675 -5 
 3.76426  0.441786 -5 
 3.75518  0.453893 -5 
 3.75506  0.454058 -5 
 3.74623  0.46633 -5 
 3.74291  0.471161 -5 
 3.73762  0.478602 -5 
 3.73064  0.488867 -5 
 3.72923  0.490874 -5 
 3.72129  0.503146 -5 
 3.71837  0.508004 -5 
 3.71375  0.515418 -5 
 3.70655  0.527689 -5 
 3.7061  0.5286 -5 
 3.70018  0.539961 -5 
 3.69426  0.552233 -5 
 3.69383  0.553409 -5 
 3.68955  0.564505 -5 
 3.68596  0.576777 -5 
 3.68411  0.589049 -5 
 3.68545  0.60132 -5 
 3.69359  0.613592 -5 
 3.69383  0.613764 -5 
 3.7061  0.61844 -5 
 3.71837  0.619545 -5 
 3.73064  0.618704 -5 
 3.74291  0.616662 -5 
 3.75518  0.613805 -5 
 3.75588  0.613592 -5 
 3.76746  0.610068 -5 
 3.77973  0.605915 -5 
 3.792  0.601438 -5 
 3.79228  0.60132 -5 
 3.80427  0.596406 -5 

 2.02688  0.13499 -5 
 2.03711  0.122718 -5 
 2.04739  0.110447 -5 
 2.0494  0.108015 -5 
 2.05769  0.0981748 -5 
 2.06167  0.0933972 -5 
 2.06803  0.0859029 -5 
 2.07394  0.0788482 -5 
 2.0784  0.0736311 -5 
 2.08621  0.0643659 -5 
 2.0888  0.0613592 -5 
 2.09849  0.0499486 -5 
 2.09923  0.0490874 -5 
 2.10969  0.0368155 -5 
 2.11076  0.0355501 -5 
 2.12019  0.0245437 -5 
 2.12303  0.0211822 -5 
 2.13071  0.0122718 -5 
 2.1353  0.00687354 -5 
 2.14126  0 -5 

 1.50944  0.812351 -5 
 1.51118  0.809942 -5 
 1.51998  0.79767 -5 
 1.52171  0.795247 -5 
 1.52882  0.785398 -5 
 1.53398  0.77818 -5 
 1.53764  0.773126 -5 
 1.54625  0.761095 -5 
 1.54643  0.760854 -5 
 1.55531  0.748583 -5 
 1.55852  0.744097 -5 
 1.56418  0.736311 -5 
 1.5708  0.727099 -5 
 1.57302  0.724039 -5 
 1.58189  0.711767 -5 
 1.58307  0.710129 -5 
 1.59082  0.699495 -5 
 1.59534  0.693224 -5 
 1.59973  0.687223 -5 
 1.60761  0.676327 -5 
 1.60862  0.674952 -5 
 1.61758  0.66268 -5 
 1.61988  0.659496 -5 
 1.62656  0.650408 -5 
 1.63216  0.642708 -5 
 1.63553  0.638136 -5 
 1.64443  0.625941 -5 
 1.64448  0.625864 -5 
 1.65354  0.613592 -5 
 1.6567  0.609264 -5 
 1.66259  0.60132 -5 
 1.66897  0.592619 -5 
 1.67163  0.589049 -5 
 1.68068  0.576777 -5 
 1.68124  0.576016 -5 
 1.68982  0.564505 -5 
 1.69351  0.559494 -5 
 1.69895  0.552233 -5 
 1.70579  0.543014 -5 
 1.70809  0.539961 -5 
 1.71724  0.527689 -5 
 1.71806  0.526587 -5 
 1.72647  0.515418 -5 
 1.73033  0.510237 -5 
 1.7357  0.503146 -5 
 1.7426  0.493938 -5 
 1.74494  0.490874 -5 
 1.7542  0.478602 -5 
 1.75487  0.477698 -5 
 1.76353  0.46633 -5 
 1.76715  0.461532 -5 
 1.77287  0.454058 -5 
 1.77942  0.445426 -5 
 1.78223  0.441786 -5 
 1.79159  0.429515 -5 
 1.79169  0.429383 -5 
 1.80104  0.417243 -5 
 1.80396  0.413409 -5 
 1.8105  0.404971 -5 
 1.81623  0.397504 -5 
 1.81998  0.392699 -5 
 1.82851  0.381665 -5 
 1.82948  0.380427 -5 
 1.83903  0.368155 -5 
 1.84078  0.365891 -5 
 1.84863  0.355884 -5 
 1.85305  0.350186 -5 
 1.85824  0.343612 -5 
 1.86532  0.334553 -5 
 1.86788  0.33134 -5 
 1.87753  0.319068 -5 
 1.87759  0.318993 -5 
 1.88727  0.306796 -5 
 1.88986  0.303485 -5 
 1.89702  0.294524 -5 
 1.90214  0.288052 -5 
 1.9068  0.282252 -5 
 1.91441  0.272695 -5 
 1.91661  0.269981 -5 
 1.92644  0.257709 -5 
 1.92668  0.25741 -5 
 1.93634  0.245437 -5 
 1.93895  0.242168 -5 
 1.94627  0.233165 -5 
 1.95122  0.227002 -5 
 1.95622  0.220893 -5 
 1.9635  0.211912 -5 
 1.96621  0.208621 -5 
 1.97577  0.196898 -5 
 1.97622  0.19635 -5 
 1.98629  0.184078 -5 
 1.98804  0.181919 -5 
 1.99639  0.171806 -5 
 2.00031  0.167005 -5 
 2.00652  0.159534 -5 
 2.01258  0.152165 -5 
 2.01669  0.147262 -5 
 2.02485  0.137398 -5 
 2.02688  0.13499 -5 

 0.957204  1.4637 -5 
 0.965793  1.46035 -5 
 0.969476  1.45898 -5 
 0.981748  1.45311 -5 
 0.990563  1.44808 -5 
 0.99402  1.44619 -5 
 1.00629  1.43833 -5 
 1.00975  1.43581 -5 
 1.01856  1.42961 -5 
 1.02629  1.42353 -5 
 1.03084  1.42009 -5 
 1.04134  1.41126 -5 
 1.04311  1.40983 -5 
 1.05528  1.39899 -5 
 1.05538  1.39891 -5 
 1.06765  1.38739 -5 
 1.06831  1.38672 -5 
 1.07992  1.3753 -5 
 1.08074  1.37445 -5 
 1.09219  1.3627 -5 
 1.09268  1.36217 -5 
 1.1042  1.3499 -5 
 1.10447  1.34963 -5 
 1.11536  1.33763 -5 
 1.11674  1.33615 -5 
 1.12624  1.32536 -5 
 1.12901  1.32228 -5 
 1.13688  1.31309 -5 
 1.14128  1.30805 -5 
 1.14732  1.30082 -5 
 1.15355  1.29349 -5 
 1.15759  1.28854 -5 
 1.16583  1.27862 -5 
 1.1677  1.27627 -5 
 1.17766  1.264 -5 
 1.1781  1.26348 -5 
 1.18747  1.25173 -5 
 1.19037  1.24815 -5 
 1.19719  1.23946 -5 
 1.20264  1.23258 -5 
 1.20681  1.22718 -5 
 1.21491  1.21678 -5 
 1.21634  1.21491 -5 
 1.22578  1.20264 -5 
 1.22718  1.20083 -5 
 1.23515  1.19037 -5 
 1.23946  1.18475 -5 
 1.24446  1.1781 -5 
 1.25173  1.16848 -5 
 1.25371  1.16583 -5 
 1.26289  1.15355 -5 
 1.264  1.15209 -5 
 1.27205  1.14128 -5 
 1.27627  1.13563 -5 
 1.28115  1.12901 -5 
 1.28854  1.11901 -5 
 1.29021  1.11674 -5 
 1.29923  1.10447 -5 
 1.30082  1.10232 -5 
 1.30823  1.09219 -5 
 1.31309  1.08557 -5 
 1.3172  1.07992 -5 
 1.32536  1.0687 -5 
 1.32612  1.06765 -5 
 1.33504  1.05538 -5 
 1.33763  1.05182 -5 
 1.34395  1.04311 -5 
 1.3499  1.03487 -5 
 1.35282  1.03084 -5 
 1.36165  1.01856 -5 
 1.36217  1.01784 -5 
 1.37052  1.00629 -5 
 1.37445  1.00083 -5 
 1.37935  0.99402 -5 
 1.38672  0.983736 -5 
 1.38815  0.981748 -5 
 1.39696  0.969476 -5 
 1.39899  0.966639 -5 
 1.40577  0.957204 -5 
 1.41126  0.949527 -5 
 1.41456  0.944932 -5 
 1.42331  0.93266 -5 
 1.42353  0.932349 -5 
 1.43213  0.920388 -5 
 1.43581  0.915237 -5 
 1.44092  0.908117 -5 
 1.44808  0.898066 -5 
 1.44967  0.895845 -5 
 1.45845  0.883573 -5 
 1.46035  0.88091 -5 
 1.46725  0.871301 -5 
 1.47262  0.863768 -5 
 1.47603  0.859029 -5 
 1.48477  0.846757 -5 
 1.48489  0.846585 -5 
 1.4936  0.834486 -5 
 1.49717  0.829484 -5 
 1.5024  0.822214 -5 
 1.50944  0.812351 -5 

 1.19119  0.711767 -5 
 1.19037  0.713105 -5 
 1.18352  0.724039 -5 
 1.1781  0.732927 -5 
 1.17598  0.736311 -5 
 1.16841  0.748583 -5 
 1.16583  0.752822 -5 
 1.16082  0.760854 -5 
 1.15355  0.772823 -5 
 1.15336  0.773126 -5 
 1.14575  0.785398 -5 
 1.14128  0.792769 -5 
 1.13824  0.79767 -5 
 1.13076  0.809942 -5 
 1.12901  0.812835 -5 
 1.12321  0.822214 -5 
 1.11674  0.832952 -5 
 1.11579  0.834486 -5 
 1.10826  0.846757 -5 
 1.10447  0.853084 -5 
 1.1008  0.859029 -5 
 1.0934  0.871301 -5 
 1.09219  0.87333 -5 
 1.08591  0.883573 -5 
 1.07992  0.89362 -5 
 1.07856  0.895845 -5 
 1.07112  0.908117 -5 
 1.06765  0.913979 -5 
 1.06374  0.920388 -5 
 1.05644  0.93266 -5 
 1.05538  0.934467 -5 
 1.04904  0.944932 -5 
 1.04311  0.95504 -5 
 1.0418  0.957204 -5 
 1.03448  0.969476 -5 
 1.03084  0.975738 -5 
 1.02723  0.981748 -5 
 1.02005  0.99402 -5 
 1.01856  0.996611 -5 
 1.01282  1.00629 -5 
 1.00629  1.01767 -5 
 1.00576  1.01856 -5 
 0.998598  1.03084 -5 
 0.99402  1.03894 -5 
 0.99158  1.04311 -5 
 0.984586  1.05538 -5 
 0.981748  1.0605 -5 
 0.97764  1.06765 -5 
 0.970818  1.07992 -5 
 0.969476  1.0824 -5 
 0.963976  1.09219 -5 
 0.957338  1.10447 -5 
 0.957204  1.10472 -5 
 0.950637  1.11674 -5 
 0.944932  1.1276 -5 
 0.944164  1.12901 -5 
 0.937683  1.14128 -5 
 0.93266  1.15119 -5 
 0.931415  1.15355 -5 
 0.925189  1.16583 -5 
 0.920388  1.17571 -5 
 0.91918  1.1781 -5 
 0.913244  1.19037 -5 
 0.908117  1.20149 -5 
 0.907562  1.20264 -5 
 0.901962  1.21491 -5 
 0.896654  1.22718 -5 
 0.895845  1.22917 -5 
 0.891479  1.23946 -5 
 0.886592  1.25173 -5 
 0.883573  1.25985 -5 
 0.881963  1.264 -5 
 0.877586  1.27627 -5 
 0.87356  1.28854 -5 
 0.871301  1.29616 -5 
 0.869859  1.30082 -5 
 0.866521  1.31309 -5 
 0.863617  1.32536 -5 
 0.861176  1.33763 -5 
 0.85924  1.3499 -5 
 0.859029  1.35187 -5 
 0.857883  1.36217 -5 
 0.857192  1.37445 -5 
 0.857261  1.38672 -5 
 0.858216  1.39899 -5 
 0.859029  1.40416 -5 
 0.860288  1.41126 -5 
 0.863803  1.42353 -5 
 0.869105  1.43581 -5 
 0.871301  1.43962 -5 
 0.877473  1.44808 -5 
 0.883573  1.45446 -5 
 0.891642  1.46035 -5 
 0.895845  1.46287 -5 
 0.908117  1.4674 -5 
 0.920388  1.46928 -5 
 0.93266  1.46906 -5 
 0.944932  1.46711 -5 
 0.957204  1.4637 -5 

 1.68909  0 -5 
 1.68124  0.0090279 -5 
 1.67847  0.0122718 -5 
 1.66897  0.0233787 -5 
 1.66799  0.0245437 -5 
 1.65762  0.0368155 -5 
 1.6567  0.0379026 -5 
 1.64735  0.0490874 -5 
 1.64443  0.0525897 -5 
 1.63721  0.0613592 -5 
 1.63216  0.0675095 -5 
 1.62719  0.0736311 -5 
 1.61988  0.0826687 -5 
 1.6173  0.0859029 -5 
 1.60761  0.0980748 -5 
 1.60753  0.0981748 -5 
 1.59779  0.110447 -5 
 1.59534  0.113553 -5 
 1.58817  0.122718 -5 
 1.58307  0.12927 -5 
 1.57865  0.13499 -5 
 1.5708  0.145242 -5 
 1.56926  0.147262 -5 
 1.55992  0.159534 -5 
 1.55852  0.161368 -5 
 1.55063  0.171806 -5 
 1.54625  0.177637 -5 
 1.54145  0.184078 -5 
 1.53398  0.194171 -5 
 1.53238  0.19635 -5 
 1.52335  0.208621 -5 
 1.52171  0.210847 -5 
 1.51435  0.220893 -5 
 1.50944  0.227668 -5 
 1.50546  0.233165 -5 
 1.49717  0.244767 -5 
 1.49669  0.245437 -5 
 1.48788  0.257709 -5 
 1.48489  0.261905 -5 
 1.47915  0.269981 -5 
 1.47262  0.279285 -5 
 1.47054  0.282252 -5 
 1.46195  0.294524 -5 
 1.46035  0.296822 -5 
 1.45337  0.306796 -5 
 1.44808  0.314477 -5 
 1.4449  0.319068 -5 
 1.43651  0.33134 -5 
 1.43581  0.332367 -5 
 1.42806  0.343612 -5 
 1.42353  0.350291 -5 
 1.41972  0.355884 -5 
 1.41149  0.368155 -5 
 1.41126  0.368494 -5 
 1.40316  0.380427 -5 
 1.39899  0.38668 -5 
 1.39495  0.392699 -5 
 1.38684  0.404971 -5 
 1.38672  0.405157 -5 
 1.37863  0.417243 -5 
 1.37445  0.4236 -5 
 1.37052  0.429515 -5 
 1.36252  0.441786 -5 
 1.36217  0.442316 -5 
 1.35441  0.454058 -5 
 1.3499  0.461008 -5 
 1.34642  0.46633 -5 
 1.33849  0.478602 -5 
 1.33763  0.479931 -5 
 1.33048  0.490874 -5 
 1.32536  0.498865 -5 
 1.32258  0.503146 -5 
 1.31471  0.515418 -5 
 1.31309  0.517964 -5 
 1.3068  0.527689 -5 
 1.30082  0.537131 -5 
 1.299  0.539961 -5 
 1.29116  0.552233 -5 
 1.28854  0.556377 -5 
 1.28333  0.564505 -5 
 1.27627  0.575769 -5 
 1.27563  0.576777 -5 
 1.26781  0.589049 -5 
 1.264  0.595135 -5 
 1.26007  0.60132 -5 
 1.25241  0.613592 -5 
 1.25173  0.614684 -5 
 1.24463  0.625864 -5 
 1.23946  0.634206 -5 
 1.23697  0.638136 -5 
 1.22931  0.650408 -5 
 1.22718  0.65384 -5 
 1.22161  0.66268 -5 
 1.21491  0.673559 -5 
 1.21404  0.674952 -5 
 1.20635  0.687223 -5 
 1.20264  0.693262 -5 
 1.19873  0.699495 -5 
 1.19119  0.711767 -5 

 6.27091  2.62705 -5 
 6.27061  2.62618 -5 
 6.26676  2.6139 -5 
 6.26287  2.60163 -5 
 6.25899  2.58936 -5 
 6.25864  2.58806 -5 
 6.25594  2.57709 -5 
 6.25319  2.56482 -5 
 6.2508  2.55254 -5 
 6.24899  2.54027 -5 
 6.2481  2.528 -5 
 6.24874  2.51573 -5 
 6.25208  2.50346 -5 
 6.25864  2.49348 -5 
 6.26317  2.49118 -5 
 6.27091  2.48864 -5 

 0.13499  2.57836 -5 
 0.133504  2.57709 -5 
 0.122718  2.56769 -5 
 0.119275  2.56482 -5 
 0.110447  2.55732 -5 
 0.104549  2.55254 -5 
 0.0981748  2.54729 -5 
 0.0892203  2.54027 -5 
 0.0859029  2.53762 -5 
 0.0736311  2.52839 -5 
 0.0730701  2.528 -5 
 0.0613592  2.51974 -5 
 0.0551758  2.51573 -5 
 0.0490874  2.51167 -5 
 0.0368155  2.50428 -5 
 0.0351588  2.50346 -5 
 0.0245437  2.49795 -5 
 0.0122718  2.49273 -5 
 0.0065778  2.49118 -5 
 0  2.4893 -5 

 0.734513  3.21522 -5 
 0.724039  3.20408 -5 
 0.723003  3.20295 -5 
 0.711767  3.19093 -5 
 0.711542  3.19068 -5 
 0.700133  3.17841 -5 
 0.699495  3.17773 -5 
 0.688766  3.16614 -5 
 0.687223  3.16449 -5 
 0.677435  3.15386 -5 
 0.674952  3.15121 -5 
 0.666137  3.14159 -5 
 0.66268  3.13787 -5 
 0.654869  3.12932 -5 
 0.650408  3.1245 -5 
 0.643628  3.11705 -5 
 0.638136  3.11109 -5 
 0.632411  3.10478 -5 
 0.625864  3.09765 -5 
 0.621216  3.09251 -5 
 0.613592  3.08418 -5 
 0.61004  3.08023 -5 
 0.60132  3.07068 -5 
 0.598881  3.06796 -5 
 0.589049  3.05715 -5 
 0.587738  3.05569 -5 
 0.576777  3.04361 -5 
 0.576608  3.04342 -5 
 0.565491  3.03115 -5 
 0.564505  3.03007 -5 
 0.554383  3.01887 -5 
 0.552233  3.01652 -5 
 0.54328  3.0066 -5 
 0.539961  3.00296 -5 
 0.532182  2.99433 -5 
 0.527689  2.98939 -5 
 0.521086  2.98206 -5 
 0.515418  2.97582 -5 
 0.509991  2.96979 -5 
 0.503146  2.96224 -5 
 0.498895  2.95751 -5 
 0.490874  2.94867 -5 
 0.487796  2.94524 -5 
 0.478602  2.93509 -5 
 0.476692  2.93297 -5 
 0.46633  2.92153 -5 
 0.465582  2.9207 -5 
 0.45446  2.90843 -5 
 0.454058  2.90799 -5 
 0.443321  2.89616 -5 
 0.441786  2.89447 -5 
 0.432166  2.88388 -5 
 0.429515  2.88098 -5 
 0.420993  2.87161 -5 
 0.417243  2.86751 -5 
 0.4098  2.85934 -5 
 0.404971  2.85406 -5 
 0.398582  2.84707 -5 
 0.392699  2.84065 -5 
 0.387338  2.8348 -5 
 0.380427  2.82727 -5 
 0.376064  2.82252 -5 
 0.368155  2.81394 -5 
 0.364756  2.81025 -5 
 0.355884  2.80065 -5 
 0.35341  2.79798 -5 
 0.343612  2.78742 -5 
 0.342023  2.78571 -5 
 0.33134  2.77424 -5 
 0.330588  2.77344 -5 
 0.319101  2.76117 -5 
 0.307539  2.74889 -5 
 0.306796  2.7481 -5 
 0.295911  2.73662 -5 
 0.294524  2.73516 -5 
 0.28421  2.72435 -5 
 0.282252  2.7223 -5 
 0.272427  2.71208 -5 
 0.269981  2.70953 -5 
 0.260554  2.69981 -5 
 0.257709  2.69686 -5 
 0.24858  2.68753 -5 
 0.245437  2.68431 -5 
 0.236494  2.67526 -5 
 0.233165  2.67188 -5 
 0.224282  2.66299 -5 
 0.220893  2.65958 -5 
 0.211929  2.65072 -5 
 0.208621  2.64743 -5 
 0.199418  2.63845 -5 
 0.19635  2.63543 -5 
 0.186728  2.62618 -5 
 0.184078  2.62361 -5 
 0.173834  2.6139 -5 
 0.171806  2.61197 -5 
 0.160709  2.60163 -5 
 0.159534  2.60053 -5 
 0.147317  2.58936 -5 
 0.13499  2.57836 -5 

 1.48489  3.66039 -5 
 1.47262  3.66004 -5 
 1.46035  3.65951 -5 
 1.44808  3.65881 -5 
 1.43581  3.65791 -5 
 1.42562  3.65701 -5 
 1.42353  3.65683 -5 
 1.41126  3.65557 -5 
 1.39899  3.65411 -5 
 1.38672  3.65243 -5 
 1.37445  3.65054 -5 
 1.36217  3.64841 -5 
 1.3499  3.64605 -5 
 1.34369  3.64474 -5 
 1.33763  3.64348 -5 
 1.32536  3.64069 -5 
 1.31309  3.63765 -5 
 1.30082  3.63434 -5 
 1.2944  3.63247 -5 
 1.28854  3.63079 -5 
 1.27627  3.62702 -5 
 1.264  3.62295 -5 
 1.25622  3.62019 -5 
 1.25173  3.61863 -5 
 1.23946  3.61408 -5 
 1.22718  3.60921 -5 
 1.22413  3.60792 -5 
 1.21491  3.60411 -5 
 1.20264  3.59873 -5 
 1.19603  3.59565 -5 
 1.19037  3.59307 -5 
 1.1781  3.58714 -5 
 1.17073  3.58338 -5 
 1.16583  3.58092 -5 
 1.15355  3.57444 -5 
 1.14756  3.57111 -5 
 1.14128  3.56768 -5 
 1.12901  3.56063 -5 
 1.12603  3.55884 -5 
 1.11674  3.55333 -5 
 1.10585  3.54656 -5 
 1.10447  3.54572 -5 
 1.09219  3.53788 -5 
 1.08683  3.53429 -5 
 1.07992  3.52975 -5 
 1.06867  3.52202 -5 
 1.06765  3.52133 -5 
 1.05538  3.51269 -5 
 1.05137  3.50975 -5 
 1.04311  3.50378 -5 
 1.03472  3.49748 -5 
 1.03084  3.4946 -5 
 1.01863  3.4852 -5 
 1.01856  3.48515 -5 
 1.00629  3.47551 -5 
 1.00313  3.47293 -5 
 0.99402  3.46563 -5 
 0.988059  3.46066 -5 
 0.981748  3.4555 -5 
 0.973376  3.44839 -5 
 0.969476  3.44514 -5 
 0.959044  3.43612 -5 
 0.957204  3.43455 -5 
 0.945028  3.42385 -5 
 0.944932  3.42376 -5 
 0.93266  3.4128 -5 
 0.931328  3.41157 -5 
 0.920388  3.40165 -5 
 0.917882  3.3993 -5 
 0.908117  3.39031 -5 
 0.904662  3.38703 -5 
 0.895845  3.3788 -5 
 0.891648  3.37476 -5 
 0.883573  3.36712 -5 
 0.87882  3.36249 -5 
 0.871301  3.35528 -5 
 0.866162  3.35021 -5 
 0.859029  3.3433 -5 
 0.853657  3.33794 -5 
 0.846757  3.33118 -5 
 0.841292  3.32567 -5 
 0.834486  3.31893 -5 
 0.829053  3.3134 -5 
 0.822214  3.30656 -5 
 0.816929  3.30113 -5 
 0.809942  3.29407 -5 
 0.80491  3.28885 -5 
 0.79767  3.28148 -5 
 0.792985  3.27658 -5 
 0.785398  3.26879 -5 
 0.781147  3.26431 -5 
 0.773126  3.25601 -5 
 0.769387  3.25204 -5 
 0.760854  3.24314 -5 
 0.757699  3.23977 -5 
 0.748583  3.23019 -5 
 0.746076  3.2275 -5 
 0.736311  3.21717 -5 
 0.734513  3.21522 -5 

 2.57709  3.57633 -5 
 2.56482  3.57422 -5 
 2.55254  3.57227 -5 
 2.54461  3.57111 -5 
 2.54027  3.5705 -5 
 2.528  3.56892 -5 
 2.51573  3.56749 -5 
 2.50346  3.56619 -5 
 2.49118  3.56504 -5 
 2.47891  3.56401 -5 
 2.46664  3.56312 -5 
 2.45437  3.56236 -5 
 2.4421  3.56173 -5 
 2.42983  3.56121 -5 
 2.41755  3.56082 -5 
 2.40528  3.56054 -5 
 2.39301  3.56037 -5 
 2.38074  3.56032 -5 
 2.36847  3.56037 -5 
 2.35619  3.56052 -5 
 2.34392  3.56077 -5 
 2.33165  3.56112 -5 
 2.31938  3.56155 -5 
 2.30711  3.56208 -5 
 2.29484  3.5627 -5 
 2.28256  3.56339 -5 
 2.27029  3.56417 -5 
 2.25802  3.56502 -5 
 2.24575  3.56594 -5 
 2.23348  3.56694 -5 
 2.2212  3.568 -5 
 2.20893  3.56912 -5 
 2.19666  3.57031 -5 
 2.18875  3.57111 -5 
 2.18439  3.57156 -5 
 2.17212  3.57291 -5 
 2.15984  3.57431 -5 
 2.14757  3.57576 -5 
 2.1353  3.57726 -5 
 2.12303  3.5788 -5 
 2.11076  3.58038 -5 
 2.09849  3.582 -5 
 2.08832  3.58338 -5 
 2.08621  3.58367 -5 
 2.07394  3.58543 -5 
 2.06167  3.58722 -5 
 2.0494  3.58903 -5 
 2.03713  3.59087 -5 
 2.02485  3.59274 -5 
 2.01258  3.59463 -5 
 2.00598  3.59565 -5 
 2.00031  3.59656 -5 
 1.98804  3.59855 -5 
 1.97577  3.60055 -5 
 1.9635  3.60257 -5 
 1.95122  3.60459 -5 
 1.93895  3.60661 -5 
 1.931  3.60792 -5 
 1.92668  3.60866 -5 
 1.91441  3.61076 -5 
 1.90214  3.61285 -5 
 1.88986  3.61494 -5 
 1.87759  3.61701 -5 
 1.86532  3.61908 -5 
 1.85862  3.62019 -5 
 1.85305  3.62116 -5 
 1.84078  3.62325 -5 
 1.82851  3.62533 -5 
 1.81623  3.62738 -5 
 1.80396  3.6294 -5 
 1.79169  3.63139 -5 
 1.78489  3.63247 -5 
 1.77942  3.63337 -5 
 1.76715  3.63534 -5 
 1.75487  3.63727 -5 
 1.7426  3.63915 -5 
 1.73033  3.64098 -5 
 1.71806  3.64275 -5 
 1.70579  3.64447 -5 
 1.70376  3.64474 -5 
 1.69351  3.64616 -5 
 1.68124  3.64779 -5 
 1.66897  3.64934 -5 
 1.6567  3.65082 -5 
 1.64443  3.65221 -5 
 1.63216  3.65351 -5 
 1.61988  3.65472 -5 
 1.60761  3.65583 -5 
 1.59534  3.65683 -5 
 1.59291  3.65701 -5 
 1.58307  3.65775 -5 
 1.5708  3.65855 -5 
 1.55852  3.65924 -5 
 1.54625  3.65979 -5 
 1.53398  3.6602 -5 
 1.52171  3.66048 -5 
 1.50944  3.66061 -5 
 1.49717  3.66058 -5 
 1.48489  3.66039 -5 

 2.80813  4.17243 -5 
 2.81025  4.17114 -5 
 2.82252  4.1636 -5 
 2.82804  4.16016 -5 
 2.8348  4.15578 -5 
 2.84676  4.14788 -5 
 2.84707  4.14767 -5 
 2.85934  4.13909 -5 
 2.86421  4.13561 -5 
 2.87161  4.13009 -5 
 2.88045  4.12334 -5 
 2.88388  4.1206 -5 
 2.8955  4.11107 -5 
 2.89616  4.1105 -5 
 2.90843  4.09963 -5 
 2.90934  4.0988 -5 
 2.9207  4.08783 -5 
 2.92201  4.08652 -5 
 2.93297  4.0749 -5 
 2.93356  4.07425 -5 
 2.94399  4.06198 -5 
 2.94524  4.06039 -5 
 2.95335  4.04971 -5 
 2.95751  4.04372 -5 
 2.96172  4.03744 -5 
 2.96913  4.02517 -5 
 2.96979  4.02395 -5 
 2.97552  4.01289 -5 
 2.98108  4.00062 -5 
 2.98206  3.99811 -5 
 2.98569  3.98835 -5 
 2.98948  3.97608 -5 
 2.99247  3.96381 -5 
 2.99433  3.95349 -5 
 2.99467  3.95153 -5 
 2.99603  3.93926 -5 
 2.99666  3.92699 -5 
 2.99654  3.91472 -5 
 2.9957  3.90245 -5 
 2.99433  3.89163 -5 
 2.99414  3.89018 -5 
 2.9918  3.8779 -5 
 2.98876  3.86563 -5 
 2.98504  3.85336 -5 
 2.98206  3.84507 -5 
 2.9806  3.84109 -5 
 2.97536  3.82882 -5 
 2.96979  3.81716 -5 
 2.96949  3.81654 -5 
 2.96273  3.80427 -5 
 2.95751  3.79562 -5 
 2.95529  3.792 -5 
 2.94702  3.77973 -5 
 2.94524  3.77731 -5 
 2.93787  3.76746 -5 
 2.93297  3.76137 -5 
 2.92788  3.75518 -5 
 2.9207  3.74703 -5 
 2.91698  3.74291 -5 
 2.90843  3.73402 -5 
 2.9051  3.73064 -5 
 2.89616  3.72211 -5 
 2.89215  3.71837 -5 
 2.88388  3.71111 -5 
 2.87805  3.7061 -5 
 2.87161  3.70087 -5 
 2.86272  3.69383 -5 
 2.85934  3.69129 -5 
 2.84707  3.6823 -5 
 2.84602  3.68155 -5 
 2.8348  3.67399 -5 
 2.82765  3.66928 -5 
 2.82252  3.66608 -5 
 2.81025  3.65861 -5 
 2.80753  3.65701 -5 
 2.79798  3.65166 -5 
 2.78571  3.64496 -5 
 2.78529  3.64474 -5 
 2.77344  3.63881 -5 
 2.76117  3.63283 -5 
 2.76039  3.63247 -5 
 2.74889  3.62734 -5 
 2.73662  3.62204 -5 
 2.73217  3.62019 -5 
 2.72435  3.6171 -5 
 2.71208  3.61243 -5 
 2.69981  3.60793 -5 
 2.68753  3.60384 -5 
 2.67526  3.59993 -5 
 2.66299  3.59619 -5 
 2.66114  3.59565 -5 
 2.65072  3.59277 -5 
 2.63845  3.58955 -5 
 2.62618  3.5865 -5 
 2.6139  3.58362 -5 
 2.6128  3.58338 -5 
 2.60163  3.58103 -5 
 2.58936  3.5786 -5 
 2.57709  3.57633 -5 

 1.85305  4.42886 -5 
 1.86532  4.42874 -5 
 1.87759  4.42852 -5 
 1.88986  4.42822 -5 
 1.90214  4.42783 -5 
 1.91441  4.42736 -5 
 1.92668  4.42681 -5 
 1.93895  4.42617 -5 
 1.95122  4.42545 -5 
 1.9635  4.42465 -5 
 1.97577  4.42377 -5 
 1.98804  4.4228 -5 
 2.00031  4.42176 -5 
 2.01258  4.42064 -5 
 2.02485  4.41944 -5 
 2.03713  4.41816 -5 
 2.03977  4.41786 -5 
 2.0494  4.41677 -5 
 2.06167  4.4153 -5 
 2.07394  4.41375 -5 
 2.08621  4.41212 -5 
 2.09849  4.41042 -5 
 2.11076  4.40864 -5 
 2.12303  4.4068 -5 
 2.13071  4.40559 -5 
 2.1353  4.40485 -5 
 2.14757  4.40281 -5 
 2.15984  4.40069 -5 
 2.17212  4.3985 -5 
 2.18439  4.39624 -5 
 2.19666  4.39392 -5 
 2.19971  4.39332 -5 
 2.20893  4.39147 -5 
 2.2212  4.38895 -5 
 2.23348  4.38636 -5 
 2.24575  4.3837 -5 
 2.25772  4.38105 -5 
 2.25802  4.38098 -5 
 2.27029  4.37813 -5 
 2.28256  4.37521 -5 
 2.29484  4.37223 -5 
 2.30711  4.3692 -5 
 2.30877  4.36878 -5 
 2.31938  4.36603 -5 
 2.33165  4.3628 -5 
 2.34392  4.35952 -5 
 2.35498  4.35651 -5 
 2.35619  4.35617 -5 
 2.36847  4.35268 -5 
 2.38074  4.34915 -5 
 2.39301  4.34557 -5 
 2.39751  4.34423 -5 
 2.40528  4.34187 -5 
 2.41755  4.3381 -5 
 2.42983  4.33427 -5 
 2.43716  4.33196 -5 
 2.4421  4.33037 -5 
 2.45437  4.32635 -5 
 2.46664  4.3223 -5 
 2.47445  4.31969 -5 
 2.47891  4.31816 -5 
 2.49118  4.31392 -5 
 2.50346  4.30964 -5 
 2.50975  4.30742 -5 
 2.51573  4.30526 -5 
 2.528  4.30079 -5 
 2.54027  4.29628 -5 
 2.54333  4.29515 -5 
 2.55254  4.29165 -5 
 2.56482  4.28695 -5 
 2.57539  4.28287 -5 
 2.57709  4.2822 -5 
 2.58936  4.27731 -5 
 2.60163  4.27239 -5 
 2.60606  4.2706 -5 
 2.6139  4.26735 -5 
 2.62618  4.26223 -5 
 2.63545  4.25833 -5 
 2.63845  4.25704 -5 
 2.65072  4.25171 -5 
 2.66299  4.24634 -5 
 2.66363  4.24606 -5 
 2.67526  4.24079 -5 
 2.68753  4.2352 -5 
 2.69062  4.23379 -5 
 2.69981  4.22945 -5 
 2.71208  4.22361 -5 
 2.71645  4.22152 -5 
 2.72435  4.21762 -5 
 2.73662  4.21151 -5 
 2.74113  4.20924 -5 
 2.74889  4.20523 -5 
 2.76117  4.19881 -5 
 2.76465  4.19697 -5 
 2.77344  4.19218 -5 
 2.78571  4.18542 -5 
 2.78699  4.1847 -5 
 2.79798  4.17836 -5 
 2.80813  4.17243 -5 

 0.963214  4.11107 -5 
 0.969476  4.11665 -5 
 0.977176  4.12334 -5 
 0.981748  4.12734 -5 
 0.991455  4.13561 -5 
 0.99402  4.13781 -5 
 1.00606  4.14788 -5 
 1.00629  4.14808 -5 
 1.01856  4.15802 -5 
 1.02125  4.16016 -5 
 1.03084  4.16776 -5 
 1.03684  4.17243 -5 
 1.04311  4.1773 -5 
 1.05281  4.1847 -5 
 1.05538  4.18665 -5 
 1.06765  4.19577 -5 
 1.06932  4.19697 -5 
 1.07992  4.20459 -5 
 1.0865  4.20924 -5 
 1.09219  4.21325 -5 
 1.10412  4.22152 -5 
 1.10447  4.22176 -5 
 1.11674  4.22991 -5 
 1.12265  4.23379 -5 
 1.12901  4.23792 -5 
 1.14128  4.24578 -5 
 1.14173  4.24606 -5 
 1.15355  4.2533 -5 
 1.16187  4.25833 -5 
 1.16583  4.26071 -5 
 1.1781  4.26787 -5 
 1.18288  4.2706 -5 
 1.19037  4.27483 -5 
 1.20264  4.28164 -5 
 1.20493  4.28287 -5 
 1.21491  4.28817 -5 
 1.22718  4.29461 -5 
 1.22824  4.29515 -5 
 1.23946  4.30074 -5 
 1.25173  4.3068 -5 
 1.25302  4.30742 -5 
 1.264  4.31256 -5 
 1.27627  4.31823 -5 
 1.27953  4.31969 -5 
 1.28854  4.32365 -5 
 1.30082  4.32894 -5 
 1.30802  4.33196 -5 
 1.31309  4.33405 -5 
 1.32536  4.33896 -5 
 1.33763  4.34378 -5 
 1.33883  4.34423 -5 
 1.3499  4.34833 -5 
 1.36217  4.35278 -5 
 1.37272  4.35651 -5 
 1.37445  4.3571 -5 
 1.38672  4.36118 -5 
 1.39899  4.36517 -5 
 1.41038  4.36878 -5 
 1.41126  4.36905 -5 
 1.42353  4.37269 -5 
 1.43581  4.37623 -5 
 1.44808  4.37967 -5 
 1.45321  4.38105 -5 
 1.46035  4.38293 -5 
 1.47262  4.38604 -5 
 1.48489  4.38905 -5 
 1.49717  4.39196 -5 
 1.50316  4.39332 -5 
 1.50944  4.39471 -5 
 1.52171  4.39731 -5 
 1.53398  4.39982 -5 
 1.54625  4.40222 -5 
 1.55852  4.40453 -5 
 1.56447  4.40559 -5 
 1.5708  4.40669 -5 
 1.58307  4.40872 -5 
 1.59534  4.41065 -5 
 1.60761  4.41249 -5 
 1.61988  4.41423 -5 
 1.63216  4.41587 -5 
 1.64443  4.41742 -5 
 1.64821  4.41786 -5 
 1.6567  4.41884 -5 
 1.66897  4.42014 -5 
 1.68124  4.42136 -5 
 1.69351  4.42248 -5 
 1.70579  4.42352 -5 
 1.71806  4.42446 -5 
 1.73033  4.42531 -5 
 1.7426  4.42607 -5 
 1.75487  4.42673 -5 
 1.76715  4.42731 -5 
 1.77942  4.4278 -5 
 1.79169  4.4282 -5 
 1.80396  4.42851 -5 
 1.81623  4.42873 -5 
 1.82851  4.42886 -5 
 1.84078  4.42891 -5 
 1.85305  4.42886 -5 

 0.429515  3.44255 -5 
 0.433413  3.44839 -5 
 0.441221  3.46066 -5 
 0.441786  3.46156 -5 
 0.449399  3.47293 -5 
 0.454058  3.48027 -5 
 0.457397  3.4852 -5 
 0.465361  3.49748 -5 
 0.46633  3.499 -5 
 0.473627  3.50975 -5 
 0.478602  3.51747 -5 
 0.481728  3.52202 -5 
 0.489822  3.53429 -5 
 0.490874  3.53592 -5 
 0.498202  3.54656 -5 
 0.503146  3.55412 -5 
 0.506432  3.55884 -5 
 0.51463  3.57111 -5 
 0.515418  3.57231 -5 
 0.523149  3.58338 -5 
 0.527689  3.59021 -5 
 0.531536  3.59565 -5 
 0.539811  3.60792 -5 
 0.539961  3.60815 -5 
 0.548496  3.62019 -5 
 0.552233  3.62573 -5 
 0.557069  3.63247 -5 
 0.564505  3.64333 -5 
 0.565529  3.64474 -5 
 0.574269  3.65701 -5 
 0.576777  3.66066 -5 
 0.583056  3.66928 -5 
 0.589049  3.67789 -5 
 0.591756  3.68155 -5 
 0.600495  3.69383 -5 
 0.60132  3.69501 -5 
 0.609525  3.7061 -5 
 0.613592  3.71184 -5 
 0.618492  3.71837 -5 
 0.625864  3.72862 -5 
 0.627401  3.73064 -5 
 0.636501  3.74291 -5 
 0.638136  3.74518 -5 
 0.645763  3.75518 -5 
 0.650408  3.76153 -5 
 0.654994  3.76746 -5 
 0.66268  3.77779 -5 
 0.664201  3.77973 -5 
 0.67359  3.792 -5 
 0.674952  3.79382 -5 
 0.683169  3.80427 -5 
 0.687223  3.80962 -5 
 0.692751  3.81654 -5 
 0.699495  3.8253 -5 
 0.702349  3.82882 -5 
 0.711767  3.84084 -5 
 0.711971  3.84109 -5 
 0.721925  3.85336 -5 
 0.724039  3.85605 -5 
 0.731947  3.86563 -5 
 0.736311  3.87109 -5 
 0.742022  3.8779 -5 
 0.748583  3.88597 -5 
 0.752163  3.89018 -5 
 0.760854  3.90068 -5 
 0.762382  3.90245 -5 
 0.772745  3.91472 -5 
 0.773126  3.91518 -5 
 0.783379  3.92699 -5 
 0.785398  3.92938 -5 
 0.794118  3.93926 -5 
 0.79767  3.94339 -5 
 0.804975  3.95153 -5 
 0.809942  3.95721 -5 
 0.815963  3.96381 -5 
 0.822214  3.97082 -5 
 0.827097  3.97608 -5 
 0.834486  3.98421 -5 
 0.838392  3.98835 -5 
 0.846757  3.99739 -5 
 0.84986  4.00062 -5 
 0.859029  4.01035 -5 
 0.861517  4.01289 -5 
 0.871301  4.02308 -5 
 0.873376  4.02517 -5 
 0.883573  4.03558 -5 
 0.885452  4.03744 -5 
 0.895845  4.04785 -5 
 0.897759  4.04971 -5 
 0.908117  4.05989 -5 
 0.91031  4.06198 -5 
 0.920388  4.0717 -5 
 0.923119  4.07425 -5 
 0.93266  4.08328 -5 
 0.936198  4.08652 -5 
 0.944932  4.09463 -5 
 0.949559  4.0988 -5 
 0.957204  4.10575 -5 
 0.963214  4.11107 -5 

 0  2.66035 -5 
 0.00104087  2.66299 -5 
 0.00609204  2.67526 -5 
 0.0108892  2.68753 -5 
 0.0122718  2.69097 -5 
 0.0161191  2.69981 -5 
 0.0213156  2.71208 -5 
 0.0245437  2.71985 -5 
 0.0265652  2.72435 -5 
 0.0321051  2.73662 -5 
 0.0368155  2.74763 -5 
 0.0374001  2.74889 -5 
 0.0432324  2.76117 -5 
 0.0486767  2.77344 -5 
 0.0490874  2.77434 -5 
 0.0546737  2.78571 -5 
 0.0603261  2.79798 -5 
 0.0613592  2.80019 -5 
 0.0664064  2.81025 -5 
 0.0722316  2.82252 -5 
 0.0736311  2.82546 -5 
 0.0784091  2.8348 -5 
 0.0843749  2.84707 -5 
 0.0859029  2.85021 -5 
 0.0906617  2.85934 -5 
 0.0967386  2.87161 -5 
 0.0981748  2.87451 -5 
 0.103145  2.88388 -5 
 0.109306  2.89616 -5 
 0.110447  2.89842 -5 
 0.11584  2.90843 -5 
 0.122062  2.9207 -5 
 0.122718  2.92198 -5 
 0.128731  2.93297 -5 
 0.13499  2.94524 -5 
 0.141801  2.95751 -5 
 0.147262  2.96806 -5 
 0.148224  2.96979 -5 
 0.155034  2.98206 -5 
 0.159534  2.99062 -5 
 0.161625  2.99433 -5 
 0.168416  3.0066 -5 
 0.171806  3.01296 -5 
 0.175177  3.01887 -5 
 0.181934  3.03115 -5 
 0.184078  3.03512 -5 
 0.188867  3.04342 -5 
 0.195575  3.05569 -5 
 0.19635  3.05711 -5 
 0.20268  3.06796 -5 
 0.208621  3.07882 -5 
 0.209448  3.08023 -5 
 0.216603  3.09251 -5 
 0.220893  3.10026 -5 
 0.223567  3.10478 -5 
 0.230626  3.11705 -5 
 0.233165  3.12159 -5 
 0.237783  3.12932 -5 
 0.244737  3.14159 -5 
 0.245437  3.14283 -5 
 0.252084  3.15386 -5 
 0.257709  3.16379 -5 
 0.259133  3.16614 -5 
 0.266461  3.17841 -5 
 0.269981  3.18456 -5 
 0.27372  3.19068 -5 
 0.280904  3.20295 -5 
 0.282252  3.20529 -5 
 0.288368  3.21522 -5 
 0.294524  3.22584 -5 
 0.295552  3.2275 -5 
 0.303069  3.23977 -5 
 0.306796  3.24615 -5 
 0.310477  3.25204 -5 
 0.317815  3.26431 -5 
 0.319068  3.26644 -5 
 0.32544  3.27658 -5 
 0.33134  3.28654 -5 
 0.332808  3.28885 -5 
 0.340434  3.30113 -5 
 0.343612  3.30645 -5 
 0.348037  3.3134 -5 
 0.355455  3.32567 -5 
 0.355884  3.32639 -5 
 0.363283  3.33794 -5 
 0.368155  3.346 -5 
 0.37088  3.35021 -5 
 0.378542  3.36249 -5 
 0.380427  3.36559 -5 
 0.38638  3.37476 -5 
 0.392699  3.38506 -5 
 0.393993  3.38703 -5 
 0.40188  3.3993 -5 
 0.404971  3.40431 -5 
 0.409749  3.41157 -5 
 0.417243  3.42361 -5 
 0.417401  3.42385 -5 
 0.425492  3.43612 -5 
 0.429515  3.44255 -5 

 6.22183  3.48299 -5 
 6.22286  3.4852 -5 
 6.22851  3.49748 -5 
 6.2341  3.50885 -5 
 6.23451  3.50975 -5 
 6.23995  3.52202 -5 
 6.24579  3.53429 -5 
 6.24637  3.53556 -5 
 6.25108  3.54656 -5 
 6.25662  3.55884 -5 
 6.25864  3.56334 -5 
 6.26187  3.57111 -5 
 6.26707  3.58338 -5 
 6.27091  3.59222 -5 

 5.76856  2.71208 -5 
 5.77675  2.72435 -5 
 5.78004  2.72906 -5 
 5.78498  2.73662 -5 
 5.79231  2.74727 -5 
 5.79336  2.74889 -5 
 5.80146  2.76117 -5 
 5.80458  2.76572 -5 
 5.80956  2.77344 -5 
 5.81686  2.78419 -5 
 5.81782  2.78571 -5 
 5.82579  2.79798 -5 
 5.82913  2.80291 -5 
 5.83379  2.81025 -5 
 5.8414  2.82162 -5 
 5.84196  2.82252 -5 
 5.84977  2.8348 -5 
 5.85367  2.84064 -5 
 5.85769  2.84707 -5 
 5.86578  2.85934 -5 
 5.86594  2.85958 -5 
 5.87344  2.87161 -5 
 5.87821  2.87887 -5 
 5.88131  2.88388 -5 
 5.88919  2.89616 -5 
 5.89049  2.89813 -5 
 5.89681  2.90843 -5 
 5.90276  2.9176 -5 
 5.90464  2.9207 -5 
 5.91231  2.93297 -5 
 5.91503  2.93719 -5 
 5.9199  2.94524 -5 
 5.9273  2.9568 -5 
 5.92773  2.95751 -5 
 5.93515  2.96979 -5 
 5.93957  2.97673 -5 
 5.94275  2.98206 -5 
 5.95038  2.99433 -5 
 5.95185  2.99665 -5 
 5.95775  3.0066 -5 
 5.96412  3.01674 -5 
 5.96537  3.01887 -5 
 5.97271  3.03115 -5 
 5.97639  3.03704 -5 
 5.98012  3.04342 -5 
 5.98763  3.05569 -5 
 5.98866  3.05735 -5 
 5.99482  3.06796 -5 
 6.00093  3.07789 -5 
 6.00228  3.08023 -5 
 6.00947  3.09251 -5 
 6.0132  3.09862 -5 
 6.01672  3.10478 -5 
 6.02405  3.11705 -5 
 6.02548  3.1194 -5 
 6.0311  3.12932 -5 
 6.03775  3.14035 -5 
 6.03845  3.14159 -5 
 6.0454  3.15386 -5 
 6.05002  3.16159 -5 
 6.05256  3.16614 -5 
 6.05962  3.17841 -5 
 6.06229  3.18292 -5 
 6.06658  3.19068 -5 
 6.07374  3.20295 -5 
 6.07456  3.20436 -5 
 6.08051  3.21522 -5 
 6.08684  3.22608 -5 
 6.08761  3.2275 -5 
 6.09432  3.23977 -5 
 6.09911  3.24807 -5 
 6.10125  3.25204 -5 
 6.10801  3.26431 -5 
 6.11138  3.27022 -5 
 6.11477  3.27658 -5 
 6.12156  3.28885 -5 
 6.12365  3.29257 -5 
 6.12815  3.30113 -5 
 6.13496  3.3134 -5 
 6.13592  3.31513 -5 
 6.14138  3.32567 -5 
 6.14819  3.33794 -5 
 6.15445  3.35021 -5 
 6.16047  3.3612 -5 
 6.16112  3.36249 -5 
 6.16734  3.37476 -5 
 6.17274  3.38476 -5 
 6.17388  3.38703 -5 
 6.18004  3.3993 -5 
 6.18501  3.40867 -5 
 6.18645  3.41157 -5 
 6.19252  3.42385 -5 
 6.19728  3.43297 -5 
 6.19881  3.43612 -5 
 6.20478  3.44839 -5 
 6.20955  3.45772 -5 
 6.21095  3.46066 -5 
 6.21678  3.47293 -5 
 6.22183  3.48299 -5 

 5.20326  2.07859 -5 
 5.21386  2.08621 -5 
 5.21553  2.08742 -5 
 5.22781  2.09653 -5 
 5.23037  2.09849 -5 
 5.24008  2.10589 -5 
 5.24634  2.11076 -5 
 5.25235  2.11543 -5 
 5.26193  2.12303 -5 
 5.26462  2.12516 -5 
 5.27689  2.13511 -5 
 5.27712  2.1353 -5 
 5.28917  2.14538 -5 
 5.29173  2.14757 -5 
 5.30144  2.15585 -5 
 5.30601  2.15984 -5 
 5.31371  2.16653 -5 
 5.31997  2.17212 -5 
 5.32598  2.17744 -5 
 5.33363  2.18439 -5 
 5.33825  2.18856 -5 
 5.34699  2.19666 -5 
 5.35052  2.19991 -5 
 5.36007  2.20893 -5 
 5.3628  2.21149 -5 
 5.37287  2.2212 -5 
 5.37507  2.22329 -5 
 5.38543  2.23348 -5 
 5.38734  2.23533 -5 
 5.39773  2.24575 -5 
 5.39961  2.2476 -5 
 5.40981  2.25802 -5 
 5.41188  2.2601 -5 
 5.42167  2.27029 -5 
 5.42416  2.27284 -5 
 5.43333  2.28256 -5 
 5.43643  2.28579 -5 
 5.44479  2.29484 -5 
 5.4487  2.29897 -5 
 5.45609  2.30711 -5 
 5.46097  2.31237 -5 
 5.46722  2.31938 -5 
 5.47324  2.32598 -5 
 5.47821  2.33165 -5 
 5.48552  2.33979 -5 
 5.48907  2.34392 -5 
 5.49779  2.3538 -5 
 5.49981  2.35619 -5 
 5.51006  2.36801 -5 
 5.51044  2.36847 -5 
 5.5208  2.38074 -5 
 5.52233  2.3825 -5 
 5.53102  2.39301 -5 
 5.5346  2.39721 -5 
 5.54116  2.40528 -5 
 5.54687  2.41209 -5 
 5.55124  2.41755 -5 
 5.55915  2.42714 -5 
 5.56126  2.42983 -5 
 5.57121  2.4421 -5 
 5.57142  2.44234 -5 
 5.58084  2.45437 -5 
 5.58369  2.45789 -5 
 5.59043  2.46664 -5 
 5.59596  2.47356 -5 
 5.60002  2.47891 -5 
 5.60823  2.48936 -5 
 5.60959  2.49118 -5 
 5.61898  2.50346 -5 
 5.62051  2.50539 -5 
 5.62819  2.51573 -5 
 5.63278  2.52166 -5 
 5.63742  2.528 -5 
 5.64505  2.53801 -5 
 5.64668  2.54027 -5 
 5.65578  2.55254 -5 
 5.65732  2.55456 -5 
 5.66469  2.56482 -5 
 5.66959  2.57135 -5 
 5.67366  2.57709 -5 
 5.68186  2.58818 -5 
 5.68269  2.58936 -5 
 5.69143  2.60163 -5 
 5.69414  2.6053 -5 
 5.70013  2.6139 -5 
 5.70641  2.62252 -5 
 5.70892  2.62618 -5 
 5.71766  2.63845 -5 
 5.71868  2.63986 -5 
 5.72612  2.65072 -5 
 5.73095  2.65746 -5 
 5.73469  2.66299 -5 
 5.74322  2.67504 -5 
 5.74337  2.67526 -5 
 5.75165  2.68753 -5 
 5.7555  2.69297 -5 
 5.76004  2.69981 -5 
 5.76777  2.71088 -5 
 5.76856  2.71208 -5 

 4.23379  1.86642 -5 
 4.24342  1.86532 -5 
 4.24606  1.86503 -5 
 4.25833  1.86375 -5 
 4.2706  1.86255 -5 
 4.28287  1.86143 -5 
 4.29515  1.86038 -5 
 4.30742  1.85942 -5 
 4.31969  1.85853 -5 
 4.33196  1.85773 -5 
 4.34423  1.85701 -5 
 4.35651  1.85638 -5 
 4.36878  1.85582 -5 
 4.38105  1.85535 -5 
 4.39332  1.85497 -5 
 4.40559  1.85466 -5 
 4.41786  1.85445 -5 
 4.43014  1.85432 -5 
 4.44241  1.85428 -5 
 4.45468  1.85432 -5 
 4.46695  1.85446 -5 
 4.47922  1.85468 -5 
 4.4915  1.85499 -5 
 4.50377  1.85539 -5 
 4.51604  1.85587 -5 
 4.52831  1.85645 -5 
 4.54058  1.85712 -5 
 4.55285  1.85788 -5 
 4.56513  1.85873 -5 
 4.5774  1.85967 -5 
 4.58967  1.8607 -5 
 4.60194  1.86183 -5 
 4.61421  1.86304 -5 
 4.62649  1.86435 -5 
 4.63498  1.86532 -5 
 4.63876  1.86577 -5 
 4.65103  1.86731 -5 
 4.6633  1.86896 -5 
 4.67557  1.8707 -5 
 4.68785  1.87253 -5 
 4.70012  1.87446 -5 
 4.71239  1.87649 -5 
 4.71871  1.87759 -5 
 4.72466  1.87866 -5 
 4.73693  1.88096 -5 
 4.7492  1.88337 -5 
 4.76148  1.88587 -5 
 4.77375  1.88847 -5 
 4.78002  1.88986 -5 
 4.78602  1.89123 -5 
 4.79829  1.89414 -5 
 4.81056  1.89715 -5 
 4.82284  1.90026 -5 
 4.82998  1.90214 -5 
 4.83511  1.90352 -5 
 4.84738  1.90696 -5 
 4.85965  1.9105 -5 
 4.87192  1.91413 -5 
 4.87281  1.91441 -5 
 4.88419  1.91801 -5 
 4.89647  1.922 -5 
 4.90874  1.92608 -5 
 4.91047  1.92668 -5 
 4.92101  1.93041 -5 
 4.93328  1.93485 -5 
 4.94435  1.93895 -5 
 4.94555  1.93941 -5 
 4.95783  1.94423 -5 
 4.9701  1.94913 -5 
 4.97517  1.95122 -5 
 4.98237  1.95425 -5 
 4.99464  1.95953 -5 
 5.00365  1.9635 -5 
 5.00691  1.96495 -5 
 5.01919  1.97063 -5 
 5.03016  1.97577 -5 
 5.03146  1.97638 -5 
 5.04373  1.98244 -5 
 5.05495  1.98804 -5 
 5.056  1.98857 -5 
 5.06827  1.99501 -5 
 5.07826  2.00031 -5 
 5.08054  2.00154 -5 
 5.09282  2.00835 -5 
 5.10031  2.01258 -5 
 5.10509  2.01531 -5 
 5.11736  2.02248 -5 
 5.12132  2.02485 -5 
 5.12963  2.02989 -5 
 5.14146  2.03713 -5 
 5.1419  2.0374 -5 
 5.15418  2.04526 -5 
 5.16053  2.0494 -5 
 5.16645  2.05327 -5 
 5.17872  2.06143 -5 
 5.17907  2.06167 -5 
 5.19099  2.06993 -5 
 5.19668  2.07394 -5 
 5.20326  2.07859 -5 

 3.36118  2.19666 -5 
 3.36249  2.19536 -5 
 3.37385  2.18439 -5 
 3.37476  2.18356 -5 
 3.38703  2.17268 -5 
 3.38768  2.17212 -5 
 3.3993  2.16259 -5 
 3.40273  2.15984 -5 
 3.41157  2.1531 -5 
 3.41898  2.14757 -5 
 3.42385  2.1441 -5 
 3.43612  2.13551 -5 
 3.43643  2.1353 -5 
 3.44839  2.12741 -5 
 3.45514  2.12303 -5 
 3.46066  2.11959 -5 
 3.47293  2.11205 -5 
 3.47506  2.11076 -5 
 3.4852  2.10482 -5 
 3.49619  2.09849 -5 
 3.49748  2.09777 -5 
 3.50975  2.091 -5 
 3.51854  2.08621 -5 
 3.52202  2.08437 -5 
 3.53429  2.07796 -5 
 3.54205  2.07394 -5 
 3.54656  2.07168 -5 
 3.55884  2.06557 -5 
 3.56673  2.06167 -5 
 3.57111  2.05957 -5 
 3.58338  2.05374 -5 
 3.59257  2.0494 -5 
 3.59565  2.04798 -5 
 3.60792  2.04239 -5 
 3.61956  2.03713 -5 
 3.62019  2.03685 -5 
 3.63247  2.03148 -5 
 3.64474  2.02615 -5 
 3.64774  2.02485 -5 
 3.65701  2.02096 -5 
 3.66928  2.01584 -5 
 3.67713  2.01258 -5 
 3.68155  2.01079 -5 
 3.69383  2.00587 -5 
 3.7061  2.00098 -5 
 3.70779  2.00031 -5 
 3.71837  1.99623 -5 
 3.73064  1.99154 -5 
 3.73985  1.98804 -5 
 3.74291  1.9869 -5 
 3.75518  1.9824 -5 
 3.76746  1.97793 -5 
 3.77343  1.97577 -5 
 3.77973  1.97355 -5 
 3.792  1.96927 -5 
 3.80427  1.96502 -5 
 3.80873  1.9635 -5 
 3.81654  1.96089 -5 
 3.82882  1.95683 -5 
 3.84109  1.95282 -5 
 3.84602  1.95122 -5 
 3.85336  1.94891 -5 
 3.86563  1.94509 -5 
 3.8779  1.94131 -5 
 3.88568  1.93895 -5 
 3.89018  1.93762 -5 
 3.90245  1.93404 -5 
 3.91472  1.9305 -5 
 3.92699  1.92702 -5 
 3.9282  1.92668 -5 
 3.93926  1.92367 -5 
 3.95153  1.92038 -5 
 3.96381  1.91715 -5 
 3.97441  1.91441 -5 
 3.97608  1.91399 -5 
 3.98835  1.91095 -5 
 4.00062  1.90798 -5 
 4.01289  1.90506 -5 
 4.02517  1.9022 -5 
 4.02547  1.90214 -5 
 4.03744  1.89948 -5 
 4.04971  1.89683 -5 
 4.06198  1.89424 -5 
 4.07425  1.89171 -5 
 4.08348  1.88986 -5 
 4.08652  1.88927 -5 
 4.0988  1.88694 -5 
 4.11107  1.88469 -5 
 4.12334  1.8825 -5 
 4.13561  1.88038 -5 
 4.14788  1.87833 -5 
 4.15247  1.87759 -5 
 4.16016  1.87639 -5 
 4.17243  1.87454 -5 
 4.1847  1.87277 -5 
 4.19697  1.87107 -5 
 4.20924  1.86944 -5 
 4.22152  1.86789 -5 
 4.23379  1.86642 -5 

 3.90245  2.72287 -5 
 3.89018  2.72281 -5 
 3.8779  2.72265 -5 
 3.86563  2.72237 -5 
 3.85336  2.72197 -5 
 3.84109  2.72146 -5 
 3.82882  2.72082 -5 
 3.81654  2.72006 -5 
 3.80427  2.71917 -5 
 3.792  2.71815 -5 
 3.77973  2.71699 -5 
 3.76746  2.7157 -5 
 3.75518  2.71426 -5 
 3.74291  2.71269 -5 
 3.73857  2.71208 -5 
 3.73064  2.71092 -5 
 3.71837  2.70896 -5 
 3.7061  2.70685 -5 
 3.69383  2.70458 -5 
 3.68155  2.70216 -5 
 3.67038  2.69981 -5 
 3.66928  2.69956 -5 
 3.65701  2.69668 -5 
 3.64474  2.69363 -5 
 3.63247  2.69041 -5 
 3.62205  2.68753 -5 
 3.62019  2.687 -5 
 3.60792  2.68326 -5 
 3.59565  2.67934 -5 
 3.5834  2.67526 -5 
 3.57111  2.67076 -5 
 3.55884  2.66609 -5 
 3.55101  2.66299 -5 
 3.54656  2.66115 -5 
 3.53429  2.65585 -5 
 3.52279  2.65072 -5 
 3.52202  2.65036 -5 
 3.50975  2.64438 -5 
 3.4979  2.63845 -5 
 3.49748  2.63823 -5 
 3.4852  2.63152 -5 
 3.47566  2.62618 -5 
 3.47293  2.62457 -5 
 3.46066  2.61711 -5 
 3.45554  2.6139 -5 
 3.44839  2.6092 -5 
 3.43716  2.60163 -5 
 3.43612  2.60089 -5 
 3.42385  2.5919 -5 
 3.42046  2.58936 -5 
 3.41157  2.58231 -5 
 3.40513  2.57709 -5 
 3.3993  2.57208 -5 
 3.39104  2.56482 -5 
 3.38703  2.56108 -5 
 3.37809  2.55254 -5 
 3.37476  2.54916 -5 
 3.3662  2.54027 -5 
 3.36249  2.53615 -5 
 3.3553  2.528 -5 
 3.35021  2.52182 -5 
 3.34531  2.51573 -5 
 3.33794  2.50588 -5 
 3.33617  2.50346 -5 
 3.3279  2.49118 -5 
 3.32567  2.48757 -5 
 3.32045  2.47891 -5 
 3.3137  2.46664 -5 
 3.3134  2.46603 -5 
 3.30782  2.45437 -5 
 3.30259  2.4421 -5 
 3.30113  2.43812 -5 
 3.29815  2.42983 -5 
 3.29442  2.41755 -5 
 3.29138  2.40528 -5 
 3.28904  2.39301 -5 
 3.28885  2.39155 -5 
 3.28749  2.38074 -5 
 3.28664  2.36847 -5 
 3.28653  2.35619 -5 
 3.28715  2.34392 -5 
 3.28852  2.33165 -5 
 3.28885  2.3297 -5 
 3.29071  2.31938 -5 
 3.29371  2.30711 -5 
 3.29749  2.29484 -5 
 3.30113  2.28507 -5 
 3.30211  2.28256 -5 
 3.30766  2.27029 -5 
 3.3134  2.25924 -5 
 3.31406  2.25802 -5 
 3.32147  2.24575 -5 
 3.32567  2.23946 -5 
 3.32983  2.23348 -5 
 3.33794  2.22279 -5 
 3.33919  2.2212 -5 
 3.34963  2.20893 -5 
 3.35021  2.20829 -5 
 3.36118  2.19666 -5 

 4.98237  2.64885 -5 
 4.9701  2.64554 -5 
 4.95783  2.64249 -5 
 4.94555  2.6397 -5 
 4.9395  2.63845 -5 
 4.93328  2.63713 -5 
 4.92101  2.63477 -5 
 4.90874  2.63265 -5 
 4.89647  2.63075 -5 
 4.88419  2.62908 -5 
 4.87192  2.62761 -5 
 4.85965  2.62636 -5 
 4.85757  2.62618 -5 
 4.84738  2.62527 -5 
 4.83511  2.62438 -5 
 4.82284  2.62367 -5 
 4.81056  2.62314 -5 
 4.79829  2.62279 -5 
 4.78602  2.62261 -5 
 4.77375  2.62258 -5 
 4.76148  2.62271 -5 
 4.7492  2.62298 -5 
 4.73693  2.6234 -5 
 4.72466  2.62395 -5 
 4.71239  2.62463 -5 
 4.70012  2.62543 -5 
 4.69028  2.62618 -5 
 4.68785  2.62635 -5 
 4.67557  2.62736 -5 
 4.6633  2.62847 -5 
 4.65103  2.62967 -5 
 4.63876  2.63098 -5 
 4.62649  2.63237 -5 
 4.61421  2.63384 -5 
 4.60194  2.6354 -5 
 4.58967  2.63703 -5 
 4.57943  2.63845 -5 
 4.5774  2.63872 -5 
 4.56513  2.64043 -5 
 4.55285  2.6422 -5 
 4.54058  2.64403 -5 
 4.52831  2.64592 -5 
 4.51604  2.64784 -5 
 4.50377  2.64982 -5 
 4.49829  2.65072 -5 
 4.4915  2.6518 -5 
 4.47922  2.65379 -5 
 4.46695  2.65581 -5 
 4.45468  2.65786 -5 
 4.44241  2.65993 -5 
 4.43014  2.66203 -5 
 4.42456  2.66299 -5 
 4.41786  2.66411 -5 
 4.40559  2.66617 -5 
 4.39332  2.66825 -5 
 4.38105  2.67033 -5 
 4.36878  2.67243 -5 
 4.35651  2.67452 -5 
 4.35218  2.67526 -5 
 4.34423  2.67658 -5 
 4.33196  2.6786 -5 
 4.31969  2.68062 -5 
 4.30742  2.68263 -5 
 4.29515  2.68463 -5 
 4.28287  2.68662 -5 
 4.2772  2.68753 -5 
 4.2706  2.68856 -5 
 4.25833  2.69045 -5 
 4.24606  2.69231 -5 
 4.23379  2.69415 -5 
 4.22152  2.69597 -5 
 4.20924  2.69776 -5 
 4.19697  2.69951 -5 
 4.19486  2.69981 -5 
 4.1847  2.70118 -5 
 4.17243  2.7028 -5 
 4.16016  2.70439 -5 
 4.14788  2.70593 -5 
 4.13561  2.70743 -5 
 4.12334  2.70888 -5 
 4.11107  2.71027 -5 
 4.0988  2.71162 -5 
 4.09444  2.71208 -5 
 4.08652  2.71288 -5 
 4.07425  2.71406 -5 
 4.06198  2.71519 -5 
 4.04971  2.71625 -5 
 4.03744  2.71724 -5 
 4.02517  2.71817 -5 
 4.01289  2.71902 -5 
 4.00062  2.71979 -5 
 3.98835  2.72049 -5 
 3.97608  2.7211 -5 
 3.96381  2.72163 -5 
 3.95153  2.72207 -5 
 3.93926  2.72242 -5 
 3.92699  2.72267 -5 
 3.91472  2.72282 -5 
 3.90245  2.72287 -5 

 5.65077  3.17841 -5 
 5.64505  3.17209 -5 
 5.63956  3.16614 -5 
 5.63278  3.15868 -5 
 5.62832  3.15386 -5 
 5.62051  3.14531 -5 
 5.61705  3.14159 -5 
 5.60823  3.13198 -5 
 5.60575  3.12932 -5 
 5.59596  3.11869 -5 
 5.59442  3.11705 -5 
 5.58369  3.10545 -5 
 5.58305  3.10478 -5 
 5.57164  3.09251 -5 
 5.57142  3.09226 -5 
 5.56018  3.08023 -5 
 5.55915  3.07911 -5 
 5.54867  3.06796 -5 
 5.54687  3.06602 -5 
 5.53711  3.05569 -5 
 5.5346  3.053 -5 
 5.52549  3.04342 -5 
 5.52233  3.04005 -5 
 5.5138  3.03115 -5 
 5.51006  3.02718 -5 
 5.50204  3.01887 -5 
 5.49779  3.0144 -5 
 5.4902  3.0066 -5 
 5.48552  3.00171 -5 
 5.47828  2.99433 -5 
 5.47324  2.98911 -5 
 5.46626  2.98206 -5 
 5.46097  2.97663 -5 
 5.45413  2.96979 -5 
 5.4487  2.96426 -5 
 5.44189  2.95751 -5 
 5.43643  2.95201 -5 
 5.42953  2.94524 -5 
 5.42416  2.93988 -5 
 5.41702  2.93297 -5 
 5.41188  2.9279 -5 
 5.40436  2.9207 -5 
 5.39961  2.91607 -5 
 5.39154  2.90843 -5 
 5.38734  2.90439 -5 
 5.37852  2.89616 -5 
 5.37507  2.89287 -5 
 5.3653  2.88388 -5 
 5.3628  2.88154 -5 
 5.35186  2.87161 -5 
 5.35052  2.87038 -5 
 5.33825  2.85942 -5 
 5.33816  2.85934 -5 
 5.32598  2.84863 -5 
 5.32414  2.84707 -5 
 5.31371  2.83805 -5 
 5.30981  2.8348 -5 
 5.30144  2.82769 -5 
 5.29513  2.82252 -5 
 5.28917  2.81756 -5 
 5.28006  2.81025 -5 
 5.27689  2.80767 -5 
 5.26462  2.79803 -5 
 5.26455  2.79798 -5 
 5.25235  2.78858 -5 
 5.24846  2.78571 -5 
 5.24008  2.7794 -5 
 5.23181  2.77344 -5 
 5.22781  2.77049 -5 
 5.21553  2.76185 -5 
 5.21451  2.76117 -5 
 5.20326  2.75343 -5 
 5.19636  2.74889 -5 
 5.19099  2.74531 -5 
 5.17872  2.73747 -5 
 5.17734  2.73662 -5 
 5.16645  2.72985 -5 
 5.15715  2.72435 -5 
 5.15418  2.72255 -5 
 5.1419  2.7155 -5 
 5.13563  2.71208 -5 
 5.12963  2.70874 -5 
 5.11736  2.70226 -5 
 5.11246  2.69981 -5 
 5.10509  2.69605 -5 
 5.09282  2.69012 -5 
 5.08715  2.68753 -5 
 5.08054  2.68446 -5 
 5.06827  2.67907 -5 
 5.05906  2.67526 -5 
 5.056  2.67398 -5 
 5.04373  2.66911 -5 
 5.03146  2.66455 -5 
 5.02697  2.66299 -5 
 5.01919  2.66023 -5 
 5.00691  2.65617 -5 
 4.99464  2.65239 -5 
 4.98879  2.65072 -5 
 4.98237  2.64885 -5 

 6.27091  3.79046 -5 
 6.25864  3.78523 -5 
 6.24803  3.77973 -5 
 6.24637  3.7789 -5 
 6.2341  3.77152 -5 
 6.22801  3.76746 -5 
 6.22183  3.76344 -5 
 6.21012  3.75518 -5 
 6.20955  3.7548 -5 
 6.19728  3.74556 -5 
 6.19396  3.74291 -5 
 6.18501  3.7359 -5 
 6.17864  3.73064 -5 
 6.17274  3.72586 -5 
 6.16391  3.71837 -5 
 6.16047  3.71549 -5 
 6.14968  3.7061 -5 
 6.14819  3.70482 -5 
 6.13592  3.69388 -5 
 6.12365  3.68266 -5 
 6.12248  3.68155 -5 
 6.11138  3.67122 -5 
 6.10935  3.66928 -5 
 6.09911  3.65958 -5 
 6.09646  3.65701 -5 
 6.08684  3.64775 -5 
 6.08377  3.64474 -5 
 6.07456  3.63576 -5 
 6.07126  3.63247 -5 
 6.06229  3.6236 -5 
 6.0589  3.62019 -5 
 6.05002  3.6113 -5 
 6.04669  3.60792 -5 
 6.03775  3.59887 -5 
 6.03461  3.59565 -5 
 6.02548  3.58632 -5 
 6.02263  3.58338 -5 
 6.0132  3.57366 -5 
 6.01076  3.57111 -5 
 6.00093  3.56089 -5 
 5.99898  3.55884 -5 
 5.98866  3.54803 -5 
 5.98727  3.54656 -5 
 5.97639  3.53508 -5 
 5.97565  3.53429 -5 
 5.96412  3.52206 -5 
 5.9526  3.50975 -5 
 5.95185  3.50894 -5 
 5.94116  3.49748 -5 
 5.93957  3.49577 -5 
 5.92978  3.4852 -5 
 5.9273  3.48253 -5 
 5.91843  3.47293 -5 
 5.91503  3.46925 -5 
 5.90712  3.46066 -5 
 5.90276  3.45591 -5 
 5.89585  3.44839 -5 
 5.89049  3.44253 -5 
 5.8846  3.43612 -5 
 5.87821  3.42912 -5 
 5.87339  3.42385 -5 
 5.86594  3.41568 -5 
 5.86219  3.41157 -5 
 5.85367  3.4022 -5 
 5.85102  3.3993 -5 
 5.8414  3.38871 -5 
 5.83986  3.38703 -5 
 5.82913  3.3752 -5 
 5.82873  3.37476 -5 
 5.8176  3.36249 -5 
 5.81686  3.36165 -5 
 5.80649  3.35021 -5 
 5.80458  3.34809 -5 
 5.79539  3.33794 -5 
 5.79231  3.33452 -5 
 5.78429  3.32567 -5 
 5.78004  3.32094 -5 
 5.77319  3.3134 -5 
 5.76777  3.30737 -5 
 5.7621  3.30113 -5 
 5.7555  3.29379 -5 
 5.751  3.28885 -5 
 5.74322  3.28022 -5 
 5.7399  3.27658 -5 
 5.73095  3.26666 -5 
 5.7288  3.26431 -5 
 5.71868  3.25312 -5 
 5.71769  3.25204 -5 
 5.70658  3.23977 -5 
 5.70641  3.23958 -5 
 5.69545  3.2275 -5 
 5.69414  3.22603 -5 
 5.6843  3.21522 -5 
 5.68186  3.21251 -5 
 5.67315  3.20295 -5 
 5.66959  3.19901 -5 
 5.66197  3.19068 -5 
 5.65732  3.18554 -5 
 5.65077  3.17841 -5 

 0  3.79388 -5 
 0.0122718  3.79454 -5 
 0.0200202  3.792 -5 
 0.0245437  3.78971 -5 
 0.0311073  3.77973 -5 
 0.0344443  3.76746 -5 
 0.0350839  3.75518 -5 
 0.0341948  3.74291 -5 
 0.0323843  3.73064 -5 
 0.0299981  3.71837 -5 
 0.0272467  3.7061 -5 
 0.0245437  3.69512 -5 
 0.0241916  3.69383 -5 
 0.0203135  3.68155 -5 
 0.0164299  3.66928 -5 
 0.0125736  3.65701 -5 
 0.0122718  3.65614 -5 
 0.00797942  3.64474 -5 
 0.00348372  3.63247 -5 
 0  3.62284 -5 

 4.68785  6.16963 -5 
 4.68539  6.17274 -5 
 4.67565  6.18501 -5 
 4.67557  6.18511 -5 
 4.66589  6.19728 -5 
 4.6633  6.20052 -5 
 4.656  6.20955 -5 
 4.65103  6.21568 -5 
 4.64598  6.22183 -5 
 4.63876  6.2306 -5 
 4.63584  6.2341 -5 
 4.62649  6.24528 -5 
 4.62556  6.24637 -5 
 4.6152  6.25864 -5 
 4.61421  6.25981 -5 
 4.60472  6.27091 -5 

 5.1674  5.4487 -5 
 5.16645  5.45023 -5 
 5.15998  5.46097 -5 
 5.15418  5.47035 -5 
 5.15243  5.47324 -5 
 5.14495  5.48552 -5 
 5.1419  5.49042 -5 
 5.13744  5.49779 -5 
 5.12982  5.51006 -5 
 5.12963  5.51036 -5 
 5.12236  5.52233 -5 
 5.11736  5.53036 -5 
 5.11478  5.5346 -5 
 5.1072  5.54687 -5 
 5.10509  5.55026 -5 
 5.09966  5.55915 -5 
 5.09282  5.57008 -5 
 5.092  5.57142 -5 
 5.08445  5.58369 -5 
 5.08054  5.58992 -5 
 5.07683  5.59596 -5 
 5.06915  5.60823 -5 
 5.06827  5.60963 -5 
 5.06158  5.62051 -5 
 5.056  5.62934 -5 
 5.05388  5.63278 -5 
 5.04621  5.64505 -5 
 5.04373  5.64898 -5 
 5.03855  5.65732 -5 
 5.03146  5.6685 -5 
 5.03078  5.66959 -5 
 5.02312  5.68186 -5 
 5.01919  5.68805 -5 
 5.01538  5.69414 -5 
 5.00756  5.70641 -5 
 5.00691  5.70742 -5 
 4.99985  5.71868 -5 
 4.99464  5.72681 -5 
 4.99202  5.73095 -5 
 4.98419  5.74322 -5 
 4.98237  5.74605 -5 
 4.97639  5.7555 -5 
 4.9701  5.76522 -5 
 4.96847  5.76777 -5 
 4.9606  5.78004 -5 
 4.95783  5.78432 -5 
 4.95271  5.79231 -5 
 4.94555  5.80325 -5 
 4.94469  5.80458 -5 
 4.93677  5.81686 -5 
 4.93328  5.82218 -5 
 4.92877  5.82913 -5 
 4.92101  5.84087 -5 
 4.92066  5.8414 -5 
 4.91266  5.85367 -5 
 4.90874  5.85959 -5 
 4.90456  5.86594 -5 
 4.89647  5.87803 -5 
 4.89634  5.87821 -5 
 4.88824  5.89049 -5 
 4.88419  5.89651 -5 
 4.88002  5.90276 -5 
 4.87192  5.91469 -5 
 4.87169  5.91503 -5 
 4.86346  5.9273 -5 
 4.85965  5.93289 -5 
 4.85512  5.93957 -5 
 4.84738  5.95082 -5 
 4.84667  5.95185 -5 
 4.83828  5.96412 -5 
 4.83511  5.96871 -5 
 4.82981  5.97639 -5 
 4.82284  5.98636 -5 
 4.82123  5.98866 -5 
 4.81265  6.00093 -5 
 4.81056  6.0039 -5 
 4.80403  6.0132 -5 
 4.79829  6.02128 -5 
 4.79531  6.02548 -5 
 4.7865  6.03775 -5 
 4.78602  6.03842 -5 
 4.77772  6.05002 -5 
 4.77375  6.05552 -5 
 4.76884  6.06229 -5 
 4.76148  6.07234 -5 
 4.75984  6.07456 -5 
 4.75081  6.08684 -5 
 4.7492  6.08901 -5 
 4.74174  6.09911 -5 
 4.73693  6.10555 -5 
 4.73256  6.11138 -5 
 4.72466  6.12182 -5 
 4.72326  6.12365 -5 
 4.71393  6.13592 -5 
 4.71239  6.13794 -5 
 4.70453  6.14819 -5 
 4.70012  6.15392 -5 
 4.69502  6.16047 -5 
 4.68785  6.16963 -5 

 5.20326  4.90788 -5 
 5.21487  4.89647 -5 
 5.21553  4.8958 -5 
 5.22781  4.88428 -5 
 5.22791  4.88419 -5 
 5.24008  4.87335 -5 
 5.24185  4.87192 -5 
 5.25235  4.8631 -5 
 5.2569  4.85965 -5 
 5.26462  4.85357 -5 
 5.27344  4.84738 -5 
 5.27689  4.84485 -5 
 5.28917  4.837 -5 
 5.29262  4.83511 -5 
 5.30144  4.83008 -5 
 5.31371  4.82421 -5 
 5.31739  4.82284 -5 
 5.32598  4.81949 -5 
 5.33825  4.81607 -5 
 5.35052  4.81412 -5 
 5.3628  4.8139 -5 
 5.37507  4.81579 -5 
 5.38734  4.82032 -5 
 5.39154  4.82284 -5 
 5.39961  4.82873 -5 
 5.40571  4.83511 -5 
 5.41188  4.84357 -5 
 5.41408  4.84738 -5 
 5.41938  4.85965 -5 
 5.4229  4.87192 -5 
 5.42416  4.87903 -5 
 5.42497  4.88419 -5 
 5.42592  4.89647 -5 
 5.42599  4.90874 -5 
 5.4253  4.92101 -5 
 5.42416  4.93131 -5 
 5.42395  4.93328 -5 
 5.42201  4.94555 -5 
 5.41957  4.95783 -5 
 5.41666  4.9701 -5 
 5.41333  4.98237 -5 
 5.41188  4.98702 -5 
 5.40963  4.99464 -5 
 5.4056  5.00691 -5 
 5.40122  5.01919 -5 
 5.39961  5.02333 -5 
 5.39659  5.03146 -5 
 5.39171  5.04373 -5 
 5.38734  5.05401 -5 
 5.38653  5.056 -5 
 5.38122  5.06827 -5 
 5.37562  5.08054 -5 
 5.37507  5.0817 -5 
 5.36994  5.09282 -5 
 5.364  5.10509 -5 
 5.3628  5.10747 -5 
 5.358  5.11736 -5 
 5.35177  5.12963 -5 
 5.35052  5.13199 -5 
 5.3455  5.1419 -5 
 5.33902  5.15418 -5 
 5.33825  5.15558 -5 
 5.33255  5.16645 -5 
 5.32598  5.17846 -5 
 5.32585  5.17872 -5 
 5.31921  5.19099 -5 
 5.31371  5.20078 -5 
 5.31237  5.20326 -5 
 5.30555  5.21553 -5 
 5.30144  5.22269 -5 
 5.2986  5.22781 -5 
 5.29161  5.24008 -5 
 5.28917  5.24425 -5 
 5.28459  5.25235 -5 
 5.27743  5.26462 -5 
 5.27689  5.26552 -5 
 5.27036  5.27689 -5 
 5.26462  5.28657 -5 
 5.26313  5.28917 -5 
 5.25596  5.30144 -5 
 5.25235  5.30745 -5 
 5.24871  5.31371 -5 
 5.24139  5.32598 -5 
 5.24008  5.32815 -5 
 5.23414  5.33825 -5 
 5.22781  5.34872 -5 
 5.22675  5.35052 -5 
 5.21944  5.3628 -5 
 5.21553  5.36921 -5 
 5.21206  5.37507 -5 
 5.20463  5.38734 -5 
 5.20326  5.38957 -5 
 5.19727  5.39961 -5 
 5.19099  5.40986 -5 
 5.18978  5.41188 -5 
 5.18238  5.42416 -5 
 5.17872  5.4301 -5 
 5.17492  5.43643 -5 
 5.1674  5.4487 -5 

 4.68785  5.58996 -5 
 4.69237  5.58369 -5 
 4.70012  5.57306 -5 
 4.7013  5.57142 -5 
 4.71016  5.55915 -5 
 4.71239  5.55609 -5 
 4.71901  5.54687 -5 
 4.72466  5.53909 -5 
 4.72788  5.5346 -5 
 4.73676  5.52233 -5 
 4.73693  5.52209 -5 
 4.74555  5.51006 -5 
 4.7492  5.505 -5 
 4.75437  5.49779 -5 
 4.76148  5.48794 -5 
 4.76321  5.48552 -5 
 4.77201  5.47324 -5 
 4.77375  5.47083 -5 
 4.78078  5.46097 -5 
 4.78602  5.4537 -5 
 4.78959  5.4487 -5 
 4.79829  5.4366 -5 
 4.79842  5.43643 -5 
 4.80716  5.42416 -5 
 4.81056  5.41942 -5 
 4.81593  5.41188 -5 
 4.82284  5.40228 -5 
 4.82474  5.39961 -5 
 4.83351  5.38734 -5 
 4.83511  5.38512 -5 
 4.84227  5.37507 -5 
 4.84738  5.36795 -5 
 4.85106  5.3628 -5 
 4.85965  5.35084 -5 
 4.85987  5.35052 -5 
 4.86863  5.33825 -5 
 4.87192  5.33366 -5 
 4.87741  5.32598 -5 
 4.88419  5.31655 -5 
 4.88623  5.31371 -5 
 4.89504  5.30144 -5 
 4.89647  5.29945 -5 
 4.90383  5.28917 -5 
 4.90874  5.28235 -5 
 4.91267  5.27689 -5 
 4.92101  5.26535 -5 
 4.92154  5.26462 -5 
 4.93037  5.25235 -5 
 4.93328  5.24831 -5 
 4.93924  5.24008 -5 
 4.94555  5.23136 -5 
 4.94814  5.22781 -5 
 4.95707  5.21553 -5 
 4.95783  5.21448 -5 
 4.96598  5.20326 -5 
 4.9701  5.19761 -5 
 4.97495  5.19099 -5 
 4.98237  5.18086 -5 
 4.98396  5.17872 -5 
 4.99298  5.16645 -5 
 4.99464  5.16417 -5 
 5.00203  5.15418 -5 
 5.00691  5.14756 -5 
 5.01114  5.1419 -5 
 5.01919  5.1311 -5 
 5.02029  5.12963 -5 
 5.02948  5.11736 -5 
 5.03146  5.1147 -5 
 5.03873  5.10509 -5 
 5.04373  5.09843 -5 
 5.04804  5.09282 -5 
 5.056  5.08235 -5 
 5.05741  5.08054 -5 
 5.06685  5.06827 -5 
 5.06827  5.0664 -5 
 5.07638  5.056 -5 
 5.08054  5.0506 -5 
 5.086  5.04373 -5 
 5.09282  5.03504 -5 
 5.09571  5.03146 -5 
 5.10509  5.01971 -5 
 5.10552  5.01919 -5 
 5.11548  5.00691 -5 
 5.11736  5.00457 -5 
 5.12559  4.99464 -5 
 5.12963  4.98969 -5 
 5.13586  4.98237 -5 
 5.1419  4.97513 -5 
 5.1463  4.9701 -5 
 5.15418  4.9609 -5 
 5.15695  4.95783 -5 
 5.16645  4.94704 -5 
 5.16783  4.94555 -5 
 5.17872  4.93355 -5 
 5.17898  4.93328 -5 
 5.19051  4.92101 -5 
 5.19099  4.92048 -5 
 5.20245  4.90874 -5 
 5.20326  4.90788 -5 

 4.15247  6.27091 -5 
 4.16016  6.262 -5 
 4.163  6.25864 -5 
 4.17243  6.24764 -5 
 4.17349  6.24637 -5 
 4.18395  6.2341 -5 
 4.1847  6.23324 -5 
 4.19439  6.22183 -5 
 4.19697  6.21882 -5 
 4.20479  6.20955 -5 
 4.20924  6.20434 -5 
 4.21516  6.19728 -5 
 4.22152  6.18979 -5 
 4.22549  6.18501 -5 
 4.23379  6.17517 -5 
 4.2358  6.17274 -5 
 4.24606  6.16048 -5 
 4.2563  6.14819 -5 
 4.25833  6.14579 -5 
 4.2665  6.13592 -5 
 4.2706  6.13102 -5 
 4.27666  6.12365 -5 
 4.28287  6.11618 -5 
 4.28679  6.11138 -5 
 4.29515  6.10127 -5 
 4.2969  6.09911 -5 
 4.30696  6.08684 -5 
 4.30742  6.08629 -5 
 4.31698  6.07456 -5 
 4.31969  6.07127 -5 
 4.32696  6.06229 -5 
 4.33196  6.05618 -5 
 4.33692  6.05002 -5 
 4.34423  6.04102 -5 
 4.34684  6.03775 -5 
 4.35651  6.02578 -5 
 4.35674  6.02548 -5 
 4.36658  6.0132 -5 
 4.36878  6.01049 -5 
 4.37638  6.00093 -5 
 4.38105  5.99513 -5 
 4.38616  5.98866 -5 
 4.39332  5.9797 -5 
 4.39592  5.97639 -5 
 4.40559  5.96419 -5 
 4.40565  5.96412 -5 
 4.41531  5.95185 -5 
 4.41786  5.94863 -5 
 4.42494  5.93957 -5 
 4.43014  5.933 -5 
 4.43456  5.9273 -5 
 4.44241  5.91729 -5 
 4.44415  5.91503 -5 
 4.45371  5.90276 -5 
 4.45468  5.90152 -5 
 4.4632  5.89049 -5 
 4.46695  5.88568 -5 
 4.47268  5.87821 -5 
 4.47922  5.86978 -5 
 4.48215  5.86594 -5 
 4.4915  5.8538 -5 
 4.4916  5.85367 -5 
 4.50096  5.8414 -5 
 4.50377  5.83776 -5 
 4.51031  5.82913 -5 
 4.51604  5.82165 -5 
 4.51965  5.81686 -5 
 4.52831  5.80549 -5 
 4.52899  5.80458 -5 
 4.53825  5.79231 -5 
 4.54058  5.78925 -5 
 4.54748  5.78004 -5 
 4.55285  5.77295 -5 
 4.55671  5.76777 -5 
 4.56513  5.7566 -5 
 4.56594  5.7555 -5 
 4.5751  5.74322 -5 
 4.5774  5.74017 -5 
 4.58423  5.73095 -5 
 4.58967  5.72369 -5 
 4.59336  5.71868 -5 
 4.60194  5.70717 -5 
 4.6025  5.70641 -5 
 4.61155  5.69414 -5 
 4.61421  5.69057 -5 
 4.6206  5.68186 -5 
 4.62649  5.67392 -5 
 4.62965  5.66959 -5 
 4.6387  5.65732 -5 
 4.63876  5.65724 -5 
 4.64766  5.64505 -5 
 4.65103  5.64048 -5 
 4.65662  5.63278 -5 
 4.6633  5.62369 -5 
 4.66561  5.62051 -5 
 4.67456  5.60823 -5 
 4.67557  5.60686 -5 
 4.68346  5.59596 -5 
 4.68785  5.58996 -5 

 2.20893  6.20511 -5 
 2.2051  6.20955 -5 
 2.19666  6.2192 -5 
 2.19441  6.22183 -5 
 2.18439  6.23334 -5 
 2.18374  6.2341 -5 
 2.17308  6.24637 -5 
 2.17212  6.24747 -5 
 2.16245  6.25864 -5 
 2.15984  6.26161 -5 
 2.15184  6.27091 -5 

 2.38074  5.73493 -5 
 2.38812  5.73095 -5 
 2.39301  5.72827 -5 
 2.40528  5.72177 -5 
 2.41131  5.71868 -5 
 2.41755  5.71543 -5 
 2.42983  5.70926 -5 
 2.43573  5.70641 -5 
 2.4421  5.70328 -5 
 2.45437  5.69753 -5 
 2.46193  5.69414 -5 
 2.46664  5.69199 -5 
 2.47891  5.68678 -5 
 2.4909  5.68186 -5 
 2.49118  5.68175 -5 
 2.50346  5.67727 -5 
 2.51573  5.67312 -5 
 2.52731  5.66959 -5 
 2.528  5.66938 -5 
 2.54027  5.66652 -5 
 2.55254  5.66448 -5 
 2.56482  5.66364 -5 
 2.57709  5.66474 -5 
 2.58936  5.66942 -5 
 2.58959  5.66959 -5 
 2.59773  5.68186 -5 
 2.59907  5.69414 -5 
 2.59723  5.70641 -5 
 2.59364  5.71868 -5 
 2.58936  5.72978 -5 
 2.58892  5.73095 -5 
 2.583  5.74322 -5 
 2.57709  5.75459 -5 
 2.57663  5.7555 -5 
 2.56944  5.76777 -5 
 2.56482  5.77518 -5 
 2.56189  5.78004 -5 
 2.55396  5.79231 -5 
 2.55254  5.79432 -5 
 2.54556  5.80458 -5 
 2.54027  5.81202 -5 
 2.53695  5.81686 -5 
 2.52813  5.82913 -5 
 2.528  5.82929 -5 
 2.51893  5.8414 -5 
 2.51573  5.84551 -5 
 2.50957  5.85367 -5 
 2.50346  5.86148 -5 
 2.50007  5.86594 -5 
 2.49118  5.87723 -5 
 2.49044  5.87821 -5 
 2.48059  5.89049 -5 
 2.47891  5.8925 -5 
 2.47061  5.90276 -5 
 2.46664  5.9075 -5 
 2.46053  5.91503 -5 
 2.45437  5.92238 -5 
 2.45036  5.9273 -5 
 2.4421  5.93714 -5 
 2.44012  5.93957 -5 
 2.42983  5.95181 -5 
 2.41935  5.96412 -5 
 2.41755  5.96617 -5 
 2.40885  5.97639 -5 
 2.40528  5.98047 -5 
 2.3983  5.98866 -5 
 2.39301  5.99471 -5 
 2.38771  6.00093 -5 
 2.38074  6.00892 -5 
 2.37709  6.0132 -5 
 2.36847  6.02309 -5 
 2.36644  6.02548 -5 
 2.35619  6.03723 -5 
 2.35576  6.03775 -5 
 2.34503  6.05002 -5 
 2.34392  6.05125 -5 
 2.33427  6.06229 -5 
 2.33165  6.06522 -5 
 2.3235  6.07456 -5 
 2.31938  6.07919 -5 
 2.31273  6.08684 -5 
 2.30711  6.09316 -5 
 2.30195  6.09911 -5 
 2.29484  6.10714 -5 
 2.29117  6.11138 -5 
 2.28256  6.12113 -5 
 2.28039  6.12365 -5 
 2.27029  6.13514 -5 
 2.26962  6.13592 -5 
 2.25884  6.14819 -5 
 2.25802  6.14911 -5 
 2.24806  6.16047 -5 
 2.24575  6.16306 -5 
 2.2373  6.17274 -5 
 2.23348  6.17704 -5 
 2.22655  6.18501 -5 
 2.2212  6.19105 -5 
 2.21582  6.19728 -5 
 2.20893  6.20511 -5 

 1.69986  6.27091 -5 
 1.70579  6.2642 -5 
 1.71078  6.25864 -5 
 1.71806  6.25052 -5 
 1.72185  6.24637 -5 
 1.73033  6.23706 -5 
 1.73308  6.2341 -5 
 1.7426  6.22382 -5 
 1.74448  6.22183 -5 
 1.75487  6.21078 -5 
 1.75605  6.20955 -5 
 1.76715  6.19794 -5 
 1.76779  6.19728 -5 
 1.77942  6.18531 -5 
 1.77971  6.18501 -5 
 1.79169  6.17287 -5 
 1.79183  6.17274 -5 
 1.80396  6.16063 -5 
 1.80413  6.16047 -5 
 1.81623  6.14859 -5 
 1.81664  6.14819 -5 
 1.82851  6.13673 -5 
 1.82936  6.13592 -5 
 1.84078  6.12506 -5 
 1.8423  6.12365 -5 
 1.85305  6.11358 -5 
 1.85545  6.11138 -5 
 1.86532  6.10228 -5 
 1.86884  6.09911 -5 
 1.87759  6.09115 -5 
 1.88246  6.08684 -5 
 1.88986  6.08021 -5 
 1.89632  6.07456 -5 
 1.90214  6.06943 -5 
 1.91043  6.06229 -5 
 1.91441  6.05883 -5 
 1.92479  6.05002 -5 
 1.92668  6.0484 -5 
 1.93895  6.03811 -5 
 1.93939  6.03775 -5 
 1.95122  6.02791 -5 
 1.95423  6.02548 -5 
 1.9635  6.01786 -5 
 1.96932  6.0132 -5 
 1.97577  6.00797 -5 
 1.98466  6.00093 -5 
 1.98804  5.99822 -5 
 2.00026  5.98866 -5 
 2.01258  5.97905 -5 
 2.01608  5.97639 -5 
 2.02485  5.96962 -5 
 2.03216  5.96412 -5 
 2.03713  5.96032 -5 
 2.04848  5.95185 -5 
 2.0494  5.95115 -5 
 2.06167  5.94202 -5 
 2.06504  5.93957 -5 
 2.07394  5.933 -5 
 2.08183  5.9273 -5 
 2.08621  5.92409 -5 
 2.09849  5.91529 -5 
 2.09886  5.91503 -5 
 2.11076  5.90652 -5 
 2.11613  5.90276 -5 
 2.12303  5.89785 -5 
 2.13362  5.89049 -5 
 2.1353  5.8893 -5 
 2.14757  5.88079 -5 
 2.15136  5.87821 -5 
 2.15984  5.87236 -5 
 2.16933  5.86594 -5 
 2.17212  5.86403 -5 
 2.18439  5.85576 -5 
 2.18756  5.85367 -5 
 2.19666  5.84756 -5 
 2.20603  5.8414 -5 
 2.20893  5.83945 -5 
 2.2212  5.83142 -5 
 2.22478  5.82913 -5 
 2.23348  5.82345 -5 
 2.24378  5.81686 -5 
 2.24575  5.81558 -5 
 2.25802  5.80778 -5 
 2.26315  5.80458 -5 
 2.27029  5.80006 -5 
 2.28256  5.79242 -5 
 2.28275  5.79231 -5 
 2.29484  5.78488 -5 
 2.30286  5.78004 -5 
 2.30711  5.77743 -5 
 2.31938  5.77007 -5 
 2.32333  5.76777 -5 
 2.33165  5.76282 -5 
 2.34392  5.75565 -5 
 2.34421  5.7555 -5 
 2.35619  5.74864 -5 
 2.36581  5.74322 -5 
 2.36847  5.7417 -5 
 2.38074  5.73493 -5 


# Contour 3, label:      -10
 4.26829  0 -10 
 4.2625  0.0122718 -10 
 4.25833  0.0216891 -10 
 4.25705  0.0245437 -10 
 4.25251  0.0368155 -10 
 4.24864  0.0490874 -10 
 4.24606  0.0608132 -10 
 4.24594  0.0613592 -10 
 4.2456  0.0736311 -10 
 4.24606  0.0757182 -10 
 4.25058  0.0859029 -10 
 4.25833  0.091453 -10 
 4.2706  0.0933181 -10 
 4.28287  0.0918325 -10 
 4.29515  0.0886341 -10 
 4.30264  0.0859029 -10 
 4.30742  0.0842055 -10 
 4.31969  0.0787986 -10 
 4.33035  0.0736311 -10 
 4.33196  0.0728669 -10 
 4.34423  0.0661821 -10 
 4.35255  0.0613592 -10 
 4.35651  0.0591181 -10 
 4.36878  0.0515828 -10 
 4.37256  0.0490874 -10 
 4.38105  0.0436255 -10 
 4.39113  0.0368155 -10 
 4.39332  0.0353711 -10 
 4.40559  0.0267346 -10 
 4.40854  0.0245437 -10 
 4.41786  0.0177671 -10 
 4.4251  0.0122718 -10 
 4.43014  0.00852422 -10 
 4.4411  0 -10 

 1.70434  0.46633 -10 
 1.70579  0.464263 -10 
 1.71298  0.454058 -10 
 1.71806  0.446834 -10 
 1.72164  0.441786 -10 
 1.73031  0.429515 -10 
 1.73893  0.417243 -10 
 1.7426  0.412008 -10 
 1.74758  0.404971 -10 
 1.75487  0.394621 -10 
 1.75624  0.392699 -10 
 1.76487  0.380427 -10 
 1.76715  0.377169 -10 
 1.77349  0.368155 -10 
 1.77942  0.35972 -10 
 1.78214  0.355884 -10 
 1.79078  0.343612 -10 
 1.79169  0.342296 -10 
 1.79936  0.33134 -10 
 1.80396  0.324756 -10 
 1.80798  0.319068 -10 
 1.81623  0.30732 -10 
 1.81661  0.306796 -10 
 1.82515  0.294524 -10 
 1.82851  0.289686 -10 
 1.83371  0.282252 -10 
 1.84078  0.272128 -10 
 1.84229  0.269981 -10 
 1.85081  0.257709 -10 
 1.85305  0.254445 -10 
 1.8593  0.245437 -10 
 1.86532  0.236714 -10 
 1.8678  0.233165 -10 
 1.87627  0.220893 -10 
 1.87759  0.218935 -10 
 1.88465  0.208621 -10 
 1.88986  0.200965 -10 
 1.89305  0.19635 -10 
 1.90143  0.184078 -10 
 1.90214  0.183009 -10 
 1.90966  0.171806 -10 
 1.91441  0.16471 -10 
 1.91791  0.159534 -10 
 1.92615  0.147262 -10 
 1.92668  0.146439 -10 
 1.93418  0.13499 -10 
 1.93895  0.127686 -10 
 1.94224  0.122718 -10 
 1.95023  0.110447 -10 
 1.95122  0.108855 -10 
 1.958  0.0981748 -10 
 1.9635  0.0894692 -10 
 1.96578  0.0859029 -10 
 1.97337  0.0736311 -10 
 1.97577  0.0696358 -10 
 1.98079  0.0613592 -10 
 1.98804  0.0493475 -10 
 1.9882  0.0490874 -10 
 1.99516  0.0368155 -10 
 2.00031  0.0276521 -10 
 2.00209  0.0245437 -10 
 2.0086  0.0122718 -10 
 2.01258  0.00447069 -10 
 2.0149  0 -10 

 1.18497  1.16583 -10 
 1.19037  1.16007 -10 
 1.19613  1.15355 -10 
 1.20264  1.1464 -10 
 1.20705  1.14128 -10 
 1.21491  1.13238 -10 
 1.21775  1.12901 -10 
 1.22718  1.11805 -10 
 1.22826  1.11674 -10 
 1.23856  1.10447 -10 
 1.23946  1.10342 -10 
 1.24865  1.09219 -10 
 1.25173  1.08852 -10 
 1.25864  1.07992 -10 
 1.264  1.07339 -10 
 1.26854  1.06765 -10 
 1.27627  1.05805 -10 
 1.27835  1.05538 -10 
 1.28806  1.04311 -10 
 1.28854  1.0425 -10 
 1.2976  1.03084 -10 
 1.30082  1.02675 -10 
 1.30709  1.01856 -10 
 1.31309  1.01085 -10 
 1.31654  1.00629 -10 
 1.32536  0.9948 -10 
 1.32595  0.99402 -10 
 1.33522  0.981748 -10 
 1.33763  0.978592 -10 
 1.34445  0.969476 -10 
 1.3499  0.962262 -10 
 1.35366  0.957204 -10 
 1.36217  0.945821 -10 
 1.36283  0.944932 -10 
 1.37191  0.93266 -10 
 1.37445  0.929255 -10 
 1.38096  0.920388 -10 
 1.38672  0.9126 -10 
 1.38999  0.908117 -10 
 1.39899  0.895863 -10 
 1.40793  0.883573 -10 
 1.41126  0.879022 -10 
 1.41685  0.871301 -10 
 1.42353  0.862123 -10 
 1.42577  0.859029 -10 
 1.43464  0.846757 -10 
 1.43581  0.845153 -10 
 1.44348  0.834486 -10 
 1.44808  0.828115 -10 
 1.45231  0.822214 -10 
 1.46035  0.811039 -10 
 1.46114  0.809942 -10 
 1.46991  0.79767 -10 
 1.47262  0.793892 -10 
 1.47868  0.785398 -10 
 1.48489  0.776716 -10 
 1.48745  0.773126 -10 
 1.4962  0.760854 -10 
 1.49717  0.759504 -10 
 1.50492  0.748583 -10 
 1.50944  0.742241 -10 
 1.51365  0.736311 -10 
 1.52171  0.724977 -10 
 1.52238  0.724039 -10 
 1.53107  0.711767 -10 
 1.53398  0.707653 -10 
 1.53976  0.699495 -10 
 1.54625  0.690331 -10 
 1.54846  0.687223 -10 
 1.55714  0.674952 -10 
 1.55852  0.672987 -10 
 1.56581  0.66268 -10 
 1.5708  0.655615 -10 
 1.57448  0.650408 -10 
 1.58307  0.63827 -10 
 1.58316  0.638136 -10 
 1.59181  0.625864 -10 
 1.59534  0.620855 -10 
 1.60047  0.613592 -10 
 1.60761  0.60348 -10 
 1.60914  0.60132 -10 
 1.61779  0.589049 -10 
 1.61988  0.586075 -10 
 1.62644  0.576777 -10 
 1.63216  0.568671 -10 
 1.63511  0.564505 -10 
 1.64377  0.552233 -10 
 1.64443  0.551293 -10 
 1.65241  0.539961 -10 
 1.6567  0.533859 -10 
 1.66106  0.527689 -10 
 1.66897  0.516489 -10 
 1.66973  0.515418 -10 
 1.67837  0.503146 -10 
 1.68124  0.499054 -10 
 1.68702  0.490874 -10 
 1.69351  0.48166 -10 
 1.69569  0.478602 -10 
 1.70434  0.46633 -10 

 1.29738  0.650408 -10 
 1.28941  0.66268 -10 
 1.28854  0.664012 -10 
 1.28144  0.674952 -10 
 1.27627  0.682998 -10 
 1.27355  0.687223 -10 
 1.2657  0.699495 -10 
 1.264  0.702161 -10 
 1.25786  0.711767 -10 
 1.25173  0.721476 -10 
 1.2501  0.724039 -10 
 1.24236  0.736311 -10 
 1.23946  0.740956 -10 
 1.23466  0.748583 -10 
 1.22718  0.760614 -10 
 1.22703  0.760854 -10 
 1.21941  0.773126 -10 
 1.21491  0.780434 -10 
 1.21184  0.785398 -10 
 1.20433  0.79767 -10 
 1.20264  0.80045 -10 
 1.19684  0.809942 -10 
 1.19037  0.820656 -10 
 1.18942  0.822214 -10 
 1.18203  0.834486 -10 
 1.1781  0.841083 -10 
 1.17469  0.846757 -10 
 1.16741  0.859029 -10 
 1.16583  0.861736 -10 
 1.16017  0.871301 -10 
 1.15355  0.882635 -10 
 1.153  0.883573 -10 
 1.14587  0.895845 -10 
 1.14128  0.903846 -10 
 1.13881  0.908117 -10 
 1.13181  0.920388 -10 
 1.12901  0.925376 -10 
 1.12487  0.93266 -10 
 1.11802  0.944932 -10 
 1.11674  0.947265 -10 
 1.11123  0.957204 -10 
 1.10452  0.969476 -10 
 1.10447  0.969579 -10 
 1.0979  0.981748 -10 
 1.09219  0.99248 -10 
 1.09137  0.99402 -10 
 1.08494  1.00629 -10 
 1.07992  1.01604 -10 
 1.07861  1.01856 -10 
 1.07241  1.03084 -10 
 1.06765  1.04043 -10 
 1.06631  1.04311 -10 
 1.06037  1.05538 -10 
 1.05538  1.06591 -10 
 1.05455  1.06765 -10 
 1.04893  1.07992 -10 
 1.04343  1.09219 -10 
 1.04311  1.09295 -10 
 1.03819  1.10447 -10 
 1.03312  1.11674 -10 
 1.03084  1.12259 -10 
 1.0283  1.12901 -10 
 1.02379  1.14128 -10 
 1.01949  1.15355 -10 
 1.01856  1.1565 -10 
 1.01563  1.16583 -10 
 1.01217  1.1781 -10 
 1.00912  1.19037 -10 
 1.00657  1.20264 -10 
 1.00629  1.20462 -10 
 1.00485  1.21491 -10 
 1.00402  1.22718 -10 
 1.00437  1.23946 -10 
 1.00629  1.25104 -10 
 1.00646  1.25173 -10 
 1.01275  1.264 -10 
 1.01856  1.27002 -10 
 1.03084  1.27481 -10 
 1.04311  1.27447 -10 
 1.05538  1.27121 -10 
 1.06765  1.26605 -10 
 1.07122  1.264 -10 
 1.07992  1.25926 -10 
 1.09158  1.25173 -10 
 1.09219  1.25135 -10 
 1.10447  1.24231 -10 
 1.1079  1.23946 -10 
 1.11674  1.23242 -10 
 1.12266  1.22718 -10 
 1.12901  1.22179 -10 
 1.13638  1.21491 -10 
 1.14128  1.21051 -10 
 1.14931  1.20264 -10 
 1.15355  1.19863 -10 
 1.16164  1.19037 -10 
 1.16583  1.18623 -10 
 1.17349  1.1781 -10 
 1.1781  1.17336 -10 
 1.18497  1.16583 -10 

 1.84208  0 -10 
 1.84078  0.000993309 -10 
 1.82851  0.0108125 -10 
 1.82676  0.0122718 -10 
 1.81623  0.0209102 -10 
 1.81198  0.0245437 -10 
 1.80396  0.031264 -10 
 1.7976  0.0368155 -10 
 1.79169  0.0418719 -10 
 1.78359  0.0490874 -10 
 1.77942  0.0527314 -10 
 1.76993  0.0613592 -10 
 1.76715  0.0638399 -10 
 1.75659  0.0736311 -10 
 1.75487  0.0751944 -10 
 1.74356  0.0859029 -10 
 1.7426  0.0867918 -10 
 1.73081  0.0981748 -10 
 1.73033  0.098629 -10 
 1.71832  0.110447 -10 
 1.71806  0.110703 -10 
 1.70608  0.122718 -10 
 1.70579  0.123011 -10 
 1.69407  0.13499 -10 
 1.69351  0.135549 -10 
 1.68227  0.147262 -10 
 1.68124  0.148316 -10 
 1.67067  0.159534 -10 
 1.66897  0.161308 -10 
 1.65925  0.171806 -10 
 1.6567  0.174525 -10 
 1.648  0.184078 -10 
 1.64443  0.187965 -10 
 1.63692  0.19635 -10 
 1.63216  0.201626 -10 
 1.626  0.208621 -10 
 1.61988  0.215508 -10 
 1.61522  0.220893 -10 
 1.60761  0.229612 -10 
 1.60458  0.233165 -10 
 1.59534  0.243939 -10 
 1.59408  0.245437 -10 
 1.58372  0.257709 -10 
 1.58307  0.258474 -10 
 1.57349  0.269981 -10 
 1.5708  0.273196 -10 
 1.56337  0.282252 -10 
 1.55852  0.288134 -10 
 1.55336  0.294524 -10 
 1.54625  0.303289 -10 
 1.54346  0.306796 -10 
 1.53398  0.318665 -10 
 1.53366  0.319068 -10 
 1.52398  0.33134 -10 
 1.52171  0.3342 -10 
 1.51438  0.343612 -10 
 1.50944  0.349939 -10 
 1.50487  0.355884 -10 
 1.49717  0.365896 -10 
 1.49545  0.368155 -10 
 1.48612  0.380427 -10 
 1.48489  0.38204 -10 
 1.47687  0.392699 -10 
 1.47262  0.398345 -10 
 1.4677  0.404971 -10 
 1.46035  0.414868 -10 
 1.45861  0.417243 -10 
 1.44959  0.429515 -10 
 1.44808  0.431566 -10 
 1.44063  0.441786 -10 
 1.43581  0.448423 -10 
 1.43175  0.454058 -10 
 1.42353  0.465499 -10 
 1.42294  0.46633 -10 
 1.41419  0.478602 -10 
 1.41126  0.482704 -10 
 1.40549  0.490874 -10 
 1.39899  0.500104 -10 
 1.39686  0.503146 -10 
 1.3883  0.515418 -10 
 1.38672  0.517676 -10 
 1.37977  0.527689 -10 
 1.37445  0.535395 -10 
 1.37131  0.539961 -10 
 1.36291  0.552233 -10 
 1.36217  0.553311 -10 
 1.35454  0.564505 -10 
 1.3499  0.571346 -10 
 1.34623  0.576777 -10 
 1.33799  0.589049 -10 
 1.33763  0.589587 -10 
 1.32976  0.60132 -10 
 1.32536  0.607936 -10 
 1.3216  0.613592 -10 
 1.3135  0.625864 -10 
 1.31309  0.626489 -10 
 1.30541  0.638136 -10 
 1.30082  0.645154 -10 
 1.29738  0.650408 -10 

 4.79829  5.90115 -10 
 4.79706  5.90276 -10 
 4.78773  5.91503 -10 
 4.78602  5.91729 -10 
 4.77832  5.9273 -10 
 4.77375  5.93325 -10 
 4.76881  5.93957 -10 
 4.76148  5.94899 -10 
 4.75921  5.95185 -10 
 4.74952  5.96412 -10 
 4.7492  5.96452 -10 
 4.73973  5.97639 -10 
 4.73693  5.9799 -10 
 4.72982  5.98866 -10 
 4.72466  5.99505 -10 
 4.71981  6.00093 -10 
 4.71239  6.00999 -10 
 4.70969  6.0132 -10 
 4.70012  6.02471 -10 
 4.69947  6.02548 -10 
 4.6891  6.03775 -10 
 4.68785  6.03925 -10 
 4.6786  6.05002 -10 
 4.67557  6.05357 -10 
 4.66796  6.06229 -10 
 4.6633  6.06768 -10 
 4.65719  6.07456 -10 
 4.65103  6.08156 -10 
 4.64626  6.08684 -10 
 4.63876  6.09522 -10 
 4.63518  6.09911 -10 
 4.62649  6.10866 -10 
 4.62394  6.11138 -10 
 4.61421  6.12188 -10 
 4.61252  6.12365 -10 
 4.60194  6.13487 -10 
 4.60092  6.13592 -10 
 4.58967  6.14764 -10 
 4.58912  6.14819 -10 
 4.5774  6.16017 -10 
 4.5771  6.16047 -10 
 4.56513  6.17248 -10 
 4.56486  6.17274 -10 
 4.55285  6.18456 -10 
 4.55238  6.18501 -10 
 4.54058  6.19639 -10 
 4.53963  6.19728 -10 
 4.52831  6.20799 -10 
 4.5266  6.20955 -10 
 4.51604  6.21935 -10 
 4.51326  6.22183 -10 
 4.50377  6.23045 -10 
 4.4996  6.2341 -10 
 4.4915  6.24131 -10 
 4.48559  6.24637 -10 
 4.47922  6.25192 -10 
 4.4712  6.25864 -10 
 4.46695  6.26228 -10 
 4.45642  6.27091 -10 

 5.25488  5.15418 -10 
 5.25235  5.1606 -10 
 5.25006  5.16645 -10 
 5.24499  5.17872 -10 
 5.24008  5.19023 -10 
 5.23976  5.19099 -10 
 5.23426  5.20326 -10 
 5.22864  5.21553 -10 
 5.22781  5.21727 -10 
 5.22281  5.22781 -10 
 5.21688  5.24008 -10 
 5.21553  5.24275 -10 
 5.21078  5.25235 -10 
 5.20458  5.26462 -10 
 5.20326  5.26715 -10 
 5.19824  5.27689 -10 
 5.19182  5.28917 -10 
 5.19099  5.29071 -10 
 5.18528  5.30144 -10 
 5.17872  5.31361 -10 
 5.17866  5.31371 -10 
 5.17196  5.32598 -10 
 5.16645  5.33592 -10 
 5.16517  5.33825 -10 
 5.15831  5.35052 -10 
 5.15418  5.35781 -10 
 5.15137  5.3628 -10 
 5.14438  5.37507 -10 
 5.1419  5.37934 -10 
 5.13732  5.38734 -10 
 5.13018  5.39961 -10 
 5.12963  5.40055 -10 
 5.12302  5.41188 -10 
 5.11736  5.42145 -10 
 5.11577  5.42416 -10 
 5.1085  5.43643 -10 
 5.10509  5.4421 -10 
 5.10116  5.4487 -10 
 5.09376  5.46097 -10 
 5.09282  5.46253 -10 
 5.08635  5.47324 -10 
 5.08054  5.48274 -10 
 5.07886  5.48552 -10 
 5.07134  5.49779 -10 
 5.06827  5.50275 -10 
 5.06378  5.51006 -10 
 5.05615  5.52233 -10 
 5.056  5.52257 -10 
 5.04852  5.5346 -10 
 5.04373  5.54223 -10 
 5.04082  5.54687 -10 
 5.03308  5.55915 -10 
 5.03146  5.56171 -10 
 5.02532  5.57142 -10 
 5.01919  5.58102 -10 
 5.01749  5.58369 -10 
 5.00964  5.59596 -10 
 5.00691  5.60019 -10 
 5.00174  5.60823 -10 
 4.99464  5.61917 -10 
 4.99378  5.62051 -10 
 4.98581  5.63278 -10 
 4.98237  5.63803 -10 
 4.97778  5.64505 -10 
 4.9701  5.6567 -10 
 4.96969  5.65732 -10 
 4.96159  5.66959 -10 
 4.95783  5.67525 -10 
 4.95342  5.68186 -10 
 4.94555  5.6936 -10 
 4.94519  5.69414 -10 
 4.93695  5.70641 -10 
 4.93328  5.71184 -10 
 4.92865  5.71868 -10 
 4.92101  5.72987 -10 
 4.92027  5.73095 -10 
 4.91188  5.74322 -10 
 4.90874  5.74779 -10 
 4.90342  5.7555 -10 
 4.89647  5.76551 -10 
 4.89489  5.76777 -10 
 4.88632  5.78004 -10 
 4.88419  5.78308 -10 
 4.8777  5.79231 -10 
 4.87192  5.80048 -10 
 4.869  5.80458 -10 
 4.86024  5.81686 -10 
 4.85965  5.81769 -10 
 4.85144  5.82913 -10 
 4.84738  5.83476 -10 
 4.84255  5.8414 -10 
 4.83511  5.85162 -10 
 4.8336  5.85367 -10 
 4.82458  5.86594 -10 
 4.82284  5.86832 -10 
 4.81549  5.87821 -10 
 4.81056  5.88484 -10 
 4.80631  5.89049 -10 
 4.79829  5.90115 -10 

 4.76953  5.54687 -10 
 4.77375  5.54094 -10 
 4.77826  5.5346 -10 
 4.78602  5.52368 -10 
 4.78698  5.52233 -10 
 4.79573  5.51006 -10 
 4.79829  5.50647 -10 
 4.8045  5.49779 -10 
 4.81056  5.48929 -10 
 4.81327  5.48552 -10 
 4.82205  5.47324 -10 
 4.82284  5.47215 -10 
 4.83087  5.46097 -10 
 4.83511  5.45507 -10 
 4.83971  5.4487 -10 
 4.84738  5.43803 -10 
 4.84854  5.43643 -10 
 4.85742  5.42416 -10 
 4.85965  5.42106 -10 
 4.86633  5.41188 -10 
 4.87192  5.40416 -10 
 4.87526  5.39961 -10 
 4.88418  5.38734 -10 
 4.89319  5.37507 -10 
 4.89647  5.37059 -10 
 4.90223  5.3628 -10 
 4.90874  5.35393 -10 
 4.91128  5.35052 -10 
 4.92036  5.33825 -10 
 4.92101  5.33736 -10 
 4.92953  5.32598 -10 
 4.93328  5.32092 -10 
 4.93874  5.31371 -10 
 4.94555  5.30459 -10 
 4.94797  5.30144 -10 
 4.95724  5.28917 -10 
 4.95783  5.28839 -10 
 4.96664  5.27689 -10 
 4.9701  5.27233 -10 
 4.97609  5.26462 -10 
 4.98237  5.25643 -10 
 4.98559  5.25235 -10 
 4.99464  5.24069 -10 
 4.99513  5.24008 -10 
 5.00483  5.22781 -10 
 5.00691  5.22514 -10 
 5.01464  5.21553 -10 
 5.01919  5.2098 -10 
 5.02454  5.20326 -10 
 5.03146  5.19467 -10 
 5.03453  5.19099 -10 
 5.04373  5.17977 -10 
 5.04463  5.17872 -10 
 5.05492  5.16645 -10 
 5.056  5.16514 -10 
 5.06544  5.15418 -10 
 5.06827  5.1508 -10 
 5.07614  5.1419 -10 
 5.08054  5.13679 -10 
 5.08705  5.12963 -10 
 5.09282  5.12311 -10 
 5.09822  5.11736 -10 
 5.10509  5.10982 -10 
 5.10969  5.10509 -10 
 5.11736  5.09695 -10 
 5.12155  5.09282 -10 
 5.12963  5.08455 -10 
 5.13388  5.08054 -10 
 5.1419  5.07268 -10 
 5.14681  5.06827 -10 
 5.15418  5.06139 -10 
 5.16053  5.056 -10 
 5.16645  5.05077 -10 
 5.17529  5.04373 -10 
 5.17872  5.04088 -10 
 5.19099  5.03184 -10 
 5.19161  5.03146 -10 
 5.20326  5.02393 -10 
 5.21197  5.01919 -10 
 5.21553  5.01714 -10 
 5.22781  5.01198 -10 
 5.24008  5.00871 -10 
 5.25235  5.00838 -10 
 5.26462  5.01317 -10 
 5.27044  5.01919 -10 
 5.27673  5.03146 -10 
 5.27689  5.03214 -10 
 5.27881  5.04373 -10 
 5.27916  5.056 -10 
 5.27833  5.06827 -10 
 5.27689  5.07856 -10 
 5.27661  5.08054 -10 
 5.27406  5.09282 -10 
 5.27101  5.10509 -10 
 5.26756  5.11736 -10 
 5.26462  5.12668 -10 
 5.2637  5.12963 -10 
 5.2594  5.1419 -10 
 5.25488  5.15418 -10 

 4.27459  6.27091 -10 
 4.2811  6.25864 -10 
 4.28287  6.25553 -10 
 4.28803  6.24637 -10 
 4.29499  6.2341 -10 
 4.29515  6.23384 -10 
 4.30239  6.22183 -10 
 4.30742  6.21355 -10 
 4.30981  6.20955 -10 
 4.31741  6.19728 -10 
 4.31969  6.19372 -10 
 4.32519  6.18501 -10 
 4.33196  6.17433 -10 
 4.33296  6.17274 -10 
 4.34095  6.16047 -10 
 4.34423  6.1555 -10 
 4.349  6.14819 -10 
 4.35651  6.13675 -10 
 4.35704  6.13592 -10 
 4.36527  6.12365 -10 
 4.36878  6.11848 -10 
 4.37352  6.11138 -10 
 4.38105  6.10018 -10 
 4.38176  6.09911 -10 
 4.39014  6.08684 -10 
 4.39332  6.08222 -10 
 4.39854  6.07456 -10 
 4.40559  6.06425 -10 
 4.40692  6.06229 -10 
 4.41538  6.05002 -10 
 4.41786  6.04647 -10 
 4.42389  6.03775 -10 
 4.43014  6.02874 -10 
 4.43238  6.02548 -10 
 4.44089  6.0132 -10 
 4.44241  6.01106 -10 
 4.44947  6.00093 -10 
 4.45468  5.9935 -10 
 4.45803  5.98866 -10 
 4.46658  5.97639 -10 
 4.46695  5.97587 -10 
 4.47521  5.96412 -10 
 4.47922  5.95843 -10 
 4.48382  5.95185 -10 
 4.4915  5.94089 -10 
 4.49241  5.93957 -10 
 4.50105  5.9273 -10 
 4.50377  5.92347 -10 
 4.50969  5.91503 -10 
 4.51604  5.90602 -10 
 4.51831  5.90276 -10 
 4.52694  5.89049 -10 
 4.52831  5.88856 -10 
 4.53561  5.87821 -10 
 4.54058  5.87118 -10 
 4.54425  5.86594 -10 
 4.55285  5.8537 -10 
 4.56155  5.8414 -10 
 4.56513  5.83635 -10 
 4.57021  5.82913 -10 
 4.5774  5.81892 -10 
 4.57885  5.81686 -10 
 4.5875  5.80458 -10 
 4.58967  5.80153 -10 
 4.59616  5.79231 -10 
 4.60194  5.78413 -10 
 4.60481  5.78004 -10 
 4.61345  5.76777 -10 
 4.61421  5.7667 -10 
 4.62212  5.7555 -10 
 4.62649  5.74933 -10 
 4.63078  5.74322 -10 
 4.63876  5.73189 -10 
 4.63942  5.73095 -10 
 4.64808  5.71868 -10 
 4.65103  5.71451 -10 
 4.65674  5.70641 -10 
 4.6633  5.69711 -10 
 4.66539  5.69414 -10 
 4.67404  5.68186 -10 
 4.67557  5.67971 -10 
 4.68271  5.66959 -10 
 4.68785  5.66233 -10 
 4.69137  5.65732 -10 
 4.70002  5.64505 -10 
 4.70012  5.64492 -10 
 4.7087  5.63278 -10 
 4.71239  5.62757 -10 
 4.71738  5.62051 -10 
 4.72466  5.6102 -10 
 4.72605  5.60823 -10 
 4.73473  5.59596 -10 
 4.73693  5.59285 -10 
 4.74343  5.58369 -10 
 4.7492  5.57553 -10 
 4.75212  5.57142 -10 
 4.76081  5.55915 -10 
 4.76148  5.55821 -10 
 4.76953  5.54687 -10 

 1.85809  6.27091 -10 
 1.86532  6.26542 -10 
 1.87464  6.25864 -10 
 1.87759  6.25645 -10 
 1.88986  6.24781 -10 
 1.89205  6.24637 -10 
 1.90214  6.23956 -10 
 1.91062  6.2341 -10 
 1.91441  6.2316 -10 
 1.92668  6.22407 -10 
 1.93064  6.22183 -10 
 1.93895  6.217 -10 
 1.95122  6.21032 -10 
 1.95284  6.20955 -10 
 1.9635  6.20439 -10 
 1.97577  6.19898 -10 
 1.98055  6.19728 -10 
 1.98804  6.19455 -10 
 2.00031  6.19135 -10 
 2.01258  6.18987 -10 
 2.02485  6.19173 -10 
 2.03261  6.19728 -10 
 2.03713  6.20747 -10 
 2.03759  6.20955 -10 
 2.03725  6.22183 -10 
 2.03713  6.22237 -10 
 2.03454  6.2341 -10 
 2.03067  6.24637 -10 
 2.02614  6.25864 -10 
 2.02485  6.2615 -10 
 2.02068  6.27091 -10 


# Contour 4, label:      -15
 1.31147  0.93266 -15 
 1.30126  0.944932 -15 
 1.30082  0.945482 -15 
 1.29061  0.957204 -15 
 1.28854  0.959678 -15 
 1.27972  0.969476 -15 
 1.27627  0.973475 -15 
 1.26852  0.981748 -15 
 1.264  0.986804 -15 
 1.25691  0.99402 -15 
 1.25173  0.999581 -15 
 1.24476  1.00629 -15 
 1.23946  1.0117 -15 
 1.23185  1.01856 -15 
 1.22718  1.02304 -15 
 1.21783  1.03084 -15 
 1.21491  1.03343 -15 
 1.20264  1.0426 -15 
 1.20166  1.04311 -15 
 1.19037  1.04954 -15 
 1.1781  1.05386 -15 
 1.16583  1.04995 -15 

 1.63482  0.319068 -15 
 1.64443  0.310771 -15 
 1.64955  0.306796 -15 
 1.6567  0.300948 -15 
 1.66552  0.294524 -15 
 1.66897  0.291868 -15 
 1.68124  0.2839 -15 
 1.68468  0.282252 -15 
 1.69351  0.277705 -15 
 1.70579  0.274066 -15 
 1.71806  0.278434 -15 
 1.71982  0.282252 -15 
 1.72024  0.294524 -15 
 1.71811  0.306796 -15 
 1.71806  0.306953 -15 
 1.71387  0.319068 -15 
 1.70929  0.33134 -15 
 1.70579  0.339907 -15 
 1.7042  0.343612 -15 
 1.69838  0.355884 -15 
 1.69351  0.366263 -15 
 1.69259  0.368155 -15 
 1.68612  0.380427 -15 
 1.68124  0.389908 -15 
 1.67976  0.392699 -15 
 1.67295  0.404971 -15 
 1.66897  0.412195 -15 
 1.66611  0.417243 -15 
 1.65913  0.429515 -15 
 1.6567  0.433707 -15 
 1.6519  0.441786 -15 
 1.64483  0.454058 -15 
 1.64443  0.454732 -15 
 1.63729  0.46633 -15 
 1.63216  0.474934 -15 
 1.62991  0.478602 -15 
 1.62237  0.490874 -15 
 1.61988  0.494902 -15 
 1.61468  0.503146 -15 
 1.60761  0.514687 -15 
 1.60715  0.515418 -15 
 1.59926  0.527689 -15 
 1.59534  0.533915 -15 
 1.59144  0.539961 -15 
 1.58369  0.552233 -15 
 1.58307  0.553193 -15 
 1.57562  0.564505 -15 
 1.5708  0.57201 -15 
 1.56766  0.576777 -15 
 1.5597  0.589049 -15 
 1.55852  0.590835 -15 
 1.5515  0.60132 -15 
 1.54625  0.609339 -15 
 1.5434  0.613592 -15 
 1.53527  0.625864 -15 
 1.53398  0.627808 -15 
 1.52694  0.638136 -15 
 1.52171  0.646 -15 
 1.51869  0.650408 -15 
 1.51045  0.66268 -15 
 1.50944  0.664177 -15 
 1.50197  0.674952 -15 
 1.49717  0.682053 -15 
 1.49356  0.687223 -15 
 1.48522  0.699495 -15 
 1.48489  0.699976 -15 
 1.47658  0.711767 -15 
 1.47262  0.717524 -15 
 1.468  0.724039 -15 
 1.46035  0.73512 -15 
 1.4595  0.736311 -15 
 1.45076  0.748583 -15 
 1.44808  0.752418 -15 
 1.44197  0.760854 -15 
 1.43581  0.769624 -15 
 1.43325  0.773126 -15 
 1.42448  0.785398 -15 
 1.42353  0.786721 -15 
 1.41545  0.79767 -15 
 1.41126  0.803511 -15 
 1.40646  0.809942 -15 
 1.39899  0.820252 -15 
 1.3975  0.822214 -15 
 1.38837  0.834486 -15 
 1.38672  0.836742 -15 
 1.37906  0.846757 -15 
 1.37445  0.852979 -15 
 1.36974  0.859029 -15 
 1.36217  0.869097 -15 
 1.36043  0.871301 -15 
 1.35095  0.883573 -15 
 1.3499  0.884956 -15 
 1.34119  0.895845 -15 
 1.33763  0.90046 -15 
 1.33137  0.908117 -15 
 1.32536  0.915748 -15 
 1.32146  0.920388 -15 
 1.31309  0.930787 -15 
 1.31147  0.93266 -15 

 1.16583  1.04995 -15 
 1.16268  1.04311 -15 
 1.16173  1.03084 -15 
 1.16308  1.01856 -15 
 1.16558  1.00629 -15 
 1.16583  1.00545 -15 
 1.16944  0.99402 -15 
 1.17361  0.981748 -15 
 1.17797  0.969476 -15 
 1.1781  0.969173 -15 
 1.18323  0.957204 -15 
 1.18841  0.944932 -15 
 1.19037  0.940566 -15 
 1.19407  0.93266 -15 
 1.19983  0.920388 -15 
 1.20264  0.914553 -15 
 1.20586  0.908117 -15 
 1.21204  0.895845 -15 
 1.21491  0.890216 -15 
 1.21843  0.883573 -15 
 1.2249  0.871301 -15 
 1.22718  0.867031 -15 
 1.23161  0.859029 -15 
 1.2383  0.846757 -15 
 1.23946  0.844685 -15 
 1.24532  0.834486 -15 
 1.25173  0.823055 -15 
 1.25222  0.822214 -15 
 1.25946  0.809942 -15 
 1.264  0.802131 -15 
 1.26667  0.79767 -15 
 1.27399  0.785398 -15 
 1.27627  0.781592 -15 
 1.28149  0.773126 -15 
 1.28854  0.761425 -15 
 1.2889  0.760854 -15 
 1.29662  0.748583 -15 
 1.30082  0.741808 -15 
 1.30433  0.736311 -15 
 1.31205  0.724039 -15 
 1.31309  0.722401 -15 
 1.32002  0.711767 -15 
 1.32536  0.703424 -15 
 1.32796  0.699495 -15 
 1.33598  0.687223 -15 
 1.33763  0.684689 -15 
 1.34419  0.674952 -15 
 1.3499  0.666292 -15 
 1.35237  0.66268 -15 
 1.36065  0.650408 -15 
 1.36217  0.648136 -15 
 1.36912  0.638136 -15 
 1.37445  0.630309 -15 
 1.37758  0.625864 -15 
 1.38608  0.613592 -15 
 1.38672  0.612667 -15 
 1.39484  0.60132 -15 
 1.39899  0.595402 -15 
 1.40362  0.589049 -15 
 1.41126  0.578301 -15 
 1.41239  0.576777 -15 
 1.42138  0.564505 -15 
 1.42353  0.561522 -15 
 1.43051  0.552233 -15 
 1.43581  0.545008 -15 
 1.43967  0.539961 -15 
 1.44808  0.528684 -15 
 1.44885  0.527689 -15 
 1.4583  0.515418 -15 
 1.46035  0.512705 -15 
 1.46789  0.503146 -15 
 1.47262  0.496997 -15 
 1.47755  0.490874 -15 
 1.48489  0.481515 -15 
 1.48729  0.478602 -15 
 1.49712  0.46633 -15 
 1.50731  0.454058 -15 
 1.50944  0.451431 -15 
 1.51764  0.441786 -15 
 1.52171  0.43686 -15 
 1.52811  0.429515 -15 
 1.53398  0.422573 -15 
 1.53875  0.417243 -15 
 1.54625  0.408585 -15 
 1.54958  0.404971 -15 
 1.55852  0.394916 -15 
 1.56063  0.392699 -15 
 1.5708  0.381589 -15 
 1.57194  0.380427 -15 
 1.58307  0.368633 -15 
 1.58355  0.368155 -15 
 1.59534  0.356081 -15 
 1.59555  0.355884 -15 
 1.60761  0.34397 -15 
 1.60801  0.343612 -15 
 1.61988  0.332346 -15 
 1.62105  0.33134 -15 
 1.63216  0.32126 -15 
 1.63482  0.319068 -15 

 4.71239  5.9016 -15 
 4.71125  5.90276 -15 
 4.70012  5.91455 -15 
 4.69963  5.91503 -15 
 4.68785  5.9271 -15 
 4.68764  5.9273 -15 
 4.67557  5.93922 -15 
 4.67518  5.93957 -15 
 4.6633  5.95084 -15 
 4.66214  5.95185 -15 
 4.65103  5.96193 -15 
 4.64836  5.96412 -15 
 4.63876  5.97241 -15 
 4.63364  5.97639 -15 
 4.62649  5.98224 -15 
 4.61767  5.98866 -15 
 4.61421  5.99132 -15 
 4.60194  5.99929 -15 
 4.5985  6.00093 -15 
 4.58967  6.00548 -15 
 4.5774  6.00912 -15 
 4.56513  6.00475 -15 

 5.03146  5.2836 -15 
 5.03842  5.27689 -15 
 5.04373  5.27148 -15 
 5.05133  5.26462 -15 
 5.056  5.26015 -15 
 5.06536  5.25235 -15 
 5.06827  5.24976 -15 
 5.08054  5.24059 -15 
 5.08153  5.24008 -15 
 5.09282  5.23365 -15 
 5.10509  5.22932 -15 
 5.11736  5.23323 -15 
 5.1205  5.24008 -15 
 5.12146  5.25235 -15 
 5.12011  5.26462 -15 
 5.11761  5.27689 -15 
 5.11736  5.27774 -15 
 5.11375  5.28917 -15 
 5.10958  5.30144 -15 
 5.10521  5.31371 -15 
 5.10509  5.31401 -15 
 5.09996  5.32598 -15 
 5.09477  5.33825 -15 
 5.09282  5.34262 -15 
 5.08912  5.35052 -15 
 5.08336  5.3628 -15 
 5.08054  5.36863 -15 
 5.07732  5.37507 -15 
 5.07115  5.38734 -15 
 5.06827  5.39297 -15 
 5.06476  5.39961 -15 
 5.05829  5.41188 -15 
 5.056  5.41615 -15 
 5.05157  5.42416 -15 
 5.04489  5.43643 -15 
 5.04373  5.4385 -15 
 5.03787  5.4487 -15 
 5.03146  5.46013 -15 
 5.03097  5.46097 -15 
 5.02372  5.47324 -15 
 5.01919  5.48105 -15 
 5.01651  5.48552 -15 
 5.00919  5.49779 -15 
 5.00691  5.50159 -15 
 5.0017  5.51006 -15 
 4.99464  5.52176 -15 
 4.99429  5.52233 -15 
 4.98656  5.5346 -15 
 4.98237  5.54138 -15 
 4.97886  5.54687 -15 
 4.97114  5.55915 -15 
 4.9701  5.56078 -15 
 4.96316  5.57142 -15 
 4.95783  5.57976 -15 
 4.95523  5.58369 -15 
 4.94721  5.59596 -15 
 4.94555  5.5985 -15 
 4.939  5.60823 -15 
 4.93328  5.61689 -15 
 4.93081  5.62051 -15 
 4.92254  5.63278 -15 
 4.92101  5.63505 -15 
 4.91407  5.64505 -15 
 4.90874  5.65288 -15 
 4.9056  5.65732 -15 
 4.89711  5.66959 -15 
 4.89647  5.67052 -15 
 4.88835  5.68186 -15 
 4.88419  5.68778 -15 
 4.87957  5.69414 -15 
 4.87192  5.70488 -15 
 4.87079  5.70641 -15 
 4.86181  5.71868 -15 
 4.85965  5.72166 -15 
 4.85268  5.73095 -15 
 4.84738  5.73818 -15 
 4.84352  5.74322 -15 
 4.83511  5.7545 -15 
 4.83433  5.7555 -15 
 4.82489  5.76777 -15 
 4.82284  5.77048 -15 
 4.8153  5.78004 -15 
 4.81056  5.78619 -15 
 4.80563  5.79231 -15 
 4.79829  5.80167 -15 
 4.79589  5.80458 -15 
 4.78607  5.81686 -15 
 4.77587  5.82913 -15 
 4.77375  5.83175 -15 
 4.76555  5.8414 -15 
 4.76148  5.84632 -15 
 4.75507  5.85367 -15 
 4.7492  5.86061 -15 
 4.74443  5.86594 -15 
 4.73693  5.8746 -15 
 4.7336  5.87821 -15 
 4.72466  5.88827 -15 
 4.72256  5.89049 -15 
 4.71239  5.9016 -15 

 4.56513  6.00475 -15 
 4.56336  6.00093 -15 
 4.56294  5.98866 -15 
 4.56508  5.97639 -15 
 4.56513  5.97623 -15 
 4.56932  5.96412 -15 
 4.5739  5.95185 -15 
 4.5774  5.94328 -15 
 4.57898  5.93957 -15 
 4.58481  5.9273 -15 
 4.58967  5.91692 -15 
 4.59059  5.91503 -15 
 4.59707  5.90276 -15 
 4.60194  5.89328 -15 
 4.60343  5.89049 -15 
 4.61024  5.87821 -15 
 4.61421  5.87099 -15 
 4.61707  5.86594 -15 
 4.62406  5.85367 -15 
 4.62649  5.84948 -15 
 4.63128  5.8414 -15 
 4.63835  5.82913 -15 
 4.63876  5.82845 -15 
 4.6459  5.81686 -15 
 4.65103  5.80825 -15 
 4.65328  5.80458 -15 
 4.66082  5.79231 -15 
 4.6633  5.78828 -15 
 4.6685  5.78004 -15 
 4.67557  5.7685 -15 
 4.67603  5.76777 -15 
 4.68392  5.7555 -15 
 4.68785  5.74927 -15 
 4.69175  5.74322 -15 
 4.6995  5.73095 -15 
 4.70012  5.72999 -15 
 4.70757  5.71868 -15 
 4.71239  5.71118 -15 
 4.71553  5.70641 -15 
 4.72349  5.69414 -15 
 4.72466  5.69235 -15 
 4.73169  5.68186 -15 
 4.73693  5.67385 -15 
 4.73979  5.66959 -15 
 4.74791  5.65732 -15 
 4.7492  5.65538 -15 
 4.75625  5.64505 -15 
 4.76148  5.63718 -15 
 4.76449  5.63278 -15 
 4.77274  5.62051 -15 
 4.77375  5.61901 -15 
 4.78122  5.60823 -15 
 4.78602  5.60113 -15 
 4.78962  5.59596 -15 
 4.79796  5.58369 -15 
 4.79829  5.58321 -15 
 4.8066  5.57142 -15 
 4.81056  5.56566 -15 
 4.81519  5.55915 -15 
 4.82284  5.54807 -15 
 4.82369  5.54687 -15 
 4.83242  5.5346 -15 
 4.83511  5.53077 -15 
 4.84121  5.52233 -15 
 4.84738  5.51356 -15 
 4.84994  5.51006 -15 
 4.85871  5.49779 -15 
 4.85965  5.49646 -15 
 4.86773  5.48552 -15 
 4.87192  5.47967 -15 
 4.87673  5.47324 -15 
 4.88419  5.46293 -15 
 4.88568  5.46097 -15 
 4.89481  5.4487 -15 
 4.89647  5.44644 -15 
 4.90413  5.43643 -15 
 4.90874  5.43021 -15 
 4.91345  5.42416 -15 
 4.92101  5.41409 -15 
 4.92276  5.41188 -15 
 4.93223  5.39961 -15 
 4.93328  5.39823 -15 
 4.94199  5.38734 -15 
 4.94555  5.38273 -15 
 4.95182  5.37507 -15 
 4.95783  5.36744 -15 
 4.96172  5.3628 -15 
 4.9701  5.3524 -15 
 4.97172  5.35052 -15 
 4.98192  5.33825 -15 
 4.98237  5.3377 -15 
 4.99258  5.32598 -15 
 4.99464  5.32351 -15 
 5.00347  5.31371 -15 
 5.00691  5.30971 -15 
 5.01467  5.30144 -15 
 5.01919  5.29638 -15 
 5.02627  5.28917 -15 
 5.03146  5.2836 -15 



==> figs/tmp/j2d_lowRe_t1.0_c0.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j2d_lowRe_t1.0_c0.bin' binary array=(512,512) dx=2*pi/512 dy=2*pi/512 origin=(0,0,0) format='%float'"

# Contour 0, label:       40
 3.33794  3.18824  40 
 3.34591  3.19068  40 
 3.35021  3.19369  40 
 3.36249  3.19952  40 
 3.37299  3.20295  40 
 3.37476  3.20729  40 
 3.38703  3.21512  40 
 3.38728  3.21522  40 
 3.38703  3.21529  40 
 3.37476  3.2162  40 
 3.36249  3.21571  40 

 3.36249  3.21571  40 
 3.35771  3.21522  40 
 3.35021  3.21338  40 
 3.33794  3.21075  40 
 3.32567  3.2085  40 
 3.3134  3.20636  40 
 3.30113  3.20425  40 
 3.29406  3.20295  40 
 3.28885  3.20134  40 
 3.27658  3.19792  40 
 3.26431  3.19504  40 
 3.25204  3.19241  40 
 3.24399  3.19068  40 
 3.23977  3.18927  40 
 3.2275  3.18553  40 
 3.21522  3.18236  40 
 3.20295  3.17948  40 
 3.19846  3.17841  40 
 3.19068  3.1757  40 
 3.17841  3.17198  40 
 3.16614  3.16875  40 
 3.15553  3.16614  40 
 3.15386  3.16552  40 
 3.14159  3.16123  40 
 3.12932  3.15767  40 
 3.11705  3.15447  40 
 3.11478  3.15386  40 
 3.10478  3.15008  40 
 3.09251  3.1462  40 
 3.08023  3.14281  40 
 3.07578  3.14159  40 
 3.06796  3.13846  40 
 3.05569  3.13431  40 
 3.04342  3.13076  40 
 3.03829  3.12932  40 
 3.03115  3.12627  40 
 3.01887  3.1219  40 
 3.0066  3.11825  40 
 3.00243  3.11705  40 
 2.99433  3.11333  40 
 2.98206  3.10886  40 
 2.96979  3.10519  40 
 2.9684  3.10478  40 
 2.95751  3.09933  40 
 2.94524  3.09495  40 
 2.93728  3.09251  40 
 2.93297  3.0895  40 
 2.9207  3.08367  40 
 2.9102  3.08023  40 
 2.90843  3.0759  40 
 2.89616  3.06806  40 
 2.89591  3.06796  40 
 2.89616  3.0679  40 
 2.90843  3.06699  40 
 2.9207  3.06748  40 
 2.92548  3.06796  40 
 2.93297  3.0698  40 
 2.94524  3.07244  40 
 2.95751  3.07469  40 
 2.96979  3.07683  40 
 2.98206  3.07893  40 
 2.98913  3.08023  40 
 2.99433  3.08184  40 
 3.0066  3.08527  40 
 3.01887  3.08815  40 
 3.03115  3.09078  40 
 3.03919  3.09251  40 
 3.04342  3.09391  40 
 3.05569  3.09766  40 
 3.06796  3.10082  40 
 3.08023  3.1037  40 
 3.08473  3.10478  40 
 3.09251  3.10749  40 
 3.10478  3.11121  40 
 3.11705  3.11444  40 
 3.12765  3.11705  40 
 3.12932  3.11767  40 
 3.14159  3.12195  40 
 3.15386  3.12552  40 
 3.16614  3.12872  40 
 3.1684  3.12932  40 
 3.17841  3.1331  40 
 3.19068  3.13699  40 
 3.20295  3.14038  40 
 3.20741  3.14159  40 
 3.21522  3.14472  40 
 3.2275  3.14888  40 
 3.23977  3.15243  40 
 3.24489  3.15386  40 
 3.25204  3.15691  40 
 3.26431  3.16128  40 
 3.27658  3.16493  40 
 3.28075  3.16614  40 
 3.28885  3.16985  40 
 3.30113  3.17433  40 
 3.3134  3.17799  40 
 3.31479  3.17841  40 
 3.32567  3.18386  40 
 3.33794  3.18824  40 


# Contour 1, label:       25
 3.16843  3.09251  25 
 3.17841  3.09553  25 
 3.19068  3.09921  25 
 3.20295  3.1029  25 
 3.20913  3.10478  25 
 3.21522  3.10665  25 
 3.2275  3.11037  25 
 3.23977  3.11409  25 
 3.24943  3.11705  25 
 3.25204  3.11786  25 
 3.26431  3.12163  25 
 3.27658  3.12538  25 
 3.28885  3.12915  25 
 3.28941  3.12932  25 
 3.30113  3.13297  25 
 3.3134  3.13674  25 
 3.32567  3.14052  25 
 3.32913  3.14159  25 
 3.33794  3.14437  25 
 3.35021  3.14817  25 
 3.36249  3.15196  25 
 3.36862  3.15386  25 
 3.37476  3.15582  25 
 3.38703  3.15966  25 
 3.3993  3.16346  25 
 3.4079  3.16614  25 
 3.41157  3.16732  25 
 3.42385  3.1712  25 
 3.43612  3.17503  25 
 3.44694  3.17841  25 
 3.44839  3.17888  25 
 3.46066  3.18282  25 
 3.47293  3.18667  25 
 3.4852  3.19052  25 
 3.48572  3.19068  25 
 3.49748  3.19451  25 
 3.50975  3.19842  25 
 3.52202  3.20228  25 
 3.52415  3.20295  25 
 3.53429  3.20632  25 
 3.54656  3.21029  25 
 3.55884  3.2142  25 
 3.56208  3.21522  25 
 3.57111  3.2183  25 
 3.58338  3.22235  25 
 3.59565  3.22632  25 
 3.5993  3.2275  25 
 3.60792  3.23054  25 
 3.62019  3.2347  25 
 3.63247  3.23876  25 
 3.63554  3.23977  25 
 3.64474  3.24316  25 
 3.65701  3.24748  25 
 3.66928  3.25166  25 
 3.67039  3.25204  25 
 3.68155  3.2564  25 
 3.69383  3.26092  25 
 3.70335  3.26431  25 
 3.7061  3.26552  25 
 3.71837  3.27064  25 
 3.73064  3.27542  25 
 3.73371  3.27658  25 
 3.74291  3.28113  25 
 3.75518  3.28662  25 
 3.76047  3.28885  25 
 3.76746  3.29323  25 
 3.77973  3.2999  25 
 3.78216  3.30113  25 
 3.792  3.31047  25 
 3.79579  3.3134  25 
 3.79234  3.32567  25 
 3.792  3.32579  25 
 3.77973  3.32867  25 
 3.76746  3.3302  25 
 3.75518  3.33086  25 
 3.74291  3.33094  25 
 3.73064  3.33061  25 
 3.71837  3.32997  25 
 3.7061  3.32909  25 
 3.69383  3.32803  25 
 3.68155  3.32679  25 

 2.73662  3.0729  25 
 2.72435  3.06899  25 
 2.72111  3.06796  25 
 2.71208  3.06488  25 
 2.69981  3.06083  25 
 2.68753  3.05686  25 
 2.68388  3.05569  25 
 2.67526  3.05265  25 
 2.66299  3.04848  25 
 2.65072  3.04442  25 
 2.64765  3.04342  25 
 2.63845  3.04003  25 
 2.62618  3.03571  25 
 2.6139  3.03152  25 
 2.61279  3.03115  25 
 2.60163  3.02679  25 
 2.58936  3.02227  25 
 2.57983  3.01887  25 
 2.57709  3.01766  25 
 2.56482  3.01254  25 
 2.55254  3.00776  25 
 2.54947  3.0066  25 
 2.54027  3.00206  25 
 2.528  2.99657  25 
 2.52271  2.99433  25 
 2.51573  2.98996  25 
 2.50346  2.98328  25 
 2.50102  2.98206  25 
 2.49118  2.97272  25 
 2.48739  2.96979  25 
 2.49084  2.95751  25 
 2.49118  2.9574  25 
 2.50346  2.95452  25 
 2.51573  2.95299  25 
 2.528  2.95233  25 
 2.54027  2.95224  25 
 2.55254  2.95258  25 
 2.56482  2.95322  25 
 2.57709  2.95409  25 
 2.58936  2.95516  25 
 2.60163  2.95639  25 
 2.61152  2.95751  25 
 2.6139  2.95783  25 
 2.62618  2.95964  25 
 2.63845  2.96147  25 
 2.65072  2.96335  25 
 2.66299  2.96528  25 
 2.67526  2.96726  25 
 2.68753  2.96933  25 
 2.6901  2.96979  25 
 2.69981  2.97167  25 
 2.71208  2.97405  25 
 2.72435  2.97643  25 
 2.73662  2.97884  25 
 2.74889  2.98129  25 
 2.75257  2.98206  25 
 2.76117  2.98395  25 
 2.77344  2.98664  25 
 2.78571  2.98933  25 
 2.79798  2.99204  25 
 2.80813  2.99433  25 
 2.81025  2.99483  25 
 2.82252  2.99777  25 
 2.8348  3.00067  25 
 2.84707  3.00359  25 
 2.85934  3.00655  25 
 2.85953  3.0066  25 
 2.87161  3.00967  25 
 2.88388  3.01275  25 
 2.89616  3.01584  25 
 2.90802  3.01887  25 
 2.90843  3.01898  25 
 2.9207  3.02223  25 
 2.93297  3.02545  25 
 2.94524  3.02869  25 
 2.9544  3.03115  25 
 2.95751  3.032  25 
 2.96979  3.03535  25 
 2.98206  3.03869  25 
 2.99433  3.04205  25 
 2.99922  3.04342  25 
 3.0066  3.0455  25 
 3.01887  3.04893  25 
 3.03115  3.05237  25 
 3.04282  3.05569  25 
 3.04342  3.05586  25 
 3.05569  3.0594  25 
 3.06796  3.06291  25 
 3.08023  3.06645  25 
 3.0854  3.06796  25 
 3.09251  3.07005  25 
 3.10478  3.07363  25 
 3.11705  3.07722  25 
 3.12723  3.08023  25 
 3.12932  3.08086  25 
 3.14159  3.08451  25 
 3.15386  3.08815  25 
 3.16614  3.09181  25 
 3.16843  3.09251  25 

 3.68155  3.32679  25 
 3.67167  3.32567  25 
 3.66928  3.32535  25 
 3.65701  3.32355  25 
 3.64474  3.32171  25 
 3.63247  3.31984  25 
 3.62019  3.31791  25 
 3.60792  3.31592  25 
 3.59565  3.31386  25 
 3.59308  3.3134  25 
 3.58338  3.31152  25 
 3.57111  3.30913  25 
 3.55884  3.30675  25 
 3.54656  3.30435  25 
 3.53429  3.30189  25 
 3.53062  3.30113  25 
 3.52202  3.29924  25 
 3.50975  3.29654  25 
 3.49748  3.29386  25 
 3.4852  3.29115  25 
 3.47505  3.28885  25 
 3.47293  3.28835  25 
 3.46066  3.28542  25 
 3.44839  3.28251  25 
 3.43612  3.2796  25 
 3.42385  3.27663  25 
 3.42365  3.27658  25 
 3.41157  3.27352  25 
 3.3993  3.27044  25 
 3.38703  3.26735  25 
 3.37517  3.26431  25 
 3.37476  3.2642  25 
 3.36249  3.26095  25 
 3.35021  3.25773  25 
 3.33794  3.2545  25 
 3.32879  3.25204  25 
 3.32567  3.25119  25 
 3.3134  3.24783  25 
 3.30113  3.2445  25 
 3.28885  3.24113  25 
 3.28397  3.23977  25 
 3.27658  3.23769  25 
 3.26431  3.23425  25 
 3.25204  3.23081  25 
 3.24037  3.2275  25 
 3.23977  3.22732  25 
 3.2275  3.22378  25 
 3.21522  3.22028  25 
 3.20295  3.21674  25 
 3.19778  3.21522  25 
 3.19068  3.21313  25 
 3.17841  3.20955  25 
 3.16614  3.20597  25 
 3.15596  3.20295  25 
 3.15386  3.20232  25 
 3.14159  3.19867  25 
 3.12932  3.19504  25 
 3.11705  3.19137  25 
 3.11476  3.19068  25 
 3.10478  3.18766  25 
 3.09251  3.18398  25 
 3.08023  3.18029  25 
 3.07406  3.17841  25 
 3.06796  3.17654  25 
 3.05569  3.17281  25 
 3.04342  3.16909  25 
 3.03376  3.16614  25 
 3.03115  3.16532  25 
 3.01887  3.16155  25 
 3.0066  3.15781  25 
 2.99433  3.15403  25 
 2.99378  3.15386  25 
 2.98206  3.15022  25 
 2.96979  3.14644  25 
 2.95751  3.14266  25 
 2.95406  3.14159  25 
 2.94524  3.13882  25 
 2.93297  3.13502  25 
 2.9207  3.13123  25 
 2.91456  3.12932  25 
 2.90843  3.12737  25 
 2.89616  3.12353  25 
 2.88388  3.11972  25 
 2.87529  3.11705  25 
 2.87161  3.11586  25 
 2.85934  3.11198  25 
 2.84707  3.10815  25 
 2.83625  3.10478  25 
 2.8348  3.1043  25 
 2.82252  3.10037  25 
 2.81025  3.09651  25 
 2.79798  3.09267  25 
 2.79747  3.09251  25 
 2.78571  3.08867  25 
 2.77344  3.08477  25 
 2.76117  3.0809  25 
 2.75904  3.08023  25 
 2.74889  3.07686  25 
 2.73662  3.0729  25 


# Contour 2, label:       10
 0.920388  1.76887  10 
 0.908117  1.77914  10 
 0.907783  1.77942  10 
 0.895845  1.78922  10 
 0.892808  1.79169  10 
 0.883573  1.79915  10 
 0.877524  1.80396  10 
 0.871301  1.8089  10 
 0.861903  1.81623  10 
 0.859029  1.81847  10 
 0.846757  1.82784  10 
 0.845866  1.82851  10 
 0.834486  1.83696  10 
 0.829236  1.84078  10 
 0.822214  1.84588  10 
 0.812124  1.85305  10 
 0.809942  1.8546  10 
 0.79767  1.863  10 
 0.794158  1.86532  10 
 0.785398  1.87111  10 
 0.775311  1.87759  10 
 0.773126  1.879  10 
 0.760854  1.8864  10 
 0.754828  1.88986  10 
 0.748583  1.89346  10 
 0.736311  1.90004  10 
 0.731917  1.90214  10 
 0.724039  1.9059  10 
 0.711767  1.91092  10 
 0.701081  1.91441  10 
 0.699495  1.91492  10 
 0.687223  1.91577  10 

 1.39213  1.09219  10 
 1.38915  1.10447  10 
 1.38692  1.11674  10 
 1.38672  1.11859  10 
 1.38555  1.12901  10 
 1.38516  1.14128  10 
 1.38581  1.15355  10 
 1.38672  1.16022  10 
 1.38756  1.16583  10 
 1.39039  1.1781  10 
 1.39388  1.19037  10 
 1.39746  1.20264  10 
 1.39899  1.20901  10 
 1.40042  1.21491  10 
 1.40203  1.22718  10 
 1.40186  1.23946  10 
 1.39986  1.25173  10 
 1.39899  1.25445  10 
 1.39618  1.264  10 
 1.39105  1.27627  10 
 1.38672  1.2845  10 
 1.38475  1.28854  10 
 1.37744  1.30082  10 
 1.37445  1.30514  10 
 1.36932  1.31309  10 
 1.36217  1.32297  10 
 1.36057  1.32536  10 
 1.35125  1.33763  10 
 1.3499  1.33923  10 
 1.34146  1.3499  10 
 1.33763  1.35436  10 
 1.33131  1.36217  10 
 1.32536  1.36899  10 
 1.32085  1.37445  10 
 1.31309  1.38321  10 
 1.31014  1.38672  10 
 1.30082  1.3971  10 
 1.2992  1.39899  10 
 1.28854  1.41073  10 
 1.28808  1.41126  10 
 1.27679  1.42353  10 
 1.27627  1.42407  10 
 1.26536  1.43581  10 
 1.264  1.4372  10 
 1.25381  1.44808  10 
 1.25173  1.4502  10 
 1.24216  1.46035  10 
 1.23946  1.4631  10 
 1.23042  1.47262  10 
 1.22718  1.47589  10 
 1.21859  1.48489  10 
 1.21491  1.48859  10 
 1.20668  1.49717  10 
 1.20264  1.50122  10 
 1.1947  1.50944  10 
 1.19037  1.51376  10 
 1.18265  1.52171  10 
 1.1781  1.52624  10 
 1.17053  1.53398  10 
 1.16583  1.53864  10 
 1.15835  1.54625  10 
 1.15355  1.55098  10 
 1.14609  1.55852  10 
 1.14128  1.56325  10 
 1.13377  1.5708  10 
 1.12901  1.57545  10 
 1.12138  1.58307  10 
 1.11674  1.58758  10 
 1.10891  1.59534  10 
 1.10447  1.59964  10 
 1.09636  1.60761  10 
 1.09219  1.61162  10 
 1.08373  1.61988  10 
 1.07992  1.62352  10 
 1.07101  1.63216  10 
 1.06765  1.63534  10 
 1.05819  1.64443  10 
 1.05538  1.64707  10 
 1.04526  1.6567  10 
 1.04311  1.65872  10 
 1.03223  1.66897  10 
 1.03084  1.67026  10 
 1.01907  1.68124  10 
 1.01856  1.68171  10 
 1.00629  1.69303  10 
 1.00577  1.69351  10 
 0.99402  1.70424  10 
 0.992332  1.70579  10 
 0.981748  1.71534  10 
 0.978733  1.71806  10 
 0.969476  1.72631  10 
 0.964959  1.73033  10 
 0.957204  1.73716  10 
 0.950997  1.7426  10 
 0.944932  1.74787  10 
 0.936827  1.75487  10 
 0.93266  1.75844  10 
 0.922432  1.76715  10 
 0.920388  1.76887  10 

 1.7426  0.58157  10 
 1.74815  0.576777  10 
 1.75487  0.571051  10 
 1.76249  0.564505  10 
 1.76715  0.560575  10 
 1.77687  0.552233  10 
 1.77942  0.5501  10 
 1.79127  0.539961  10 
 1.79169  0.539615  10 
 1.80396  0.53091  10 
 1.80833  0.527689  10 
 1.81623  0.52226  10 
 1.82533  0.515418  10 
 1.82851  0.513198  10 
 1.84078  0.510316  10 
 1.84134  0.515418  10 
 1.84078  0.516049  10 
 1.83124  0.527689  10 
 1.82851  0.530777  10 
 1.82091  0.539961  10 
 1.81623  0.545228  10 
 1.81037  0.552233  10 
 1.80396  0.559448  10 
 1.7997  0.564505  10 
 1.79169  0.573525  10 
 1.78893  0.576777  10 
 1.77942  0.587511  10 
 1.77811  0.589049  10 
 1.76721  0.60132  10 
 1.76715  0.601384  10 
 1.75589  0.613592  10 
 1.75487  0.614673  10 
 1.74457  0.625864  10 
 1.7426  0.627961  10 
 1.73326  0.638136  10 
 1.73033  0.641281  10 
 1.72196  0.650408  10 
 1.71806  0.654619  10 
 1.71069  0.66268  10 
 1.70579  0.668004  10 
 1.69946  0.674952  10 
 1.69351  0.681442  10 
 1.68826  0.687223  10 
 1.68124  0.694927  10 
 1.6771  0.699495  10 
 1.66897  0.708479  10 
 1.666  0.711767  10 
 1.6567  0.722116  10 
 1.65497  0.724039  10 
 1.64443  0.735852  10 
 1.64402  0.736311  10 
 1.63293  0.748583  10 
 1.63216  0.749434  10 
 1.6218  0.760854  10 
 1.61988  0.762997  10 
 1.61076  0.773126  10 
 1.60761  0.776673  10 
 1.5998  0.785398  10 
 1.59534  0.790486  10 
 1.58895  0.79767  10 
 1.58307  0.804453  10 
 1.57822  0.809942  10 
 1.5708  0.818627  10 
 1.56765  0.822214  10 
 1.55852  0.833051  10 
 1.55728  0.834486  10 
 1.54694  0.846757  10 
 1.54625  0.847584  10 
 1.53649  0.859029  10 
 1.53398  0.862096  10 
 1.52623  0.871301  10 
 1.52171  0.876953  10 
 1.51621  0.883573  10 
 1.50944  0.892257  10 
 1.50651  0.895845  10 
 1.4972  0.908117  10 
 1.48757  0.920388  10 
 1.48489  0.924043  10 
 1.47829  0.93266  10 
 1.47262  0.940702  10 
 1.46947  0.944932  10 
 1.46108  0.957204  10 
 1.46035  0.958295  10 
 1.45253  0.969476  10 
 1.44808  0.976521  10 
 1.44458  0.981748  10 
 1.43712  0.99402  10 
 1.43581  0.996272  10 
 1.42968  1.00629  10 
 1.42353  1.01773  10 
 1.42306  1.01856  10 
 1.41646  1.03084  10 
 1.41126  1.04189  10 
 1.41065  1.04311  10 
 1.40506  1.05538  10 
 1.40024  1.06765  10 
 1.39899  1.07122  10 
 1.39583  1.07992  10 
 1.39213  1.09219  10 

 1.19037  1.22846  10 
 1.19145  1.22718  10 
 1.20104  1.21491  10 
 1.20264  1.21267  10 
 1.21077  1.20264  10 
 1.21491  1.19694  10 
 1.22035  1.19037  10 
 1.22718  1.18109  10 
 1.22972  1.1781  10 
 1.23901  1.16583  10 
 1.23946  1.16519  10 
 1.24887  1.15355  10 
 1.25173  1.14957  10 
 1.25857  1.14128  10 
 1.264  1.13382  10 
 1.26807  1.12901  10 
 1.27627  1.11789  10 
 1.27727  1.11674  10 
 1.28693  1.10447  10 
 1.28854  1.10219  10 
 1.29675  1.09219  10 
 1.30082  1.08652  10 
 1.30635  1.07992  10 
 1.31309  1.07062  10 
 1.31563  1.06765  10 
 1.32481  1.05538  10 
 1.32536  1.05459  10 
 1.33471  1.04311  10 
 1.33763  1.03897  10 
 1.34437  1.03084  10 
 1.3499  1.02306  10 
 1.3537  1.01856  10 
 1.36217  1.00675  10 
 1.36257  1.00629  10 
 1.37236  0.99402  10 
 1.37445  0.99105  10 
 1.38208  0.981748  10 
 1.38672  0.975187  10 
 1.39148  0.969476  10 
 1.39899  0.958912  10 
 1.40044  0.957204  10 
 1.40988  0.944932  10 
 1.41126  0.942997  10 
 1.41973  0.93266  10 
 1.42353  0.927372  10 
 1.42934  0.920388  10 
 1.43581  0.911455  10 
 1.43862  0.908117  10 
 1.44774  0.895845  10 
 1.44808  0.895388  10 
 1.45789  0.883573  10 
 1.46035  0.880288  10 
 1.46792  0.871301  10 
 1.47262  0.865089  10 
 1.4778  0.859029  10 
 1.48489  0.84977  10 
 1.48751  0.846757  10 
 1.49708  0.834486  10 
 1.49717  0.834379  10 
 1.50769  0.822214  10 
 1.50944  0.820038  10 
 1.51831  0.809942  10 
 1.52171  0.805763  10 
 1.52892  0.79767  10 
 1.53398  0.791568  10 
 1.53957  0.785398  10 
 1.54625  0.777472  10 
 1.55025  0.773126  10 
 1.55852  0.763504  10 
 1.561  0.760854  10 
 1.5708  0.749689  10 
 1.57185  0.748583  10 
 1.58292  0.736311  10 
 1.58307  0.736149  10 
 1.59454  0.724039  10 
 1.59534  0.723157  10 
 1.60628  0.711767  10 
 1.60761  0.710329  10 
 1.61817  0.699495  10 
 1.61988  0.69768  10 
 1.63021  0.687223  10 
 1.63216  0.685195  10 
 1.64241  0.674952  10 
 1.64443  0.672882  10 
 1.65478  0.66268  10 
 1.6567  0.660743  10 
 1.66731  0.650408  10 
 1.66897  0.648762  10 
 1.68001  0.638136  10 
 1.68124  0.636934  10 
 1.69286  0.625864  10 
 1.69351  0.62524  10 
 1.70579  0.613738  10 
 1.70595  0.613592  10 
 1.71806  0.602876  10 
 1.71983  0.60132  10 
 1.73033  0.592168  10 
 1.73391  0.589049  10 
 1.7426  0.58157  10 

 0.687223  1.91577  10 
 0.68393  1.91441  10 
 0.679383  1.90214  10 
 0.683207  1.88986  10 
 0.687223  1.88161  10 
 0.68914  1.87759  10 
 0.696595  1.86532  10 
 0.699495  1.86102  10 
 0.704789  1.85305  10 
 0.711767  1.84275  10 
 0.713094  1.84078  10 
 0.722088  1.82851  10 
 0.724039  1.82596  10 
 0.731439  1.81623  10 
 0.736311  1.80984  10 
 0.740792  1.80396  10 
 0.748583  1.7937  10 
 0.750118  1.79169  10 
 0.759697  1.77942  10 
 0.760854  1.77797  10 
 0.769555  1.76715  10 
 0.773126  1.76264  10 
 0.779356  1.75487  10 
 0.785398  1.74721  10 
 0.789079  1.7426  10 
 0.79767  1.73163  10 
 0.798705  1.73033  10 
 0.80855  1.71806  10 
 0.809942  1.71631  10 
 0.818511  1.70579  10 
 0.822214  1.70111  10 
 0.828379  1.69351  10 
 0.834486  1.68576  10 
 0.838139  1.68124  10 
 0.846757  1.67023  10 
 0.847774  1.66897  10 
 0.857592  1.6567  10 
 0.859029  1.65487  10 
 0.867497  1.64443  10 
 0.871301  1.63956  10 
 0.877292  1.63216  10 
 0.883573  1.62407  10 
 0.886964  1.61988  10 
 0.895845  1.60841  10 
 0.896495  1.60761  10 
 0.906277  1.59534  10 
 0.908117  1.59295  10 
 0.916068  1.58307  10 
 0.920388  1.57744  10 
 0.925739  1.5708  10 
 0.93266  1.56176  10 
 0.935275  1.55852  10 
 0.944704  1.54625  10 
 0.944932  1.54595  10 
 0.95448  1.53398  10 
 0.957204  1.53038  10 
 0.964142  1.52171  10 
 0.969476  1.51466  10 
 0.973673  1.50944  10 
 0.981748  1.49878  10 
 0.983054  1.49717  10 
 0.992588  1.48489  10 
 0.99402  1.48297  10 
 1.00225  1.47262  10 
 1.00629  1.4672  10 
 1.01178  1.46035  10 
 1.01856  1.4513  10 
 1.02117  1.44808  10 
 1.03047  1.43581  10 
 1.03084  1.43531  10 
 1.04014  1.42353  10 
 1.04311  1.41951  10 
 1.04969  1.41126  10 
 1.05538  1.4036  10 
 1.0591  1.39899  10 
 1.06765  1.38756  10 
 1.06834  1.38672  10 
 1.07791  1.37445  10 
 1.07992  1.37168  10 
 1.08749  1.36217  10 
 1.09219  1.35579  10 
 1.09695  1.3499  10 
 1.10447  1.33978  10 
 1.10623  1.33763  10 
 1.11563  1.32536  10 
 1.11674  1.32383  10 
 1.12528  1.31309  10 
 1.12901  1.30798  10 
 1.1348  1.30082  10 
 1.14128  1.29204  10 
 1.14416  1.28854  10 
 1.15338  1.27627  10 
 1.15355  1.27602  10 
 1.16312  1.264  10 
 1.16583  1.26026  10 
 1.17274  1.25173  10 
 1.1781  1.24441  10 
 1.18219  1.23946  10 
 1.19037  1.22846  10 

 3.92699  3.40734  10 
 3.91472  3.40648  10 
 3.90245  3.40549  10 
 3.89018  3.4044  10 
 3.8779  3.40319  10 
 3.86563  3.40187  10 
 3.85336  3.40043  10 

 3.36249  3.11554  10 
 3.36743  3.11705  10 
 3.37476  3.11906  10 
 3.38703  3.12248  10 
 3.3993  3.12604  10 
 3.4101  3.12932  10 
 3.41157  3.12972  10 
 3.42385  3.13304  10 
 3.43612  3.13649  10 
 3.44839  3.14009  10 
 3.45345  3.14159  10 
 3.46066  3.14352  10 
 3.47293  3.14685  10 
 3.4852  3.1503  10 
 3.4973  3.15386  10 
 3.49748  3.15391  10 
 3.50975  3.15712  10 
 3.52202  3.16044  10 
 3.53429  3.16389  10 
 3.54213  3.16614  10 
 3.54656  3.16729  10 
 3.55884  3.17048  10 
 3.57111  3.17377  10 
 3.58338  3.1772  10 
 3.58771  3.17841  10 
 3.59565  3.18043  10 
 3.60792  3.18358  10 
 3.62019  3.18684  10 
 3.63247  3.19022  10 
 3.63416  3.19068  10 
 3.64474  3.19331  10 
 3.65701  3.19643  10 
 3.66928  3.19964  10 
 3.6815  3.20295  10 
 3.69383  3.20596  10 
 3.7061  3.20903  10 
 3.71837  3.2122  10 
 3.72973  3.21522  10 
 3.73064  3.21545  10 
 3.74291  3.21842  10 
 3.75518  3.22146  10 
 3.76746  3.22461  10 
 3.77843  3.2275  10 
 3.77973  3.22782  10 
 3.792  3.23078  10 
 3.80427  3.23384  10 
 3.81654  3.23699  10 
 3.82705  3.23977  10 
 3.82882  3.24021  10 
 3.84109  3.24323  10 
 3.85336  3.24636  10 
 3.86563  3.2496  10 
 3.87463  3.25204  10 
 3.8779  3.25289  10 
 3.89018  3.25607  10 
 3.90245  3.25938  10 
 3.91472  3.26286  10 
 3.9198  3.26431  10 
 3.92699  3.26632  10 
 3.93926  3.26984  10 
 3.95153  3.27356  10 
 3.96103  3.27658  10 
 3.96381  3.27746  10 
 3.97608  3.28139  10 
 3.98835  3.28561  10 
 3.99725  3.28885  10 
 4.00062  3.29011  10 
 4.01289  3.29481  10 
 4.02517  3.29996  10 
 4.02786  3.30113  10 
 4.03744  3.30551  10 
 4.04971  3.31164  10 
 4.05306  3.3134  10 
 4.06198  3.31856  10 
 4.07323  3.32567  10 
 4.07425  3.32644  10 
 4.08652  3.33597  10 
 4.08892  3.33794  10 
 4.0988  3.34868  10 
 4.10017  3.35021  10 
 4.10676  3.36249  10 
 4.10761  3.37476  10 
 4.10033  3.38703  10 
 4.0988  3.38808  10 
 4.08652  3.39526  10 
 4.07761  3.3993  10 
 4.07425  3.40025  10 
 4.06198  3.40314  10 
 4.04971  3.40534  10 
 4.03744  3.40697  10 
 4.02517  3.40812  10 
 4.01289  3.40889  10 
 4.00062  3.40932  10 
 3.98835  3.40948  10 
 3.97608  3.40941  10 
 3.96381  3.40913  10 
 3.95153  3.40869  10 
 3.93926  3.40808  10 
 3.92699  3.40734  10 

 2.39301  2.87879  10 
 2.40528  2.88  10 
 2.41755  2.88132  10 
 2.42983  2.88275  10 
 2.43873  2.88388  10 
 2.4421  2.88428  10 
 2.45437  2.88583  10 
 2.46664  2.88745  10 
 2.47891  2.88915  10 
 2.49118  2.89095  10 
 2.50346  2.89284  10 
 2.51573  2.89485  10 
 2.52324  2.89616  10 
 2.528  2.89691  10 
 2.54027  2.89891  10 
 2.55254  2.901  10 
 2.56482  2.90318  10 
 2.57709  2.90548  10 
 2.58936  2.90791  10 
 2.59185  2.90843  10 
 2.60163  2.91023  10 
 2.6139  2.91258  10 
 2.62618  2.91503  10 
 2.63845  2.9176  10 
 2.65072  2.92032  10 
 2.65236  2.9207  10 
 2.66299  2.92286  10 
 2.67526  2.92545  10 
 2.68753  2.92817  10 
 2.69981  2.93103  10 
 2.70775  2.93297  10 
 2.71208  2.93391  10 
 2.72435  2.93664  10 
 2.73662  2.93948  10 
 2.74889  2.94249  10 
 2.75957  2.94524  10 
 2.76117  2.94561  10 
 2.77344  2.94846  10 
 2.78571  2.95145  10 
 2.79798  2.95459  10 
 2.80877  2.95751  10 
 2.81025  2.95787  10 
 2.82252  2.96085  10 
 2.8348  2.96397  10 
 2.84707  2.96727  10 
 2.85599  2.96979  10 
 2.85934  2.97062  10 
 2.87161  2.97373  10 
 2.88388  2.97699  10 
 2.89616  2.98045  10 
 2.90167  2.98206  10 
 2.90843  2.98379  10 
 2.9207  2.98704  10 
 2.93297  2.99045  10 
 2.94524  2.99407  10 
 2.94611  2.99433  10 
 2.95751  2.99734  10 
 2.96979  3.00072  10 
 2.98206  3.00429  10 
 2.98968  3.0066  10 
 2.99433  3.00785  10 
 3.0066  3.0112  10 
 3.01887  3.01472  10 
 3.03115  3.01847  10 
 3.03247  3.01887  10 
 3.04342  3.02185  10 
 3.05569  3.02534  10 
 3.06796  3.02902  10 
 3.0748  3.03115  10 
 3.08023  3.03264  10 
 3.09251  3.03609  10 
 3.10478  3.03971  10 
 3.11664  3.04342  10 
 3.11705  3.04353  10 
 3.12932  3.04693  10 
 3.14159  3.0505  10 
 3.15386  3.05427  10 
 3.15838  3.05569  10 
 3.16614  3.05785  10 
 3.17841  3.06136  10 
 3.19068  3.06505  10 
 3.19993  3.06796  10 
 3.20295  3.06881  10 
 3.21522  3.07226  10 
 3.2275  3.07587  10 
 3.23977  3.0797  10 
 3.24148  3.08023  10 
 3.25204  3.08317  10 
 3.26431  3.08671  10 
 3.27658  3.09043  10 
 3.28322  3.09251  10 
 3.28885  3.09407  10 
 3.30113  3.09753  10 
 3.3134  3.10115  10 
 3.32507  3.10478  10 
 3.32567  3.10494  10 
 3.33794  3.10832  10 
 3.35021  3.11184  10 
 3.36249  3.11554  10 

 2.89616  3.16071  10 
 2.88388  3.15714  10 
 2.87309  3.15386  10 
 2.87161  3.15346  10 
 2.85934  3.15014  10 
 2.84707  3.1467  10 
 2.8348  3.1431  10 
 2.82974  3.14159  10 
 2.82252  3.13966  10 
 2.81025  3.13634  10 
 2.79798  3.13288  10 
 2.78588  3.12932  10 
 2.78571  3.12927  10 
 2.77344  3.12607  10 
 2.76117  3.12275  10 
 2.74889  3.1193  10 
 2.74106  3.11705  10 
 2.73662  3.11589  10 
 2.72435  3.11271  10 
 2.71208  3.10941  10 
 2.69981  3.10599  10 
 2.69547  3.10478  10 
 2.68753  3.10276  10 
 2.67526  3.0996  10 
 2.66299  3.09634  10 
 2.65072  3.09296  10 
 2.64903  3.09251  10 
 2.63845  3.08987  10 
 2.62618  3.08676  10 
 2.6139  3.08355  10 
 2.60168  3.08023  10 
 2.58936  3.07723  10 
 2.57709  3.07415  10 
 2.56482  3.07098  10 
 2.55346  3.06796  10 
 2.55254  3.06774  10 
 2.54027  3.06477  10 
 2.528  3.06172  10 
 2.51573  3.05858  10 
 2.50475  3.05569  10 
 2.50346  3.05537  10 
 2.49118  3.0524  10 
 2.47891  3.04935  10 
 2.46664  3.04619  10 
 2.45614  3.04342  10 
 2.45437  3.04297  10 
 2.4421  3.03995  10 
 2.42983  3.03683  10 
 2.41755  3.03358  10 
 2.40855  3.03115  10 
 2.40528  3.03029  10 
 2.39301  3.02712  10 
 2.38074  3.0238  10 
 2.36847  3.02033  10 
 2.36338  3.01887  10 
 2.35619  3.01686  10 
 2.34392  3.01334  10 
 2.33165  3.00962  10 
 2.32215  3.0066  10 
 2.31938  3.00572  10 
 2.30711  3.00179  10 
 2.29484  2.99757  10 
 2.28594  2.99433  10 
 2.28256  2.99307  10 
 2.27029  2.98838  10 
 2.25802  2.98323  10 
 2.25533  2.98206  10 
 2.24575  2.97767  10 
 2.23348  2.97155  10 
 2.23013  2.96979  10 
 2.2212  2.96462  10 
 2.20996  2.95751  10 
 2.20893  2.95675  10 
 2.19666  2.94721  10 
 2.19426  2.94524  10 
 2.18439  2.93451  10 
 2.18301  2.93297  10 
 2.17643  2.9207  10 
 2.17558  2.90843  10 
 2.18285  2.89616  10 
 2.18439  2.8951  10 
 2.19666  2.88792  10 
 2.20558  2.88388  10 
 2.20893  2.88294  10 
 2.2212  2.88005  10 
 2.23348  2.87785  10 
 2.24575  2.87622  10 
 2.25802  2.87506  10 
 2.27029  2.8743  10 
 2.28256  2.87386  10 
 2.29484  2.8737  10 
 2.30711  2.87378  10 
 2.31938  2.87405  10 
 2.33165  2.8745  10 
 2.34392  2.8751  10 
 2.35619  2.87584  10 
 2.36847  2.87671  10 
 2.38074  2.87769  10 
 2.39301  2.87879  10 

 3.85336  3.40043  10 
 3.84446  3.3993  10 
 3.84109  3.3989  10 
 3.82882  3.39736  10 
 3.81654  3.39573  10 
 3.80427  3.39403  10 
 3.792  3.39224  10 
 3.77973  3.39034  10 
 3.76746  3.38833  10 
 3.75995  3.38703  10 
 3.75518  3.38628  10 
 3.74291  3.38427  10 
 3.73064  3.38219  10 
 3.71837  3.38  10 
 3.7061  3.3777  10 
 3.69383  3.37527  10 
 3.69134  3.37476  10 
 3.68155  3.37295  10 
 3.66928  3.37061  10 
 3.65701  3.36816  10 
 3.64474  3.36559  10 
 3.63247  3.36286  10 
 3.63083  3.36249  10 
 3.62019  3.36032  10 
 3.60792  3.35773  10 
 3.59565  3.35502  10 
 3.58338  3.35216  10 
 3.57544  3.35021  10 
 3.57111  3.34928  10 
 3.55884  3.34655  10 
 3.54656  3.3437  10 
 3.53429  3.3407  10 
 3.52362  3.33794  10 
 3.52202  3.33758  10 
 3.50975  3.33472  10 
 3.49748  3.33174  10 
 3.4852  3.32859  10 
 3.47442  3.32567  10 
 3.47293  3.32531  10 
 3.46066  3.32233  10 
 3.44839  3.31921  10 
 3.43612  3.31592  10 
 3.42719  3.3134  10 
 3.42385  3.31256  10 
 3.41157  3.30945  10 
 3.3993  3.30619  10 
 3.38703  3.30274  10 
 3.38151  3.30113  10 
 3.37476  3.29939  10 
 3.36249  3.29615  10 
 3.35021  3.29274  10 
 3.33794  3.28911  10 
 3.33708  3.28885  10 
 3.32567  3.28585  10 
 3.3134  3.28247  10 
 3.30113  3.2789  10 
 3.2935  3.27658  10 
 3.28885  3.27534  10 
 3.27658  3.27199  10 
 3.26431  3.26846  10 
 3.25204  3.26472  10 
 3.25072  3.26431  10 
 3.23977  3.26133  10 
 3.2275  3.25785  10 
 3.21522  3.25417  10 
 3.20839  3.25204  10 
 3.20295  3.25054  10 
 3.19068  3.2471  10 
 3.17841  3.24348  10 
 3.16654  3.23977  10 
 3.16614  3.23965  10 
 3.15386  3.23625  10 
 3.14159  3.23269  10 
 3.12932  3.22892  10 
 3.12481  3.2275  10 
 3.11705  3.22533  10 
 3.10478  3.22183  10 
 3.09251  3.21813  10 
 3.08326  3.21522  10 
 3.08023  3.21438  10 
 3.06796  3.21093  10 
 3.05569  3.20731  10 
 3.04342  3.20349  10 
 3.04171  3.20295  10 
 3.03115  3.20001  10 
 3.01887  3.19648  10 
 3.0066  3.19275  10 
 2.99996  3.19068  10 
 2.99433  3.18911  10 
 2.98206  3.18565  10 
 2.96979  3.18203  10 
 2.95811  3.17841  10 
 2.95751  3.17824  10 
 2.94524  3.17486  10 
 2.93297  3.17134  10 
 2.9207  3.16765  10 
 2.91576  3.16614  10 
 2.90843  3.16413  10 
 2.89616  3.16071  10 

 4.65103  5.59799  10 
 4.64078  5.60823  10 
 4.63876  5.6103  10 
 4.62841  5.62051  10 
 4.62649  5.62244  10 
 4.61588  5.63278  10 
 4.61421  5.63442  10 
 4.60318  5.64505  10 
 4.60194  5.64625  10 
 4.59032  5.65732  10 
 4.58967  5.65795  10 
 4.5774  5.66945  10 
 4.57723  5.66959  10 
 4.56513  5.68031  10 
 4.56335  5.68186  10 
 4.55285  5.69102  10 
 4.54927  5.69414  10 
 4.54058  5.70162  10 
 4.53504  5.70641  10 
 4.52831  5.71213  10 
 4.5207  5.71868  10 
 4.51604  5.72261  10 
 4.50631  5.73095  10 
 4.50377  5.73308  10 
 4.49191  5.74322  10 
 4.4915  5.74357  10 
 4.47922  5.75228  10 
 4.47485  5.7555  10 
 4.46695  5.76092  10 
 4.45785  5.76777  10 
 4.45468  5.76999  10 
 4.44241  5.77287  10 

 5.18624  4.93328  10 
 5.17872  4.9434  10 
 5.17695  4.94555  10 
 5.16755  4.95783  10 
 5.16645  4.95936  10 
 5.1579  4.9701  10 
 5.15418  4.97521  10 
 5.14838  4.98237  10 
 5.1419  4.99114  10 
 5.13902  4.99464  10 
 5.12981  5.00691  10 
 5.12963  5.00716  10 
 5.12006  5.01919  10 
 5.11736  5.02292  10 
 5.11045  5.03146  10 
 5.10509  5.03877  10 
 5.10099  5.04373  10 
 5.09282  5.05472  10 
 5.09174  5.056  10 
 5.08215  5.06827  10 
 5.08054  5.07051  10 
 5.07241  5.08054  10 
 5.06827  5.08625  10 
 5.06284  5.09282  10 
 5.056  5.1021  10 
 5.05347  5.10509  10 
 5.04418  5.11736  10 
 5.04373  5.11799  10 
 5.03431  5.12963  10 
 5.03146  5.13361  10 
 5.02461  5.1419  10 
 5.01919  5.14936  10 
 5.01512  5.15418  10 
 5.00691  5.16529  10 
 5.00591  5.16645  10 
 4.99625  5.17872  10 
 4.99464  5.18099  10 
 4.98643  5.19099  10 
 4.98237  5.19667  10 
 4.97684  5.20326  10 
 4.9701  5.21257  10 
 4.96755  5.21553  10 
 4.95838  5.22781  10 
 4.95783  5.22859  10 
 4.94848  5.24008  10 
 4.94555  5.24422  10 
 4.93882  5.25235  10 
 4.93328  5.26013  10 
 4.92948  5.26462  10 
 4.92101  5.27644  10 
 4.92062  5.27689  10 
 4.91083  5.28917  10 
 4.90874  5.29214  10 
 4.90111  5.30144  10 
 4.89647  5.308  10 
 4.89171  5.31371  10 
 4.88419  5.32427  10 
 4.88275  5.32598  10 
 4.8733  5.33825  10 
 4.87192  5.34019  10 
 4.86345  5.35052  10 
 4.85965  5.35581  10 
 4.85385  5.3628  10 
 4.84738  5.37173  10 
 4.84457  5.37507  10 
 4.83545  5.38734  10 
 4.83511  5.3878  10 
 4.82529  5.39961  10 
 4.82284  5.4029  10 
 4.81526  5.41188  10 
 4.81056  5.4181  10 
 4.80539  5.42416  10 
 4.79829  5.43342  10 
 4.79568  5.43643  10 
 4.7861  5.4487  10 
 4.78602  5.44881  10 
 4.77549  5.46097  10 
 4.77375  5.46315  10 
 4.76488  5.47324  10 
 4.76148  5.47742  10 
 4.75426  5.48552  10 
 4.7492  5.49162  10 
 4.74362  5.49779  10 
 4.73693  5.50571  10 
 4.73293  5.51006  10 
 4.72466  5.51968  10 
 4.72218  5.52233  10 
 4.71239  5.5335  10 
 4.71134  5.5346  10 
 4.70026  5.54687  10 
 4.70012  5.54704  10 
 4.68865  5.55915  10 
 4.68785  5.56003  10 
 4.67691  5.57142  10 
 4.67557  5.57286  10 
 4.66501  5.58369  10 
 4.6633  5.58551  10 
 4.65298  5.59596  10 
 4.65103  5.59799  10 

 5.46097  4.4373  10 
 5.47106  4.43014  10 
 5.47324  4.42858  10 
 5.48552  4.42018  10 
 5.48903  4.41786  10 
 5.49779  4.41207  10 
 5.50787  4.40559  10 
 5.51006  4.40419  10 
 5.52233  4.39678  10 
 5.52836  4.39332  10 
 5.5346  4.38972  10 
 5.54687  4.38315  10 
 5.55127  4.38105  10 
 5.55915  4.37728  10 
 5.57142  4.37227  10 
 5.5821  4.36878  10 
 5.58369  4.36826  10 
 5.59596  4.36742  10 
 5.59926  4.36878  10 
 5.6038  4.38105  10 
 5.59998  4.39332  10 
 5.59596  4.40157  10 
 5.59405  4.40559  10 
 5.58659  4.41786  10 
 5.58369  4.42217  10 
 5.5784  4.43014  10 
 5.57142  4.44043  10 
 5.57009  4.44241  10 
 5.5611  4.45468  10 
 5.55915  4.45723  10 
 5.55175  4.46695  10 
 5.54687  4.47334  10 
 5.54239  4.47922  10 
 5.5346  4.48948  10 
 5.53307  4.4915  10 
 5.52349  4.50377  10 
 5.52233  4.50522  10 
 5.51363  4.51604  10 
 5.51006  4.52054  10 
 5.50383  4.52831  10 
 5.49779  4.53598  10 
 5.49411  4.54058  10 
 5.48552  4.55156  10 
 5.48448  4.55285  10 
 5.47464  4.56513  10 
 5.47324  4.56687  10 
 5.46467  4.5774  10 
 5.46097  4.58207  10 
 5.45481  4.58967  10 
 5.4487  4.59743  10 
 5.44505  4.60194  10 
 5.43643  4.61296  10 
 5.43541  4.61421  10 
 5.42559  4.62649  10 
 5.42416  4.62832  10 
 5.41569  4.63876  10 
 5.41188  4.64363  10 
 5.40589  4.65103  10 
 5.39961  4.65911  10 
 5.39622  4.6633  10 
 5.38734  4.67477  10 
 5.38669  4.67557  10 
 5.37691  4.68785  10 
 5.37507  4.69024  10 
 5.36712  4.70012  10 
 5.3628  4.70575  10 
 5.35745  4.71239  10 
 5.35052  4.72142  10 
 5.34791  4.72466  10 
 5.33848  4.73693  10 
 5.33825  4.73723  10 
 5.32871  4.7492  10 
 5.32598  4.75281  10 
 5.31904  4.76148  10 
 5.31371  4.76853  10 
 5.30951  4.77375  10 
 5.30144  4.78441  10 
 5.30013  4.78602  10 
 5.2906  4.79829  10 
 5.28917  4.80021  10 
 5.28094  4.81056  10 
 5.27689  4.81598  10 
 5.27141  4.82284  10 
 5.26462  4.83188  10 
 5.26202  4.83511  10 
 5.25272  4.84738  10 
 5.25235  4.84788  10 
 5.24305  4.85965  10 
 5.24008  4.86367  10 
 5.2335  4.87192  10 
 5.22781  4.87959  10 
 5.22409  4.88419  10 
 5.21553  4.89563  10 
 5.21485  4.89647  10 
 5.20528  4.90874  10 
 5.20326  4.9115  10 
 5.19569  4.92101  10 
 5.19099  4.9274  10 
 5.18624  4.93328  10 

 4.88115  5.056  10 
 4.88133  5.04373  10 
 4.88332  5.03146  10 
 4.88419  5.02874  10 
 4.88701  5.01919  10 
 4.89213  5.00691  10 
 4.89647  4.99868  10 
 4.89843  4.99464  10 
 4.90574  4.98237  10 
 4.90874  4.97805  10 
 4.91386  4.9701  10 
 4.92101  4.96021  10 
 4.92262  4.95783  10 
 4.93194  4.94555  10 
 4.93328  4.94396  10 
 4.94173  4.93328  10 
 4.94555  4.92882  10 
 4.95188  4.92101  10 
 4.95783  4.9142  10 
 4.96233  4.90874  10 
 4.9701  4.89998  10 
 4.97305  4.89647  10 
 4.98237  4.88609  10 
 4.98398  4.88419  10 
 4.99464  4.87246  10 
 4.9951  4.87192  10 
 5.00639  4.85965  10 
 5.00691  4.85912  10 
 5.01782  4.84738  10 
 5.01919  4.84598  10 
 5.02937  4.83511  10 
 5.03146  4.83298  10 
 5.04102  4.82284  10 
 5.04373  4.82009  10 
 5.05277  4.81056  10 
 5.056  4.8073  10 
 5.0646  4.79829  10 
 5.06827  4.79459  10 
 5.07651  4.78602  10 
 5.08054  4.78197  10 
 5.08849  4.77375  10 
 5.09282  4.76942  10 
 5.10054  4.76148  10 
 5.10509  4.75695  10 
 5.11266  4.7492  10 
 5.11736  4.74454  10 
 5.12484  4.73693  10 
 5.12963  4.7322  10 
 5.13709  4.72466  10 
 5.1419  4.71993  10 
 5.14941  4.71239  10 
 5.15418  4.70773  10 
 5.16181  4.70012  10 
 5.16645  4.6956  10 
 5.17428  4.68785  10 
 5.17872  4.68355  10 
 5.18682  4.67557  10 
 5.19099  4.67157  10 
 5.19946  4.6633  10 
 5.20326  4.65966  10 
 5.21218  4.65103  10 
 5.21553  4.64784  10 
 5.225  4.63876  10 
 5.22781  4.63611  10 
 5.23792  4.62649  10 
 5.24008  4.62447  10 
 5.25096  4.61421  10 
 5.25235  4.61292  10 
 5.26412  4.60194  10 
 5.26462  4.60148  10 
 5.27689  4.59015  10 
 5.27741  4.58967  10 
 5.28917  4.57894  10 
 5.29085  4.5774  10 
 5.30144  4.56785  10 
 5.30445  4.56513  10 
 5.31371  4.55688  10 
 5.31823  4.55285  10 
 5.32598  4.54603  10 
 5.33219  4.54058  10 
 5.33825  4.53531  10 
 5.34636  4.52831  10 
 5.35052  4.52474  10 
 5.36075  4.51604  10 
 5.3628  4.51431  10 
 5.37507  4.50404  10 
 5.3754  4.50377  10 
 5.38734  4.49396  10 
 5.39038  4.4915  10 
 5.39961  4.48404  10 
 5.40566  4.47922  10 
 5.41188  4.47429  10 
 5.42128  4.46695  10 
 5.42416  4.46471  10 
 5.43643  4.45534  10 
 5.43732  4.45468  10 
 5.4487  4.44623  10 
 5.45395  4.44241  10 
 5.46097  4.4373  10 

 4.44241  5.77287  10 
 4.44185  5.76777  10 
 4.44241  5.76714  10 
 4.45194  5.7555  10 
 4.45468  5.75241  10 
 4.46227  5.74322  10 
 4.46695  5.73796  10 
 4.47281  5.73095  10 
 4.47922  5.72374  10 
 4.48349  5.71868  10 
 4.4915  5.70966  10 
 4.49425  5.70641  10 
 4.50377  5.69567  10 
 4.50508  5.69414  10 
 4.51598  5.68186  10 
 4.51604  5.6818  10 
 4.52729  5.66959  10 
 4.52831  5.66851  10 
 4.53862  5.65732  10 
 4.54058  5.65522  10 
 4.54993  5.64505  10 
 4.55285  5.6419  10 
 4.56123  5.63278  10 
 4.56513  5.62857  10 
 4.57249  5.62051  10 
 4.5774  5.61518  10 
 4.58372  5.60823  10 
 4.58967  5.60174  10 
 4.59493  5.59596  10 
 4.60194  5.58826  10 
 4.60609  5.58369  10 
 4.61421  5.57471  10 
 4.61718  5.57142  10 
 4.62649  5.56107  10 
 4.62822  5.55915  10 
 4.63876  5.54733  10 
 4.63917  5.54687  10 
 4.65026  5.5346  10 
 4.65103  5.53375  10 
 4.66138  5.52233  10 
 4.6633  5.52019  10 
 4.67243  5.51006  10 
 4.67557  5.50651  10 
 4.68338  5.49779  10 
 4.68785  5.4927  10 
 4.69424  5.48552  10 
 4.70012  5.47873  10 
 4.70496  5.47324  10 
 4.71239  5.46456  10 
 4.71553  5.46097  10 
 4.72466  5.45013  10 
 4.72591  5.4487  10 
 4.73624  5.43643  10 
 4.73693  5.4356  10 
 4.7467  5.42416  10 
 4.7492  5.42109  10 
 4.75695  5.41188  10 
 4.76148  5.40623  10 
 4.76697  5.39961  10 
 4.77375  5.39093  10 
 4.77668  5.38734  10 
 4.78599  5.37507  10 
 4.79561  5.3628  10 
 4.79829  5.35914  10 
 4.8049  5.35052  10 
 4.81056  5.34248  10 
 4.81372  5.33825  10 
 4.82211  5.32598  10 
 4.82284  5.32489  10 
 4.83065  5.31371  10 
 4.83511  5.30666  10 
 4.83861  5.30144  10 
 4.84607  5.28917  10 
 4.84738  5.28691  10 
 4.8535  5.27689  10 
 4.85965  5.26546  10 
 4.86013  5.26462  10 
 4.86673  5.25235  10 
 4.87192  5.2413  10 
 4.87253  5.24008  10 
 4.87813  5.22781  10 
 4.88295  5.21553  10 
 4.88419  5.21197  10 
 4.88736  5.20326  10 
 4.89106  5.19099  10 
 4.89403  5.17872  10 
 4.89626  5.16645  10 
 4.89647  5.1646  10 
 4.89763  5.15418  10 
 4.89802  5.1419  10 
 4.89737  5.12963  10 
 4.89647  5.12297  10 
 4.89562  5.11736  10 
 4.8928  5.10509  10 
 4.88931  5.09282  10 
 4.88573  5.08054  10 
 4.88419  5.07418  10 
 4.88276  5.06827  10 
 4.88115  5.056  10 

 3.2275  0.4077  10 
 3.23419  0.404971  10 
 3.23977  0.402197  10 
 3.25204  0.396348  10 
 3.26039  0.392699  10 
 3.26431  0.390638  10 
 3.27658  0.384323  10 
 3.28496  0.380427  10 
 3.28885  0.37827  10 
 3.30113  0.371702  10 
 3.30836  0.368155  10 
 3.3134  0.365248  10 
 3.32567  0.358584  10 
 3.33093  0.355884  10 
 3.33794  0.351694  10 
 3.35021  0.345064  10 
 3.35293  0.343612  10 
 3.36249  0.337718  10 
 3.37444  0.33134  10 
 3.37476  0.331144  10 
 3.38703  0.323416  10 
 3.39487  0.319068  10 
 3.3993  0.316226  10 
 3.41157  0.308874  10 
 3.41519  0.306796  10 
 3.42385  0.301116  10 
 3.43531  0.294524  10 
 3.43612  0.293988  10 
 3.44839  0.285889  10 
 3.45452  0.282252  10 
 3.46066  0.278075  10 
 3.47293  0.270597  10 
 3.47394  0.269981  10 
 3.4852  0.262198  10 
 3.49252  0.257709  10 
 3.49748  0.25423  10 
 3.50975  0.246394  10 
 3.51127  0.245437  10 
 3.52202  0.237782  10 
 3.52931  0.233165  10 
 3.53429  0.229559  10 
 3.54656  0.22154  10 
 3.54756  0.220893  10 
 3.55884  0.212654  10 
 3.56502  0.208621  10 
 3.57111  0.204089  10 
 3.58288  0.19635  10 
 3.58338  0.195966  10 
 3.59565  0.186876  10 
 3.59983  0.184078  10 
 3.60792  0.177898  10 
 3.61693  0.171806  10 
 3.62019  0.16926  10 
 3.63247  0.160526  10 
 3.63391  0.159534  10 
 3.64474  0.151109  10 
 3.65028  0.147262  10 
 3.65701  0.141907  10 
 3.66687  0.13499  10 
 3.66928  0.133024  10 
 3.68155  0.12386  10 
 3.68316  0.122718  10 
 3.69383  0.114117  10 
 3.69895  0.110447  10 
 3.7061  0.10453  10 
 3.71486  0.0981748  10 
 3.71837  0.0951823  10 
 3.73064  0.0860758  10 
 3.73088  0.0859029  10 
 3.74291  0.0758648  10 
 3.74594  0.0736311  10 
 3.75518  0.0657143  10 
 3.76101  0.0613592  10 
 3.76746  0.0556679  10 
 3.77612  0.0490874  10 
 3.77973  0.0457722  10 
 3.7913  0.0368155  10 
 3.792  0.0361316  10 
 3.80427  0.0256235  10 
 3.80568  0.0245437  10 
 3.81654  0.0146767  10 
 3.81963  0.0122718  10 
 3.82882  0.00357144  10 
 3.83332  0  10 

 3.78108  0  10 
 3.77973  0.000824373  10 
 3.76746  0.00828047  10 
 3.76016  0.0122718  10 
 3.75518  0.0153483  10 
 3.74291  0.0223753  10 
 3.73905  0.0245437  10 
 3.73064  0.0297753  10 
 3.71837  0.0365355  10 
 3.71788  0.0368155  10 
 3.7061  0.0441307  10 
 3.69724  0.0490874  10 
 3.69383  0.0511944  10 
 3.68155  0.0584592  10 
 3.67645  0.0613592  10 
 3.66928  0.065788  10 
 3.65701  0.0727714  10 
 3.65551  0.0736311  10 
 3.64474  0.0802861  10 
 3.6348  0.0859029  10 
 3.63247  0.0873425  10 
 3.62019  0.0947185  10 
 3.61415  0.0981748  10 
 3.60792  0.102012  10 
 3.59565  0.109121  10 
 3.59335  0.110447  10 
 3.58338  0.1166  10 
 3.57267  0.122718  10 
 3.57111  0.123682  10 
 3.55884  0.131139  10 
 3.55215  0.13499  10 
 3.54656  0.138443  10 
 3.53429  0.145664  10 
 3.53154  0.147262  10 
 3.52202  0.15315  10 
 3.511  0.159534  10 
 3.50975  0.160315  10 
 3.49748  0.167848  10 
 3.4907  0.171806  10 
 3.4852  0.175244  10 
 3.47293  0.182556  10 
 3.47035  0.184078  10 
 3.46066  0.190155  10 
 3.45016  0.19635  10 
 3.44839  0.19747  10 
 3.43612  0.205093  10 
 3.43019  0.208621  10 
 3.42385  0.212667  10 
 3.41157  0.220085  10 
 3.41023  0.220893  10 
 3.3993  0.227892  10 
 3.39059  0.233165  10 
 3.38703  0.235485  10 
 3.37476  0.243192  10 
 3.37109  0.245437  10 
 3.36249  0.251077  10 
 3.35175  0.257709  10 
 3.35021  0.258739  10 
 3.33794  0.266757  10 
 3.33279  0.269981  10 
 3.32567  0.274791  10 
 3.31391  0.282252  10 
 3.3134  0.282606  10 
 3.30113  0.290939  10 
 3.29556  0.294524  10 
 3.28885  0.299218  10 
 3.27731  0.306796  10 
 3.27658  0.307321  10 
 3.26431  0.315949  10 
 3.25964  0.319068  10 
 3.25204  0.324641  10 
 3.24224  0.33134  10 
 3.23977  0.333237  10 
 3.2275  0.342102  10 
 3.22533  0.343612  10 
 3.21522  0.351464  10 
 3.20907  0.355884  10 
 3.20295  0.360925  10 
 3.19332  0.368155  10 
 3.19068  0.370501  10 
 3.17841  0.380314  10 
 3.17826  0.380427  10 
 3.16614  0.391359  10 
 3.16449  0.392699  10 
 3.15386  0.403397  10 
 3.1521  0.404971  10 
 3.14202  0.417243  10 
 3.14159  0.419553  10 
 3.13901  0.429515  10 
 3.14159  0.431124  10 
 3.15386  0.432198  10 
 3.16614  0.430485  10 
 3.16996  0.429515  10 
 3.17841  0.426648  10 
 3.19068  0.422293  10 
 3.20295  0.418257  10 
 3.20565  0.417243  10 
 3.21522  0.412807  10 
 3.2275  0.4077  10 

 2.44987  0  10 
 2.4421  0.00779338  10 
 2.4366  0.0122718  10 
 2.42983  0.0196785  10 
 2.42408  0.0245437  10 
 2.41755  0.0327634  10 
 2.41309  0.0368155  10 
 2.41755  0.042636  10 
 2.42983  0.0390343  10 
 2.4347  0.0368155  10 
 2.4421  0.0325099  10 
 2.45437  0.0265683  10 
 2.45828  0.0245437  10 
 2.46664  0.0194281  10 
 2.47891  0.0132045  10 
 2.48062  0.0122718  10 
 2.49118  0.00570145  10 
 2.5021  0  10 

 6.27091  2.39624  10 
 6.26792  2.39301  10 
 6.25864  2.38285  10 
 6.25678  2.38074  10 
 6.24637  2.36863  10 
 6.24623  2.36847  10 
 6.23615  2.35619  10 
 6.2341  2.35362  10 
 6.22653  2.34392  10 
 6.22183  2.33764  10 
 6.21738  2.33165  10 
 6.20955  2.32059  10 
 6.2087  2.31938  10 
 6.20032  2.30711  10 
 6.19728  2.30243  10 
 6.19231  2.29484  10 
 6.18501  2.28296  10 
 6.18477  2.28256  10 
 6.1774  2.27029  10 
 6.17274  2.26198  10 
 6.17046  2.25802  10 
 6.16381  2.24575  10 
 6.16047  2.23917  10 
 6.15747  2.23348  10 
 6.15145  2.2212  10 
 6.14819  2.2141  10 
 6.14573  2.20893  10 
 6.14029  2.19666  10 
 6.13592  2.18599  10 
 6.13523  2.18439  10 
 6.13039  2.17212  10 
 6.12595  2.15984  10 
 6.12365  2.15284  10 
 6.12183  2.14757  10 
 6.11807  2.1353  10 
 6.11474  2.12303  10 
 6.11186  2.11076  10 
 6.11138  2.10814  10 
 6.10952  2.09849  10 
 6.10787  2.08621  10 
 6.10709  2.07394  10 
 6.10754  2.06167  10 
 6.10993  2.0494  10 
 6.11138  2.04583  10 
 6.1175  2.03713  10 
 6.12365  2.03273  10 
 6.13592  2.03027  10 
 6.14819  2.03172  10 
 6.16047  2.0353  10 
 6.16453  2.03713  10 
 6.17274  2.04053  10 
 6.18501  2.04679  10 
 6.18926  2.0494  10 
 6.19728  2.05402  10 
 6.2092  2.06167  10 
 6.20955  2.06189  10 
 6.22183  2.07058  10 
 6.22618  2.07394  10 
 6.2341  2.07983  10 
 6.24201  2.08621  10 
 6.24637  2.08962  10 
 6.25687  2.09849  10 
 6.25864  2.09994  10 
 6.27091  2.11076  10 

 0  2.40885  10 
 0.00899909  2.41755  10 
 0.0122718  2.42072  10 
 0.0223043  2.42983  10 
 0.0245437  2.43187  10 
 0.0365565  2.4421  10 
 0.0368155  2.44232  10 
 0.0490874  2.4522  10 
 0.0520335  2.45437  10 
 0.0613592  2.46141  10 
 0.0689791  2.46664  10 
 0.0736311  2.46993  10 
 0.0859029  2.47778  10 
 0.0878749  2.47891  10 
 0.0981748  2.48507  10 
 0.109717  2.49118  10 
 0.110447  2.49159  10 
 0.122718  2.49755  10 
 0.13499  2.50271  10 
 0.137108  2.50346  10 
 0.147262  2.50722  10 
 0.159534  2.51091  10 
 0.171806  2.51376  10 
 0.184078  2.5157  10 
 0.184557  2.51573  10 
 0.19635  2.5166  10 
 0.208621  2.51628  10 
 0.212665  2.51573  10 
 0.220893  2.51445  10 
 0.233165  2.51057  10 
 0.245437  2.50388  10 
 0.245991  2.50346  10 
 0.257576  2.49118  10 
 0.257709  2.49096  10 
 0.263152  2.47891  10 
 0.265406  2.46664  10 
 0.265179  2.45437  10 
 0.263023  2.4421  10 
 0.259289  2.42983  10 
 0.257709  2.42622  10 
 0.254187  2.41755  10 
 0.247951  2.40528  10 
 0.245437  2.40122  10 
 0.240717  2.39301  10 
 0.233165  2.38163  10 
 0.232612  2.38074  10 
 0.223804  2.36847  10 
 0.220893  2.36484  10 
 0.214367  2.35619  10 
 0.208621  2.34929  10 
 0.204406  2.34392  10 
 0.19635  2.33451  10 
 0.194029  2.33165  10 
 0.184078  2.32027  10 
 0.183334  2.31938  10 
 0.172424  2.30711  10 
 0.171806  2.30645  10 
 0.16138  2.29484  10 
 0.159534  2.29287  10 
 0.150247  2.28256  10 
 0.147262  2.27937  10 
 0.139078  2.27029  10 
 0.13499  2.26588  10 
 0.127913  2.25802  10 
 0.122718  2.25237  10 
 0.11677  2.24575  10 
 0.110447  2.23882  10 
 0.105656  2.23348  10 
 0.0981748  2.22523  10 
 0.0945576  2.2212  10 
 0.0859029  2.21165  10 
 0.0834495  2.20893  10 
 0.0736311  2.19813  10 
 0.0722938  2.19666  10 
 0.0613592  2.18473  10 
 0.0610418  2.18439  10 
 0.0496258  2.17212  10 
 0.0490874  2.17154  10 
 0.0379728  2.15984  10 
 0.0368155  2.15863  10 
 0.0260249  2.14757  10 
 0.0245437  2.14606  10 
 0.0137139  2.1353  10 
 0.0122718  2.13387  10 
 0.000972545  2.12303  10 
 0  2.12209  10 

 6.27091  4.14932  10 
 6.26947  4.14788  10 
 6.25864  4.13713  10 
 6.25716  4.13561  10 
 6.24637  4.12455  10 
 6.24521  4.12334  10 
 6.2341  4.11164  10 
 6.23356  4.11107  10 
 6.22214  4.0988  10 
 6.22183  4.09845  10 
 6.21089  4.08652  10 
 6.20955  4.08506  10 
 6.19974  4.07425  10 
 6.19728  4.07154  10 
 6.18863  4.06198  10 
 6.18501  4.05795  10 
 6.17753  4.04971  10 
 6.17274  4.04437  10 
 6.16642  4.03744  10 
 6.16047  4.03081  10 
 6.15527  4.02517  10 
 6.14819  4.0173  10 
 6.14411  4.01289  10 
 6.13592  4.00382  10 
 6.13294  4.00062  10 
 6.12365  3.99032  10 
 6.12181  3.98835  10 
 6.11138  3.97674  10 
 6.11076  3.97608  10 
 6.09985  3.96381  10 
 6.09911  3.96291  10 
 6.08916  3.95153  10 
 6.08684  3.94867  10 
 6.07878  3.93926  10 
 6.07456  3.93389  10 
 6.06882  3.92699  10 
 6.06229  3.91834  10 
 6.05938  3.91472  10 
 6.05057  3.90245  10 
 6.05002  3.90155  10 
 6.04247  3.89018  10 
 6.03775  3.88197  10 
 6.03523  3.8779  10 
 6.029  3.86563  10 
 6.02548  3.85696  10 
 6.0239  3.85336  10 
 6.02016  3.84109  10 
 6.01801  3.82882  10 
 6.01778  3.81654  10 
 6.02003  3.80427  10 
 6.02548  3.79223  10 
 6.02561  3.792  10 
 6.03719  3.77973  10 
 6.03775  3.77931  10 
 6.05002  3.77262  10 
 6.06229  3.76874  10 
 6.07052  3.76746  10 
 6.07456  3.7669  10 
 6.08684  3.76659  10 
 6.09863  3.76746  10 
 6.09911  3.76749  10 
 6.11138  3.76943  10 
 6.12365  3.77227  10 
 6.13592  3.77596  10 
 6.14608  3.77973  10 
 6.14819  3.78047  10 
 6.16047  3.78563  10 
 6.17274  3.7916  10 
 6.17347  3.792  10 
 6.18501  3.79812  10 
 6.19531  3.80427  10 
 6.19728  3.80541  10 
 6.20955  3.81326  10 
 6.21421  3.81654  10 
 6.22183  3.82177  10 
 6.23115  3.82882  10 
 6.2341  3.83099  10 
 6.24637  3.84086  10 
 6.24663  3.84109  10 
 6.25864  3.85131  10 
 6.26088  3.85336  10 
 6.27091  3.86247  10 

 0  4.16109  10 
 0.0122718  4.17243  10 
 0.0245437  4.18325  10 
 0.0263109  4.1847  10 
 0.0368155  4.19356  10 
 0.0411795  4.19697  10 
 0.0490874  4.20336  10 
 0.0570085  4.20924  10 
 0.0613592  4.21261  10 
 0.0736311  4.2213  10 
 0.0739857  4.22152  10 
 0.0859029  4.22917  10 
 0.0939273  4.23379  10 
 0.0981748  4.23639  10 
 0.110447  4.24266  10 
 0.118654  4.24606  10 
 0.122718  4.24788  10 
 0.13499  4.25147  10 
 0.147262  4.25291  10 
 0.159534  4.25045  10 
 0.165682  4.24606  10 
 0.171806  4.23735  10 
 0.173259  4.23379  10 
 0.175648  4.22152  10 
 0.176098  4.20924  10 
 0.175318  4.19697  10 
 0.173668  4.1847  10 
 0.171806  4.17505  10 
 0.171327  4.17243  10 
 0.168446  4.16016  10 
 0.165119  4.14788  10 
 0.161359  4.13561  10 
 0.159534  4.13034  10 
 0.157237  4.12334  10 
 0.152799  4.11107  10 
 0.147953  4.0988  10 
 0.147262  4.09719  10 
 0.142892  4.08652  10 
 0.137456  4.07425  10 
 0.13499  4.06909  10 
 0.13174  4.06198  10 
 0.125713  4.04971  10 
 0.122718  4.04401  10 
 0.119379  4.03744  10 
 0.112721  4.02517  10 
 0.110447  4.02121  10 
 0.105786  4.01289  10 
 0.0984196  4.00062  10 
 0.0981748  4.00023  10 
 0.0908728  3.98835  10 
 0.0859029  3.98075  10 
 0.0828702  3.97608  10 
 0.0744869  3.96381  10 
 0.0736311  3.96259  10 
 0.0658034  3.95153  10 
 0.0613592  3.94554  10 
 0.0566516  3.93926  10 
 0.0490874  3.92957  10 
 0.0470371  3.92699  10 
 0.0369552  3.91472  10 
 0.0368155  3.91455  10 
 0.0264034  3.90245  10 
 0.0245437  3.90033  10 
 0.0152662  3.89018  10 
 0.0122718  3.88695  10 
 0.00349042  3.8779  10 
 0  3.87434  10 

 3.80257  6.27091  10 
 3.80427  6.26998  10 
 3.81654  6.26376  10 
 3.8249  6.25864  10 
 3.82882  6.25662  10 
 3.84109  6.25068  10 
 3.84849  6.24637  10 
 3.85336  6.24415  10 
 3.86563  6.24055  10 
 3.8701  6.24637  10 
 3.86563  6.25042  10 
 3.8591  6.25864  10 
 3.85336  6.26351  10 
 3.84658  6.27091  10 

 3.10493  5.90276  10 
 3.10478  5.90287  10 
 3.09251  5.91268  10 
 3.08987  5.91503  10 
 3.08023  5.92226  10 
 3.07411  5.9273  10 
 3.06796  5.93172  10 
 3.05786  5.93957  10 
 3.05569  5.94108  10 
 3.04342  5.94995  10 
 3.04095  5.95185  10 
 3.03115  5.95854  10 
 3.02355  5.96412  10 
 3.01887  5.96724  10 
 3.0066  5.97586  10 
 3.00588  5.97639  10 
 2.99433  5.98397  10 
 2.98763  5.98866  10 
 2.98206  5.99225  10 
 2.96979  6.00058  10 
 2.96928  6.00093  10 
 2.95751  6.00839  10 
 2.95039  6.0132  10 
 2.94524  6.01643  10 
 2.93297  6.02445  10 
 2.93143  6.02548  10 
 2.9207  6.03211  10 
 2.91209  6.03775  10 
 2.90843  6.03999  10 
 2.89616  6.0477  10 
 2.8926  6.05002  10 
 2.88388  6.05529  10 
 2.87296  6.06229  10 
 2.87161  6.0631  10 
 2.85934  6.07052  10 
 2.85299  6.07456  10 
 2.84707  6.07809  10 
 2.8348  6.08571  10 
 2.83303  6.08684  10 
 2.82252  6.09303  10 
 2.81284  6.09911  10 
 2.81025  6.10063  10 
 2.79798  6.10794  10 
 2.79249  6.11138  10 
 2.78571  6.11534  10 
 2.77344  6.12287  10 
 2.77219  6.12365  10 
 2.76117  6.13004  10 
 2.75165  6.13592  10 
 2.74889  6.13752  10 
 2.73662  6.14474  10 
 2.73103  6.14819  10 
 2.72435  6.15205  10 
 2.71208  6.1595  10 
 2.71052  6.16047  10 
 2.69981  6.16659  10 
 2.68984  6.17274  10 
 2.68753  6.17406  10 
 2.67526  6.18117  10 
 2.66904  6.18501  10 
 2.66299  6.18847  10 
 2.65072  6.19584  10 
 2.64838  6.19728  10 
 2.63845  6.2029  10 
 2.62768  6.20955  10 
 2.62618  6.21041  10 
 2.6139  6.2174  10 
 2.60674  6.22183  10 
 2.60163  6.22473  10 
 2.58936  6.23199  10 
 2.58595  6.2341  10 
 2.57709  6.23905  10 
 2.56531  6.24637  10 
 2.56482  6.24665  10 
 2.55254  6.25341  10 
 2.54413  6.25864  10 
 2.54027  6.26081  10 
 2.528  6.26784  10 
 2.52302  6.27091  10 

 2.46355  6.27091  10 
 2.46664  6.26851  10 
 2.4775  6.25864  10 
 2.47891  6.25756  10 
 2.49118  6.24705  10 
 2.49189  6.24637  10 
 2.50346  6.23741  10 
 2.50706  6.2341  10 
 2.51573  6.22752  10 
 2.52217  6.22183  10 
 2.528  6.21747  10 
 2.53725  6.20955  10 
 2.54027  6.20732  10 
 2.55231  6.19728  10 
 2.55254  6.19711  10 
 2.56482  6.188  10 
 2.56833  6.18501  10 
 2.57709  6.17866  10 
 2.58424  6.17274  10 
 2.58936  6.16907  10 
 2.60002  6.16047  10 
 2.60163  6.15933  10 
 2.6139  6.15016  10 
 2.61631  6.14819  10 
 2.62618  6.14128  10 
 2.6329  6.13592  10 
 2.63845  6.13208  10 
 2.64928  6.12365  10 
 2.65072  6.12266  10 
 2.66299  6.11393  10 
 2.66626  6.11138  10 
 2.67526  6.10529  10 
 2.68336  6.09911  10 
 2.68753  6.09631  10 
 2.69981  6.08722  10 
 2.70031  6.08684  10 
 2.71208  6.0791  10 
 2.71817  6.07456  10 
 2.72435  6.07053  10 
 2.73562  6.06229  10 
 2.73662  6.06164  10 
 2.74889  6.05363  10 
 2.75387  6.05002  10 
 2.76117  6.0454  10 
 2.77192  6.03775  10 
 2.77344  6.03679  10 
 2.78571  6.02896  10 
 2.79066  6.02548  10 
 2.79798  6.02099  10 
 2.80924  6.0132  10 
 2.81025  6.01259  10 
 2.82252  6.00511  10 
 2.82867  6.00093  10 
 2.8348  5.9973  10 
 2.84707  5.9892  10 
 2.84787  5.98866  10 
 2.85934  5.98207  10 
 2.86799  5.97639  10 
 2.87161  5.97431  10 
 2.88388  5.96696  10 
 2.88831  5.96412  10 
 2.89616  5.95977  10 
 2.90843  5.95204  10 
 2.90874  5.95185  10 
 2.9207  5.94547  10 
 2.93026  5.93957  10 
 2.93297  5.93812  10 
 2.94524  5.93149  10 
 2.95226  5.9273  10 
 2.95751  5.9246  10 
 2.96979  5.91794  10 
 2.97483  5.91503  10 
 2.98206  5.91148  10 
 2.99433  5.90491  10 
 2.99823  5.90276  10 
 3.0066  5.89886  10 
 3.01887  5.89255  10 
 3.0228  5.89049  10 
 3.03115  5.88684  10 
 3.04342  5.88099  10 
 3.049  5.87821  10 
 3.05569  5.87549  10 
 3.06796  5.87038  10 
 3.07753  5.86594  10 
 3.08023  5.86493  10 
 3.09251  5.86089  10 
 3.10478  5.85654  10 
 3.11323  5.85367  10 
 3.11705  5.8527  10 
 3.12932  5.85099  10 
 3.14159  5.85206  10 
 3.14417  5.85367  10 
 3.14159  5.86363  10 
 3.14116  5.86594  10 
 3.13109  5.87821  10 
 3.12932  5.87979  10 
 3.11869  5.89049  10 
 3.11705  5.89183  10 
 3.10493  5.90276  10 


# Contour 3, label:      -10
 1.03084  1.25937 -10 
 1.02816  1.264 -10 
 1.0212  1.27627 -10 
 1.01856  1.28097 -10 
 1.0141  1.28854 -10 
 1.00716  1.30082 -10 
 1.00629  1.30232 -10 
 0.99982  1.31309 -10 
 0.99402  1.3232 -10 
 0.992713  1.32536 -10 
 0.98531  1.33763 -10 
 0.981748  1.34366 -10 
 0.977893  1.3499 -10 
 0.970553  1.36217 -10 
 0.969476  1.36395 -10 
 0.962839  1.37445 -10 
 0.957204  1.38371 -10 
 0.955289  1.38672 -10 
 0.94754  1.39899 -10 
 0.944932  1.40314 -10 
 0.939631  1.41126 -10 
 0.93266  1.42234 -10 
 0.931875  1.42353 -10 
 0.923747  1.43581 -10 
 0.920388  1.44097 -10 
 0.915581  1.44808 -10 
 0.908117  1.4595 -10 
 0.907537  1.46035 -10 
 0.899091  1.47262 -10 
 0.895845  1.47743 -10 
 0.890603  1.48489 -10 
 0.883573  1.49522 -10 
 0.882191  1.49717 -10 
 0.873511  1.50944 -10 
 0.871301  1.51258 -10 
 0.864642  1.52171 -10 
 0.859029  1.52961 -10 
 0.855796  1.53398 -10 
 0.846967  1.54625 -10 
 0.846757  1.54654 -10 
 0.837675  1.55852 -10 
 0.834486  1.56283 -10 
 0.828348  1.5708 -10 
 0.822214  1.57897 -10 
 0.819002  1.58307 -10 
 0.809942  1.59497 -10 
 0.80965  1.59534 -10 
 0.799866  1.60761 -10 
 0.79767  1.61041 -10 
 0.789954  1.61988 -10 
 0.785398  1.6256 -10 
 0.779959  1.63216 -10 
 0.773126  1.64059 -10 
 0.769878  1.64443 -10 
 0.760854  1.65537 -10 
 0.759705  1.6567 -10 
 0.749282  1.66897 -10 
 0.748583  1.6698 -10 
 0.73852  1.68124 -10 
 0.736311  1.68381 -10 
 0.727591  1.69351 -10 
 0.724039  1.69756 -10 
 0.716478  1.70579 -10 
 0.711767  1.71103 -10 
 0.705158  1.71806 -10 
 0.699495  1.72422 -10 
 0.693603  1.73033 -10 
 0.687223  1.73711 -10 
 0.681782  1.7426 -10 
 0.674952  1.74967 -10 
 0.669656  1.75487 -10 
 0.66268  1.7619 -10 
 0.657178  1.76715 -10 
 0.650408  1.77377 -10 
 0.644298  1.77942 -10 
 0.638136  1.78526 -10 
 0.630958  1.79169 -10 
 0.625864  1.79637 -10 
 0.617091  1.80396 -10 
 0.613592  1.80707 -10 
 0.602625  1.81623 -10 
 0.60132  1.81735 -10 
 0.589049  1.8268 -10 
 0.586539  1.82851 -10 
 0.576777  1.83531 -10 
 0.568257  1.84078 -10 
 0.564505  1.84324 -10 
 0.552233  1.8492 -10 
 0.539961  1.85264 -10 

 0.956247  1.06765 -10 
 0.957204  1.06541 -10 
 0.961976  1.05538 -10 
 0.968031  1.04311 -10 
 0.969476  1.04003 -10 
 0.974417  1.03084 -10 
 0.981388  1.01856 -10 
 0.981748  1.01789 -10 
 0.98916  1.00629 -10 
 0.99402  0.999148 -10 
 0.998125  0.99402 -10 
 1.00629  0.984592 -10 
 1.00912  0.981748 -10 
 1.01856  0.973082 -10 
 1.0229  0.969476 -10 
 1.03084  0.963504 -10 
 1.03961  0.957204 -10 
 1.04311  0.954939 -10 
 1.05538  0.94642 -10 
 1.05728  0.944932 -10 
 1.06765  0.93752 -10 
 1.07399  0.93266 -10 
 1.07992  0.928478 -10 
 1.09055  0.920388 -10 
 1.09219  0.919226 -10 
 1.10447  0.909565 -10 
 1.10619  0.908117 -10 
 1.11674  0.899647 -10 
 1.1213  0.895845 -10 
 1.12901  0.889651 -10 
 1.13636  0.883573 -10 
 1.14128  0.879624 -10 
 1.15145  0.871301 -10 
 1.15355  0.869618 -10 
 1.16583  0.8597 -10 
 1.16669  0.859029 -10 
 1.1781  0.850001 -10 
 1.18244  0.846757 -10 
 1.19037  0.840666 -10 
 1.19906  0.834486 -10 
 1.20264  0.831834 -10 
 1.21491  0.823943 -10 
 1.21878  0.822214 -10 
 1.22718  0.818001 -10 
 1.23946  0.817567 -10 
 1.24193  0.822214 -10 
 1.24168  0.834486 -10 
 1.23946  0.844673 -10 
 1.23891  0.846757 -10 
 1.23399  0.859029 -10 
 1.22946  0.871301 -10 
 1.22718  0.876957 -10 
 1.22418  0.883573 -10 
 1.21867  0.895845 -10 
 1.21491  0.904618 -10 
 1.21324  0.908117 -10 
 1.20722  0.920388 -10 
 1.20264  0.930658 -10 
 1.20165  0.93266 -10 
 1.19537  0.944932 -10 
 1.19037  0.955826 -10 
 1.18967  0.957204 -10 
 1.18326  0.969476 -10 
 1.1781  0.980481 -10 
 1.17745  0.981748 -10 
 1.17097  0.99402 -10 
 1.16583  1.00481 -10 
 1.16505  1.00629 -10 
 1.15856  1.01856 -10 
 1.15355  1.0289 -10 
 1.15254  1.03084 -10 
 1.14604  1.04311 -10 
 1.14128  1.05282 -10 
 1.13993  1.05538 -10 
 1.13344  1.06765 -10 
 1.12901  1.07657 -10 
 1.12722  1.07992 -10 
 1.12074  1.09219 -10 
 1.11674  1.10017 -10 
 1.11442  1.10447 -10 
 1.10796  1.11674 -10 
 1.10447  1.1236 -10 
 1.10153  1.12901 -10 
 1.09507  1.14128 -10 
 1.09219  1.14685 -10 
 1.08852  1.15355 -10 
 1.08206  1.16583 -10 
 1.07992  1.1699 -10 
 1.07538  1.1781 -10 
 1.06892  1.19037 -10 
 1.06765  1.19275 -10 
 1.0621  1.20264 -10 
 1.05563  1.21491 -10 
 1.05538  1.21537 -10 
 1.04865  1.22718 -10 
 1.04311  1.23752 -10 
 1.04201  1.23946 -10 
 1.03503  1.25173 -10 
 1.03084  1.25937 -10 

 0.539961  1.85264 -10 
 0.534959  1.84078 -10 
 0.538413  1.82851 -10 
 0.539961  1.82543 -10 
 0.544603  1.81623 -10 
 0.551152  1.80396 -10 
 0.552233  1.80223 -10 
 0.558838  1.79169 -10 
 0.564505  1.78259 -10 
 0.566502  1.77942 -10 
 0.574538  1.76715 -10 
 0.576777  1.76383 -10 
 0.582861  1.75487 -10 
 0.589049  1.74562 -10 
 0.59109  1.7426 -10 
 0.599445  1.73033 -10 
 0.60132  1.7276 -10 
 0.607954  1.71806 -10 
 0.613592  1.70976 -10 
 0.616339  1.70579 -10 
 0.624677  1.69351 -10 
 0.625864  1.69177 -10 
 0.633143  1.68124 -10 
 0.638136  1.67383 -10 
 0.641473  1.66897 -10 
 0.649682  1.6567 -10 
 0.650408  1.65561 -10 
 0.657978  1.64443 -10 
 0.66268  1.63729 -10 
 0.666138  1.63216 -10 
 0.674165  1.61988 -10 
 0.674952  1.61867 -10 
 0.682224  1.60761 -10 
 0.687223  1.5998 -10 
 0.690149  1.59534 -10 
 0.69796  1.58307 -10 
 0.699495  1.58061 -10 
 0.705748  1.5708 -10 
 0.711767  1.5611 -10 
 0.713406  1.55852 -10 
 0.720977  1.54625 -10 
 0.724039  1.54118 -10 
 0.728482  1.53398 -10 
 0.73586  1.52171 -10 
 0.736311  1.52094 -10 
 0.743174  1.50944 -10 
 0.748583  1.50019 -10 
 0.750395  1.49717 -10 
 0.7575  1.48489 -10 
 0.760854  1.47898 -10 
 0.76454  1.47262 -10 
 0.771472  1.46035 -10 
 0.773126  1.45734 -10 
 0.778313  1.44808 -10 
 0.785088  1.43581 -10 
 0.785398  1.43522 -10 
 0.791725  1.42353 -10 
 0.79767  1.41247 -10 
 0.798333  1.41126 -10 
 0.804783  1.39899 -10 
 0.809942  1.38911 -10 
 0.811217  1.38672 -10 
 0.817494  1.37445 -10 
 0.822214  1.36515 -10 
 0.823758  1.36217 -10 
 0.82987  1.3499 -10 
 0.834486  1.34057 -10 
 0.835972  1.33763 -10 
 0.841918  1.32536 -10 
 0.846757  1.31535 -10 
 0.847874  1.31309 -10 
 0.853657  1.30082 -10 
 0.859029  1.28948 -10 
 0.859484  1.28854 -10 
 0.865106  1.27627 -10 
 0.870799  1.264 -10 
 0.871301  1.26285 -10 
 0.876289  1.25173 -10 
 0.88183  1.23946 -10 
 0.883573  1.23543 -10 
 0.887236  1.22718 -10 
 0.892635  1.21491 -10 
 0.895845  1.20746 -10 
 0.897985  1.20264 -10 
 0.903257  1.19037 -10 
 0.908117  1.17913 -10 
 0.90858  1.1781 -10 
 0.913748  1.16583 -10 
 0.919013  1.15355 -10 
 0.920388  1.15016 -10 
 0.924175  1.14128 -10 
 0.929405  1.12901 -10 
 0.93266  1.1212 -10 
 0.93463  1.11674 -10 
 0.939893  1.10447 -10 
 0.944932  1.09288 -10 
 0.945252  1.09219 -10 
 0.950653  1.07992 -10 
 0.956247  1.06765 -10 

 5.4981  4.84738 -10 
 5.49779  4.84796 -10 
 5.49146  4.85965 -10 
 5.48552  4.87072 -10 
 5.48485  4.87192 -10 
 5.4784  4.88419 -10 
 5.47324  4.89408 -10 
 5.47197  4.89647 -10 
 5.46569  4.90874 -10 
 5.46097  4.91803 -10 
 5.45943  4.92101 -10 
 5.45332  4.93328 -10 
 5.4487  4.94261 -10 
 5.44721  4.94555 -10 
 5.44127  4.95783 -10 
 5.43643  4.96783 -10 
 5.43531  4.9701 -10 
 5.42953  4.98237 -10 
 5.42416  4.9937 -10 
 5.4237  4.99464 -10 
 5.41808  5.00691 -10 
 5.41239  5.01919 -10 
 5.41188  5.02033 -10 
 5.4069  5.03146 -10 
 5.40136  5.04373 -10 
 5.39961  5.04776 -10 
 5.39595  5.056 -10 
 5.39055  5.06827 -10 
 5.38734  5.07572 -10 
 5.3852  5.08054 -10 
 5.37993  5.09282 -10 
 5.37507  5.10405 -10 
 5.37461  5.10509 -10 
 5.36944  5.11736 -10 
 5.36417  5.12963 -10 
 5.3628  5.13302 -10 
 5.35901  5.1419 -10 
 5.35378  5.15418 -10 
 5.35052  5.16199 -10 
 5.34856  5.16645 -10 
 5.34329  5.17872 -10 
 5.33825  5.1903 -10 
 5.33793  5.19099 -10 
 5.33253  5.20326 -10 
 5.32694  5.21553 -10 
 5.32598  5.21778 -10 
 5.32121  5.22781 -10 
 5.31515  5.24008 -10 
 5.31371  5.24316 -10 
 5.30877  5.25235 -10 
 5.3018  5.26462 -10 
 5.30144  5.26529 -10 
 5.29403  5.27689 -10 
 5.28917  5.28404 -10 
 5.28506  5.28917 -10 
 5.27689  5.29859 -10 
 5.27407  5.30144 -10 
 5.26462  5.3101 -10 
 5.26028  5.31371 -10 
 5.25235  5.31968 -10 
 5.24358  5.32598 -10 
 5.24008  5.32825 -10 
 5.22781  5.33676 -10 
 5.2259  5.33825 -10 
 5.21553  5.34567 -10 
 5.2092  5.35052 -10 
 5.20326  5.35471 -10 
 5.19264  5.3628 -10 
 5.19099  5.36396 -10 
 5.17872  5.37362 -10 
 5.177  5.37507 -10 
 5.16645  5.38354 -10 
 5.16189  5.38734 -10 
 5.15418  5.39353 -10 
 5.14682  5.39961 -10 
 5.1419  5.40356 -10 
 5.13173  5.41188 -10 
 5.12963  5.41357 -10 
 5.11736  5.42349 -10 
 5.1165  5.42416 -10 
 5.10509  5.43318 -10 
 5.10074  5.43643 -10 
 5.09282  5.44252 -10 
 5.08413  5.4487 -10 
 5.08054  5.45135 -10 
 5.06827  5.45924 -10 
 5.06441  5.46097 -10 
 5.056  5.46518 -10 
 5.04373  5.46562 -10 

 5.46418  4.70012 -10 
 5.47324  4.68821 -10 
 5.47354  4.68785 -10 
 5.48332  4.67557 -10 
 5.48552  4.67277 -10 
 5.49323  4.6633 -10 
 5.49779  4.65758 -10 
 5.50323  4.65103 -10 
 5.51006  4.64259 -10 
 5.51331  4.63876 -10 
 5.52233  4.62781 -10 
 5.52348  4.62649 -10 
 5.5339  4.61421 -10 
 5.5346  4.61339 -10 
 5.54467  4.60194 -10 
 5.54687  4.59938 -10 
 5.55559  4.58967 -10 
 5.55915  4.58563 -10 
 5.56671  4.5774 -10 
 5.57142  4.57215 -10 
 5.57803  4.56513 -10 
 5.58369  4.55896 -10 
 5.58958  4.55285 -10 
 5.59596  4.54608 -10 
 5.6014  4.54058 -10 
 5.60823  4.53351 -10 
 5.61353  4.52831 -10 
 5.62051  4.52129 -10 
 5.62601  4.51604 -10 
 5.63278  4.50942 -10 
 5.63889  4.50377 -10 
 5.64505  4.49792 -10 
 5.65223  4.4915 -10 
 5.65732  4.48682 -10 
 5.66609  4.47922 -10 
 5.66959  4.47612 -10 
 5.68056  4.46695 -10 
 5.68186  4.46583 -10 
 5.69414  4.45638 -10 
 5.69665  4.45468 -10 
 5.70641  4.44787 -10 
 5.71493  4.44241 -10 
 5.71868  4.43994 -10 
 5.73095  4.43399 -10 
 5.74322  4.43054 -10 
 5.74823  4.44241 -10 
 5.74477  4.45468 -10 
 5.74322  4.45776 -10 
 5.73858  4.46695 -10 
 5.73203  4.47922 -10 
 5.73095  4.48095 -10 
 5.72435  4.4915 -10 
 5.71868  4.50059 -10 
 5.71668  4.50377 -10 
 5.70865  4.51604 -10 
 5.70641  4.51936 -10 
 5.70032  4.52831 -10 
 5.69414  4.53757 -10 
 5.6921  4.54058 -10 
 5.68374  4.55285 -10 
 5.68186  4.55559 -10 
 5.67523  4.56513 -10 
 5.66959  4.57342 -10 
 5.66685  4.5774 -10 
 5.65851  4.58967 -10 
 5.65732  4.59141 -10 
 5.65004  4.60194 -10 
 5.64505  4.60936 -10 
 5.64171  4.61421 -10 
 5.6335  4.62649 -10 
 5.63278  4.62758 -10 
 5.62521  4.63876 -10 
 5.62051  4.64589 -10 
 5.61705  4.65103 -10 
 5.60902  4.6633 -10 
 5.60823  4.66452 -10 
 5.60096  4.67557 -10 
 5.59596  4.68338 -10 
 5.59304  4.68785 -10 
 5.58523  4.70012 -10 
 5.58369  4.70258 -10 
 5.57744  4.71239 -10 
 5.57142  4.72209 -10 
 5.56978  4.72466 -10 
 5.56221  4.73693 -10 
 5.55915  4.742 -10 
 5.5547  4.7492 -10 
 5.54733  4.76148 -10 
 5.54687  4.76225 -10 
 5.54001  4.77375 -10 
 5.5346  4.783 -10 
 5.53279  4.78602 -10 
 5.52568  4.79829 -10 
 5.52233  4.80421 -10 
 5.51864  4.81056 -10 
 5.51171  4.82284 -10 
 5.51006  4.82585 -10 
 5.50487  4.83511 -10 
 5.4981  4.84738 -10 

 5.04373  5.46562 -10 
 5.04125  5.46097 -10 
 5.04151  5.4487 -10 
 5.04373  5.43851 -10 
 5.04428  5.43643 -10 
 5.04919  5.42416 -10 
 5.05373  5.41188 -10 
 5.056  5.40623 -10 
 5.059  5.39961 -10 
 5.06452  5.38734 -10 
 5.06827  5.37857 -10 
 5.06995  5.37507 -10 
 5.07597  5.3628 -10 
 5.08054  5.35253 -10 
 5.08153  5.35052 -10 
 5.08782  5.33825 -10 
 5.09282  5.32736 -10 
 5.09351  5.32598 -10 
 5.09992  5.31371 -10 
 5.10509  5.3027 -10 
 5.10574  5.30144 -10 
 5.11221  5.28917 -10 
 5.11736  5.27838 -10 
 5.11813  5.27689 -10 
 5.12463  5.26462 -10 
 5.12963  5.25428 -10 
 5.13065  5.25235 -10 
 5.13714  5.24008 -10 
 5.1419  5.23037 -10 
 5.14326  5.22781 -10 
 5.14975  5.21553 -10 
 5.15418  5.20661 -10 
 5.15596  5.20326 -10 
 5.16244  5.19099 -10 
 5.16645  5.18302 -10 
 5.16876  5.17872 -10 
 5.17523  5.16645 -10 
 5.17872  5.15959 -10 
 5.18166  5.15418 -10 
 5.18812  5.1419 -10 
 5.19099  5.13634 -10 
 5.19467  5.12963 -10 
 5.20112  5.11736 -10 
 5.20326  5.11328 -10 
 5.20781  5.10509 -10 
 5.21426  5.09282 -10 
 5.21553  5.09043 -10 
 5.22109  5.08054 -10 
 5.22756  5.06827 -10 
 5.22781  5.06781 -10 
 5.23453  5.056 -10 
 5.24008  5.04566 -10 
 5.24118  5.04373 -10 
 5.24816  5.03146 -10 
 5.25235  5.02382 -10 
 5.25503  5.01919 -10 
 5.26198  5.00691 -10 
 5.26462  5.00222 -10 
 5.26909  4.99464 -10 
 5.27602  4.98237 -10 
 5.27689  4.98086 -10 
 5.28337  4.9701 -10 
 5.28917  4.95999 -10 
 5.29047  4.95783 -10 
 5.29788  4.94555 -10 
 5.30144  4.93952 -10 
 5.30529  4.93328 -10 
 5.31263  4.92101 -10 
 5.31371  4.91924 -10 
 5.32035  4.90874 -10 
 5.32598  4.89947 -10 
 5.3279  4.89647 -10 
 5.33565  4.88419 -10 
 5.33825  4.88004 -10 
 5.34355  4.87192 -10 
 5.35052  4.86084 -10 
 5.35131  4.85965 -10 
 5.35944  4.84738 -10 
 5.3628  4.84221 -10 
 5.3676  4.83511 -10 
 5.37507  4.82368 -10 
 5.37565  4.82284 -10 
 5.38409  4.81056 -10 
 5.38734  4.80576 -10 
 5.39258  4.79829 -10 
 5.39961  4.78796 -10 
 5.40099  4.78602 -10 
 5.40967  4.77375 -10 
 5.41188  4.77061 -10 
 5.41854  4.76148 -10 
 5.42416  4.75357 -10 
 5.42739  4.7492 -10 
 5.43622  4.73693 -10 
 5.43643  4.73665 -10 
 5.44551  4.72466 -10 
 5.4487  4.72036 -10 
 5.45484  4.71239 -10 
 5.46097  4.70422 -10 
 5.46418  4.70012 -10 

 5.69622  2.34392 -10 
 5.70512  2.35619 -10 
 5.70641  2.35786 -10 
 5.7141  2.36847 -10 
 5.71868  2.37441 -10 
 5.72327  2.38074 -10 
 5.73095  2.39075 -10 
 5.73259  2.39301 -10 
 5.74201  2.40528 -10 
 5.74322  2.40677 -10 
 5.75154  2.41755 -10 
 5.7555  2.42245 -10 
 5.7612  2.42983 -10 
 5.76777  2.43797 -10 
 5.77097  2.4421 -10 
 5.78004  2.45334 -10 
 5.78084  2.45437 -10 
 5.79081  2.46664 -10 
 5.79231  2.46841 -10 
 5.8009  2.47891 -10 
 5.80458  2.48326 -10 
 5.81108  2.49118 -10 
 5.81686  2.49799 -10 
 5.82135  2.50346 -10 
 5.82913  2.51261 -10 
 5.8317  2.51573 -10 
 5.8414  2.52712 -10 
 5.84213  2.528 -10 
 5.85267  2.54027 -10 
 5.85367  2.5414 -10 
 5.86332  2.55254 -10 
 5.86594  2.55549 -10 
 5.87404  2.56482 -10 
 5.87821  2.56949 -10 
 5.88484  2.57709 -10 
 5.89049  2.58339 -10 
 5.89572  2.58936 -10 
 5.90276  2.5972 -10 
 5.90666  2.60163 -10 
 5.91503  2.61091 -10 
 5.91768  2.6139 -10 
 5.9273  2.62454 -10 
 5.92876  2.62618 -10 
 5.93957  2.63807 -10 
 5.93991  2.63845 -10 
 5.95118  2.65072 -10 
 5.95185  2.65143 -10 
 5.96254  2.66299 -10 
 5.96412  2.66467 -10 
 5.97396  2.67526 -10 
 5.97639  2.67782 -10 
 5.98545  2.68753 -10 
 5.98866  2.69091 -10 
 5.99701  2.69981 -10 
 6.00093  2.70391 -10 
 6.00864  2.71208 -10 
 6.0132  2.71684 -10 
 6.02032  2.72435 -10 
 6.02548  2.72969 -10 
 6.03208  2.73662 -10 
 6.03775  2.74248 -10 
 6.04389  2.74889 -10 
 6.05002  2.75519 -10 
 6.05577  2.76117 -10 
 6.06229  2.76784 -10 
 6.06771  2.77344 -10 
 6.07456  2.78042 -10 
 6.07971  2.78571 -10 
 6.08684  2.79294 -10 
 6.09176  2.79798 -10 
 6.09911  2.80539 -10 
 6.10388  2.81025 -10 
 6.11138  2.81779 -10 
 6.11604  2.82252 -10 
 6.12365  2.83014 -10 
 6.12827  2.8348 -10 
 6.13592  2.84243 -10 
 6.14054  2.84707 -10 
 6.14819  2.85467 -10 
 6.15286  2.85934 -10 
 6.16047  2.86686 -10 
 6.16523  2.87161 -10 
 6.17274  2.87901 -10 
 6.17764  2.88388 -10 
 6.18501  2.89112 -10 
 6.1901  2.89616 -10 
 6.19728  2.90319 -10 
 6.20259  2.90843 -10 
 6.20955  2.91522 -10 
 6.21512  2.9207 -10 
 6.22183  2.92722 -10 
 6.22768  2.93297 -10 
 6.2341  2.9392 -10 
 6.24027  2.94524 -10 
 6.24637  2.95115 -10 
 6.25289  2.95751 -10 
 6.25864  2.96307 -10 
 6.26553  2.96979 -10 
 6.27091  2.97498 -10 

 5.38677  1.81623 -10 
 5.3846  1.80396 -10 
 5.38257  1.79169 -10 
 5.38068  1.77942 -10 
 5.37897  1.76715 -10 
 5.37745  1.75487 -10 
 5.37616  1.7426 -10 
 5.37513  1.73033 -10 
 5.37507  1.72904 -10 
 5.3746  1.71806 -10 
 5.37446  1.70579 -10 
 5.37477  1.69351 -10 
 5.37507  1.68937 -10 
 5.3761  1.68124 -10 
 5.3795  1.66897 -10 
 5.38725  1.6567 -10 
 5.38734  1.65661 -10 
 5.38752  1.6567 -10 
 5.39961  1.66127 -10 
 5.40548  1.66897 -10 
 5.41188  1.6757 -10 
 5.41482  1.68124 -10 
 5.42241  1.69351 -10 
 5.42416  1.696 -10 
 5.42852  1.70579 -10 
 5.43489  1.71806 -10 
 5.43643  1.72077 -10 
 5.44016  1.73033 -10 
 5.44551  1.7426 -10 
 5.4487  1.74925 -10 
 5.45068  1.75487 -10 
 5.45523  1.76715 -10 
 5.46035  1.77942 -10 
 5.46097  1.78085 -10 
 5.46448  1.79169 -10 
 5.46878  1.80396 -10 
 5.47324  1.81546 -10 
 5.47348  1.81623 -10 
 5.47718  1.82851 -10 
 5.4812  1.84078 -10 
 5.48552  1.85274 -10 
 5.4856  1.85305 -10 
 5.48908  1.86532 -10 
 5.49283  1.87759 -10 
 5.49693  1.88986 -10 
 5.49779  1.89235 -10 
 5.50044  1.90214 -10 
 5.50395  1.91441 -10 
 5.50778  1.92668 -10 
 5.51006  1.93358 -10 
 5.51148  1.93895 -10 
 5.51482  1.95122 -10 
 5.51845  1.9635 -10 
 5.52233  1.97537 -10 
 5.52243  1.97577 -10 
 5.52568  1.98804 -10 
 5.52922  2.00031 -10 
 5.53316  2.01258 -10 
 5.5346  2.01682 -10 
 5.5368  2.02485 -10 
 5.54039  2.03713 -10 
 5.54443  2.0494 -10 
 5.54687  2.05618 -10 
 5.54848  2.06167 -10 
 5.55231  2.07394 -10 
 5.5567  2.08621 -10 
 5.55915  2.09238 -10 
 5.56113  2.09849 -10 
 5.56548  2.11076 -10 
 5.57056  2.12303 -10 
 5.57142  2.12492 -10 
 5.57528  2.1353 -10 
 5.58053  2.14757 -10 
 5.58369  2.15409 -10 
 5.58603  2.15984 -10 
 5.59162  2.17212 -10 
 5.59596  2.18041 -10 
 5.59774  2.18439 -10 
 5.60381  2.19666 -10 
 5.60823  2.2045 -10 
 5.6104  2.20893 -10 
 5.61705  2.2212 -10 
 5.62051  2.22688 -10 
 5.62403  2.23348 -10 
 5.63133  2.24575 -10 
 5.63278  2.24795 -10 
 5.63863  2.25802 -10 
 5.64505  2.26796 -10 
 5.64641  2.27029 -10 
 5.65419  2.28256 -10 
 5.65732  2.28708 -10 
 5.66221  2.29484 -10 
 5.66959  2.3056 -10 
 5.67055  2.30711 -10 
 5.67889  2.31938 -10 
 5.68186  2.32343 -10 
 5.68744  2.33165 -10 
 5.69414  2.34085 -10 
 5.69622  2.34392 -10 

 5.66635  2.66299 -10 
 5.65732  2.65224 -10 
 5.65601  2.65072 -10 
 5.64572  2.63845 -10 
 5.64505  2.63762 -10 
 5.63544  2.62618 -10 
 5.63278  2.62289 -10 
 5.62529  2.6139 -10 
 5.62051  2.60795 -10 
 5.61527  2.60163 -10 
 5.60823  2.59279 -10 
 5.60541  2.58936 -10 
 5.59596  2.57738 -10 
 5.59572  2.57709 -10 
 5.58601  2.56482 -10 
 5.58369  2.56175 -10 
 5.57646  2.55254 -10 
 5.57142  2.54583 -10 
 5.56709  2.54027 -10 
 5.55915  2.52956 -10 
 5.55794  2.528 -10 
 5.54888  2.51573 -10 
 5.54687  2.51288 -10 
 5.53997  2.50346 -10 
 5.5346  2.49574 -10 
 5.5313  2.49118 -10 
 5.52288  2.47891 -10 
 5.52233  2.47807 -10 
 5.51457  2.46664 -10 
 5.51006  2.4596 -10 
 5.50656  2.45437 -10 
 5.49884  2.4421 -10 
 5.49779  2.44032 -10 
 5.49133  2.42983 -10 
 5.48552  2.41979 -10 
 5.48416  2.41755 -10 
 5.47732  2.40528 -10 
 5.47324  2.39747 -10 
 5.47082  2.39301 -10 
 5.46473  2.38074 -10 
 5.46097  2.37252 -10 
 5.45904  2.36847 -10 
 5.45386  2.35619 -10 
 5.44912  2.34392 -10 
 5.4487  2.34263 -10 
 5.44505  2.33165 -10 
 5.4416  2.31938 -10 
 5.43879  2.30711 -10 
 5.43674  2.29484 -10 
 5.43643  2.29122 -10 
 5.43569  2.28256 -10 
 5.43565  2.27029 -10 
 5.43643  2.2607 -10 
 5.43672  2.25802 -10 
 5.43924  2.24575 -10 
 5.44298  2.23348 -10 
 5.44762  2.2212 -10 
 5.4487  2.21841 -10 
 5.45335  2.20893 -10 
 5.45886  2.19666 -10 
 5.46097  2.1909 -10 
 5.46379  2.18439 -10 
 5.46756  2.17212 -10 
 5.46989  2.15984 -10 
 5.47097  2.14757 -10 
 5.47101  2.1353 -10 
 5.47019  2.12303 -10 
 5.46865  2.11076 -10 
 5.46648  2.09849 -10 
 5.46373  2.08621 -10 
 5.46097  2.07592 -10 
 5.46051  2.07394 -10 
 5.45736  2.06167 -10 
 5.45384  2.0494 -10 
 5.44991  2.03713 -10 
 5.4487  2.03354 -10 
 5.44613  2.02485 -10 
 5.4423  2.01258 -10 
 5.43817  2.00031 -10 
 5.43643  1.99531 -10 
 5.4342  1.98804 -10 
 5.43033  1.97577 -10 
 5.42626  1.9635 -10 
 5.42416  1.95725 -10 
 5.42235  1.95122 -10 
 5.41866  1.93895 -10 
 5.41486  1.92668 -10 
 5.41188  1.91723 -10 
 5.41108  1.91441 -10 
 5.40773  1.90214 -10 
 5.40435  1.88986 -10 
 5.40092  1.87759 -10 
 5.39961  1.87273 -10 
 5.39782  1.86532 -10 
 5.39495  1.85305 -10 
 5.39213  1.84078 -10 
 5.38936  1.82851 -10 
 5.38734  1.81917 -10 
 5.38677  1.81623 -10 

 6.27091  3.28444 -10 
 6.26281  3.27658 -10 
 6.25864  3.27257 -10 
 6.25011  3.26431 -10 
 6.24637  3.26072 -10 
 6.23741  3.25204 -10 
 6.2341  3.24886 -10 
 6.2247  3.23977 -10 
 6.22183  3.23701 -10 
 6.21199  3.2275 -10 
 6.20955  3.22516 -10 
 6.19928  3.21522 -10 
 6.19728  3.2133 -10 
 6.18658  3.20295 -10 
 6.18501  3.20144 -10 
 6.17389  3.19068 -10 
 6.17274  3.18957 -10 
 6.16121  3.17841 -10 
 6.16047  3.17769 -10 
 6.14854  3.16614 -10 
 6.14819  3.1658 -10 
 6.13592  3.15389 -10 
 6.12365  3.14201 -10 
 6.12323  3.14159 -10 
 6.11138  3.1301 -10 
 6.11059  3.12932 -10 
 6.09911  3.11816 -10 
 6.09797  3.11705 -10 
 6.08684  3.10619 -10 
 6.08539  3.10478 -10 
 6.07456  3.0942 -10 
 6.07284  3.09251 -10 
 6.06229  3.08217 -10 
 6.06033  3.08023 -10 
 6.05002  3.0701 -10 
 6.04785  3.06796 -10 
 6.03775  3.058 -10 
 6.03541  3.05569 -10 
 6.02548  3.04586 -10 
 6.02302  3.04342 -10 
 6.0132  3.03367 -10 
 6.01067  3.03115 -10 
 6.00093  3.02144 -10 
 5.99836  3.01887 -10 
 5.98866  3.00916 -10 
 5.98611  3.0066 -10 
 5.97639  2.99683 -10 
 5.9739  2.99433 -10 
 5.96412  2.98446 -10 
 5.96174  2.98206 -10 
 5.95185  2.97202 -10 
 5.94964  2.96979 -10 
 5.93957  2.95953 -10 
 5.93759  2.95751 -10 
 5.9273  2.94699 -10 
 5.92559  2.94524 -10 
 5.91503  2.93438 -10 
 5.91366  2.93297 -10 
 5.90276  2.92171 -10 
 5.90178  2.9207 -10 
 5.89049  2.90897 -10 
 5.88996  2.90843 -10 
 5.87821  2.89616 -10 
 5.86646  2.88388 -10 
 5.86594  2.88334 -10 
 5.85477  2.87161 -10 
 5.85367  2.87044 -10 
 5.84314  2.85934 -10 
 5.8414  2.85748 -10 
 5.83157  2.84707 -10 
 5.82913  2.84444 -10 
 5.82006  2.8348 -10 
 5.81686  2.83133 -10 
 5.80862  2.82252 -10 
 5.80458  2.81813 -10 
 5.79725  2.81025 -10 
 5.79231  2.80485 -10 
 5.78595  2.79798 -10 
 5.78004  2.79148 -10 
 5.77472  2.78571 -10 
 5.76777  2.77801 -10 
 5.76357  2.77344 -10 
 5.7555  2.76444 -10 
 5.7525  2.76117 -10 
 5.74322  2.75077 -10 
 5.74152  2.74889 -10 
 5.73095  2.73699 -10 
 5.73062  2.73662 -10 
 5.71971  2.72435 -10 
 5.71868  2.72317 -10 
 5.70884  2.71208 -10 
 5.70641  2.70926 -10 
 5.69807  2.69981 -10 
 5.69414  2.69522 -10 
 5.68739  2.68753 -10 
 5.68186  2.68105 -10 
 5.67682  2.67526 -10 
 5.66959  2.66672 -10 
 5.66635  2.66299 -10 

 0.0245437  3.01061 -10 
 0.0203725  3.0066 -10 
 0.0122718  2.99874 -10 
 0.0076826  2.99433 -10 
 0  2.98687 -10 

 0.627177  3.63247 -10 
 0.625864  3.63094 -10 
 0.616833  3.62019 -10 
 0.613592  3.61646 -10 
 0.606369  3.60792 -10 
 0.60132  3.60214 -10 
 0.595794  3.59565 -10 
 0.589049  3.58796 -10 
 0.585116  3.58338 -10 
 0.576777  3.57393 -10 
 0.574343  3.57111 -10 
 0.564505  3.56002 -10 
 0.563479  3.55884 -10 
 0.552562  3.54656 -10 
 0.552233  3.5462 -10 
 0.541667  3.53429 -10 
 0.539961  3.53242 -10 
 0.530682  3.52202 -10 
 0.527689  3.51874 -10 
 0.519612  3.50975 -10 
 0.515418  3.50518 -10 
 0.508462  3.49748 -10 
 0.503146  3.49171 -10 
 0.497235  3.4852 -10 
 0.490874  3.47834 -10 
 0.485934  3.47293 -10 
 0.478602  3.46505 -10 
 0.474563  3.46066 -10 
 0.46633  3.45186 -10 
 0.463123  3.44839 -10 
 0.454058  3.43874 -10 
 0.451618  3.43612 -10 
 0.441786  3.4257 -10 
 0.440048  3.42385 -10 
 0.429515  3.41274 -10 
 0.428416  3.41157 -10 
 0.417243  3.39985 -10 
 0.416725  3.3993 -10 
 0.404975  3.38703 -10 
 0.393221  3.37476 -10 
 0.392699  3.37422 -10 
 0.381405  3.36249 -10 
 0.380427  3.36148 -10 
 0.369528  3.35021 -10 
 0.368155  3.34881 -10 
 0.357592  3.33794 -10 
 0.355884  3.3362 -10 
 0.345598  3.32567 -10 
 0.343612  3.32365 -10 
 0.333548  3.3134 -10 
 0.33134  3.31116 -10 
 0.321444  3.30113 -10 
 0.319068  3.29873 -10 
 0.309287  3.28885 -10 
 0.306796  3.28635 -10 
 0.29708  3.27658 -10 
 0.294524  3.27402 -10 
 0.284823  3.26431 -10 
 0.282252  3.26175 -10 
 0.272518  3.25204 -10 
 0.269981  3.24951 -10 
 0.260167  3.23977 -10 
 0.257709  3.23733 -10 
 0.247773  3.2275 -10 
 0.245437  3.22519 -10 
 0.235337  3.21522 -10 
 0.233165  3.21308 -10 
 0.22286  3.20295 -10 
 0.220893  3.20102 -10 
 0.210346  3.19068 -10 
 0.208621  3.18899 -10 
 0.197797  3.17841 -10 
 0.19635  3.17699 -10 
 0.185214  3.16614 -10 
 0.184078  3.16503 -10 
 0.1726  3.15386 -10 
 0.171806  3.15309 -10 
 0.159958  3.14159 -10 
 0.159534  3.14118 -10 
 0.14729  3.12932 -10 
 0.13499  3.11739 -10 
 0.13464  3.11705 -10 
 0.122718  3.10549 -10 
 0.121976  3.10478 -10 
 0.110447  3.09361 -10 
 0.109296  3.09251 -10 
 0.0981748  3.08174 -10 
 0.096605  3.08023 -10 
 0.0859029  3.06988 -10 
 0.0839045  3.06796 -10 
 0.0736311  3.05803 -10 
 0.0711978  3.05569 -10 
 0.0613592  3.04617 -10 
 0.0584881  3.04342 -10 
 0.0490874  3.03432 -10 
 0.0457785  3.03115 -10 
 0.0368155  3.02247 -10 
 0.0330722  3.01887 -10 
 0.0245437  3.01061 -10 

 0.900618  4.4915 -10 
 0.898583  4.47922 -10 
 0.896417  4.46695 -10 
 0.895845  4.46401 -10 
 0.893821  4.45468 -10 
 0.891056  4.44241 -10 
 0.888237  4.43014 -10 
 0.88537  4.41786 -10 
 0.883573  4.41045 -10 
 0.882261  4.40559 -10 
 0.878836  4.39332 -10 
 0.875451  4.38105 -10 
 0.872101  4.36878 -10 
 0.871301  4.36595 -10 
 0.868325  4.35651 -10 
 0.864523  4.34423 -10 
 0.86084  4.33196 -10 
 0.859029  4.32594 -10 
 0.856921  4.31969 -10 
 0.852852  4.30742 -10 
 0.848989  4.29515 -10 
 0.846757  4.28787 -10 
 0.845018  4.28287 -10 
 0.840884  4.2706 -10 
 0.837051  4.25833 -10 
 0.834486  4.24965 -10 
 0.833272  4.24606 -10 
 0.829344  4.23379 -10 
 0.825821  4.22152 -10 
 0.822676  4.20924 -10 
 0.822214  4.20726 -10 
 0.81946  4.19697 -10 
 0.81671  4.1847 -10 
 0.814539  4.17243 -10 
 0.812998  4.16016 -10 
 0.812176  4.14788 -10 
 0.812212  4.13561 -10 
 0.813293  4.12334 -10 
 0.815625  4.11107 -10 
 0.8194  4.0988 -10 
 0.822214  4.09229 -10 
 0.824325  4.08652 -10 
 0.829835  4.07425 -10 
 0.834486  4.06478 -10 
 0.835566  4.06198 -10 
 0.840202  4.04971 -10 
 0.843947  4.03744 -10 
 0.84647  4.02517 -10 
 0.846757  4.02248 -10 
 0.84754  4.01289 -10 
 0.847499  4.00062 -10 
 0.846757  3.99196 -10 
 0.846448  3.98835 -10 
 0.844392  3.97608 -10 
 0.841588  3.96381 -10 
 0.838136  3.95153 -10 
 0.834486  3.94056 -10 
 0.834067  3.93926 -10 
 0.829323  3.92699 -10 
 0.824147  3.91472 -10 
 0.822214  3.91066 -10 
 0.818453  3.90245 -10 
 0.812367  3.89018 -10 
 0.809942  3.88572 -10 
 0.805868  3.8779 -10 
 0.799021  3.86563 -10 
 0.79767  3.8634 -10 
 0.791858  3.85336 -10 
 0.785398  3.84287 -10 
 0.784347  3.84109 -10 
 0.776625  3.82882 -10 
 0.773126  3.82359 -10 
 0.768611  3.81654 -10 
 0.760854  3.80512 -10 
 0.760303  3.80427 -10 
 0.751886  3.792 -10 
 0.748583  3.78744 -10 
 0.743219  3.77973 -10 
 0.736311  3.7703 -10 
 0.734305  3.76746 -10 
 0.725245  3.75518 -10 
 0.724039  3.75362 -10 
 0.716093  3.74291 -10 
 0.711767  3.73735 -10 
 0.706729  3.73064 -10 
 0.699495  3.72143 -10 
 0.697172  3.71837 -10 
 0.687461  3.7061 -10 
 0.687223  3.70581 -10 
 0.677771  3.69383 -10 
 0.674952  3.6904 -10 
 0.667911  3.68155 -10 
 0.66268  3.67524 -10 
 0.657897  3.66928 -10 
 0.650408  3.6603 -10 
 0.647743  3.65701 -10 
 0.638136  3.64557 -10 
 0.637461  3.64474 -10 
 0.627177  3.63247 -10 

 0.576777  3.92533 -10 
 0.578067  3.92699 -10 
 0.586965  3.93926 -10 
 0.589049  3.94233 -10 
 0.595747  3.95153 -10 
 0.60132  3.95975 -10 
 0.604296  3.96381 -10 
 0.612639  3.97608 -10 
 0.613592  3.97759 -10 
 0.620978  3.98835 -10 
 0.625864  3.99611 -10 
 0.628996  4.00062 -10 
 0.636776  4.01289 -10 
 0.638136  4.01523 -10 
 0.644555  4.02517 -10 
 0.650408  4.03523 -10 
 0.651853  4.03744 -10 
 0.65916  4.04971 -10 
 0.66268  4.05631 -10 
 0.666132  4.06198 -10 
 0.672789  4.07425 -10 
 0.674952  4.07868 -10 
 0.679377  4.08652 -10 
 0.68545  4.0988 -10 
 0.687223  4.10277 -10 
 0.69156  4.11107 -10 
 0.69715  4.12334 -10 
 0.699495  4.1291 -10 
 0.70266  4.13561 -10 
 0.707907  4.14788 -10 
 0.711767  4.15827 -10 
 0.712621  4.16016 -10 
 0.717707  4.17243 -10 
 0.72206  4.1847 -10 
 0.724039  4.19081 -10 
 0.726485  4.19697 -10 
 0.730872  4.20924 -10 
 0.734705  4.22152 -10 
 0.736311  4.227 -10 
 0.738758  4.23379 -10 
 0.742795  4.24606 -10 
 0.746386  4.25833 -10 
 0.748583  4.26637 -10 
 0.750022  4.2706 -10 
 0.753962  4.28287 -10 
 0.757503  4.29515 -10 
 0.760751  4.30742 -10 
 0.760854  4.30781 -10 
 0.764735  4.31969 -10 
 0.768365  4.33196 -10 
 0.771706  4.34423 -10 
 0.773126  4.3496 -10 
 0.775409  4.35651 -10 
 0.779235  4.36878 -10 
 0.78275  4.38105 -10 
 0.785398  4.39083 -10 
 0.786253  4.39332 -10 
 0.790354  4.40559 -10 
 0.794105  4.41786 -10 
 0.797582  4.43014 -10 
 0.79767  4.43044 -10 
 0.801982  4.44241 -10 
 0.806003  4.45468 -10 
 0.809709  4.46695 -10 
 0.809942  4.46772 -10 
 0.814404  4.47922 -10 
 0.818707  4.4915 -10 
 0.822214  4.50234 -10 
 0.822834  4.50377 -10 
 0.827959  4.51604 -10 
 0.832506  4.52831 -10 
 0.834486  4.53394 -10 
 0.837677  4.54058 -10 
 0.843025  4.55285 -10 
 0.846757  4.56241 -10 
 0.848293  4.56513 -10 
 0.854664  4.5774 -10 
 0.859029  4.58718 -10 
 0.860776  4.58967 -10 
 0.868365  4.60194 -10 
 0.871301  4.60749 -10 
 0.877702  4.61421 -10 
 0.883573  4.62192 -10 
 0.895668  4.62649 -10 
 0.895845  4.62657 -10 
 0.895935  4.62649 -10 
 0.903687  4.61421 -10 
 0.907087  4.60194 -10 
 0.908117  4.59382 -10 
 0.908412  4.58967 -10 
 0.908728  4.5774 -10 
 0.908585  4.56513 -10 
 0.908117  4.55414 -10 
 0.908051  4.55285 -10 
 0.907027  4.54058 -10 
 0.905732  4.52831 -10 
 0.904213  4.51604 -10 
 0.902502  4.50377 -10 
 0.900618  4.4915 -10 

 0  3.29632 -10 
 0.00499435  3.30113 -10 
 0.0122718  3.30821 -10 
 0.0176546  3.3134 -10 
 0.0245437  3.32011 -10 
 0.0302951  3.32567 -10 
 0.0368155  3.33204 -10 
 0.0429126  3.33794 -10 
 0.0490874  3.34399 -10 
 0.0555038  3.35021 -10 
 0.0613592  3.35596 -10 
 0.0680655  3.36249 -10 
 0.0736311  3.36796 -10 
 0.0805942  3.37476 -10 
 0.0859029  3.38 -10 
 0.0930876  3.38703 -10 
 0.0981748  3.39207 -10 
 0.105542  3.3993 -10 
 0.110447  3.40418 -10 
 0.117955  3.41157 -10 
 0.122718  3.41633 -10 
 0.130324  3.42385 -10 
 0.13499  3.42852 -10 
 0.142646  3.43612 -10 
 0.147262  3.44076 -10 
 0.15492  3.44839 -10 
 0.159534  3.45305 -10 
 0.167141  3.46066 -10 
 0.171806  3.46539 -10 
 0.17931  3.47293 -10 
 0.184078  3.47779 -10 
 0.191423  3.4852 -10 
 0.19635  3.49025 -10 
 0.20348  3.49748 -10 
 0.208621  3.50277 -10 
 0.215478  3.50975 -10 
 0.220893  3.51535 -10 
 0.227416  3.52202 -10 
 0.233165  3.52799 -10 
 0.239293  3.53429 -10 
 0.245437  3.54071 -10 
 0.251108  3.54656 -10 
 0.257709  3.55349 -10 
 0.262861  3.55884 -10 
 0.269981  3.56635 -10 
 0.274549  3.57111 -10 
 0.282252  3.57928 -10 
 0.286173  3.58338 -10 
 0.294524  3.59228 -10 
 0.297731  3.59565 -10 
 0.306796  3.60536 -10 
 0.309223  3.60792 -10 
 0.319068  3.61852 -10 
 0.320648  3.62019 -10 
 0.33134  3.63176 -10 
 0.332005  3.63247 -10 
 0.343271  3.64474 -10 
 0.343612  3.64512 -10 
 0.354423  3.65701 -10 
 0.355884  3.65865 -10 
 0.365507  3.66928 -10 
 0.368155  3.67227 -10 
 0.376521  3.68155 -10 
 0.380427  3.68599 -10 
 0.387467  3.69383 -10 
 0.392699  3.69979 -10 
 0.398341  3.7061 -10 
 0.404971  3.71369 -10 
 0.409143  3.71837 -10 
 0.417243  3.72769 -10 
 0.419869  3.73064 -10 
 0.429515  3.74179 -10 
 0.430516  3.74291 -10 
 0.441056  3.75518 -10 
 0.441786  3.75606 -10 
 0.451484  3.76746 -10 
 0.454058  3.77057 -10 
 0.461836  3.77973 -10 
 0.46633  3.78519 -10 
 0.472106  3.792 -10 
 0.478602  3.79993 -10 
 0.482287  3.80427 -10 
 0.490874  3.81478 -10 
 0.492372  3.81654 -10 
 0.502347  3.82882 -10 
 0.503146  3.82984 -10 
 0.512218  3.84109 -10 
 0.515418  3.84522 -10 
 0.52199  3.85336 -10 
 0.527689  3.86074 -10 
 0.531647  3.86563 -10 
 0.539961  3.87641 -10 
 0.541171  3.8779 -10 
 0.550592  3.89018 -10 
 0.552233  3.89243 -10 
 0.559912  3.90245 -10 
 0.564505  3.90878 -10 
 0.569082  3.91472 -10 
 0.576777  3.92533 -10 


# Contour 4, label:      -25
 6.22077  2.98206 -25 
 6.22183  2.98305 -25 
 6.23376  2.99433 -25 
 6.2341  2.99465 -25 
 6.24637  3.00624 -25 
 6.24675  3.0066 -25 
 6.25864  3.01784 -25 
 6.25973  3.01887 -25 
 6.27091  3.02944 -25 

 5.69414  2.61311 -25 
 5.68661  2.60163 -25 
 5.68186  2.59421 -25 
 5.67873  2.58936 -25 
 5.67127  2.57709 -25 
 5.66959  2.57403 -25 
 5.66452  2.56482 -25 
 5.65807  2.55254 -25 
 5.65732  2.55075 -25 
 5.65298  2.54027 -25 
 5.64894  2.528 -25 
 5.64694  2.51573 -25 
 5.65247  2.50346 -25 
 5.65732  2.50103 -25 
 5.66959  2.50179 -25 
 5.67431  2.50346 -25 
 5.68186  2.50598 -25 
 5.69414  2.5118 -25 
 5.70096  2.51573 -25 
 5.70641  2.51871 -25 
 5.71868  2.52639 -25 
 5.72095  2.528 -25 
 5.73095  2.53479 -25 
 5.73843  2.54027 -25 
 5.74322  2.54364 -25 
 5.75503  2.55254 -25 
 5.7555  2.55288 -25 
 5.76777  2.56252 -25 
 5.77052  2.56482 -25 
 5.78004  2.57246 -25 
 5.78551  2.57709 -25 
 5.79231  2.58264 -25 
 5.80013  2.58936 -25 
 5.80458  2.59305 -25 
 5.81446  2.60163 -25 
 5.81686  2.60365 -25 
 5.82853  2.6139 -25 
 5.82913  2.61441 -25 
 5.8414  2.62531 -25 
 5.84233  2.62618 -25 
 5.85367  2.63634 -25 
 5.85594  2.63845 -25 
 5.86594  2.64748 -25 
 5.86941  2.65072 -25 
 5.87821  2.65871 -25 
 5.88278  2.66299 -25 
 5.89049  2.67002 -25 
 5.89606  2.67526 -25 
 5.90276  2.6814 -25 
 5.90927  2.68753 -25 
 5.91503  2.69284 -25 
 5.92241  2.69981 -25 
 5.9273  2.70432 -25 
 5.9355  2.71208 -25 
 5.93957  2.71585 -25 
 5.94854  2.72435 -25 
 5.95185  2.72741 -25 
 5.96156  2.73662 -25 
 5.96412  2.739 -25 
 5.97455  2.74889 -25 
 5.97639  2.75061 -25 
 5.98752  2.76117 -25 
 5.98866  2.76223 -25 
 6.00047  2.77344 -25 
 6.00093  2.77386 -25 
 6.0132  2.7855 -25 
 6.01342  2.78571 -25 
 6.02548  2.79714 -25 
 6.02635  2.79798 -25 
 6.03775  2.80878 -25 
 6.03928  2.81025 -25 
 6.05002  2.82042 -25 
 6.05222  2.82252 -25 
 6.06229  2.83206 -25 
 6.06515  2.8348 -25 
 6.07456  2.84369 -25 
 6.07809  2.84707 -25 
 6.08684  2.85533 -25 
 6.09103  2.85934 -25 
 6.09911  2.86696 -25 
 6.10398  2.87161 -25 
 6.11138  2.87858 -25 
 6.11694  2.88388 -25 
 6.12365  2.89021 -25 
 6.1299  2.89616 -25 
 6.13592  2.90182 -25 
 6.14287  2.90843 -25 
 6.14819  2.91343 -25 
 6.15585  2.9207 -25 
 6.16047  2.92504 -25 
 6.16883  2.93297 -25 
 6.17274  2.93665 -25 
 6.18181  2.94524 -25 
 6.18501  2.94825 -25 
 6.1948  2.95751 -25 
 6.19728  2.95985 -25 
 6.20779  2.96979 -25 
 6.20955  2.97145 -25 
 6.22077  2.98206 -25 

 6.27091  3.2305 -25 
 6.26776  3.2275 -25 
 6.25864  3.21886 -25 
 6.25483  3.21522 -25 
 6.24637  3.2072 -25 
 6.24191  3.20295 -25 
 6.2341  3.19552 -25 
 6.22902  3.19068 -25 
 6.22183  3.18383 -25 
 6.21616  3.17841 -25 
 6.20955  3.17211 -25 
 6.20332  3.16614 -25 
 6.19728  3.16037 -25 
 6.19051  3.15386 -25 
 6.18501  3.1486 -25 
 6.17773  3.14159 -25 
 6.17274  3.1368 -25 
 6.16498  3.12932 -25 
 6.16047  3.12497 -25 
 6.15227  3.11705 -25 
 6.14819  3.1131 -25 
 6.1396  3.10478 -25 
 6.13592  3.1012 -25 
 6.12698  3.09251 -25 
 6.12365  3.08927 -25 
 6.11439  3.08023 -25 
 6.11138  3.07729 -25 
 6.10186  3.06796 -25 
 6.09911  3.06526 -25 
 6.08937  3.05569 -25 
 6.08684  3.05319 -25 
 6.07693  3.04342 -25 
 6.07456  3.04107 -25 
 6.06455  3.03115 -25 
 6.06229  3.02889 -25 
 6.05223  3.01887 -25 
 6.05002  3.01666 -25 
 6.03996  3.0066 -25 
 6.03775  3.00437 -25 
 6.02776  2.99433 -25 
 6.02548  2.99202 -25 
 6.01561  2.98206 -25 
 6.0132  2.97961 -25 
 6.00354  2.96979 -25 
 6.00093  2.96712 -25 
 5.99153  2.95751 -25 
 5.98866  2.95456 -25 
 5.97959  2.94524 -25 
 5.97639  2.94193 -25 
 5.96772  2.93297 -25 
 5.96412  2.92922 -25 
 5.95592  2.9207 -25 
 5.95185  2.91642 -25 
 5.9442  2.90843 -25 
 5.93957  2.90354 -25 
 5.93256  2.89616 -25 
 5.9273  2.89056 -25 
 5.921  2.88388 -25 
 5.91503  2.87749 -25 
 5.90951  2.87161 -25 
 5.90276  2.86432 -25 
 5.89812  2.85934 -25 
 5.89049  2.85104 -25 
 5.88681  2.84707 -25 
 5.87821  2.83766 -25 
 5.87558  2.8348 -25 
 5.86594  2.82416 -25 
 5.86445  2.82252 -25 
 5.85367  2.81054 -25 
 5.85341  2.81025 -25 
 5.84249  2.79798 -25 
 5.8414  2.79673 -25 
 5.83168  2.78571 -25 
 5.82913  2.78277 -25 
 5.82097  2.77344 -25 
 5.81686  2.76865 -25 
 5.81036  2.76117 -25 
 5.80458  2.75438 -25 
 5.79986  2.74889 -25 
 5.79231  2.73995 -25 
 5.78947  2.73662 -25 
 5.78004  2.72534 -25 
 5.7792  2.72435 -25 
 5.76912  2.71208 -25 
 5.76777  2.71039 -25 
 5.7592  2.69981 -25 
 5.7555  2.69512 -25 
 5.74942  2.68753 -25 
 5.74322  2.67963 -25 
 5.73976  2.67526 -25 
 5.73095  2.66389 -25 
 5.73025  2.66299 -25 
 5.72106  2.65072 -25 
 5.71868  2.64744 -25 
 5.71208  2.63845 -25 
 5.70641  2.63052 -25 
 5.70326  2.62618 -25 
 5.69465  2.6139 -25 
 5.69414  2.61311 -25 

 0.0736311  3.11108 -25 
 0.0670282  3.10478 -25 
 0.0613592  3.09936 -25 
 0.0541613  3.09251 -25 
 0.0490874  3.08766 -25 
 0.0412703  3.08023 -25 
 0.0368155  3.07599 -25 
 0.0283581  3.06796 -25 
 0.0245437  3.06433 -25 
 0.015427  3.05569 -25 
 0.0122718  3.05269 -25 
 0.00247949  3.04342 -25 
 0  3.04106 -25 

 0.634243  3.75518 -25 
 0.630209  3.74291 -25 
 0.625864  3.73243 -25 
 0.625119  3.73064 -25 
 0.618663  3.71837 -25 
 0.613592  3.70916 -25 
 0.611915  3.7061 -25 
 0.604455  3.69383 -25 
 0.60132  3.68898 -25 
 0.596574  3.68155 -25 
 0.589049  3.67008 -25 
 0.588532  3.66928 -25 
 0.579927  3.65701 -25 
 0.576777  3.65266 -25 
 0.571102  3.64474 -25 
 0.564505  3.63575 -25 
 0.562123  3.63247 -25 
 0.552938  3.62019 -25 
 0.552233  3.6193 -25 
 0.543424  3.60792 -25 
 0.539961  3.60356 -25 
 0.533769  3.59565 -25 
 0.527689  3.58806 -25 
 0.523981  3.58338 -25 
 0.515418  3.5728 -25 
 0.514064  3.57111 -25 
 0.50398  3.55884 -25 
 0.503146  3.55785 -25 
 0.493711  3.54656 -25 
 0.490874  3.54324 -25 
 0.483325  3.53429 -25 
 0.478602  3.5288 -25 
 0.472826  3.52202 -25 
 0.46633  3.51453 -25 
 0.462219  3.50975 -25 
 0.454058  3.50042 -25 
 0.451506  3.49748 -25 
 0.441786  3.48646 -25 
 0.440692  3.4852 -25 
 0.429772  3.47293 -25 
 0.429515  3.47265 -25 
 0.418734  3.46066 -25 
 0.417243  3.45903 -25 
 0.407602  3.44839 -25 
 0.404971  3.44553 -25 
 0.39638  3.43612 -25 
 0.392699  3.43214 -25 
 0.385068  3.42385 -25 
 0.380427  3.41887 -25 
 0.37367  3.41157 -25 
 0.368155  3.4057 -25 
 0.362189  3.3993 -25 
 0.355884  3.39262 -25 
 0.350626  3.38703 -25 
 0.343612  3.37965 -25 
 0.338983  3.37476 -25 
 0.33134  3.36677 -25 
 0.327263  3.36249 -25 
 0.319068  3.35397 -25 
 0.315468  3.35021 -25 
 0.306796  3.34126 -25 
 0.303599  3.33794 -25 
 0.294524  3.32862 -25 
 0.291658  3.32567 -25 
 0.282252  3.31606 -25 
 0.279649  3.3134 -25 
 0.269981  3.30358 -25 
 0.267571  3.30113 -25 
 0.257709  3.29116 -25 
 0.255429  3.28885 -25 
 0.245437  3.27881 -25 
 0.243224  3.27658 -25 
 0.233165  3.26652 -25 
 0.230958  3.26431 -25 
 0.220893  3.25429 -25 
 0.218633  3.25204 -25 
 0.208621  3.24212 -25 
 0.206252  3.23977 -25 
 0.19635  3.23 -25 
 0.193816  3.2275 -25 
 0.184078  3.21792 -25 
 0.181329  3.21522 -25 
 0.171806  3.2059 -25 
 0.168793  3.20295 -25 
 0.159534  3.19392 -25 
 0.15621  3.19068 -25 
 0.147262  3.18198 -25 
 0.143583  3.17841 -25 
 0.13499  3.17008 -25 
 0.130913  3.16614 -25 
 0.122718  3.15822 -25 
 0.118205  3.15386 -25 
 0.110447  3.14639 -25 
 0.105459  3.14159 -25 
 0.0981748  3.13459 -25 
 0.0926797  3.12932 -25 
 0.0859029  3.12282 -25 
 0.0798684  3.11705 -25 
 0.0736311  3.11108 -25 

 0  3.24213 -25 
 0.0104821  3.25204 -25 
 0.0122718  3.25374 -25 
 0.0234556  3.26431 -25 
 0.0245437  3.26535 -25 
 0.0364384  3.27658 -25 
 0.0368155  3.27694 -25 
 0.0490874  3.28854 -25 
 0.0494246  3.28885 -25 
 0.0613592  3.30014 -25 
 0.0624107  3.30113 -25 
 0.0736311  3.31174 -25 
 0.0753987  3.3134 -25 
 0.0859029  3.32334 -25 
 0.0883865  3.32567 -25 
 0.0981748  3.33494 -25 
 0.101373  3.33794 -25 
 0.110447  3.34654 -25 
 0.114357  3.35021 -25 
 0.122718  3.35814 -25 
 0.127337  3.36249 -25 
 0.13499  3.36975 -25 
 0.140312  3.37476 -25 
 0.147262  3.38136 -25 
 0.153281  3.38703 -25 
 0.159534  3.39298 -25 
 0.166244  3.3993 -25 
 0.171806  3.4046 -25 
 0.1792  3.41157 -25 
 0.184078  3.41623 -25 
 0.192151  3.42385 -25 
 0.19635  3.42786 -25 
 0.205095  3.43612 -25 
 0.208621  3.43949 -25 
 0.218034  3.44839 -25 
 0.220893  3.45113 -25 
 0.230969  3.46066 -25 
 0.233165  3.46277 -25 
 0.243902  3.47293 -25 
 0.245437  3.47441 -25 
 0.256834  3.4852 -25 
 0.257709  3.48605 -25 
 0.269767  3.49748 -25 
 0.269981  3.49768 -25 
 0.282252  3.50932 -25 
 0.282711  3.50975 -25 
 0.294524  3.52096 -25 
 0.295667  3.52202 -25 
 0.306796  3.53258 -25 
 0.308636  3.53429 -25 
 0.319068  3.54419 -25 
 0.321625  3.54656 -25 
 0.33134  3.55577 -25 
 0.334641  3.55884 -25 
 0.343612  3.56733 -25 
 0.347689  3.57111 -25 
 0.355884  3.57886 -25 
 0.360778  3.58338 -25 
 0.368155  3.59035 -25 
 0.373919  3.59565 -25 
 0.380427  3.60178 -25 
 0.387122  3.60792 -25 
 0.392699  3.61316 -25 
 0.400401  3.62019 -25 
 0.404971  3.62448 -25 
 0.413771  3.63247 -25 
 0.417243  3.63571 -25 
 0.427248  3.64474 -25 
 0.429515  3.64684 -25 
 0.440855  3.65701 -25 
 0.441786  3.65787 -25 
 0.454058  3.66877 -25 
 0.454656  3.66928 -25 
 0.46633  3.67954 -25 
 0.468729  3.68155 -25 
 0.478602  3.69013 -25 
 0.483053  3.69383 -25 
 0.490874  3.70054 -25 
 0.497677  3.7061 -25 
 0.503146  3.71073 -25 
 0.512663  3.71837 -25 
 0.515418  3.72067 -25 
 0.527689  3.73031 -25 
 0.528153  3.73064 -25 
 0.539961  3.73955 -25 
 0.544759  3.74291 -25 
 0.552233  3.74839 -25 
 0.562235  3.75518 -25 
 0.564505  3.7568 -25 
 0.576777  3.76447 -25 
 0.582229  3.76746 -25 
 0.589049  3.77138 -25 
 0.60132  3.77721 -25 
 0.608874  3.77973 -25 
 0.613592  3.7814 -25 
 0.625864  3.78216 -25 
 0.630715  3.77973 -25 
 0.636243  3.76746 -25 
 0.634243  3.75518 -25 


# Contour 5, label:      -40
 6.17758  2.99433 -40 
 6.18501  3.00111 -40 
 6.19103  3.0066 -40 
 6.19728  3.01233 -40 
 6.20445  3.01887 -40 
 6.20955  3.02357 -40 
 6.21783  3.03115 -40 
 6.22183  3.03483 -40 
 6.23118  3.04342 -40 
 6.2341  3.04612 -40 
 6.2445  3.05569 -40 
 6.24637  3.05743 -40 
 6.25778  3.06796 -40 
 6.25864  3.06877 -40 
 6.27091  3.08015 -40 

 6.27091  3.17991 -40 
 6.26931  3.17841 -40 
 6.25864  3.1683 -40 
 6.25635  3.16614 -40 
 6.24637  3.15664 -40 
 6.24344  3.15386 -40 
 6.2341  3.14494 -40 
 6.23058  3.14159 -40 
 6.22183  3.13319 -40 
 6.21778  3.12932 -40 
 6.20955  3.12138 -40 
 6.20503  3.11705 -40 
 6.19728  3.10953 -40 
 6.19235  3.10478 -40 
 6.18501  3.09761 -40 
 6.17974  3.09251 -40 
 6.17274  3.08563 -40 
 6.1672  3.08023 -40 
 6.16047  3.07358 -40 
 6.15474  3.06796 -40 
 6.14819  3.06145 -40 
 6.14235  3.05569 -40 
 6.13592  3.04925 -40 
 6.13005  3.04342 -40 
 6.12365  3.03696 -40 
 6.11784  3.03115 -40 
 6.11138  3.02458 -40 
 6.10572  3.01887 -40 
 6.09911  3.0121 -40 
 6.0937  3.0066 -40 
 6.08684  2.99951 -40 
 6.08178  2.99433 -40 
 6.07456  2.98681 -40 
 6.06997  2.98206 -40 
 6.06229  2.97399 -40 
 6.05826  2.96979 -40 
 6.05002  2.96104 -40 
 6.04667  2.95751 -40 
 6.03775  2.94796 -40 
 6.03519  2.94524 -40 
 6.02548  2.93474 -40 
 6.02383  2.93297 -40 
 6.0132  2.92136 -40 
 6.0126  2.9207 -40 
 6.00165  2.90843 -40 
 6.00093  2.90759 -40 
 5.99105  2.89616 -40 
 5.98866  2.89332 -40 
 5.98063  2.88388 -40 
 5.97639  2.8788 -40 
 5.97037  2.87161 -40 
 5.96412  2.86399 -40 
 5.96028  2.85934 -40 
 5.95185  2.84889 -40 
 5.95036  2.84707 -40 
 5.94115  2.8348 -40 
 5.93957  2.83244 -40 
 5.93294  2.82252 -40 
 5.9273  2.81388 -40 
 5.92494  2.81025 -40 
 5.91962  2.79798 -40 
 5.9273  2.79007 -40 
 5.93957  2.79544 -40 
 5.9435  2.79798 -40 
 5.95185  2.80335 -40 
 5.96229  2.81025 -40 
 5.96412  2.81146 -40 
 5.97639  2.82065 -40 
 5.97875  2.82252 -40 
 5.98866  2.83034 -40 
 5.99422  2.8348 -40 
 6.00093  2.84015 -40 
 6.0095  2.84707 -40 
 6.0132  2.85004 -40 
 6.02465  2.85934 -40 
 6.02548  2.86001 -40 
 6.03775  2.8704 -40 
 6.03914  2.87161 -40 
 6.05002  2.881 -40 
 6.05334  2.88388 -40 
 6.06229  2.89165 -40 
 6.06746  2.89616 -40 
 6.07456  2.90234 -40 
 6.08153  2.90843 -40 
 6.08684  2.91307 -40 
 6.09554  2.9207 -40 
 6.09911  2.92383 -40 
 6.1095  2.93297 -40 
 6.11138  2.93462 -40 
 6.12343  2.94524 -40 
 6.12365  2.94544 -40 
 6.13592  2.95649 -40 
 6.13705  2.95751 -40 
 6.14819  2.96761 -40 
 6.15059  2.96979 -40 
 6.16047  2.97876 -40 
 6.1641  2.98206 -40 
 6.17274  2.98992 -40 
 6.17758  2.99433 -40 

 0.110447  3.19756 -40 
 0.103442  3.19068 -40 
 0.0981748  3.18558 -40 
 0.0908303  3.17841 -40 
 0.0859029  3.17366 -40 
 0.0781509  3.16614 -40 
 0.0736311  3.1618 -40 
 0.0654079  3.15386 -40 
 0.0613592  3.15 -40 
 0.0526053  3.14159 -40 
 0.0490874  3.13825 -40 
 0.0397465  3.12932 -40 
 0.0368155  3.12655 -40 
 0.026835  3.11705 -40 
 0.0245437  3.11489 -40 
 0.0138739  3.10478 -40 
 0.0122718  3.10327 -40 
 0.000866692  3.09251 -40 
 0  3.09169 -40 

 0  3.19149 -40 
 0.0121845  3.20295 -40 
 0.0122718  3.20303 -40 
 0.0245437  3.21442 -40 
 0.025409  3.21522 -40 
 0.0368155  3.22576 -40 
 0.0386885  3.2275 -40 
 0.0490874  3.23707 -40 
 0.0520046  3.23977 -40 
 0.0613592  3.24835 -40 
 0.0653552  3.25204 -40 
 0.0736311  3.25962 -40 
 0.0787391  3.26431 -40 
 0.0859029  3.27086 -40 
 0.0921549  3.27658 -40 
 0.0981748  3.28207 -40 
 0.105602  3.28885 -40 
 0.110447  3.29326 -40 
 0.119081  3.30113 -40 
 0.122718  3.30443 -40 
 0.132592  3.3134 -40 
 0.13499  3.31557 -40 
 0.146135  3.32567 -40 
 0.147262  3.32669 -40 
 0.159534  3.33775 -40 
 0.159754  3.33794 -40 
 0.171806  3.34856 -40 
 0.17368  3.35021 -40 
 0.184078  3.35935 -40 
 0.187647  3.36249 -40 
 0.19635  3.37012 -40 
 0.201659  3.37476 -40 
 0.208621  3.38085 -40 
 0.215724  3.38703 -40 
 0.220893  3.39154 -40 
 0.229849  3.3993 -40 
 0.233165  3.40219 -40 
 0.244042  3.41157 -40 
 0.245437  3.41278 -40 
 0.257709  3.42317 -40 
 0.258539  3.42385 -40 
 0.269981  3.43314 -40 
 0.273682  3.43612 -40 
 0.282252  3.44304 -40 
 0.28897  3.44839 -40 
 0.294524  3.45284 -40 
 0.304433  3.46066 -40 
 0.306796  3.46254 -40 
 0.319068  3.47173 -40 
 0.3209  3.47293 -40 
 0.33134  3.47984 -40 
 0.339687  3.4852 -40 
 0.343612  3.48775 -40 
 0.355884  3.49312 -40 
 0.363562  3.4852 -40 
 0.358244  3.47293 -40 
 0.355884  3.46931 -40 
 0.350247  3.46066 -40 
 0.343612  3.45075 -40 
 0.342037  3.44839 -40 
 0.332822  3.43612 -40 
 0.33134  3.43429 -40 
 0.322904  3.42385 -40 
 0.319068  3.4192 -40 
 0.312817  3.41157 -40 
 0.306796  3.40439 -40 
 0.30256  3.3993 -40 
 0.294524  3.38986 -40 
 0.292132  3.38703 -40 
 0.282252  3.3756 -40 
 0.281533  3.37476 -40 
 0.270587  3.36249 -40 
 0.269981  3.36183 -40 
 0.259352  3.35021 -40 
 0.257709  3.34845 -40 
 0.247995  3.33794 -40 
 0.245437  3.33522 -40 
 0.236518  3.32567 -40 
 0.233165  3.32214 -40 
 0.224925  3.3134 -40 
 0.220893  3.30919 -40 
 0.213219  3.30113 -40 
 0.208621  3.29637 -40 
 0.201404  3.28885 -40 
 0.19635  3.28368 -40 
 0.189484  3.27658 -40 
 0.184078  3.27109 -40 
 0.177463  3.26431 -40 
 0.171806  3.25861 -40 
 0.165344  3.25204 -40 
 0.159534  3.24623 -40 
 0.153132  3.23977 -40 
 0.147262  3.23394 -40 
 0.140832  3.2275 -40 
 0.13499  3.22173 -40 
 0.128447  3.21522 -40 
 0.122718  3.20961 -40 
 0.115983  3.20295 -40 
 0.110447  3.19756 -40 



==> figs/tmp/j2d_lowRe_t1.0_c1.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j2d_lowRe_t1.0_c1.bin' binary array=(512,512) dx=2*pi/512 dy=2*pi/512 origin=(0,0,0) format='%float'"

# Contour 0, label:       40
 3.33794  3.18822  40 
 3.34598  3.19068  40 
 3.35021  3.19365  40 
 3.36249  3.1995  40 
 3.3731  3.20295  40 
 3.37476  3.20726  40 
 3.38703  3.21517  40 
 3.38717  3.21522  40 
 3.38703  3.21526  40 
 3.37476  3.21613  40 
 3.36249  3.21563  40 

 3.36249  3.21563  40 
 3.35852  3.21522  40 
 3.35021  3.21317  40 
 3.33794  3.2106  40 
 3.32567  3.20838  40 
 3.3134  3.20626  40 
 3.30113  3.20416  40 
 3.29456  3.20295  40 
 3.28885  3.20119  40 
 3.27658  3.1978  40 
 3.26431  3.19494  40 
 3.25204  3.19232  40 
 3.2444  3.19068  40 
 3.23977  3.18914  40 
 3.2275  3.18542  40 
 3.21522  3.18228  40 
 3.20295  3.17941  40 
 3.19877  3.17841  40 
 3.19068  3.17559  40 
 3.17841  3.1719  40 
 3.16614  3.16868  40 
 3.1558  3.16614  40 
 3.15386  3.16542  40 
 3.14159  3.16116  40 
 3.12932  3.15761  40 
 3.11705  3.15442  40 
 3.11497  3.15386  40 
 3.10478  3.15002  40 
 3.09251  3.14615  40 
 3.08023  3.14277  40 
 3.07591  3.14159  40 
 3.06796  3.13841  40 
 3.05569  3.13427  40 
 3.04342  3.13073  40 
 3.03838  3.12932  40 
 3.03115  3.12624  40 
 3.01887  3.12188  40 
 3.0066  3.11824  40 
 3.00246  3.11705  40 
 2.99433  3.11332  40 
 2.98206  3.10885  40 
 2.96979  3.1052  40 
 2.96838  3.10478  40 
 2.95751  3.09934  40 
 2.94524  3.09496  40 
 2.9372  3.09251  40 
 2.93297  3.08954  40 
 2.9207  3.08369  40 
 2.91009  3.08023  40 
 2.90843  3.07593  40 
 2.89616  3.06802  40 
 2.89601  3.06796  40 
 2.89616  3.06793  40 
 2.90843  3.06705  40 
 2.9207  3.06756  40 
 2.92467  3.06796  40 
 2.93297  3.07002  40 
 2.94524  3.07258  40 
 2.95751  3.07481  40 
 2.96979  3.07693  40 
 2.98206  3.07902  40 
 2.98862  3.08023  40 
 2.99433  3.082  40 
 3.0066  3.08539  40 
 3.01887  3.08825  40 
 3.03115  3.09087  40 
 3.03879  3.09251  40 
 3.04342  3.09405  40 
 3.05569  3.09776  40 
 3.06796  3.10091  40 
 3.08023  3.10378  40 
 3.08442  3.10478  40 
 3.09251  3.10759  40 
 3.10478  3.11129  40 
 3.11705  3.1145  40 
 3.12738  3.11705  40 
 3.12932  3.11777  40 
 3.14159  3.12203  40 
 3.15386  3.12558  40 
 3.16614  3.12877  40 
 3.16822  3.12932  40 
 3.17841  3.13317  40 
 3.19068  3.13703  40 
 3.20295  3.14041  40 
 3.20727  3.14159  40 
 3.21522  3.14477  40 
 3.2275  3.14892  40 
 3.23977  3.15245  40 
 3.24481  3.15386  40 
 3.25204  3.15694  40 
 3.26431  3.1613  40 
 3.27658  3.16494  40 
 3.28072  3.16614  40 
 3.28885  3.16987  40 
 3.30113  3.17433  40 
 3.3134  3.17799  40 
 3.31481  3.17841  40 
 3.32567  3.18385  40 
 3.33794  3.18822  40 


# Contour 1, label:       25
 3.16816  3.09251  25 
 3.17841  3.09561  25 
 3.19068  3.09928  25 
 3.20295  3.10297  25 
 3.20889  3.10478  25 
 3.21522  3.10672  25 
 3.2275  3.11044  25 
 3.23977  3.11416  25 
 3.24922  3.11705  25 
 3.25204  3.11793  25 
 3.26431  3.12169  25 
 3.27658  3.12543  25 
 3.28885  3.12921  25 
 3.28923  3.12932  25 
 3.30113  3.13302  25 
 3.3134  3.13679  25 
 3.32567  3.14057  25 
 3.32898  3.14159  25 
 3.33794  3.14441  25 
 3.35021  3.14821  25 
 3.36249  3.152  25 
 3.36851  3.15386  25 
 3.37476  3.15585  25 
 3.38703  3.15968  25 
 3.3993  3.16349  25 
 3.40782  3.16614  25 
 3.41157  3.16735  25 
 3.42385  3.17122  25 
 3.43612  3.17505  25 
 3.4469  3.17841  25 
 3.44839  3.17889  25 
 3.46066  3.18282  25 
 3.47293  3.18668  25 
 3.4852  3.19052  25 
 3.48572  3.19068  25 
 3.49748  3.19451  25 
 3.50975  3.1984  25 
 3.52202  3.20227  25 
 3.5242  3.20295  25 
 3.53429  3.2063  25 
 3.54656  3.21026  25 
 3.55884  3.21417  25 
 3.56218  3.21522  25 
 3.57111  3.21827  25 
 3.58338  3.22231  25 
 3.59565  3.22627  25 
 3.59946  3.2275  25 
 3.60792  3.23048  25 
 3.62019  3.23464  25 
 3.63247  3.23869  25 
 3.63576  3.23977  25 
 3.64474  3.24307  25 
 3.65701  3.24738  25 
 3.66928  3.25156  25 
 3.67069  3.25204  25 
 3.68155  3.25627  25 
 3.69383  3.26079  25 
 3.70373  3.26431  25 
 3.7061  3.26535  25 
 3.71837  3.27048  25 
 3.73064  3.27525  25 
 3.73418  3.27658  25 
 3.74291  3.2809  25 
 3.75518  3.28639  25 
 3.76102  3.28885  25 
 3.76746  3.2929  25 
 3.77973  3.2996  25 
 3.78276  3.30113  25 
 3.792  3.30999  25 
 3.79639  3.3134  25 
 3.79265  3.32567  25 
 3.792  3.32588  25 
 3.77973  3.32865  25 
 3.76746  3.33011  25 
 3.75518  3.33074  25 
 3.74291  3.3308  25 
 3.73064  3.33045  25 
 3.71837  3.32981  25 
 3.7061  3.32892  25 
 3.69383  3.32785  25 
 3.68155  3.32662  25 

 2.73662  3.07292  25 
 2.72435  3.06902  25 
 2.72101  3.06796  25 
 2.71208  3.06492  25 
 2.69981  3.06088  25 
 2.68753  3.05691  25 
 2.68372  3.05569  25 
 2.67526  3.05271  25 
 2.66299  3.04855  25 
 2.65072  3.0445  25 
 2.64742  3.04342  25 
 2.63845  3.04012  25 
 2.62618  3.0358  25 
 2.6139  3.03162  25 
 2.61249  3.03115  25 
 2.60163  3.02691  25 
 2.58936  3.0224  25 
 2.57945  3.01887  25 
 2.57709  3.01783  25 
 2.56482  3.01271  25 
 2.55254  3.00794  25 
 2.54901  3.0066  25 
 2.54027  3.00229  25 
 2.528  2.99679  25 
 2.52217  2.99433  25 
 2.51573  2.99029  25 
 2.50346  2.98358  25 
 2.50043  2.98206  25 
 2.49118  2.9732  25 
 2.4868  2.96979  25 
 2.49054  2.95751  25 
 2.49118  2.9573  25 
 2.50346  2.95454  25 
 2.51573  2.95307  25 
 2.528  2.95245  25 
 2.54027  2.95239  25 
 2.55254  2.95273  25 
 2.56482  2.95338  25 
 2.57709  2.95426  25 
 2.58936  2.95533  25 
 2.60163  2.95657  25 
 2.60989  2.95751  25 
 2.6139  2.95805  25 
 2.62618  2.95985  25 
 2.63845  2.96167  25 
 2.65072  2.96354  25 
 2.66299  2.96546  25 
 2.67526  2.96745  25 
 2.68753  2.96951  25 
 2.68908  2.96979  25 
 2.69981  2.97187  25 
 2.71208  2.97424  25 
 2.72435  2.97661  25 
 2.73662  2.97901  25 
 2.74889  2.98147  25 
 2.75173  2.98206  25 
 2.76117  2.98413  25 
 2.77344  2.98682  25 
 2.78571  2.98949  25 
 2.79798  2.9922  25 
 2.8074  2.99433  25 
 2.81025  2.995  25 
 2.82252  2.99793  25 
 2.8348  3.00083  25 
 2.84707  3.00374  25 
 2.8589  3.0066  25 
 2.85934  3.00671  25 
 2.87161  3.00982  25 
 2.88388  3.01289  25 
 2.89616  3.01598  25 
 2.90746  3.01887  25 
 2.90843  3.01913  25 
 2.9207  3.02237  25 
 2.93297  3.02558  25 
 2.94524  3.02882  25 
 2.95391  3.03115  25 
 2.95751  3.03213  25 
 2.96979  3.03548  25 
 2.98206  3.03881  25 
 2.99433  3.04217  25 
 2.99878  3.04342  25 
 3.0066  3.04562  25 
 3.01887  3.04905  25 
 3.03115  3.05248  25 
 3.04243  3.05569  25 
 3.04342  3.05598  25 
 3.05569  3.05951  25 
 3.06796  3.06301  25 
 3.08023  3.06655  25 
 3.08506  3.06796  25 
 3.09251  3.07015  25 
 3.10478  3.07373  25 
 3.11705  3.07731  25 
 3.12692  3.08023  25 
 3.12932  3.08095  25 
 3.14159  3.0846  25 
 3.15386  3.08823  25 
 3.16614  3.09189  25 
 3.16816  3.09251  25 

 3.68155  3.32662  25 
 3.67329  3.32567  25 
 3.66928  3.32513  25 
 3.65701  3.32334  25 
 3.64474  3.32151  25 
 3.63247  3.31964  25 
 3.62019  3.31772  25 
 3.60792  3.31574  25 
 3.59565  3.31368  25 
 3.59411  3.3134  25 
 3.58338  3.31132  25 
 3.57111  3.30895  25 
 3.55884  3.30657  25 
 3.54656  3.30417  25 
 3.53429  3.30172  25 
 3.53146  3.30113  25 
 3.52202  3.29905  25 
 3.50975  3.29637  25 
 3.49748  3.29369  25 
 3.4852  3.29098  25 
 3.47579  3.28885  25 
 3.47293  3.28818  25 
 3.46066  3.28526  25 
 3.44839  3.28236  25 
 3.43612  3.27944  25 
 3.42429  3.27658  25 
 3.42385  3.27647  25 
 3.41157  3.27337  25 
 3.3993  3.27029  25 
 3.38703  3.26721  25 
 3.37572  3.26431  25 
 3.37476  3.26406  25 
 3.36249  3.26082  25 
 3.35021  3.2576  25 
 3.33794  3.25437  25 
 3.32928  3.25204  25 
 3.32567  3.25106  25 
 3.3134  3.24771  25 
 3.30113  3.24438  25 
 3.28885  3.24101  25 
 3.2844  3.23977  25 
 3.27658  3.23757  25 
 3.26431  3.23414  25 
 3.25204  3.2307  25 
 3.24076  3.2275  25 
 3.23977  3.22721  25 
 3.2275  3.22368  25 
 3.21522  3.22017  25 
 3.20295  3.21664  25 
 3.19813  3.21522  25 
 3.19068  3.21304  25 
 3.17841  3.20946  25 
 3.16614  3.20588  25 
 3.15627  3.20295  25 
 3.15386  3.20223  25 
 3.14159  3.19859  25 
 3.12932  3.19496  25 
 3.11705  3.19129  25 
 3.11503  3.19068  25 
 3.10478  3.18758  25 
 3.09251  3.1839  25 
 3.08023  3.18021  25 
 3.0743  3.17841  25 
 3.06796  3.17646  25 
 3.05569  3.17274  25 
 3.04342  3.16903  25 
 3.03397  3.16614  25 
 3.03115  3.16526  25 
 3.01887  3.16149  25 
 3.0066  3.15775  25 
 2.99433  3.15398  25 
 2.99396  3.15386  25 
 2.98206  3.15017  25 
 2.96979  3.1464  25 
 2.95751  3.14262  25 
 2.9542  3.14159  25 
 2.94524  3.13878  25 
 2.93297  3.13498  25 
 2.9207  3.13119  25 
 2.91468  3.12932  25 
 2.90843  3.12733  25 
 2.89616  3.1235  25 
 2.88388  3.1197  25 
 2.87537  3.11705  25 
 2.87161  3.11584  25 
 2.85934  3.11196  25 
 2.84707  3.10814  25 
 2.83628  3.10478  25 
 2.8348  3.10429  25 
 2.82252  3.10036  25 
 2.81025  3.09651  25 
 2.79798  3.09267  25 
 2.79747  3.09251  25 
 2.78571  3.08868  25 
 2.77344  3.08478  25 
 2.76117  3.08092  25 
 2.75899  3.08023  25 
 2.74889  3.07688  25 
 2.73662  3.07292  25 


# Contour 2, label:       10
 0.908117  1.77857  10 
 0.907096  1.77942  10 
 0.895845  1.78866  10 
 0.892114  1.79169  10 
 0.883573  1.79859  10 
 0.876823  1.80396  10 
 0.871301  1.80834  10 
 0.861192  1.81623  10 
 0.859029  1.81792  10 
 0.846757  1.82728  10 
 0.845105  1.82851  10 
 0.834486  1.8364  10 
 0.828464  1.84078  10 
 0.822214  1.84532  10 
 0.811338  1.85305  10 
 0.809942  1.85404  10 
 0.79767  1.86242  10 
 0.793279  1.86532  10 
 0.785398  1.87054  10 
 0.774419  1.87759  10 
 0.773126  1.87843  10 
 0.760854  1.88579  10 
 0.753771  1.88986  10 
 0.748583  1.89286  10 
 0.736311  1.89937  10 
 0.730539  1.90214  10 
 0.724039  1.90526  10 
 0.711767  1.91017  10 
 0.699495  1.91416  10 
 0.69575  1.91441  10 
 0.687223  1.91496  10 

 1.38749  1.10447  10 
 1.38672  1.10874  10 
 1.38524  1.11674  10 
 1.38389  1.12901  10 
 1.38351  1.14128  10 
 1.38417  1.15355  10 
 1.3859  1.16583  10 
 1.38672  1.16965  10 
 1.38871  1.1781  10 
 1.39228  1.19037  10 
 1.39594  1.20264  10 
 1.39896  1.21491  10 
 1.39899  1.21512  10 
 1.40068  1.22718  10 
 1.4006  1.23946  10 
 1.39899  1.24966  10 
 1.39869  1.25173  10 
 1.39507  1.264  10 
 1.39001  1.27627  10 
 1.38672  1.28247  10 
 1.38374  1.28854  10 
 1.37648  1.30082  10 
 1.37445  1.30373  10 
 1.36838  1.31309  10 
 1.36217  1.32163  10 
 1.35964  1.32536  10 
 1.35036  1.33763  10 
 1.3499  1.33817  10 
 1.34059  1.3499  10 
 1.33763  1.35333  10 
 1.33045  1.36217  10 
 1.32536  1.36798  10 
 1.32001  1.37445  10 
 1.31309  1.38223  10 
 1.3093  1.38672  10 
 1.30082  1.39614  10 
 1.29838  1.39899  10 
 1.28854  1.40979  10 
 1.28727  1.41126  10 
 1.27627  1.42322  10 
 1.27599  1.42353  10 
 1.26458  1.43581  10 
 1.264  1.43639  10 
 1.25304  1.44808  10 
 1.25173  1.44941  10 
 1.24139  1.46035  10 
 1.23946  1.46231  10 
 1.22966  1.47262  10 
 1.22718  1.47512  10 
 1.21783  1.48489  10 
 1.21491  1.48783  10 
 1.20593  1.49717  10 
 1.20264  1.50046  10 
 1.19396  1.50944  10 
 1.19037  1.51302  10 
 1.18192  1.52171  10 
 1.1781  1.52551  10 
 1.16981  1.53398  10 
 1.16583  1.53793  10 
 1.15763  1.54625  10 
 1.15355  1.55027  10 
 1.14539  1.55852  10 
 1.14128  1.56255  10 
 1.13307  1.5708  10 
 1.12901  1.57476  10 
 1.12068  1.58307  10 
 1.11674  1.5869  10 
 1.10822  1.59534  10 
 1.10447  1.59897  10 
 1.09568  1.60761  10 
 1.09219  1.61096  10 
 1.08305  1.61988  10 
 1.07992  1.62287  10 
 1.07034  1.63216  10 
 1.06765  1.6347  10 
 1.05752  1.64443  10 
 1.05538  1.64644  10 
 1.0446  1.6567  10 
 1.04311  1.65809  10 
 1.03157  1.66897  10 
 1.03084  1.66965  10 
 1.01856  1.6811  10 
 1.01841  1.68124  10 
 1.00629  1.69242  10 
 1.00511  1.69351  10 
 0.99402  1.70364  10 
 0.991675  1.70579  10 
 0.981748  1.71474  10 
 0.978076  1.71806  10 
 0.969476  1.72572  10 
 0.964302  1.73033  10 
 0.957204  1.73658  10 
 0.950337  1.7426  10 
 0.944932  1.7473  10 
 0.936165  1.75487  10 
 0.93266  1.75788  10 
 0.921766  1.76715  10 
 0.920388  1.76831  10 
 0.908117  1.77857  10 

 1.7426  0.581377  10 
 1.74796  0.576777  10 
 1.75487  0.570945  10 
 1.76241  0.564505  10 
 1.76715  0.560548  10 
 1.77691  0.552233  10 
 1.77942  0.550153  10 
 1.79141  0.539961  10 
 1.79169  0.539732  10 
 1.80396  0.531442  10 
 1.80918  0.527689  10 
 1.81623  0.522995  10 
 1.82653  0.515418  10 
 1.82851  0.514073  10 
 1.83484  0.515418  10 
 1.82935  0.527689  10 
 1.82851  0.528626  10 
 1.81898  0.539961  10 
 1.81623  0.543019  10 
 1.80843  0.552233  10 
 1.80396  0.557211  10 
 1.79774  0.564505  10 
 1.79169  0.571261  10 
 1.78696  0.576777  10 
 1.77942  0.585215  10 
 1.77612  0.589049  10 
 1.76715  0.599106  10 
 1.76524  0.60132  10 
 1.75487  0.612964  10 
 1.75433  0.613592  10 
 1.74317  0.625864  10 
 1.7426  0.626466  10 
 1.73185  0.638136  10 
 1.73033  0.639758  10 
 1.72054  0.650408  10 
 1.71806  0.653077  10 
 1.70926  0.66268  10 
 1.70579  0.666431  10 
 1.698  0.674952  10 
 1.69351  0.679826  10 
 1.68677  0.687223  10 
 1.68124  0.693273  10 
 1.67559  0.699495  10 
 1.66897  0.70678  10 
 1.66445  0.711767  10 
 1.6567  0.720362  10 
 1.65338  0.724039  10 
 1.64443  0.734033  10 
 1.64238  0.736311  10 
 1.63216  0.747814  10 
 1.63147  0.748583  10 
 1.62048  0.760854  10 
 1.61988  0.761517  10 
 1.6094  0.773126  10 
 1.60761  0.775142  10 
 1.59841  0.785398  10 
 1.59534  0.788889  10 
 1.58752  0.79767  10 
 1.58307  0.802786  10 
 1.57674  0.809942  10 
 1.5708  0.816867  10 
 1.5661  0.822214  10 
 1.55852  0.831177  10 
 1.55564  0.834486  10 
 1.54625  0.845782  10 
 1.54541  0.846757  10 
 1.5351  0.859029  10 
 1.53398  0.860396  10 
 1.52478  0.871301  10 
 1.52171  0.875129  10 
 1.51469  0.883573  10 
 1.50944  0.890271  10 
 1.50488  0.895845  10 
 1.49717  0.905967  10 
 1.49544  0.908117  10 
 1.48611  0.920388  10 
 1.48489  0.922048  10 
 1.47674  0.93266  10 
 1.47262  0.938474  10 
 1.46779  0.944932  10 
 1.46035  0.955931  10 
 1.45943  0.957204  10 
 1.45098  0.969476  10 
 1.44808  0.974036  10 
 1.44289  0.981748  10 
 1.43581  0.993618  10 
 1.43555  0.99402  10 
 1.42805  1.00629  10 
 1.42353  1.01463  10 
 1.42127  1.01856  10 
 1.41483  1.03084  10 
 1.41126  1.03838  10 
 1.4089  1.04311  10 
 1.40341  1.05538  10 
 1.39899  1.06668  10 
 1.39859  1.06765  10 
 1.39414  1.07992  10 
 1.39047  1.09219  10 
 1.38749  1.10447  10 

 1.19037  1.22787  10 
 1.19095  1.22718  10 
 1.20065  1.21491  10 
 1.20264  1.21214  10 
 1.21036  1.20264  10 
 1.21491  1.19639  10 
 1.21991  1.19037  10 
 1.22718  1.18053  10 
 1.22925  1.1781  10 
 1.23865  1.16583  10 
 1.23946  1.16469  10 
 1.2485  1.15355  10 
 1.25173  1.14906  10 
 1.25818  1.14128  10 
 1.264  1.1333  10 
 1.26764  1.12901  10 
 1.27627  1.11735  10 
 1.27681  1.11674  10 
 1.2866  1.10447  10 
 1.28854  1.10173  10 
 1.2964  1.09219  10 
 1.30082  1.08604  10 
 1.30597  1.07992  10 
 1.31309  1.07011  10 
 1.31521  1.06765  10 
 1.32451  1.05538  10 
 1.32536  1.05417  10 
 1.33439  1.04311  10 
 1.33763  1.03852  10 
 1.34402  1.03084  10 
 1.3499  1.02257  10 
 1.35331  1.01856  10 
 1.36213  1.00629  10 
 1.36217  1.00622  10 
 1.37205  0.99402  10 
 1.37445  0.990611  10 
 1.38173  0.981748  10 
 1.38672  0.97469  10 
 1.39107  0.969476  10 
 1.39899  0.958325  10 
 1.39994  0.957204  10 
 1.40956  0.944932  10 
 1.41126  0.942536  10 
 1.41937  0.93266  10 
 1.42353  0.926846  10 
 1.42891  0.920388  10 
 1.43581  0.910833  10 
 1.4381  0.908117  10 
 1.44738  0.895845  10 
 1.44808  0.894902  10 
 1.4575  0.883573  10 
 1.46035  0.879749  10 
 1.46747  0.871301  10 
 1.47262  0.864477  10 
 1.47728  0.859029  10 
 1.48489  0.849069  10 
 1.4869  0.846757  10 
 1.49667  0.834486  10 
 1.49717  0.833863  10 
 1.50726  0.822214  10 
 1.50944  0.819488  10 
 1.51783  0.809942  10 
 1.52171  0.805174  10 
 1.52841  0.79767  10 
 1.53398  0.790938  10 
 1.539  0.785398  10 
 1.54625  0.776804  10 
 1.54964  0.773126  10 
 1.55852  0.762795  10 
 1.56034  0.760854  10 
 1.5708  0.748941  10 
 1.57114  0.748583  10 
 1.58249  0.736311  10 
 1.58307  0.735661  10 
 1.5941  0.724039  10 
 1.59534  0.722673  10 
 1.60584  0.711767  10 
 1.60761  0.709855  10 
 1.61773  0.699495  10 
 1.61988  0.697212  10 
 1.62977  0.687223  10 
 1.63216  0.684746  10 
 1.64198  0.674952  10 
 1.64443  0.672456  10 
 1.65437  0.66268  10 
 1.6567  0.660339  10 
 1.66692  0.650408  10 
 1.66897  0.648387  10 
 1.67965  0.638136  10 
 1.68124  0.636589  10 
 1.69254  0.625864  10 
 1.69351  0.624933  10 
 1.70559  0.613592  10 
 1.70579  0.613405  10 
 1.71806  0.602494  10 
 1.71941  0.60132  10 
 1.73033  0.591879  10 
 1.73361  0.589049  10 
 1.7426  0.581377  10 

 0.687223  1.91496  10 
 0.685809  1.91441  10 
 0.67981  1.90214  10 
 0.683316  1.88986  10 
 0.687223  1.88166  10 
 0.689122  1.87759  10 
 0.696509  1.86532  10 
 0.699495  1.86085  10 
 0.704638  1.85305  10 
 0.711767  1.84245  10 
 0.71288  1.84078  10 
 0.721886  1.82851  10 
 0.724039  1.82568  10 
 0.7312  1.81623  10 
 0.736311  1.8095  10 
 0.740517  1.80396  10 
 0.748583  1.7933  10 
 0.749805  1.79169  10 
 0.759424  1.77942  10 
 0.760854  1.77762  10 
 0.769259  1.76715  10 
 0.773126  1.76226  10 
 0.779035  1.75487  10 
 0.785398  1.74678  10 
 0.788732  1.7426  10 
 0.79767  1.73116  10 
 0.798332  1.73033  10 
 0.808229  1.71806  10 
 0.809942  1.71591  10 
 0.818171  1.70579  10 
 0.822214  1.70068  10 
 0.828019  1.69351  10 
 0.834486  1.68529  10 
 0.837757  1.68124  10 
 0.846757  1.66973  10 
 0.847368  1.66897  10 
 0.857242  1.6567  10 
 0.859029  1.65442  10 
 0.867129  1.64443  10 
 0.871301  1.63908  10 
 0.876906  1.63216  10 
 0.883573  1.62357  10 
 0.886556  1.61988  10 
 0.895845  1.60788  10 
 0.896062  1.60761  10 
 0.905904  1.59534  10 
 0.908117  1.59246  10 
 0.915677  1.58307  10 
 0.920388  1.57693  10 
 0.925329  1.5708  10 
 0.93266  1.56122  10 
 0.934841  1.55852  10 
 0.944327  1.54625  10 
 0.944932  1.54545  10 
 0.954086  1.53398  10 
 0.957204  1.52986  10 
 0.963728  1.52171  10 
 0.969476  1.51411  10 
 0.973237  1.50944  10 
 0.981748  1.49821  10 
 0.982591  1.49717  10 
 0.992191  1.48489  10 
 0.99402  1.48244  10 
 1.00183  1.47262  10 
 1.00629  1.46665  10 
 1.01134  1.46035  10 
 1.01856  1.45072  10 
 1.0207  1.44808  10 
 1.03007  1.43581  10 
 1.03084  1.43476  10 
 1.03972  1.42353  10 
 1.04311  1.41895  10 
 1.04925  1.41126  10 
 1.05538  1.40301  10 
 1.05863  1.39899  10 
 1.06765  1.38695  10 
 1.06784  1.38672  10 
 1.07749  1.37445  10 
 1.07992  1.37112  10 
 1.08706  1.36217  10 
 1.09219  1.3552  10 
 1.09649  1.3499  10 
 1.10447  1.33918  10 
 1.10574  1.33763  10 
 1.11522  1.32536  10 
 1.11674  1.32326  10 
 1.12486  1.31309  10 
 1.12901  1.3074  10 
 1.13435  1.30082  10 
 1.14128  1.29145  10 
 1.14368  1.28854  10 
 1.15298  1.27627  10 
 1.15355  1.27547  10 
 1.16271  1.264  10 
 1.16583  1.2597  10 
 1.1723  1.25173  10 
 1.1781  1.24384  10 
 1.18173  1.23946  10 
 1.19037  1.22787  10 

 3.92699  3.40714  10 
 3.91472  3.40628  10 
 3.90245  3.4053  10 
 3.89018  3.4042  10 
 3.8779  3.403  10 
 3.86563  3.40168  10 
 3.85336  3.40024  10 

 3.36249  3.11553  10 
 3.36743  3.11705  10 
 3.37476  3.11905  10 
 3.38703  3.12247  10 
 3.3993  3.12604  10 
 3.41011  3.12932  10 
 3.41157  3.12972  10 
 3.42385  3.13304  10 
 3.43612  3.13648  10 
 3.44839  3.14008  10 
 3.45346  3.14159  10 
 3.46066  3.14352  10 
 3.47293  3.14684  10 
 3.4852  3.1503  10 
 3.49732  3.15386  10 
 3.49748  3.15391  10 
 3.50975  3.15711  10 
 3.52202  3.16043  10 
 3.53429  3.16388  10 
 3.54215  3.16614  10 
 3.54656  3.16729  10 
 3.55884  3.17047  10 
 3.57111  3.17377  10 
 3.58338  3.17719  10 
 3.58774  3.17841  10 
 3.59565  3.18042  10 
 3.60792  3.18357  10 
 3.62019  3.18683  10 
 3.63247  3.19021  10 
 3.63418  3.19068  10 
 3.64474  3.1933  10 
 3.65701  3.19642  10 
 3.66928  3.19963  10 
 3.68153  3.20295  10 
 3.69383  3.20595  10 
 3.7061  3.20902  10 
 3.71837  3.21219  10 
 3.72977  3.21522  10 
 3.73064  3.21544  10 
 3.74291  3.2184  10 
 3.75518  3.22145  10 
 3.76746  3.22459  10 
 3.77849  3.2275  10 
 3.77973  3.2278  10 
 3.792  3.23077  10 
 3.80427  3.23382  10 
 3.81654  3.23697  10 
 3.82714  3.23977  10 
 3.82882  3.24019  10 
 3.84109  3.24321  10 
 3.85336  3.24633  10 
 3.86563  3.24957  10 
 3.87478  3.25204  10 
 3.8779  3.25285  10 
 3.89018  3.25602  10 
 3.90245  3.25933  10 
 3.91472  3.26279  10 
 3.92003  3.26431  10 
 3.92699  3.26626  10 
 3.93926  3.26976  10 
 3.95153  3.27347  10 
 3.96136  3.27658  10 
 3.96381  3.27736  10 
 3.97608  3.28127  10 
 3.98835  3.28546  10 
 3.99768  3.28885  10 
 4.00062  3.28995  10 
 4.01289  3.29461  10 
 4.02517  3.29971  10 
 4.02843  3.30113  10 
 4.03744  3.30523  10 
 4.04971  3.31129  10 
 4.05373  3.3134  10 
 4.06198  3.31814  10 
 4.07397  3.32567  10 
 4.07425  3.32588  10 
 4.08652  3.3353  10 
 4.08976  3.33794  10 
 4.0988  3.3477  10 
 4.10106  3.35021  10 
 4.10764  3.36249  10 
 4.10844  3.37476  10 
 4.101  3.38703  10 
 4.0988  3.38851  10 
 4.08652  3.39547  10 
 4.0778  3.3993  10 
 4.07425  3.40028  10 
 4.06198  3.4031  10 
 4.04971  3.40524  10 
 4.03744  3.40683  10 
 4.02517  3.40796  10 
 4.01289  3.40871  10 
 4.00062  3.40913  10 
 3.98835  3.40928  10 
 3.97608  3.4092  10 
 3.96381  3.40893  10 
 3.95153  3.40848  10 
 3.93926  3.40788  10 
 3.92699  3.40714  10 

 2.39301  2.87898  10 
 2.40528  2.88019  10 
 2.41755  2.88151  10 
 2.42983  2.88294  10 
 2.43723  2.88388  10 
 2.4421  2.88446  10 
 2.45437  2.886  10 
 2.46664  2.88762  10 
 2.47891  2.88931  10 
 2.49118  2.89111  10 
 2.50346  2.893  10 
 2.51573  2.89501  10 
 2.52234  2.89616  10 
 2.528  2.89704  10 
 2.54027  2.89905  10 
 2.55254  2.90113  10 
 2.56482  2.90331  10 
 2.57709  2.90561  10 
 2.58936  2.90804  10 
 2.59123  2.90843  10 
 2.60163  2.91034  10 
 2.6139  2.91269  10 
 2.62618  2.91513  10 
 2.63845  2.91771  10 
 2.65072  2.92043  10 
 2.65189  2.9207  10 
 2.66299  2.92295  10 
 2.67526  2.92554  10 
 2.68753  2.92826  10 
 2.69981  2.93112  10 
 2.70739  2.93297  10 
 2.71208  2.93399  10 
 2.72435  2.93671  10 
 2.73662  2.93956  10 
 2.74889  2.94256  10 
 2.75929  2.94524  10 
 2.76117  2.94567  10 
 2.77344  2.94853  10 
 2.78571  2.95151  10 
 2.79798  2.95466  10 
 2.80854  2.95751  10 
 2.81025  2.95792  10 
 2.82252  2.9609  10 
 2.8348  2.96403  10 
 2.84707  2.96732  10 
 2.85581  2.96979  10 
 2.85934  2.97067  10 
 2.87161  2.97377  10 
 2.88388  2.97704  10 
 2.89616  2.98049  10 
 2.90152  2.98206  10 
 2.90843  2.98383  10 
 2.9207  2.98707  10 
 2.93297  2.99048  10 
 2.94524  2.99411  10 
 2.94598  2.99433  10 
 2.95751  2.99737  10 
 2.96979  3.00075  10 
 2.98206  3.00432  10 
 2.98958  3.0066  10 
 2.99433  3.00787  10 
 3.0066  3.01122  10 
 3.01887  3.01475  10 
 3.03115  3.01849  10 
 3.03239  3.01887  10 
 3.04342  3.02187  10 
 3.05569  3.02536  10 
 3.06796  3.02904  10 
 3.07474  3.03115  10 
 3.08023  3.03266  10 
 3.09251  3.0361  10 
 3.10478  3.03972  10 
 3.1166  3.04342  10 
 3.11705  3.04354  10 
 3.12932  3.04694  10 
 3.14159  3.05051  10 
 3.15386  3.05428  10 
 3.15835  3.05569  10 
 3.16614  3.05786  10 
 3.17841  3.06137  10 
 3.19068  3.06506  10 
 3.1999  3.06796  10 
 3.20295  3.06881  10 
 3.21522  3.07226  10 
 3.2275  3.07588  10 
 3.23977  3.0797  10 
 3.24146  3.08023  10 
 3.25204  3.08317  10 
 3.26431  3.08671  10 
 3.27658  3.09043  10 
 3.28322  3.09251  10 
 3.28885  3.09407  10 
 3.30113  3.09753  10 
 3.3134  3.10115  10 
 3.32507  3.10478  10 
 3.32567  3.10494  10 
 3.33794  3.10832  10 
 3.35021  3.11184  10 
 3.36249  3.11553  10 

 2.89616  3.16071  10 
 2.88388  3.15714  10 
 2.87308  3.15386  10 
 2.87161  3.15346  10 
 2.85934  3.15015  10 
 2.84707  3.1467  10 
 2.8348  3.1431  10 
 2.82973  3.14159  10 
 2.82252  3.13967  10 
 2.81025  3.13634  10 
 2.79798  3.13289  10 
 2.78587  3.12932  10 
 2.78571  3.12928  10 
 2.77344  3.12607  10 
 2.76117  3.12275  10 
 2.74889  3.11931  10 
 2.74104  3.11705  10 
 2.73662  3.1159  10 
 2.72435  3.11271  10 
 2.71208  3.10942  10 
 2.69981  3.106  10 
 2.69545  3.10478  10 
 2.68753  3.10276  10 
 2.67526  3.09961  10 
 2.66299  3.09635  10 
 2.65072  3.09297  10 
 2.649  3.09251  10 
 2.63845  3.08988  10 
 2.62618  3.08677  10 
 2.6139  3.08355  10 
 2.60165  3.08023  10 
 2.58936  3.07724  10 
 2.57709  3.07416  10 
 2.56482  3.07099  10 
 2.55341  3.06796  10 
 2.55254  3.06775  10 
 2.54027  3.06478  10 
 2.528  3.06174  10 
 2.51573  3.05859  10 
 2.50469  3.05569  10 
 2.50346  3.05538  10 
 2.49118  3.05242  10 
 2.47891  3.04937  10 
 2.46664  3.04621  10 
 2.45604  3.04342  10 
 2.45437  3.043  10 
 2.4421  3.03998  10 
 2.42983  3.03686  10 
 2.41755  3.03362  10 
 2.40841  3.03115  10 
 2.40528  3.03033  10 
 2.39301  3.02716  10 
 2.38074  3.02386  10 
 2.36847  3.02039  10 
 2.36315  3.01887  10 
 2.35619  3.01693  10 
 2.34392  3.01343  10 
 2.33165  3.00972  10 
 2.32183  3.0066  10 
 2.31938  3.00583  10 
 2.30711  3.00192  10 
 2.29484  2.99772  10 
 2.2855  2.99433  10 
 2.28256  2.99324  10 
 2.27029  2.98858  10 
 2.25802  2.98347  10 
 2.25476  2.98206  10 
 2.24575  2.97796  10 
 2.23348  2.97189  10 
 2.22945  2.96979  10 
 2.2212  2.96504  10 
 2.20921  2.95751  10 
 2.20893  2.95731  10 
 2.19666  2.94789  10 
 2.19342  2.94524  10 
 2.18439  2.93549  10 
 2.18212  2.93297  10 
 2.17555  2.9207  10 
 2.17474  2.90843  10 
 2.18218  2.89616  10 
 2.18439  2.89468  10 
 2.19666  2.88772  10 
 2.20539  2.88388  10 
 2.20893  2.8829  10 
 2.2212  2.88009  10 
 2.23348  2.87794  10 
 2.24575  2.87635  10 
 2.25802  2.87522  10 
 2.27029  2.87448  10 
 2.28256  2.87405  10 
 2.29484  2.8739  10 
 2.30711  2.87398  10 
 2.31938  2.87426  10 
 2.33165  2.87471  10 
 2.34392  2.87531  10 
 2.35619  2.87604  10 
 2.36847  2.87691  10 
 2.38074  2.87789  10 
 2.39301  2.87898  10 

 3.85336  3.40024  10 
 3.84596  3.3993  10 
 3.84109  3.39873  10 
 3.82882  3.39719  10 
 3.81654  3.39557  10 
 3.80427  3.39387  10 
 3.792  3.39208  10 
 3.77973  3.39019  10 
 3.76746  3.38818  10 
 3.76084  3.38703  10 
 3.75518  3.38614  10 
 3.74291  3.38414  10 
 3.73064  3.38205  10 
 3.71837  3.37987  10 
 3.7061  3.37757  10 
 3.69383  3.37514  10 
 3.69196  3.37476  10 
 3.68155  3.37284  10 
 3.66928  3.3705  10 
 3.65701  3.36805  10 
 3.64474  3.36548  10 
 3.63247  3.36276  10 
 3.63129  3.36249  10 
 3.62019  3.36023  10 
 3.60792  3.35764  10 
 3.59565  3.35493  10 
 3.58338  3.35207  10 
 3.5758  3.35021  10 
 3.57111  3.3492  10 
 3.55884  3.34648  10 
 3.54656  3.34363  10 
 3.53429  3.34063  10 
 3.5239  3.33794  10 
 3.52202  3.33751  10 
 3.50975  3.33466  10 
 3.49748  3.33168  10 
 3.4852  3.32853  10 
 3.47464  3.32567  10 
 3.47293  3.32526  10 
 3.46066  3.32228  10 
 3.44839  3.31916  10 
 3.43612  3.31586  10 
 3.42738  3.3134  10 
 3.42385  3.31252  10 
 3.41157  3.30941  10 
 3.3993  3.30615  10 
 3.38703  3.30269  10 
 3.38166  3.30113  10 
 3.37476  3.29935  10 
 3.36249  3.29611  10 
 3.35021  3.2927  10 
 3.33794  3.28908  10 
 3.3372  3.28885  10 
 3.32567  3.28582  10 
 3.3134  3.28244  10 
 3.30113  3.27887  10 
 3.2936  3.27658  10 
 3.28885  3.27531  10 
 3.27658  3.27196  10 
 3.26431  3.26844  10 
 3.25204  3.2647  10 
 3.2508  3.26431  10 
 3.23977  3.26131  10 
 3.2275  3.25783  10 
 3.21522  3.25415  10 
 3.20845  3.25204  10 
 3.20295  3.25053  10 
 3.19068  3.24709  10 
 3.17841  3.24346  10 
 3.16659  3.23977  10 
 3.16614  3.23964  10 
 3.15386  3.23624  10 
 3.14159  3.23268  10 
 3.12932  3.22891  10 
 3.12484  3.2275  10 
 3.11705  3.22533  10 
 3.10478  3.22182  10 
 3.09251  3.21813  10 
 3.08328  3.21522  10 
 3.08023  3.21437  10 
 3.06796  3.21092  10 
 3.05569  3.20731  10 
 3.04342  3.20348  10 
 3.04172  3.20295  10 
 3.03115  3.20001  10 
 3.01887  3.19647  10 
 3.0066  3.19275  10 
 2.99997  3.19068  10 
 2.99433  3.18911  10 
 2.98206  3.18565  10 
 2.96979  3.18203  10 
 2.95811  3.17841  10 
 2.95751  3.17824  10 
 2.94524  3.17487  10 
 2.93297  3.17135  10 
 2.9207  3.16765  10 
 2.91575  3.16614  10 
 2.90843  3.16413  10 
 2.89616  3.16071  10 

 4.65103  5.59844  10 
 4.6412  5.60823  10 
 4.63876  5.61073  10 
 4.62882  5.62051  10 
 4.62649  5.62285  10 
 4.61626  5.63278  10 
 4.61421  5.6348  10 
 4.60353  5.64505  10 
 4.60194  5.6466  10 
 4.59064  5.65732  10 
 4.58967  5.65825  10 
 4.5776  5.66959  10 
 4.5774  5.66978  10 
 4.56513  5.68069  10 
 4.56378  5.68186  10 
 4.55285  5.69131  10 
 4.54958  5.69414  10 
 4.54058  5.70181  10 
 4.53522  5.70641  10 
 4.52831  5.71224  10 
 4.52077  5.71868  10 
 4.51604  5.72264  10 
 4.50627  5.73095  10 
 4.50377  5.73303  10 
 4.49177  5.74322  10 
 4.4915  5.74345  10 
 4.47922  5.75174  10 
 4.474  5.7555  10 
 4.46695  5.76019  10 
 4.45665  5.76777  10 
 4.45468  5.76911  10 

 5.1867  4.93328  10 
 5.17872  4.944  10 
 5.17744  4.94555  10 
 5.16796  4.95783  10 
 5.16645  4.95992  10 
 5.15833  4.9701  10 
 5.15418  4.97578  10 
 5.14883  4.98237  10 
 5.1419  4.99174  10 
 5.1395  4.99464  10 
 5.1302  5.00691  10 
 5.12963  5.00771  10 
 5.12048  5.01919  10 
 5.11736  5.02349  10 
 5.11088  5.03146  10 
 5.10509  5.03935  10 
 5.10145  5.04373  10 
 5.09282  5.05531  10 
 5.09223  5.056  10 
 5.08254  5.06827  10 
 5.08054  5.07105  10 
 5.07282  5.08054  10 
 5.06827  5.0868  10 
 5.06327  5.09282  10 
 5.056  5.10266  10 
 5.05393  5.10509  10 
 5.04453  5.11736  10 
 5.04373  5.11849  10 
 5.03469  5.12963  10 
 5.03146  5.13412  10 
 5.025  5.1419  10 
 5.01919  5.14988  10 
 5.01554  5.15418  10 
 5.00691  5.16583  10 
 5.00638  5.16645  10 
 4.99658  5.17872  10 
 4.99464  5.18146  10 
 4.98678  5.19099  10 
 4.98237  5.19715  10 
 4.97722  5.20326  10 
 4.9701  5.21308  10 
 4.96798  5.21553  10 
 4.95867  5.22781  10 
 4.95783  5.22901  10 
 4.94879  5.24008  10 
 4.94555  5.24467  10 
 4.93916  5.25235  10 
 4.93328  5.26061  10 
 4.92988  5.26462  10 
 4.92106  5.27689  10 
 4.92101  5.27696  10 
 4.91113  5.28917  10 
 4.90874  5.29257  10 
 4.90145  5.30144  10 
 4.89647  5.3085  10 
 4.89211  5.31371  10 
 4.88419  5.32486  10 
 4.88324  5.32598  10 
 4.87363  5.33825  10 
 4.87192  5.34065  10 
 4.86382  5.35052  10 
 4.85965  5.35634  10 
 4.85428  5.3628  10 
 4.84738  5.37235  10 
 4.84509  5.37507  10 
 4.8358  5.38734  10 
 4.83511  5.38828  10 
 4.82569  5.39961  10 
 4.82284  5.40344  10 
 4.81571  5.41188  10 
 4.81056  5.41871  10 
 4.80591  5.42416  10 
 4.79829  5.43412  10 
 4.79629  5.43643  10 
 4.78651  5.4487  10 
 4.78602  5.44932  10 
 4.77593  5.46097  10 
 4.77375  5.4637  10 
 4.76536  5.47324  10 
 4.76148  5.47801  10 
 4.75478  5.48552  10 
 4.7492  5.49225  10 
 4.74418  5.49779  10 
 4.73693  5.50638  10 
 4.73354  5.51006  10 
 4.72466  5.52039  10 
 4.72284  5.52233  10 
 4.71239  5.53424  10 
 4.71205  5.5346  10 
 4.7007  5.54687  10 
 4.70012  5.54752  10 
 4.68909  5.55915  10 
 4.68785  5.56051  10 
 4.67735  5.57142  10 
 4.67557  5.57333  10 
 4.66546  5.58369  10 
 4.6633  5.58597  10 
 4.65341  5.59596  10 
 4.65103  5.59844  10 

 5.46097  4.43786  10 
 5.47185  4.43014  10 
 5.47324  4.42914  10 
 5.48552  4.42077  10 
 5.48991  4.41786  10 
 5.49779  4.41265  10 
 5.50877  4.40559  10 
 5.51006  4.40476  10 
 5.52233  4.39739  10 
 5.52941  4.39332  10 
 5.5346  4.39033  10 
 5.54687  4.38382  10 
 5.55265  4.38105  10 
 5.55915  4.37793  10 
 5.57142  4.37301  10 
 5.58369  4.36902  10 
 5.58743  4.36878  10 
 5.59596  4.36822  10 
 5.59738  4.36878  10 
 5.60337  4.38105  10 
 5.59987  4.39332  10 
 5.59596  4.40152  10 
 5.59406  4.40559  10 
 5.58668  4.41786  10 
 5.58369  4.42233  10 
 5.57855  4.43014  10 
 5.57142  4.44074  10 
 5.57031  4.44241  10 
 5.5613  4.45468  10 
 5.55915  4.45751  10 
 5.55199  4.46695  10 
 5.54687  4.47368  10 
 5.54267  4.47922  10 
 5.5346  4.48989  10 
 5.53338  4.4915  10 
 5.52376  4.50377  10 
 5.52233  4.50556  10 
 5.51393  4.51604  10 
 5.51006  4.52093  10 
 5.50415  4.52831  10 
 5.49779  4.5364  10 
 5.49445  4.54058  10 
 5.48552  4.55202  10 
 5.48485  4.55285  10 
 5.47496  4.56513  10 
 5.47324  4.56728  10 
 5.46501  4.5774  10 
 5.46097  4.58251  10 
 5.45517  4.58967  10 
 5.4487  4.5979  10 
 5.44543  4.60194  10 
 5.43643  4.61346  10 
 5.43582  4.61421  10 
 5.42594  4.62649  10 
 5.42416  4.62876  10 
 5.41606  4.63876  10 
 5.41188  4.6441  10 
 5.40628  4.65103  10 
 5.39961  4.65961  10 
 5.39663  4.6633  10 
 5.38734  4.67531  10 
 5.38712  4.67557  10 
 5.37728  4.68785  10 
 5.37507  4.69072  10 
 5.36751  4.70012  10 
 5.3628  4.70626  10 
 5.35786  4.71239  10 
 5.35052  4.72196  10 
 5.34834  4.72466  10 
 5.33886  4.73693  10 
 5.33825  4.73773  10 
 5.3291  4.7492  10 
 5.32598  4.75333  10 
 5.31946  4.76148  10 
 5.31371  4.76907  10 
 5.30995  4.77375  10 
 5.30144  4.78498  10 
 5.30059  4.78602  10 
 5.29099  4.79829  10 
 5.28917  4.80075  10 
 5.28136  4.81056  10 
 5.27689  4.81653  10 
 5.27184  4.82284  10 
 5.26462  4.83246  10 
 5.26248  4.83511  10 
 5.25312  4.84738  10 
 5.25235  4.84842  10 
 5.24346  4.85965  10 
 5.24008  4.86424  10 
 5.23394  4.87192  10 
 5.22781  4.88017  10 
 5.22455  4.88419  10 
 5.21553  4.89623  10 
 5.21534  4.89647  10 
 5.20569  4.90874  10 
 5.20326  4.91207  10 
 5.19613  4.92101  10 
 5.19099  4.92798  10 
 5.1867  4.93328  10 

 4.88251  5.056  10 
 4.88259  5.04373  10 
 4.88419  5.03352  10 
 4.88449  5.03146  10 
 4.88812  5.01919  10 
 4.89318  5.00691  10 
 4.89647  5.00072  10 
 4.89945  4.99464  10 
 4.90671  4.98237  10 
 4.90874  4.97945  10 
 4.9148  4.9701  10 
 4.92101  4.96156  10 
 4.92354  4.95783  10 
 4.93282  4.94555  10 
 4.93328  4.94501  10 
 4.9426  4.93328  10 
 4.94555  4.92985  10 
 4.95273  4.92101  10 
 4.95783  4.9152  10 
 4.96318  4.90874  10 
 4.9701  4.90096  10 
 4.97388  4.89647  10 
 4.98237  4.88704  10 
 4.98481  4.88419  10 
 4.99464  4.8734  10 
 4.99592  4.87192  10 
 5.00691  4.85997  10 
 5.00719  4.85965  10 
 5.01861  4.84738  10 
 5.01919  4.84679  10 
 5.03015  4.83511  10 
 5.03146  4.83378  10 
 5.04179  4.82284  10 
 5.04373  4.82087  10 
 5.05353  4.81056  10 
 5.056  4.80807  10 
 5.06535  4.79829  10 
 5.06827  4.79535  10 
 5.07725  4.78602  10 
 5.08054  4.78272  10 
 5.08922  4.77375  10 
 5.09282  4.77016  10 
 5.10127  4.76148  10 
 5.10509  4.75768  10 
 5.11338  4.7492  10 
 5.11736  4.74526  10 
 5.12555  4.73693  10 
 5.12963  4.73291  10 
 5.1378  4.72466  10 
 5.1419  4.72063  10 
 5.15012  4.71239  10 
 5.15418  4.70842  10 
 5.1625  4.70012  10 
 5.16645  4.69628  10 
 5.17496  4.68785  10 
 5.17872  4.68421  10 
 5.18751  4.67557  10 
 5.19099  4.67222  10 
 5.20013  4.6633  10 
 5.20326  4.66031  10 
 5.21285  4.65103  10 
 5.21553  4.64848  10 
 5.22567  4.63876  10 
 5.22781  4.63674  10 
 5.23859  4.62649  10 
 5.24008  4.62509  10 
 5.25162  4.61421  10 
 5.25235  4.61354  10 
 5.26462  4.60209  10 
 5.26478  4.60194  10 
 5.27689  4.59076  10 
 5.27807  4.58967  10 
 5.28917  4.57954  10 
 5.29151  4.5774  10 
 5.30144  4.56844  10 
 5.30511  4.56513  10 
 5.31371  4.55746  10 
 5.31888  4.55285  10 
 5.32598  4.54661  10 
 5.33285  4.54058  10 
 5.33825  4.53589  10 
 5.34702  4.52831  10 
 5.35052  4.52531  10 
 5.36142  4.51604  10 
 5.3628  4.51488  10 
 5.37507  4.50461  10 
 5.37609  4.50377  10 
 5.38734  4.49452  10 
 5.39107  4.4915  10 
 5.39961  4.4846  10 
 5.40636  4.47922  10 
 5.41188  4.47484  10 
 5.42199  4.46695  10 
 5.42416  4.46527  10 
 5.43643  4.45591  10 
 5.43808  4.45468  10 
 5.4487  4.44679  10 
 5.45472  4.44241  10 
 5.46097  4.43786  10 

 4.45468  5.76911  10 
 4.44834  5.76777  10 
 4.45384  5.7555  10 
 4.45468  5.75456  10 
 4.46421  5.74322  10 
 4.46695  5.74017  10 
 4.47476  5.73095  10 
 4.47922  5.72597  10 
 4.48544  5.71868  10 
 4.4915  5.71192  10 
 4.49622  5.70641  10 
 4.50377  5.69797  10 
 4.50706  5.69414  10 
 4.51604  5.68408  10 
 4.51795  5.68186  10 
 4.52831  5.67022  10 
 4.52885  5.66959  10 
 4.54002  5.65732  10 
 4.54058  5.65672  10 
 4.55134  5.64505  10 
 4.55285  5.64343  10 
 4.56265  5.63278  10 
 4.56513  5.63011  10 
 4.57393  5.62051  10 
 4.5774  5.61675  10 
 4.58519  5.60823  10 
 4.58967  5.60336  10 
 4.59641  5.59596  10 
 4.60194  5.58991  10 
 4.6076  5.58369  10 
 4.61421  5.57641  10 
 4.61873  5.57142  10 
 4.62649  5.56282  10 
 4.62981  5.55915  10 
 4.63876  5.54915  10 
 4.64081  5.54687  10 
 4.65103  5.53537  10 
 4.65172  5.5346  10 
 4.66271  5.52233  10 
 4.6633  5.52167  10 
 4.67378  5.51006  10 
 4.67557  5.50804  10 
 4.68477  5.49779  10 
 4.68785  5.4943  10 
 4.69567  5.48552  10 
 4.70012  5.4804  10 
 4.70645  5.47324  10 
 4.71239  5.46632  10 
 4.71708  5.46097  10 
 4.72466  5.45201  10 
 4.72754  5.4487  10 
 4.73693  5.4374  10 
 4.73777  5.43643  10 
 4.74808  5.42416  10 
 4.7492  5.42279  10 
 4.7584  5.41188  10 
 4.76148  5.40806  10 
 4.7685  5.39961  10 
 4.77375  5.39291  10 
 4.77831  5.38734  10 
 4.78602  5.37722  10 
 4.78775  5.37507  10 
 4.79707  5.3628  10 
 4.79829  5.36114  10 
 4.80644  5.35052  10 
 4.81056  5.34471  10 
 4.81539  5.33825  10 
 4.82284  5.32725  10 
 4.82376  5.32598  10 
 4.83221  5.31371  10 
 4.83511  5.30915  10 
 4.8403  5.30144  10 
 4.84738  5.28957  10 
 4.84764  5.28917  10 
 4.85513  5.27689  10 
 4.85965  5.26855  10 
 4.86191  5.26462  10 
 4.86835  5.25235  10 
 4.87192  5.24481  10 
 4.87429  5.24008  10 
 4.87977  5.22781  10 
 4.88419  5.21651  10 
 4.88459  5.21553  10 
 4.88904  5.20326  10 
 4.89272  5.19099  10 
 4.89569  5.17872  10 
 4.89647  5.17444  10 
 4.89794  5.16645  10 
 4.8993  5.15418  10 
 4.89968  5.1419  10 
 4.89902  5.12963  10 
 4.89729  5.11736  10 
 4.89647  5.11353  10 
 4.89447  5.10509  10 
 4.8909  5.09282  10 
 4.88724  5.08054  10 
 4.88422  5.06827  10 
 4.88419  5.06807  10 
 4.88251  5.056  10 

 3.25987  0.392699  10 
 3.26431  0.390364  10 
 3.27658  0.384124  10 
 3.28455  0.380427  10 
 3.28885  0.378052  10 
 3.30113  0.371541  10 
 3.30804  0.368155  10 
 3.3134  0.365069  10 
 3.32567  0.358456  10 
 3.33068  0.355884  10 
 3.33794  0.351546  10 
 3.35021  0.344956  10 
 3.35273  0.343612  10 
 3.36249  0.337597  10 
 3.37424  0.33134  10 
 3.37476  0.331016  10 
 3.38703  0.323319  10 
 3.3947  0.319068  10 
 3.3993  0.316119  10 
 3.41157  0.308794  10 
 3.41506  0.306796  10 
 3.42385  0.301027  10 
 3.43517  0.294524  10 
 3.43612  0.293891  10 
 3.44839  0.285814  10 
 3.45439  0.282252  10 
 3.46066  0.277991  10 
 3.47293  0.270535  10 
 3.47384  0.269981  10 
 3.4852  0.262127  10 
 3.49241  0.257709  10 
 3.49748  0.254147  10 
 3.50975  0.246329  10 
 3.51117  0.245437  10 
 3.52202  0.23771  10 
 3.5292  0.233165  10 
 3.53429  0.229474  10 
 3.54656  0.221478  10 
 3.54747  0.220893  10 
 3.55884  0.212578  10 
 3.5649  0.208621  10 
 3.57111  0.203997  10 
 3.58273  0.19635  10 
 3.58338  0.195858  10 
 3.59565  0.186788  10 
 3.59969  0.184078  10 
 3.60792  0.177795  10 
 3.61677  0.171806  10 
 3.62019  0.169134  10 
 3.63247  0.160432  10 
 3.63377  0.159534  10 
 3.64474  0.150989  10 
 3.65011  0.147262  10 
 3.65701  0.141766  10 
 3.66667  0.13499  10 
 3.66928  0.132853  10 
 3.68155  0.123733  10 
 3.68298  0.122718  10 
 3.69383  0.113952  10 
 3.69871  0.110447  10 
 3.7061  0.104329  10 
 3.71458  0.0981748  10 
 3.71837  0.0949362  10 
 3.73063  0.0859029  10 
 3.74291  0.0756411  10 
 3.74563  0.0736311  10 
 3.75518  0.0654386  10 
 3.76064  0.0613592  10 
 3.76746  0.0553149  10 
 3.77565  0.0490874  10 
 3.77973  0.0453142  10 
 3.79068  0.0368155  10 
 3.792  0.0355229  10 
 3.80427  0.025238  10 
 3.80518  0.0245437  10 
 3.81654  0.0141768  10 
 3.81899  0.0122718  10 
 3.82882  0.00290792  10 
 3.83247  0  10 

 3.78354  0  10 
 3.77973  0.0023213  10 
 3.76746  0.00937856  10 
 3.76217  0.0122718  10 
 3.75518  0.0165859  10 
 3.74291  0.023354  10 
 3.7408  0.0245437  10 
 3.73064  0.0308446  10 
 3.71971  0.0368155  10 
 3.71837  0.0376409  10 
 3.7061  0.0450974  10 
 3.69896  0.0490874  10 
 3.69383  0.0522572  10 
 3.68155  0.0593469  10 
 3.67801  0.0613592  10 
 3.66928  0.0667493  10 
 3.65701  0.0735976  10 
 3.64474  0.0811697  10 
 3.63637  0.0859029  10 
 3.63247  0.0883101  10 
 3.62019  0.0955512  10 
 3.6156  0.0981748  10 
 3.60792  0.10291  10 
 3.59565  0.109917  10 
 3.59473  0.110447  10 
 3.58338  0.117442  10 
 3.57415  0.122718  10 
 3.57111  0.124597  10 
 3.55884  0.131942  10 
 3.55355  0.13499  10 
 3.54656  0.139311  10 
 3.53429  0.146438  10 
 3.53287  0.147262  10 
 3.52202  0.153982  10 
 3.51243  0.159534  10 
 3.50975  0.161208  10 
 3.49748  0.168648  10 
 3.49207  0.171806  10 
 3.4852  0.176098  10 
 3.47293  0.183337  10 
 3.47168  0.184078  10 
 3.46066  0.190984  10 
 3.45157  0.19635  10 
 3.44839  0.198365  10 
 3.43612  0.205901  10 
 3.43155  0.208621  10 
 3.42385  0.213532  10 
 3.41157  0.220878  10 
 3.3993  0.228738  10 
 3.39199  0.233165  10 
 3.38703  0.236395  10 
 3.37476  0.244019  10 
 3.37244  0.245437  10 
 3.36249  0.251965  10 
 3.3532  0.257709  10 
 3.35021  0.259705  10 
 3.33794  0.267625  10 
 3.33418  0.269981  10 
 3.32567  0.275728  10 
 3.31539  0.282252  10 
 3.3134  0.283635  10 
 3.30113  0.291857  10 
 3.29699  0.294524  10 
 3.28885  0.300221  10 
 3.27883  0.306796  10 
 3.27658  0.308425  10 
 3.26431  0.31693  10 
 3.26111  0.319068  10 
 3.25204  0.325713  10 
 3.2438  0.33134  10 
 3.23977  0.33443  10 
 3.2275  0.343144  10 
 3.22682  0.343612  10 
 3.21522  0.352605  10 
 3.21066  0.355884  10 
 3.20295  0.362213  10 
 3.19503  0.368155  10 
 3.19068  0.372014  10 
 3.1801  0.380427  10 
 3.17841  0.382114  10 
 3.16622  0.392699  10 
 3.16614  0.3928  10 
 3.15401  0.404971  10 
 3.15386  0.405206  10 
 3.14483  0.417243  10 
 3.14355  0.429515  10 
 3.15386  0.431115  10 
 3.16614  0.429828  10 
 3.16739  0.429515  10 
 3.17841  0.425822  10 
 3.19068  0.421759  10 
 3.20295  0.417886  10 
 3.20468  0.417243  10 
 3.21522  0.41238  10 
 3.2275  0.407398  10 
 3.23348  0.404971  10 
 3.23977  0.401859  10 
 3.25204  0.39611  10 
 3.25987  0.392699  10 

 2.45072  0  10 
 2.4421  0.00871981  10 
 2.43776  0.0122718  10 
 2.42983  0.0210551  10 
 2.42574  0.0245437  10 
 2.41755  0.0351183  10 
 2.41571  0.0368155  10 
 2.41755  0.0389596  10 
 2.42983  0.0373739  10 
 2.43104  0.0368155  10 
 2.4421  0.0303755  10 
 2.45437  0.0252451  10 
 2.45572  0.0245437  10 
 2.46664  0.0178687  10 
 2.47835  0.0122718  10 
 2.47891  0.0119419  10 
 2.49118  0.00442486  10 
 2.49964  0  10 

 6.27091  2.39661  10 
 6.26757  2.39301  10 
 6.25864  2.38325  10 
 6.25643  2.38074  10 
 6.24637  2.36906  10 
 6.24587  2.36847  10 
 6.23579  2.35619  10 
 6.2341  2.35407  10 
 6.22617  2.34392  10 
 6.22183  2.33813  10 
 6.21701  2.33165  10 
 6.20955  2.32113  10 
 6.20832  2.31938  10 
 6.19995  2.30711  10 
 6.19728  2.30301  10 
 6.19193  2.29484  10 
 6.18501  2.28359  10 
 6.18437  2.28256  10 
 6.17702  2.27029  10 
 6.17274  2.26267  10 
 6.17006  2.25802  10 
 6.16342  2.24575  10 
 6.16047  2.23995  10 
 6.15707  2.23348  10 
 6.15105  2.2212  10 
 6.14819  2.21497  10 
 6.14531  2.20893  10 
 6.13988  2.19666  10 
 6.13592  2.187  10 
 6.1348  2.18439  10 
 6.12996  2.17212  10 
 6.12552  2.15984  10 
 6.12365  2.15415  10 
 6.12138  2.14757  10 
 6.11761  2.1353  10 
 6.11427  2.12303  10 
 6.11138  2.11079  10 
 6.10902  2.09849  10 
 6.10735  2.08621  10 
 6.10654  2.07394  10 
 6.10695  2.06167  10 
 6.1093  2.0494  10 
 6.11138  2.04439  10 
 6.11664  2.03713  10 
 6.12365  2.03224  10 
 6.13592  2.03007  10 
 6.14819  2.03167  10 
 6.16047  2.03537  10 
 6.16432  2.03713  10 
 6.17274  2.04068  10 
 6.18501  2.047  10 
 6.18888  2.0494  10 
 6.19728  2.05428  10 
 6.20869  2.06167  10 
 6.20955  2.0622  10 
 6.22183  2.07091  10 
 6.22573  2.07394  10 
 6.2341  2.08019  10 
 6.24153  2.08621  10 
 6.24637  2.09001  10 
 6.25639  2.09849  10 
 6.25864  2.10034  10 
 6.27043  2.11076  10 
 6.27091  2.11117  10 

 0  2.4092  10 
 0.00865289  2.41755  10 
 0.0122718  2.42105  10 
 0.0219583  2.42983  10 
 0.0245437  2.43218  10 
 0.0362102  2.4421  10 
 0.0368155  2.44262  10 
 0.0490874  2.45247  10 
 0.0516727  2.45437  10 
 0.0613592  2.46167  10 
 0.0686123  2.46664  10 
 0.0736311  2.47018  10 
 0.0859029  2.47801  10 
 0.087469  2.47891  10 
 0.0981748  2.4853  10 
 0.109301  2.49118  10 
 0.110447  2.49182  10 
 0.122718  2.49777  10 
 0.13499  2.50292  10 
 0.136523  2.50346  10 
 0.147262  2.50743  10 
 0.159534  2.51111  10 
 0.171806  2.51395  10 
 0.183144  2.51573  10 
 0.184078  2.51588  10 
 0.19635  2.51678  10 
 0.208621  2.51645  10 
 0.213789  2.51573  10 
 0.220893  2.5146  10 
 0.233165  2.5107  10 
 0.245437  2.50395  10 
 0.246082  2.50346  10 
 0.257539  2.49118  10 
 0.257709  2.49089  10 
 0.263044  2.47891  10 
 0.265243  2.46664  10 
 0.264978  2.45437  10 
 0.262792  2.4421  10 
 0.259033  2.42983  10 
 0.257709  2.42683  10 
 0.25391  2.41755  10 
 0.247659  2.40528  10 
 0.245437  2.4017  10 
 0.240412  2.39301  10 
 0.233165  2.38213  10 
 0.2323  2.38074  10 
 0.223482  2.36847  10 
 0.220893  2.36525  10 
 0.214042  2.35619  10 
 0.208621  2.3497  10 
 0.204081  2.34392  10 
 0.19635  2.33491  10 
 0.193705  2.33165  10 
 0.184078  2.32066  10 
 0.183012  2.31938  10 
 0.172098  2.30711  10 
 0.171806  2.3068  10 
 0.161058  2.29484  10 
 0.159534  2.29321  10 
 0.14993  2.28256  10 
 0.147262  2.27971  10 
 0.138766  2.27029  10 
 0.13499  2.26622  10 
 0.127604  2.25802  10 
 0.122718  2.25271  10 
 0.116463  2.24575  10 
 0.110447  2.23916  10 
 0.105348  2.23348  10 
 0.0981748  2.22558  10 
 0.0942453  2.2212  10 
 0.0859029  2.212  10 
 0.0831297  2.20893  10 
 0.0736311  2.19849  10 
 0.0719625  2.19666  10 
 0.0613592  2.1851  10 
 0.0606954  2.18439  10 
 0.0492681  2.17212  10 
 0.0490874  2.17192  10 
 0.0376005  2.15984  10 
 0.0368155  2.15902  10 
 0.0256356  2.14757  10 
 0.0245437  2.14646  10 
 0.0133085  2.1353  10 
 0.0122718  2.13427  10 
 0.000552151  2.12303  10 
 0  2.1225  10 

 6.27091  4.14891  10 
 6.26988  4.14788  10 
 6.25864  4.13673  10 
 6.25755  4.13561  10 
 6.24637  4.12416  10 
 6.24558  4.12334  10 
 6.2341  4.11126  10 
 6.23392  4.11107  10 
 6.22249  4.0988  10 
 6.22183  4.09808  10 
 6.21122  4.08652  10 
 6.20955  4.0847  10 
 6.20006  4.07425  10 
 6.19728  4.07118  10 
 6.18894  4.06198  10 
 6.18501  4.05761  10 
 6.17784  4.04971  10 
 6.17274  4.04403  10 
 6.16672  4.03744  10 
 6.16047  4.03047  10 
 6.15558  4.02517  10 
 6.14819  4.01696  10 
 6.14442  4.01289  10 
 6.13592  4.00348  10 
 6.13326  4.00062  10 
 6.12365  3.98997  10 
 6.12213  3.98835  10 
 6.11138  3.97639  10 
 6.11109  3.97608  10 
 6.10017  3.96381  10 
 6.09911  3.96253  10 
 6.08948  3.95153  10 
 6.08684  3.94828  10 
 6.0791  3.93926  10 
 6.07456  3.93349  10 
 6.06914  3.92699  10 
 6.06229  3.91793  10 
 6.0597  3.91472  10 
 6.05089  3.90245  10 
 6.05002  3.90106  10 
 6.04277  3.89018  10 
 6.03775  3.88148  10 
 6.03553  3.8779  10 
 6.02927  3.86563  10 
 6.02548  3.85635  10 
 6.02415  3.85336  10 
 6.02039  3.84109  10 
 6.01821  3.82882  10 
 6.01794  3.81654  10 
 6.02014  3.80427  10 
 6.02548  3.7923  10 
 6.02565  3.792  10 
 6.0371  3.77973  10 
 6.03775  3.77924  10 
 6.05002  3.77249  10 
 6.06229  3.76858  10 
 6.0694  3.76746  10 
 6.07456  3.76674  10 
 6.08684  3.76641  10 
 6.09911  3.7673  10 
 6.10004  3.76746  10 
 6.11138  3.76923  10 
 6.12365  3.77207  10 
 6.13592  3.77576  10 
 6.14666  3.77973  10 
 6.14819  3.78027  10 
 6.16047  3.78542  10 
 6.17274  3.79137  10 
 6.17388  3.792  10 
 6.18501  3.79788  10 
 6.19572  3.80427  10 
 6.19728  3.80517  10 
 6.20955  3.813  10 
 6.21457  3.81654  10 
 6.22183  3.82152  10 
 6.23151  3.82882  10 
 6.2341  3.83072  10 
 6.24637  3.84057  10 
 6.24698  3.84109  10 
 6.25864  3.851  10 
 6.26123  3.85336  10 
 6.27091  3.86214  10 

 0  4.16069  10 
 0.0122718  4.17201  10 
 0.0127511  4.17243  10 
 0.0245437  4.18284  10 
 0.0267953  4.1847  10 
 0.0368155  4.19318  10 
 0.0416572  4.19697  10 
 0.0490874  4.20299  10 
 0.0574583  4.20924  10 
 0.0613592  4.21227  10 
 0.0736311  4.22098  10 
 0.0744977  4.22152  10 
 0.0859029  4.2289  10 
 0.0943068  4.23379  10 
 0.0981748  4.23618  10 
 0.110447  4.24251  10 
 0.11887  4.24606  10 
 0.122718  4.24781  10 
 0.13499  4.25151  10 
 0.147262  4.25312  10 
 0.159534  4.25094  10 
 0.166542  4.24606  10 
 0.171806  4.2388  10 
 0.173888  4.23379  10 
 0.176236  4.22152  10 
 0.176647  4.20924  10 
 0.175838  4.19697  10 
 0.174165  4.1847  10 
 0.171815  4.17243  10 
 0.168913  4.16016  10 
 0.165575  4.14788  10 
 0.161809  4.13561  10 
 0.159534  4.12903  10 
 0.157668  4.12334  10 
 0.153227  4.11107  10 
 0.148384  4.0988  10 
 0.147262  4.09619  10 
 0.143303  4.08652  10 
 0.137873  4.07425  10 
 0.13499  4.06821  10 
 0.132139  4.06198  10 
 0.126119  4.04971  10 
 0.122718  4.04324  10 
 0.11977  4.03744  10 
 0.11312  4.02517  10 
 0.110447  4.02052  10 
 0.10617  4.01289  10 
 0.0988157  4.00062  10 
 0.0981748  3.9996  10 
 0.0912532  3.98835  10 
 0.0859029  3.98018  10 
 0.0832402  3.97608  10 
 0.0748681  3.96381  10 
 0.0736311  3.96206  10 
 0.0661724  3.95153  10 
 0.0613592  3.94505  10 
 0.0570126  3.93926  10 
 0.0490874  3.92912  10 
 0.0473923  3.92699  10 
 0.037316  3.91472  10 
 0.0368155  3.91412  10 
 0.0267584  3.90245  10 
 0.0245437  3.89993  10 
 0.0156168  3.89018  10 
 0.0122718  3.88657  10 
 0.00383826  3.8779  10 
 0  3.87399  10 

 3.80483  6.27091  10 
 3.81654  6.26532  10 
 3.82746  6.25864  10 
 3.82882  6.25794  10 
 3.84109  6.25281  10 
 3.85214  6.24637  10 
 3.85336  6.24581  10 
 3.86563  6.24423  10 
 3.86748  6.24637  10 
 3.86563  6.24807  10 
 3.85745  6.25864  10 
 3.85336  6.26213  10 
 3.84543  6.27091  10 

 3.08816  5.91503  10 
 3.08023  5.92097  10 
 3.07253  5.9273  10 
 3.06796  5.93058  10 
 3.05636  5.93957  10 
 3.05569  5.94004  10 
 3.04342  5.94876  10 
 3.03938  5.95185  10 
 3.03115  5.95747  10 
 3.02208  5.96412  10 
 3.01887  5.96625  10 
 3.0066  5.97476  10 
 3.00436  5.97639  10 
 2.99433  5.98296  10 
 2.9862  5.98866  10 
 2.98206  5.99133  10 
 2.96979  5.99955  10 
 2.96779  6.00093  10 
 2.95751  6.00746  10 
 2.949  6.0132  10 
 2.94524  6.01556  10 
 2.93297  6.02348  10 
 2.92999  6.02548  10 
 2.9207  6.03122  10 
 2.91074  6.03775  10 
 2.90843  6.03917  10 
 2.89616  6.04679  10 
 2.8912  6.05002  10 
 2.88388  6.05445  10 
 2.87164  6.06229  10 
 2.85934  6.06965  10 
 2.85163  6.07456  10 
 2.84707  6.07728  10 
 2.8348  6.08482  10 
 2.83162  6.08684  10 
 2.82252  6.0922  10 
 2.81151  6.09911  10 
 2.81025  6.09985  10 
 2.79798  6.10709  10 
 2.79111  6.11138  10 
 2.78571  6.11454  10 
 2.77344  6.12198  10 
 2.77075  6.12365  10 
 2.76117  6.1292  10 
 2.75031  6.13592  10 
 2.74889  6.13675  10 
 2.73662  6.14387  10 
 2.72964  6.14819  10 
 2.72435  6.15124  10 
 2.71208  6.15859  10 
 2.70904  6.16047  10 
 2.69981  6.16574  10 
 2.68845  6.17274  10 
 2.68753  6.17327  10 
 2.67526  6.18028  10 
 2.66758  6.18501  10 
 2.66299  6.18763  10 
 2.65072  6.19488  10 
 2.64681  6.19728  10 
 2.63845  6.20202  10 
 2.62623  6.20955  10 
 2.6139  6.21644  10 
 2.60518  6.22183  10 
 2.60163  6.22384  10 
 2.58936  6.23093  10 
 2.58422  6.2341  10 
 2.57709  6.23809  10 
 2.56482  6.24554  10 
 2.56347  6.24637  10 
 2.55254  6.25234  10 
 2.54239  6.25864  10 
 2.54027  6.25983  10 
 2.528  6.2666  10 
 2.52101  6.27091  10 

 2.4642  6.27091  10 
 2.46664  6.26901  10 
 2.47801  6.25864  10 
 2.47891  6.25795  10 
 2.49118  6.24766  10 
 2.49251  6.24637  10 
 2.50346  6.23787  10 
 2.50754  6.2341  10 
 2.51573  6.22787  10 
 2.52255  6.22183  10 
 2.528  6.21775  10 
 2.53755  6.20955  10 
 2.54027  6.20754  10 
 2.55254  6.19729  10 
 2.56482  6.18825  10 
 2.56861  6.18501  10 
 2.57709  6.17886  10 
 2.58447  6.17274  10 
 2.58936  6.16923  10 
 2.6002  6.16047  10 
 2.60163  6.15945  10 
 2.6139  6.15033  10 
 2.61652  6.14819  10 
 2.62618  6.14142  10 
 2.63308  6.13592  10 
 2.63845  6.1322  10 
 2.64941  6.12365  10 
 2.65072  6.12275  10 
 2.66299  6.11405  10 
 2.66641  6.11138  10 
 2.67526  6.10539  10 
 2.68349  6.09911  10 
 2.68753  6.0964  10 
 2.69981  6.08733  10 
 2.70045  6.08684  10 
 2.71208  6.07919  10 
 2.71828  6.07456  10 
 2.72435  6.07061  10 
 2.73572  6.06229  10 
 2.73662  6.06171  10 
 2.74889  6.05371  10 
 2.75398  6.05002  10 
 2.76117  6.04548  10 
 2.77202  6.03775  10 
 2.77344  6.03686  10 
 2.78571  6.02904  10 
 2.79077  6.02548  10 
 2.79798  6.02106  10 
 2.80934  6.0132  10 
 2.81025  6.01265  10 
 2.82252  6.00519  10 
 2.82879  6.00093  10 
 2.8348  5.99737  10 
 2.84707  5.98929  10 
 2.84802  5.98866  10 
 2.85934  5.98216  10 
 2.86813  5.97639  10 
 2.87161  5.97439  10 
 2.88388  5.96707  10 
 2.88848  5.96412  10 
 2.89616  5.95987  10 
 2.90843  5.95217  10 
 2.90895  5.95185  10 
 2.9207  5.94559  10 
 2.93046  5.93957  10 
 2.93297  5.93823  10 
 2.94524  5.93164  10 
 2.9525  5.9273  10 
 2.95751  5.92473  10 
 2.96979  5.91812  10 
 2.97514  5.91503  10 
 2.98206  5.91164  10 
 2.99433  5.90513  10 
 2.99863  5.90276  10 
 3.0066  5.89906  10 
 3.01887  5.89282  10 
 3.02332  5.89049  10 
 3.03115  5.88708  10 
 3.04342  5.88133  10 
 3.0497  5.87821  10 
 3.05569  5.87579  10 
 3.06796  5.87081  10 
 3.07851  5.86594  10 
 3.08023  5.8653  10 
 3.09251  5.86143  10 
 3.10478  5.85736  10 
 3.11579  5.85367  10 
 3.11705  5.85336  10 
 3.12932  5.85207  10 
 3.13963  5.85367  10 
 3.13835  5.86594  10 
 3.12932  5.87798  10 
 3.12918  5.87821  10 
 3.11705  5.89039  10 
 3.11696  5.89049  10 
 3.10478  5.90107  10 
 3.10308  5.90276  10 
 3.09251  5.91117  10 
 3.08816  5.91503  10 


# Contour 3, label:      -10
 1.03084  1.25833 -10 
 1.02755  1.264 -10 
 1.02066  1.27627 -10 
 1.01856  1.28 -10 
 1.01353  1.28854 -10 
 1.00664  1.30082 -10 
 1.00629  1.30142 -10 
 0.999277  1.31309 -10 
 0.99402  1.32224 -10 
 0.992139  1.32536 -10 
 0.984793  1.33763 -10 
 0.981748  1.34279 -10 
 0.977352  1.3499 -10 
 0.97006  1.36217 -10 
 0.969476  1.36313 -10 
 0.962328  1.37445 -10 
 0.957204  1.38287 -10 
 0.954751  1.38672 -10 
 0.947055  1.39899 -10 
 0.944932  1.40237 -10 
 0.939127  1.41126 -10 
 0.93266  1.42154 -10 
 0.931344  1.42353 -10 
 0.923272  1.43581 -10 
 0.920388  1.44024 -10 
 0.915087  1.44808 -10 
 0.908117  1.45874 -10 
 0.907017  1.46035 -10 
 0.898628  1.47262 -10 
 0.895845  1.47674 -10 
 0.890121  1.48489 -10 
 0.883573  1.49451 -10 
 0.881687  1.49717 -10 
 0.873061  1.50944 -10 
 0.871301  1.51194 -10 
 0.864176  1.52171 -10 
 0.859029  1.52896 -10 
 0.85531  1.53398 -10 
 0.846757  1.5459 -10 
 0.846492  1.54625 -10 
 0.837226  1.55852 -10 
 0.834486  1.56222 -10 
 0.827883  1.5708 -10 
 0.822214  1.57835 -10 
 0.818517  1.58307 -10 
 0.809942  1.59434 -10 
 0.809142  1.59534 -10 
 0.799422  1.60761 -10 
 0.79767  1.60984 -10 
 0.789495  1.61988 -10 
 0.785398  1.62503 -10 
 0.779483  1.63216 -10 
 0.773126  1.64001 -10 
 0.769382  1.64443 -10 
 0.760854  1.65477 -10 
 0.759187  1.6567 -10 
 0.748834  1.66897 -10 
 0.748583  1.66927 -10 
 0.738058  1.68124 -10 
 0.736311  1.68327 -10 
 0.727114  1.69351 -10 
 0.724039  1.69701 -10 
 0.715984  1.70579 -10 
 0.711767  1.71048 -10 
 0.704647  1.71806 -10 
 0.699495  1.72367 -10 
 0.693073  1.73033 -10 
 0.687223  1.73655 -10 
 0.681232  1.7426 -10 
 0.674952  1.74911 -10 
 0.669084  1.75487 -10 
 0.66268  1.76133 -10 
 0.656585  1.76715 -10 
 0.650408  1.77319 -10 
 0.643684  1.77942 -10 
 0.638136  1.78469 -10 
 0.630323  1.79169 -10 
 0.625864  1.79579 -10 
 0.616437  1.80396 -10 
 0.613592  1.80649 -10 
 0.601954  1.81623 -10 
 0.60132  1.81678 -10 
 0.589049  1.82606 -10 
 0.585464  1.82851 -10 
 0.576777  1.83459 -10 
 0.56718  1.84078 -10 
 0.564505  1.84254 -10 
 0.552233  1.84817 -10 
 0.539961  1.85039 -10 

 0.955434  1.06765 -10 
 0.957204  1.0635 -10 
 0.961073  1.05538 -10 
 0.967031  1.04311 -10 
 0.969476  1.0379 -10 
 0.973281  1.03084 -10 
 0.980118  1.01856 -10 
 0.981748  1.01554 -10 
 0.987684  1.00629 -10 
 0.99402  0.99702 -10 
 0.996436  0.99402 -10 
 1.00629  0.982717 -10 
 1.00726  0.981748 -10 
 1.01856  0.971464 -10 
 1.02098  0.969476 -10 
 1.03084  0.962124 -10 
 1.03775  0.957204 -10 
 1.04311  0.95377 -10 
 1.05538  0.945604 -10 
 1.05624  0.944932 -10 
 1.06765  0.936816 -10 
 1.07309  0.93266 -10 
 1.07992  0.927868 -10 
 1.08977  0.920388 -10 
 1.09219  0.918687 -10 
 1.10447  0.909138 -10 
 1.10568  0.908117 -10 
 1.11674  0.899258 -10 
 1.12084  0.895845 -10 
 1.12901  0.889294 -10 
 1.13595  0.883573 -10 
 1.14128  0.879296 -10 
 1.15108  0.871301 -10 
 1.15355  0.869321 -10 
 1.16583  0.859436 -10 
 1.16635  0.859029 -10 
 1.1781  0.849775 -10 
 1.18217  0.846757 -10 
 1.19037  0.840493 -10 
 1.1989  0.834486 -10 
 1.20264  0.831734 -10 
 1.21491  0.823967 -10 
 1.21902  0.822214 -10 
 1.22718  0.818287 -10 
 1.23946  0.819133 -10 
 1.24091  0.822214 -10 
 1.24081  0.834486 -10 
 1.23946  0.840215 -10 
 1.23761  0.846757 -10 
 1.23303  0.859029 -10 
 1.22866  0.871301 -10 
 1.22718  0.874915 -10 
 1.2232  0.883573 -10 
 1.21786  0.895845 -10 
 1.21491  0.90265 -10 
 1.21227  0.908117 -10 
 1.20642  0.920388 -10 
 1.20264  0.928785 -10 
 1.20071  0.93266 -10 
 1.19458  0.944932 -10 
 1.19037  0.954045 -10 
 1.18876  0.957204 -10 
 1.18249  0.969476 -10 
 1.1781  0.978786 -10 
 1.17657  0.981748 -10 
 1.17022  0.99402 -10 
 1.16583  1.00319 -10 
 1.16421  1.00629 -10 
 1.15783  1.01856 -10 
 1.15355  1.02736 -10 
 1.15172  1.03084 -10 
 1.14533  1.04311 -10 
 1.14128  1.05134 -10 
 1.13914  1.05538 -10 
 1.13275  1.06765 -10 
 1.12901  1.07516 -10 
 1.12647  1.07992 -10 
 1.12008  1.09219 -10 
 1.11674  1.09882 -10 
 1.1137  1.10447 -10 
 1.10731  1.11674 -10 
 1.10447  1.12232 -10 
 1.10083  1.12901 -10 
 1.09444  1.14128 -10 
 1.09219  1.14563 -10 
 1.08785  1.15355 -10 
 1.08146  1.16583 -10 
 1.07992  1.16875 -10 
 1.07473  1.1781 -10 
 1.06834  1.19037 -10 
 1.06765  1.19165 -10 
 1.06148  1.20264 -10 
 1.05538  1.21425 -10 
 1.05501  1.21491 -10 
 1.04806  1.22718 -10 
 1.04311  1.23641 -10 
 1.04138  1.23946 -10 
 1.03446  1.25173 -10 
 1.03084  1.25833 -10 

 0.539961  1.85039 -10 
 0.535684  1.84078 -10 
 0.538783  1.82851 -10 
 0.539961  1.82614 -10 
 0.544916  1.81623 -10 
 0.55135  1.80396 -10 
 0.552233  1.80254 -10 
 0.559009  1.79169 -10 
 0.564505  1.78284 -10 
 0.566647  1.77942 -10 
 0.574641  1.76715 -10 
 0.576777  1.76397 -10 
 0.582951  1.75487 -10 
 0.589049  1.74573 -10 
 0.591167  1.7426 -10 
 0.599503  1.73033 -10 
 0.60132  1.72768 -10 
 0.608005  1.71806 -10 
 0.613592  1.70983 -10 
 0.616384  1.70579 -10 
 0.624713  1.69351 -10 
 0.625864  1.69182 -10 
 0.633175  1.68124 -10 
 0.638136  1.67387 -10 
 0.641502  1.66897 -10 
 0.649706  1.6567 -10 
 0.650408  1.65564 -10 
 0.658  1.64443 -10 
 0.66268  1.63732 -10 
 0.666158  1.63216 -10 
 0.674182  1.61988 -10 
 0.674952  1.61869 -10 
 0.68224  1.60761 -10 
 0.687223  1.59983 -10 
 0.690165  1.59534 -10 
 0.697974  1.58307 -10 
 0.699495  1.58063 -10 
 0.705762  1.5708 -10 
 0.711767  1.56112 -10 
 0.713418  1.55852 -10 
 0.720988  1.54625 -10 
 0.724039  1.5412 -10 
 0.728492  1.53398 -10 
 0.735868  1.52171 -10 
 0.736311  1.52095 -10 
 0.74318  1.50944 -10 
 0.748583  1.5002 -10 
 0.750399  1.49717 -10 
 0.757502  1.48489 -10 
 0.760854  1.47898 -10 
 0.764539  1.47262 -10 
 0.771467  1.46035 -10 
 0.773126  1.45733 -10 
 0.778305  1.44808 -10 
 0.785075  1.43581 -10 
 0.785398  1.4352 -10 
 0.791707  1.42353 -10 
 0.79767  1.41243 -10 
 0.79831  1.41126 -10 
 0.804753  1.39899 -10 
 0.809942  1.38904 -10 
 0.81118  1.38672 -10 
 0.81745  1.37445 -10 
 0.822214  1.36506 -10 
 0.823706  1.36217 -10 
 0.829806  1.3499 -10 
 0.834486  1.34044 -10 
 0.8359  1.33763 -10 
 0.841833  1.32536 -10 
 0.846757  1.31516 -10 
 0.847778  1.31309 -10 
 0.853545  1.30082 -10 
 0.859029  1.28923 -10 
 0.85936  1.28854 -10 
 0.864963  1.27627 -10 
 0.870633  1.264 -10 
 0.871301  1.26247 -10 
 0.876109  1.25173 -10 
 0.881623  1.23946 -10 
 0.883573  1.23494 -10 
 0.887014  1.22718 -10 
 0.892382  1.21491 -10 
 0.895845  1.20686 -10 
 0.897712  1.20264 -10 
 0.902949  1.19037 -10 
 0.908117  1.1784 -10 
 0.90825  1.1781 -10 
 0.913375  1.16583 -10 
 0.918596  1.15355 -10 
 0.920388  1.14912 -10 
 0.923725  1.14128 -10 
 0.928903  1.12901 -10 
 0.93266  1.11998 -10 
 0.934089  1.11674 -10 
 0.939288  1.10447 -10 
 0.94459  1.09219 -10 
 0.944932  1.09134 -10 
 0.949918  1.07992 -10 
 0.955434  1.06765 -10 

 5.49811  4.84738 -10 
 5.49779  4.84799 -10 
 5.49148  4.85965 -10 
 5.48552  4.87076 -10 
 5.48488  4.87192 -10 
 5.47843  4.88419 -10 
 5.47324  4.89414 -10 
 5.472  4.89647 -10 
 5.46574  4.90874 -10 
 5.46097  4.91813 -10 
 5.45948  4.92101 -10 
 5.45338  4.93328 -10 
 5.4487  4.94275 -10 
 5.44729  4.94555 -10 
 5.44135  4.95783 -10 
 5.43643  4.96803 -10 
 5.43541  4.9701 -10 
 5.42964  4.98237 -10 
 5.42416  4.99396 -10 
 5.42383  4.99464 -10 
 5.41822  5.00691 -10 
 5.41255  5.01919 -10 
 5.41188  5.02071 -10 
 5.40708  5.03146 -10 
 5.40156  5.04373 -10 
 5.39961  5.04824 -10 
 5.39617  5.056 -10 
 5.3908  5.06827 -10 
 5.38734  5.07633 -10 
 5.38547  5.08054 -10 
 5.38024  5.09282 -10 
 5.37507  5.10479 -10 
 5.37494  5.10509 -10 
 5.36981  5.11736 -10 
 5.36459  5.12963 -10 
 5.3628  5.13406 -10 
 5.35946  5.1419 -10 
 5.35428  5.15418 -10 
 5.35052  5.16321 -10 
 5.3491  5.16645 -10 
 5.3439  5.17872 -10 
 5.3386  5.19099 -10 
 5.33825  5.19185 -10 
 5.33327  5.20326 -10 
 5.32775  5.21553 -10 
 5.32598  5.21968 -10 
 5.32211  5.22781 -10 
 5.31615  5.24008 -10 
 5.31371  5.24528 -10 
 5.3099  5.25235 -10 
 5.30307  5.26462 -10 
 5.30144  5.26765 -10 
 5.2955  5.27689 -10 
 5.28917  5.28617 -10 
 5.28675  5.28917 -10 
 5.27689  5.30047 -10 
 5.27592  5.30144 -10 
 5.26462  5.31172 -10 
 5.26221  5.31371 -10 
 5.25235  5.32106 -10 
 5.24543  5.32598 -10 
 5.24008  5.32942 -10 
 5.22781  5.33758 -10 
 5.22694  5.33825 -10 
 5.21553  5.34637 -10 
 5.21009  5.35052 -10 
 5.20326  5.35532 -10 
 5.19341  5.3628 -10 
 5.19099  5.3645 -10 
 5.17872  5.37405 -10 
 5.1775  5.37507 -10 
 5.16645  5.38393 -10 
 5.16235  5.38734 -10 
 5.15418  5.39389 -10 
 5.14724  5.39961 -10 
 5.1419  5.40389 -10 
 5.13211  5.41188 -10 
 5.12963  5.41386 -10 
 5.11736  5.42375 -10 
 5.11683  5.42416 -10 
 5.10509  5.43341 -10 
 5.10102  5.43643 -10 
 5.09282  5.44269 -10 
 5.08429  5.4487 -10 
 5.08054  5.45145 -10 
 5.06827  5.45922 -10 
 5.06417  5.46097 -10 
 5.056  5.4649 -10 
 5.04373  5.46405 -10 

 5.46467  4.70012 -10 
 5.47324  4.68885 -10 
 5.47404  4.68785 -10 
 5.48376  4.67557 -10 
 5.48552  4.67334 -10 
 5.49369  4.6633 -10 
 5.49779  4.65816 -10 
 5.5037  4.65103 -10 
 5.51006  4.64318 -10 
 5.5138  4.63876 -10 
 5.52233  4.62841 -10 
 5.524  4.62649 -10 
 5.53435  4.61421 -10 
 5.5346  4.61392 -10 
 5.54513  4.60194 -10 
 5.54687  4.59991 -10 
 5.55607  4.58967 -10 
 5.55915  4.58617 -10 
 5.5672  4.5774 -10 
 5.57142  4.5727 -10 
 5.57854  4.56513 -10 
 5.58369  4.55952 -10 
 5.59011  4.55285 -10 
 5.59596  4.54664 -10 
 5.60195  4.54058 -10 
 5.60823  4.53408 -10 
 5.6141  4.52831 -10 
 5.62051  4.52186 -10 
 5.6266  4.51604 -10 
 5.63278  4.50999 -10 
 5.6395  4.50377 -10 
 5.64505  4.4985 -10 
 5.65286  4.4915 -10 
 5.65732  4.4874 -10 
 5.66675  4.47922 -10 
 5.66959  4.4767 -10 
 5.68123  4.46695 -10 
 5.68186  4.46641 -10 
 5.69414  4.45713 -10 
 5.69772  4.45468 -10 
 5.70641  4.4486 -10 
 5.71601  4.44241 -10 
 5.71868  4.44064 -10 
 5.73095  4.43501 -10 
 5.74322  4.4328 -10 
 5.7475  4.44241 -10 
 5.7444  4.45468 -10 
 5.74322  4.45704 -10 
 5.73827  4.46695 -10 
 5.73184  4.47922 -10 
 5.73095  4.48064 -10 
 5.72418  4.4915 -10 
 5.71868  4.50035 -10 
 5.71654  4.50377 -10 
 5.70854  4.51604 -10 
 5.70641  4.51921 -10 
 5.70023  4.52831 -10 
 5.69414  4.53745 -10 
 5.69202  4.54058 -10 
 5.68368  4.55285 -10 
 5.68186  4.5555 -10 
 5.67518  4.56513 -10 
 5.66959  4.57336 -10 
 5.6668  4.5774 -10 
 5.65847  4.58967 -10 
 5.65732  4.59136 -10 
 5.65001  4.60194 -10 
 5.64505  4.60931 -10 
 5.64168  4.61421 -10 
 5.63348  4.62649 -10 
 5.63278  4.62754 -10 
 5.62519  4.63876 -10 
 5.62051  4.64586 -10 
 5.61703  4.65103 -10 
 5.609  4.6633 -10 
 5.60823  4.66449 -10 
 5.60095  4.67557 -10 
 5.59596  4.68336 -10 
 5.59302  4.68785 -10 
 5.58521  4.70012 -10 
 5.58369  4.70255 -10 
 5.57742  4.71239 -10 
 5.57142  4.72207 -10 
 5.56977  4.72466 -10 
 5.5622  4.73693 -10 
 5.55915  4.74199 -10 
 5.55469  4.7492 -10 
 5.54732  4.76148 -10 
 5.54687  4.76223 -10 
 5.54001  4.77375 -10 
 5.5346  4.78299 -10 
 5.53279  4.78602 -10 
 5.52568  4.79829 -10 
 5.52233  4.8042 -10 
 5.51865  4.81056 -10 
 5.51172  4.82284 -10 
 5.51006  4.82586 -10 
 5.50488  4.83511 -10 
 5.49811  4.84738 -10 

 5.04373  5.46405 -10 
 5.04227  5.46097 -10 
 5.04238  5.4487 -10 
 5.04373  5.44297 -10 
 5.04558  5.43643 -10 
 5.05016  5.42416 -10 
 5.05452  5.41188 -10 
 5.056  5.40827 -10 
 5.05999  5.39961 -10 
 5.06533  5.38734 -10 
 5.06827  5.38054 -10 
 5.07091  5.37507 -10 
 5.07677  5.3628 -10 
 5.08054  5.3544 -10 
 5.08247  5.35052 -10 
 5.0886  5.33825 -10 
 5.09282  5.32914 -10 
 5.09442  5.32598 -10 
 5.10069  5.31371 -10 
 5.10509  5.3044 -10 
 5.10662  5.30144 -10 
 5.11296  5.28917 -10 
 5.11736  5.27999 -10 
 5.11898  5.27689 -10 
 5.12536  5.26462 -10 
 5.12963  5.25582 -10 
 5.13146  5.25235 -10 
 5.13785  5.24008 -10 
 5.1419  5.23184 -10 
 5.14404  5.22781 -10 
 5.15044  5.21553 -10 
 5.15418  5.20802 -10 
 5.15672  5.20326 -10 
 5.16311  5.19099 -10 
 5.16645  5.18436 -10 
 5.16949  5.17872 -10 
 5.17587  5.16645 -10 
 5.17872  5.16087 -10 
 5.18236  5.15418 -10 
 5.18874  5.1419 -10 
 5.19099  5.13756 -10 
 5.19534  5.12963 -10 
 5.20173  5.11736 -10 
 5.20326  5.11444 -10 
 5.20845  5.10509 -10 
 5.21485  5.09282 -10 
 5.21553  5.09153 -10 
 5.22171  5.08054 -10 
 5.22781  5.06893 -10 
 5.22818  5.06827 -10 
 5.23513  5.056 -10 
 5.24008  5.04677 -10 
 5.24181  5.04373 -10 
 5.24873  5.03146 -10 
 5.25235  5.02486 -10 
 5.25563  5.01919 -10 
 5.26253  5.00691 -10 
 5.26462  5.00319 -10 
 5.26966  4.99464 -10 
 5.27655  4.98237 -10 
 5.27689  4.98177 -10 
 5.28391  4.9701 -10 
 5.28917  4.96094 -10 
 5.29105  4.95783 -10 
 5.29839  4.94555 -10 
 5.30144  4.9404 -10 
 5.30583  4.93328 -10 
 5.31313  4.92101 -10 
 5.31371  4.92005 -10 
 5.32086  4.90874 -10 
 5.32598  4.90032 -10 
 5.32843  4.89647 -10 
 5.33613  4.88419 -10 
 5.33825  4.88081 -10 
 5.34406  4.87192 -10 
 5.35052  4.86165 -10 
 5.35184  4.85965 -10 
 5.35991  4.84738 -10 
 5.3628  4.84295 -10 
 5.3681  4.83511 -10 
 5.37507  4.82444 -10 
 5.37617  4.82284 -10 
 5.38456  4.81056 -10 
 5.38734  4.80645 -10 
 5.39306  4.79829 -10 
 5.39961  4.78867 -10 
 5.4015  4.78602 -10 
 5.41012  4.77375 -10 
 5.41188  4.77125 -10 
 5.41901  4.76148 -10 
 5.42416  4.75423 -10 
 5.42788  4.7492 -10 
 5.43643  4.73729 -10 
 5.43669  4.73693 -10 
 5.44596  4.72466 -10 
 5.4487  4.72097 -10 
 5.4553  4.71239 -10 
 5.46097  4.70484 -10 
 5.46467  4.70012 -10 

 5.69622  2.34392 -10 
 5.7051  2.35619 -10 
 5.70641  2.35789 -10 
 5.71406  2.36847 -10 
 5.71868  2.37448 -10 
 5.72321  2.38074 -10 
 5.73095  2.39085 -10 
 5.73252  2.39301 -10 
 5.74192  2.40528 -10 
 5.74322  2.40689 -10 
 5.75143  2.41755 -10 
 5.7555  2.42259 -10 
 5.76108  2.42983 -10 
 5.76777  2.43813 -10 
 5.77083  2.4421 -10 
 5.78004  2.45353 -10 
 5.78069  2.45437 -10 
 5.79066  2.46664 -10 
 5.79231  2.46859 -10 
 5.80074  2.47891 -10 
 5.80458  2.48346 -10 
 5.81091  2.49118 -10 
 5.81686  2.4982 -10 
 5.82117  2.50346 -10 
 5.82913  2.51283 -10 
 5.83152  2.51573 -10 
 5.8414  2.52735 -10 
 5.84194  2.528 -10 
 5.85248  2.54027 -10 
 5.85367  2.54162 -10 
 5.86312  2.55254 -10 
 5.86594  2.55572 -10 
 5.87384  2.56482 -10 
 5.87821  2.56972 -10 
 5.88464  2.57709 -10 
 5.89049  2.58363 -10 
 5.89551  2.58936 -10 
 5.90276  2.59744 -10 
 5.90645  2.60163 -10 
 5.91503  2.61116 -10 
 5.91746  2.6139 -10 
 5.9273  2.62479 -10 
 5.92854  2.62618 -10 
 5.93957  2.63832 -10 
 5.93969  2.63845 -10 
 5.95096  2.65072 -10 
 5.95185  2.65166 -10 
 5.96232  2.66299 -10 
 5.96412  2.6649 -10 
 5.97374  2.67526 -10 
 5.97639  2.67806 -10 
 5.98523  2.68753 -10 
 5.98866  2.69114 -10 
 5.99679  2.69981 -10 
 6.00093  2.70414 -10 
 6.00841  2.71208 -10 
 6.0132  2.71707 -10 
 6.0201  2.72435 -10 
 6.02548  2.72993 -10 
 6.03185  2.73662 -10 
 6.03775  2.74271 -10 
 6.04367  2.74889 -10 
 6.05002  2.75542 -10 
 6.05555  2.76117 -10 
 6.06229  2.76807 -10 
 6.06748  2.77344 -10 
 6.07456  2.78065 -10 
 6.07948  2.78571 -10 
 6.08684  2.79316 -10 
 6.09154  2.79798 -10 
 6.09911  2.80562 -10 
 6.10366  2.81025 -10 
 6.11138  2.81801 -10 
 6.11583  2.82252 -10 
 6.12365  2.83035 -10 
 6.12805  2.8348 -10 
 6.13592  2.84264 -10 
 6.14033  2.84707 -10 
 6.14819  2.85488 -10 
 6.15265  2.85934 -10 
 6.16047  2.86707 -10 
 6.16502  2.87161 -10 
 6.17274  2.87921 -10 
 6.17744  2.88388 -10 
 6.18501  2.89131 -10 
 6.1899  2.89616 -10 
 6.19728  2.90338 -10 
 6.20239  2.90843 -10 
 6.20955  2.91541 -10 
 6.21493  2.9207 -10 
 6.22183  2.92741 -10 
 6.22749  2.93297 -10 
 6.2341  2.93938 -10 
 6.24009  2.94524 -10 
 6.24637  2.95132 -10 
 6.25271  2.95751 -10 
 6.25864  2.96324 -10 
 6.26536  2.96979 -10 
 6.27091  2.97515 -10 

 5.38734  1.82516 -10 
 5.38561  1.81623 -10 
 5.38338  1.80396 -10 
 5.38128  1.79169 -10 
 5.37932  1.77942 -10 
 5.37751  1.76715 -10 
 5.37588  1.75487 -10 
 5.37507  1.74765 -10 
 5.37457  1.7426 -10 
 5.37366  1.73033 -10 
 5.37303  1.71806 -10 
 5.37275  1.70579 -10 
 5.3729  1.69351 -10 
 5.37362  1.68124 -10 
 5.37507  1.66943 -10 
 5.37518  1.66897 -10 
 5.3811  1.6567 -10 
 5.38734  1.65061 -10 
 5.39961  1.65658 -10 
 5.39969  1.6567 -10 
 5.40908  1.66897 -10 
 5.41188  1.67191 -10 
 5.41682  1.68124 -10 
 5.42416  1.69266 -10 
 5.42453  1.69351 -10 
 5.43004  1.70579 -10 
 5.43643  1.7177 -10 
 5.43657  1.71806 -10 
 5.44137  1.73033 -10 
 5.44686  1.7426 -10 
 5.4487  1.74644 -10 
 5.45166  1.75487 -10 
 5.4563  1.76715 -10 
 5.46097  1.77821 -10 
 5.46136  1.77942 -10 
 5.46536  1.79169 -10 
 5.46974  1.80396 -10 
 5.47324  1.813 -10 
 5.47422  1.81623 -10 
 5.47798  1.82851 -10 
 5.48207  1.84078 -10 
 5.48552  1.85036 -10 
 5.48628  1.85305 -10 
 5.48981  1.86532 -10 
 5.49361  1.87759 -10 
 5.49778  1.88986 -10 
 5.5011  1.90214 -10 
 5.50467  1.91441 -10 
 5.50855  1.92668 -10 
 5.51006  1.93124 -10 
 5.5121  1.93895 -10 
 5.51549  1.95122 -10 
 5.51918  1.9635 -10 
 5.52233  1.97317 -10 
 5.52302  1.97577 -10 
 5.52631  1.98804 -10 
 5.52991  2.00031 -10 
 5.53392  2.01258 -10 
 5.5346  2.01461 -10 
 5.5374  2.02485 -10 
 5.54105  2.03713 -10 
 5.54515  2.0494 -10 
 5.54687  2.05419 -10 
 5.54906  2.06167 -10 
 5.55295  2.07394 -10 
 5.5574  2.08621 -10 
 5.55915  2.09064 -10 
 5.56169  2.09849 -10 
 5.56609  2.11076 -10 
 5.57122  2.12303 -10 
 5.57142  2.12346 -10 
 5.57581  2.1353 -10 
 5.58109  2.14757 -10 
 5.58369  2.15293 -10 
 5.5865  2.15984 -10 
 5.59211  2.17212 -10 
 5.59596  2.17951 -10 
 5.59813  2.18439 -10 
 5.60421  2.19666 -10 
 5.60823  2.20381 -10 
 5.61073  2.20893 -10 
 5.61738  2.2212 -10 
 5.62051  2.22636 -10 
 5.62429  2.23348 -10 
 5.63159  2.24575 -10 
 5.63278  2.24757 -10 
 5.63883  2.25802 -10 
 5.64505  2.26768 -10 
 5.64657  2.27029 -10 
 5.65433  2.28256 -10 
 5.65732  2.28689 -10 
 5.66231  2.29484 -10 
 5.66959  2.30548 -10 
 5.67062  2.30711 -10 
 5.67894  2.31938 -10 
 5.68186  2.32338 -10 
 5.68746  2.33165 -10 
 5.69414  2.34085 -10 
 5.69622  2.34392 -10 

 5.66959  2.66671 -10 
 5.66637  2.66299 -10 
 5.65732  2.65222 -10 
 5.65603  2.65072 -10 
 5.64574  2.63845 -10 
 5.64505  2.6376 -10 
 5.63546  2.62618 -10 
 5.63278  2.62286 -10 
 5.62531  2.6139 -10 
 5.62051  2.60792 -10 
 5.6153  2.60163 -10 
 5.60823  2.59276 -10 
 5.60544  2.58936 -10 
 5.59596  2.57735 -10 
 5.59575  2.57709 -10 
 5.58604  2.56482 -10 
 5.58369  2.56172 -10 
 5.57649  2.55254 -10 
 5.57142  2.54579 -10 
 5.56713  2.54027 -10 
 5.55915  2.52951 -10 
 5.55798  2.528 -10 
 5.54892  2.51573 -10 
 5.54687  2.51282 -10 
 5.54001  2.50346 -10 
 5.5346  2.49567 -10 
 5.53135  2.49118 -10 
 5.52294  2.47891 -10 
 5.52233  2.47798 -10 
 5.51464  2.46664 -10 
 5.51006  2.45949 -10 
 5.50664  2.45437 -10 
 5.49892  2.4421 -10 
 5.49779  2.44017 -10 
 5.49142  2.42983 -10 
 5.48552  2.41961 -10 
 5.48427  2.41755 -10 
 5.47743  2.40528 -10 
 5.47324  2.39723 -10 
 5.47095  2.39301 -10 
 5.46488  2.38074 -10 
 5.46097  2.3722 -10 
 5.4592  2.36847 -10 
 5.45404  2.35619 -10 
 5.44931  2.34392 -10 
 5.4487  2.34202 -10 
 5.44525  2.33165 -10 
 5.44182  2.31938 -10 
 5.43903  2.30711 -10 
 5.43699  2.29484 -10 
 5.43643  2.28849 -10 
 5.43591  2.28256 -10 
 5.43585  2.27029 -10 
 5.43643  2.26275 -10 
 5.43691  2.25802 -10 
 5.43934  2.24575 -10 
 5.44297  2.23348 -10 
 5.44744  2.2212 -10 
 5.4487  2.21784 -10 
 5.45292  2.20893 -10 
 5.45824  2.19666 -10 
 5.46097  2.18895 -10 
 5.46288  2.18439 -10 
 5.46654  2.17212 -10 
 5.46879  2.15984 -10 
 5.46982  2.14757 -10 
 5.46982  2.1353 -10 
 5.46896  2.12303 -10 
 5.46737  2.11076 -10 
 5.46515  2.09849 -10 
 5.46234  2.08621 -10 
 5.46097  2.08109 -10 
 5.45931  2.07394 -10 
 5.45612  2.06167 -10 
 5.45253  2.0494 -10 
 5.4487  2.03762 -10 
 5.44856  2.03713 -10 
 5.44494  2.02485 -10 
 5.44105  2.01258 -10 
 5.43684  2.00031 -10 
 5.43643  1.99912 -10 
 5.43305  1.98804 -10 
 5.42913  1.97577 -10 
 5.42499  1.9635 -10 
 5.42416  1.96102 -10 
 5.42123  1.95122 -10 
 5.41749  1.93895 -10 
 5.41363  1.92668 -10 
 5.41188  1.92112 -10 
 5.41  1.91441 -10 
 5.4066  1.90214 -10 
 5.40315  1.88986 -10 
 5.39966  1.87759 -10 
 5.39961  1.87741 -10 
 5.3967  1.86532 -10 
 5.39378  1.85305 -10 
 5.3909  1.84078 -10 
 5.38806  1.82851 -10 
 5.38734  1.82516 -10 

 6.27091  3.28428 -10 
 6.26297  3.27658 -10 
 6.25864  3.27242 -10 
 6.25027  3.26431 -10 
 6.24637  3.26057 -10 
 6.23756  3.25204 -10 
 6.2341  3.24872 -10 
 6.22484  3.23977 -10 
 6.22183  3.23687 -10 
 6.21213  3.2275 -10 
 6.20955  3.22503 -10 
 6.19942  3.21522 -10 
 6.19728  3.21317 -10 
 6.18671  3.20295 -10 
 6.18501  3.20132 -10 
 6.17401  3.19068 -10 
 6.17274  3.18945 -10 
 6.16133  3.17841 -10 
 6.16047  3.17758 -10 
 6.14866  3.16614 -10 
 6.14819  3.16569 -10 
 6.13601  3.15386 -10 
 6.13592  3.15378 -10 
 6.12365  3.14189 -10 
 6.12335  3.14159 -10 
 6.11138  3.12999 -10 
 6.1107  3.12932 -10 
 6.09911  3.11805 -10 
 6.09808  3.11705 -10 
 6.08684  3.10609 -10 
 6.08549  3.10478 -10 
 6.07456  3.0941 -10 
 6.07294  3.09251 -10 
 6.06229  3.08208 -10 
 6.06042  3.08023 -10 
 6.05002  3.07002 -10 
 6.04794  3.06796 -10 
 6.03775  3.05792 -10 
 6.0355  3.05569 -10 
 6.02548  3.04578 -10 
 6.0231  3.04342 -10 
 6.0132  3.0336 -10 
 6.01074  3.03115 -10 
 6.00093  3.02137 -10 
 5.99843  3.01887 -10 
 5.98866  3.00909 -10 
 5.98617  3.0066 -10 
 5.97639  2.99677 -10 
 5.97396  2.99433 -10 
 5.96412  2.9844 -10 
 5.9618  2.98206 -10 
 5.95185  2.97197 -10 
 5.94969  2.96979 -10 
 5.93957  2.95948 -10 
 5.93764  2.95751 -10 
 5.9273  2.94694 -10 
 5.92564  2.94524 -10 
 5.91503  2.93433 -10 
 5.9137  2.93297 -10 
 5.90276  2.92166 -10 
 5.90182  2.9207 -10 
 5.89049  2.90893 -10 
 5.89  2.90843 -10 
 5.87824  2.89616 -10 
 5.86649  2.88388 -10 
 5.86594  2.8833 -10 
 5.8548  2.87161 -10 
 5.85367  2.87041 -10 
 5.84316  2.85934 -10 
 5.8414  2.85745 -10 
 5.83159  2.84707 -10 
 5.82913  2.84442 -10 
 5.82009  2.8348 -10 
 5.81686  2.8313 -10 
 5.80865  2.82252 -10 
 5.80458  2.81811 -10 
 5.79727  2.81025 -10 
 5.79231  2.80483 -10 
 5.78597  2.79798 -10 
 5.78004  2.79145 -10 
 5.77474  2.78571 -10 
 5.76777  2.77799 -10 
 5.76359  2.77344 -10 
 5.7555  2.76442 -10 
 5.75252  2.76117 -10 
 5.74322  2.75075 -10 
 5.74154  2.74889 -10 
 5.73095  2.73697 -10 
 5.73064  2.73662 -10 
 5.71972  2.72435 -10 
 5.71868  2.72315 -10 
 5.70886  2.71208 -10 
 5.70641  2.70924 -10 
 5.69808  2.69981 -10 
 5.69414  2.6952 -10 
 5.68741  2.68753 -10 
 5.68186  2.68103 -10 
 5.67683  2.67526 -10 
 5.66959  2.66671 -10 

 0.0245437  3.01076 -10 
 0.0202118  3.0066 -10 
 0.0122718  2.9989 -10 
 0.00751701  2.99433 -10 
 0  2.98703 -10 

 0.625864  3.63097 -10 
 0.616816  3.62019 -10 
 0.613592  3.61648 -10 
 0.606353  3.60792 -10 
 0.60132  3.60216 -10 
 0.595779  3.59565 -10 
 0.589049  3.58798 -10 
 0.585101  3.58338 -10 
 0.576777  3.57394 -10 
 0.574328  3.57111 -10 
 0.564505  3.56003 -10 
 0.563463  3.55884 -10 
 0.552545  3.54656 -10 
 0.552233  3.54622 -10 
 0.541649  3.53429 -10 
 0.539961  3.53243 -10 
 0.530663  3.52202 -10 
 0.527689  3.51876 -10 
 0.519593  3.50975 -10 
 0.515418  3.5052 -10 
 0.508442  3.49748 -10 
 0.503146  3.49173 -10 
 0.497215  3.4852 -10 
 0.490874  3.47836 -10 
 0.485913  3.47293 -10 
 0.478602  3.46508 -10 
 0.47454  3.46066 -10 
 0.46633  3.45188 -10 
 0.463099  3.44839 -10 
 0.454058  3.43877 -10 
 0.451592  3.43612 -10 
 0.441786  3.42573 -10 
 0.44002  3.42385 -10 
 0.429515  3.41277 -10 
 0.428387  3.41157 -10 
 0.417243  3.39988 -10 
 0.416693  3.3993 -10 
 0.404971  3.38706 -10 
 0.393181  3.37476 -10 
 0.392699  3.37426 -10 
 0.381362  3.36249 -10 
 0.380427  3.36152 -10 
 0.369483  3.35021 -10 
 0.368155  3.34885 -10 
 0.357543  3.33794 -10 
 0.355884  3.33625 -10 
 0.345546  3.32567 -10 
 0.343612  3.3237 -10 
 0.333493  3.3134 -10 
 0.33134  3.31122 -10 
 0.321386  3.30113 -10 
 0.319068  3.29879 -10 
 0.309225  3.28885 -10 
 0.306796  3.28641 -10 
 0.297014  3.27658 -10 
 0.294524  3.27409 -10 
 0.284752  3.26431 -10 
 0.282252  3.26182 -10 
 0.272444  3.25204 -10 
 0.269981  3.24959 -10 
 0.260089  3.23977 -10 
 0.257709  3.23741 -10 
 0.24769  3.2275 -10 
 0.245437  3.22527 -10 
 0.235249  3.21522 -10 
 0.233165  3.21317 -10 
 0.222768  3.20295 -10 
 0.220893  3.20111 -10 
 0.210249  3.19068 -10 
 0.208621  3.18908 -10 
 0.197694  3.17841 -10 
 0.19635  3.17709 -10 
 0.185106  3.16614 -10 
 0.184078  3.16513 -10 
 0.172487  3.15386 -10 
 0.171806  3.1532 -10 
 0.159839  3.14159 -10 
 0.159534  3.1413 -10 
 0.147262  3.1294 -10 
 0.147176  3.12932 -10 
 0.13499  3.1175 -10 
 0.134525  3.11705 -10 
 0.122718  3.10561 -10 
 0.121855  3.10478 -10 
 0.110447  3.09373 -10 
 0.109171  3.09251 -10 
 0.0981748  3.08187 -10 
 0.0964743  3.08023 -10 
 0.0859029  3.07001 -10 
 0.0837688  3.06796 -10 
 0.0736311  3.05816 -10 
 0.0710571  3.05569 -10 
 0.0613592  3.04631 -10 
 0.0583424  3.04342 -10 
 0.0490874  3.03447 -10 
 0.0456278  3.03115 -10 
 0.0368155  3.02262 -10 
 0.0329165  3.01887 -10 
 0.0245437  3.01076 -10 

 0.899804  4.47922 -10 
 0.897575  4.46695 -10 
 0.895845  4.45802 -10 
 0.895124  4.45468 -10 
 0.892287  4.44241 -10 
 0.889406  4.43014 -10 
 0.886486  4.41786 -10 
 0.883573  4.40578 -10 
 0.883523  4.40559 -10 
 0.880032  4.39332 -10 
 0.876589  4.38105 -10 
 0.873188  4.36878 -10 
 0.871301  4.36207 -10 
 0.869556  4.35651 -10 
 0.865692  4.34423 -10 
 0.861955  4.33196 -10 
 0.859029  4.32217 -10 
 0.858196  4.31969 -10 
 0.854059  4.30742 -10 
 0.85014  4.29515 -10 
 0.846757  4.28407 -10 
 0.846344  4.28287 -10 
 0.842137  4.2706 -10 
 0.838243  4.25833 -10 
 0.834627  4.24606 -10 
 0.834486  4.24557 -10 
 0.830653  4.23379 -10 
 0.827069  4.22152 -10 
 0.823876  4.20924 -10 
 0.822214  4.2021 -10 
 0.820844  4.19697 -10 
 0.818033  4.1847 -10 
 0.815813  4.17243 -10 
 0.814229  4.16016 -10 
 0.81337  4.14788 -10 
 0.813366  4.13561 -10 
 0.81439  4.12334 -10 
 0.816642  4.11107 -10 
 0.820301  4.0988 -10 
 0.822214  4.09423 -10 
 0.824946  4.08652 -10 
 0.830261  4.07425 -10 
 0.834486  4.06534 -10 
 0.835744  4.06198 -10 
 0.84022  4.04971 -10 
 0.843841  4.03744 -10 
 0.84628  4.02517 -10 
 0.846757  4.02044 -10 
 0.847338  4.01289 -10 
 0.847279  4.00062 -10 
 0.846757  3.99469 -10 
 0.8462  3.98835 -10 
 0.844157  3.97608 -10 
 0.841369  3.96381 -10 
 0.837935  3.95153 -10 
 0.834486  3.94116 -10 
 0.833872  3.93926 -10 
 0.829148  3.92699 -10 
 0.823989  3.91472 -10 
 0.822214  3.91099 -10 
 0.818308  3.90245 -10 
 0.812237  3.89018 -10 
 0.809942  3.88595 -10 
 0.805751  3.8779 -10 
 0.798914  3.86563 -10 
 0.79767  3.86357 -10 
 0.791764  3.85336 -10 
 0.785398  3.84301 -10 
 0.784263  3.84109 -10 
 0.77655  3.82882 -10 
 0.773126  3.8237 -10 
 0.768545  3.81654 -10 
 0.760854  3.80521 -10 
 0.760245  3.80427 -10 
 0.751832  3.792 -10 
 0.748583  3.78751 -10 
 0.743172  3.77973 -10 
 0.736311  3.77036 -10 
 0.734263  3.76746 -10 
 0.725206  3.75518 -10 
 0.724039  3.75367 -10 
 0.716059  3.74291 -10 
 0.711767  3.7374 -10 
 0.706698  3.73064 -10 
 0.699495  3.72147 -10 
 0.697145  3.71837 -10 
 0.687435  3.7061 -10 
 0.687223  3.70584 -10 
 0.677747  3.69383 -10 
 0.674952  3.69043 -10 
 0.667889  3.68155 -10 
 0.66268  3.67526 -10 
 0.657878  3.66928 -10 
 0.650408  3.66032 -10 
 0.647725  3.65701 -10 
 0.638136  3.64559 -10 
 0.637444  3.64474 -10 
 0.62716  3.63247 -10 
 0.625864  3.63097 -10 

 0.576777  3.92529 -10 
 0.57809  3.92699 -10 
 0.586966  3.93926 -10 
 0.589049  3.94234 -10 
 0.595725  3.95153 -10 
 0.60132  3.95981 -10 
 0.604247  3.96381 -10 
 0.612568  3.97608 -10 
 0.613592  3.97771 -10 
 0.620875  3.98835 -10 
 0.625864  3.99629 -10 
 0.628858  4.00062 -10 
 0.636618  4.01289 -10 
 0.638136  4.01551 -10 
 0.644353  4.02517 -10 
 0.650408  4.03561 -10 
 0.651599  4.03744 -10 
 0.658893  4.04971 -10 
 0.66268  4.05683 -10 
 0.665803  4.06198 -10 
 0.672458  4.07425 -10 
 0.674952  4.07937 -10 
 0.678971  4.08652 -10 
 0.685051  4.0988 -10 
 0.687223  4.10368 -10 
 0.691076  4.11107 -10 
 0.696687  4.12334 -10 
 0.699495  4.13025 -10 
 0.702091  4.13561 -10 
 0.707375  4.14788 -10 
 0.711767  4.15972 -10 
 0.711962  4.16016 -10 
 0.717098  4.17243 -10 
 0.721498  4.1847 -10 
 0.724039  4.19255 -10 
 0.72579  4.19697 -10 
 0.730237  4.20924 -10 
 0.734123  4.22152 -10 
 0.736311  4.229 -10 
 0.738036  4.23379 -10 
 0.742137  4.24606 -10 
 0.745782  4.25833 -10 
 0.748583  4.26858 -10 
 0.74927  4.2706 -10 
 0.753276  4.28287 -10 
 0.756872  4.29515 -10 
 0.760166  4.30742 -10 
 0.760854  4.31002 -10 
 0.76401  4.31969 -10 
 0.767698  4.33196 -10 
 0.771086  4.34423 -10 
 0.773126  4.35195 -10 
 0.77463  4.35651 -10 
 0.778518  4.36878 -10 
 0.782083  4.38105 -10 
 0.785398  4.39331 -10 
 0.789574  4.40559 -10 
 0.793379  4.41786 -10 
 0.796905  4.43014 -10 
 0.79767  4.43282 -10 
 0.80112  4.44241 -10 
 0.805207  4.45468 -10 
 0.808968  4.46695 -10 
 0.809942  4.47018 -10 
 0.813445  4.47922 -10 
 0.817826  4.4915 -10 
 0.821823  4.50377 -10 
 0.822214  4.50498 -10 
 0.826884  4.51604 -10 
 0.831526  4.52831 -10 
 0.834486  4.53674 -10 
 0.836328  4.54058 -10 
 0.84182  4.55285 -10 
 0.84662  4.56513 -10 
 0.846757  4.56548 -10 
 0.853141  4.5774 -10 
 0.858658  4.58967 -10 
 0.859029  4.59053 -10 
 0.866367  4.60194 -10 
 0.871301  4.61127 -10 
 0.874107  4.61421 -10 
 0.883492  4.62649 -10 
 0.883573  4.62661 -10 
 0.895845  4.63257 -10 
 0.902086  4.62649 -10 
 0.908002  4.61421 -10 
 0.908117  4.61376 -10 
 0.909562  4.60194 -10 
 0.910284  4.58967 -10 
 0.910439  4.5774 -10 
 0.910158  4.56513 -10 
 0.90953  4.55285 -10 
 0.908613  4.54058 -10 
 0.908117  4.53554 -10 
 0.907305  4.52831 -10 
 0.905675  4.51604 -10 
 0.903869  4.50377 -10 
 0.901906  4.4915 -10 
 0.899804  4.47922 -10 

 0  3.29615 -10 
 0.00516456  3.30113 -10 
 0.0122718  3.30804 -10 
 0.0178296  3.3134 -10 
 0.0245437  3.31994 -10 
 0.0304747  3.32567 -10 
 0.0368155  3.33186 -10 
 0.0430966  3.33794 -10 
 0.0490874  3.34381 -10 
 0.055692  3.35021 -10 
 0.0613592  3.35578 -10 
 0.0682577  3.36249 -10 
 0.0736311  3.36777 -10 
 0.0807906  3.37476 -10 
 0.0859029  3.37981 -10 
 0.0932875  3.38703 -10 
 0.0981748  3.39187 -10 
 0.105746  3.3993 -10 
 0.110447  3.40397 -10 
 0.118162  3.41157 -10 
 0.122718  3.41612 -10 
 0.130534  3.42385 -10 
 0.13499  3.42831 -10 
 0.142859  3.43612 -10 
 0.147262  3.44055 -10 
 0.155134  3.44839 -10 
 0.159534  3.45283 -10 
 0.167358  3.46066 -10 
 0.171806  3.46517 -10 
 0.179529  3.47293 -10 
 0.184078  3.47757 -10 
 0.191644  3.4852 -10 
 0.19635  3.49002 -10 
 0.203701  3.49748 -10 
 0.208621  3.50254 -10 
 0.2157  3.50975 -10 
 0.220893  3.51512 -10 
 0.227639  3.52202 -10 
 0.233165  3.52776 -10 
 0.239517  3.53429 -10 
 0.245437  3.54048 -10 
 0.251332  3.54656 -10 
 0.257709  3.55326 -10 
 0.263084  3.55884 -10 
 0.269981  3.56611 -10 
 0.274772  3.57111 -10 
 0.282252  3.57904 -10 
 0.286395  3.58338 -10 
 0.294524  3.59205 -10 
 0.297953  3.59565 -10 
 0.306796  3.60513 -10 
 0.309443  3.60792 -10 
 0.319068  3.61829 -10 
 0.320867  3.62019 -10 
 0.33134  3.63153 -10 
 0.332222  3.63247 -10 
 0.3435  3.64474 -10 
 0.343612  3.64486 -10 
 0.354648  3.65701 -10 
 0.355884  3.6584 -10 
 0.365728  3.66928 -10 
 0.368155  3.67202 -10 
 0.376739  3.68155 -10 
 0.380427  3.68574 -10 
 0.38768  3.69383 -10 
 0.392699  3.69955 -10 
 0.39855  3.7061 -10 
 0.404971  3.71346 -10 
 0.409346  3.71837 -10 
 0.417243  3.72746 -10 
 0.420067  3.73064 -10 
 0.429515  3.74157 -10 
 0.430709  3.74291 -10 
 0.44125  3.75518 -10 
 0.441786  3.75583 -10 
 0.45167  3.76746 -10 
 0.454058  3.77035 -10 
 0.462014  3.77973 -10 
 0.46633  3.78498 -10 
 0.472276  3.792 -10 
 0.478602  3.79973 -10 
 0.482449  3.80427 -10 
 0.490874  3.81459 -10 
 0.492525  3.81654 -10 
 0.502491  3.82882 -10 
 0.503146  3.82966 -10 
 0.512351  3.84109 -10 
 0.515418  3.84505 -10 
 0.52211  3.85336 -10 
 0.527689  3.8606 -10 
 0.531754  3.86563 -10 
 0.539961  3.87629 -10 
 0.541266  3.8779 -10 
 0.550669  3.89018 -10 
 0.552233  3.89233 -10 
 0.559973  3.90245 -10 
 0.564505  3.9087 -10 
 0.569125  3.91472 -10 
 0.576777  3.92529 -10 


# Contour 4, label:      -25
 6.22067  2.98206 -25 
 6.22183  2.98315 -25 
 6.23366  2.99433 -25 
 6.2341  2.99474 -25 
 6.24637  3.00634 -25 
 6.24665  3.0066 -25 
 6.25864  3.01793 -25 
 6.25963  3.01887 -25 
 6.27091  3.02953 -25 

 5.69414  2.61323 -25 
 5.68653  2.60163 -25 
 5.68186  2.59434 -25 
 5.67865  2.58936 -25 
 5.67117  2.57709 -25 
 5.66959  2.5742 -25 
 5.66442  2.56482 -25 
 5.65794  2.55254 -25 
 5.65732  2.55105 -25 
 5.65285  2.54027 -25 
 5.64876  2.528 -25 
 5.64666  2.51573 -25 
 5.65183  2.50346 -25 
 5.65732  2.50068 -25 
 5.66959  2.50152 -25 
 5.67507  2.50346 -25 
 5.68186  2.50573 -25 
 5.69414  2.5116 -25 
 5.70131  2.51573 -25 
 5.70641  2.51852 -25 
 5.71868  2.52623 -25 
 5.72117  2.528 -25 
 5.73095  2.53465 -25 
 5.73861  2.54027 -25 
 5.74322  2.54352 -25 
 5.75518  2.55254 -25 
 5.7555  2.55277 -25 
 5.76777  2.56243 -25 
 5.77062  2.56482 -25 
 5.78004  2.57239 -25 
 5.78558  2.57709 -25 
 5.79231  2.58259 -25 
 5.80018  2.58936 -25 
 5.80458  2.59301 -25 
 5.81449  2.60163 -25 
 5.81686  2.60362 -25 
 5.82854  2.6139 -25 
 5.82913  2.6144 -25 
 5.8414  2.62532 -25 
 5.84233  2.62618 -25 
 5.85367  2.63636 -25 
 5.85592  2.63845 -25 
 5.86594  2.6475 -25 
 5.86938  2.65072 -25 
 5.87821  2.65874 -25 
 5.88274  2.66299 -25 
 5.89049  2.67007 -25 
 5.89601  2.67526 -25 
 5.90276  2.68145 -25 
 5.9092  2.68753 -25 
 5.91503  2.6929 -25 
 5.92234  2.69981 -25 
 5.9273  2.70439 -25 
 5.93542  2.71208 -25 
 5.93957  2.71593 -25 
 5.94846  2.72435 -25 
 5.95185  2.72749 -25 
 5.96147  2.73662 -25 
 5.96412  2.73908 -25 
 5.97445  2.74889 -25 
 5.97639  2.7507 -25 
 5.98742  2.76117 -25 
 5.98866  2.76233 -25 
 6.00037  2.77344 -25 
 6.00093  2.77396 -25 
 6.0132  2.78561 -25 
 6.01331  2.78571 -25 
 6.02548  2.79725 -25 
 6.02624  2.79798 -25 
 6.03775  2.80889 -25 
 6.03917  2.81025 -25 
 6.05002  2.82053 -25 
 6.0521  2.82252 -25 
 6.06229  2.83217 -25 
 6.06503  2.8348 -25 
 6.07456  2.84381 -25 
 6.07797  2.84707 -25 
 6.08684  2.85544 -25 
 6.09092  2.85934 -25 
 6.09911  2.86707 -25 
 6.10387  2.87161 -25 
 6.11138  2.8787 -25 
 6.11682  2.88388 -25 
 6.12365  2.89032 -25 
 6.12979  2.89616 -25 
 6.13592  2.90193 -25 
 6.14276  2.90843 -25 
 6.14819  2.91354 -25 
 6.15573  2.9207 -25 
 6.16047  2.92515 -25 
 6.16871  2.93297 -25 
 6.17274  2.93675 -25 
 6.1817  2.94524 -25 
 6.18501  2.94835 -25 
 6.19469  2.95751 -25 
 6.19728  2.95995 -25 
 6.20768  2.96979 -25 
 6.20955  2.97155 -25 
 6.22067  2.98206 -25 

 6.27091  3.23041 -25 
 6.26784  3.2275 -25 
 6.25864  3.21878 -25 
 6.25491  3.21522 -25 
 6.24637  3.20712 -25 
 6.24199  3.20295 -25 
 6.2341  3.19545 -25 
 6.2291  3.19068 -25 
 6.22183  3.18376 -25 
 6.21623  3.17841 -25 
 6.20955  3.17204 -25 
 6.20338  3.16614 -25 
 6.19728  3.1603 -25 
 6.19057  3.15386 -25 
 6.18501  3.14854 -25 
 6.17778  3.14159 -25 
 6.17274  3.13674 -25 
 6.16503  3.12932 -25 
 6.16047  3.12492 -25 
 6.15232  3.11705 -25 
 6.14819  3.11306 -25 
 6.13965  3.10478 -25 
 6.13592  3.10116 -25 
 6.12701  3.09251 -25 
 6.12365  3.08923 -25 
 6.11443  3.08023 -25 
 6.11138  3.07725 -25 
 6.10189  3.06796 -25 
 6.09911  3.06523 -25 
 6.0894  3.05569 -25 
 6.08684  3.05316 -25 
 6.07696  3.04342 -25 
 6.07456  3.04105 -25 
 6.06457  3.03115 -25 
 6.06229  3.02888 -25 
 6.05224  3.01887 -25 
 6.05002  3.01665 -25 
 6.03997  3.0066 -25 
 6.03775  3.00437 -25 
 6.02776  2.99433 -25 
 6.02548  2.99202 -25 
 6.01562  2.98206 -25 
 6.0132  2.97961 -25 
 6.00353  2.96979 -25 
 6.00093  2.96712 -25 
 5.99152  2.95751 -25 
 5.98866  2.95457 -25 
 5.97958  2.94524 -25 
 5.97639  2.94194 -25 
 5.9677  2.93297 -25 
 5.96412  2.92923 -25 
 5.95591  2.9207 -25 
 5.95185  2.91644 -25 
 5.94418  2.90843 -25 
 5.93957  2.90356 -25 
 5.93254  2.89616 -25 
 5.9273  2.89059 -25 
 5.92097  2.88388 -25 
 5.91503  2.87752 -25 
 5.90949  2.87161 -25 
 5.90276  2.86435 -25 
 5.89809  2.85934 -25 
 5.89049  2.85108 -25 
 5.88677  2.84707 -25 
 5.87821  2.8377 -25 
 5.87555  2.8348 -25 
 5.86594  2.8242 -25 
 5.86441  2.82252 -25 
 5.85367  2.81058 -25 
 5.85337  2.81025 -25 
 5.84245  2.79798 -25 
 5.8414  2.79678 -25 
 5.83163  2.78571 -25 
 5.82913  2.78282 -25 
 5.82092  2.77344 -25 
 5.81686  2.76871 -25 
 5.81031  2.76117 -25 
 5.80458  2.75444 -25 
 5.79981  2.74889 -25 
 5.79231  2.74001 -25 
 5.78942  2.73662 -25 
 5.78004  2.7254 -25 
 5.77915  2.72435 -25 
 5.76906  2.71208 -25 
 5.76777  2.71046 -25 
 5.75914  2.69981 -25 
 5.7555  2.6952 -25 
 5.74935  2.68753 -25 
 5.74322  2.67971 -25 
 5.7397  2.67526 -25 
 5.73095  2.66397 -25 
 5.73018  2.66299 -25 
 5.72099  2.65072 -25 
 5.71868  2.64753 -25 
 5.71201  2.63845 -25 
 5.70641  2.63062 -25 
 5.70319  2.62618 -25 
 5.69457  2.6139 -25 
 5.69414  2.61323 -25 

 0.0736311  3.11114 -25 
 0.0669585  3.10478 -25 
 0.0613592  3.09943 -25 
 0.0540874  3.09251 -25 
 0.0490874  3.08773 -25 
 0.0411923  3.08023 -25 
 0.0368155  3.07606 -25 
 0.028276  3.06796 -25 
 0.0245437  3.06441 -25 
 0.0153407  3.05569 -25 
 0.0122718  3.05277 -25 
 0.00238913  3.04342 -25 
 0  3.04115 -25 

 0.634421  3.75518 -25 
 0.630337  3.74291 -25 
 0.625864  3.73213 -25 
 0.625243  3.73064 -25 
 0.618762  3.71837 -25 
 0.613592  3.70898 -25 
 0.612012  3.7061 -25 
 0.604537  3.69383 -25 
 0.60132  3.68885 -25 
 0.596656  3.68155 -25 
 0.589049  3.66995 -25 
 0.588614  3.66928 -25 
 0.579999  3.65701 -25 
 0.576777  3.65257 -25 
 0.571173  3.64474 -25 
 0.564505  3.63565 -25 
 0.562194  3.63247 -25 
 0.553002  3.62019 -25 
 0.552233  3.61922 -25 
 0.543487  3.60792 -25 
 0.539961  3.60348 -25 
 0.533832  3.59565 -25 
 0.527689  3.58798 -25 
 0.524042  3.58338 -25 
 0.515418  3.57272 -25 
 0.514124  3.57111 -25 
 0.504036  3.55884 -25 
 0.503146  3.55778 -25 
 0.493765  3.54656 -25 
 0.490874  3.54317 -25 
 0.483378  3.53429 -25 
 0.478602  3.52874 -25 
 0.472877  3.52202 -25 
 0.46633  3.51447 -25 
 0.462268  3.50975 -25 
 0.454058  3.50037 -25 
 0.451553  3.49748 -25 
 0.441786  3.48641 -25 
 0.440736  3.4852 -25 
 0.429813  3.47293 -25 
 0.429515  3.4726 -25 
 0.418773  3.46066 -25 
 0.417243  3.45898 -25 
 0.407639  3.44839 -25 
 0.404971  3.44549 -25 
 0.396414  3.43612 -25 
 0.392699  3.43211 -25 
 0.3851  3.42385 -25 
 0.380427  3.41883 -25 
 0.373699  3.41157 -25 
 0.368155  3.40567 -25 
 0.362215  3.3993 -25 
 0.355884  3.3926 -25 
 0.350649  3.38703 -25 
 0.343612  3.37963 -25 
 0.339003  3.37476 -25 
 0.33134  3.36675 -25 
 0.32728  3.36249 -25 
 0.319068  3.35395 -25 
 0.315481  3.35021 -25 
 0.306796  3.34125 -25 
 0.303608  3.33794 -25 
 0.294524  3.32862 -25 
 0.291664  3.32567 -25 
 0.282252  3.31606 -25 
 0.27965  3.3134 -25 
 0.269981  3.30358 -25 
 0.26757  3.30113 -25 
 0.257709  3.29117 -25 
 0.255423  3.28885 -25 
 0.245437  3.27882 -25 
 0.243214  3.27658 -25 
 0.233165  3.26653 -25 
 0.230944  3.26431 -25 
 0.220893  3.25431 -25 
 0.218615  3.25204 -25 
 0.208621  3.24214 -25 
 0.206229  3.23977 -25 
 0.19635  3.23002 -25 
 0.19379  3.2275 -25 
 0.184078  3.21795 -25 
 0.181299  3.21522 -25 
 0.171806  3.20593 -25 
 0.168758  3.20295 -25 
 0.159534  3.19396 -25 
 0.156171  3.19068 -25 
 0.147262  3.18202 -25 
 0.143539  3.17841 -25 
 0.13499  3.17013 -25 
 0.130865  3.16614 -25 
 0.122718  3.15827 -25 
 0.118152  3.15386 -25 
 0.110447  3.14644 -25 
 0.105403  3.14159 -25 
 0.0981748  3.13465 -25 
 0.0926187  3.12932 -25 
 0.0859029  3.12288 -25 
 0.0798031  3.11705 -25 
 0.0736311  3.11114 -25 

 0  3.24204 -25 
 0.0105764  3.25204 -25 
 0.0122718  3.25365 -25 
 0.0235535  3.26431 -25 
 0.0245437  3.26525 -25 
 0.0365398  3.27658 -25 
 0.0368155  3.27685 -25 
 0.0490874  3.28844 -25 
 0.049528  3.28885 -25 
 0.0613592  3.30004 -25 
 0.0625166  3.30113 -25 
 0.0736311  3.31164 -25 
 0.0755069  3.3134 -25 
 0.0859029  3.32323 -25 
 0.0884971  3.32567 -25 
 0.0981748  3.33483 -25 
 0.101486  3.33794 -25 
 0.110447  3.34643 -25 
 0.114471  3.35021 -25 
 0.122718  3.35803 -25 
 0.127452  3.36249 -25 
 0.13499  3.36964 -25 
 0.140428  3.37476 -25 
 0.147262  3.38125 -25 
 0.153398  3.38703 -25 
 0.159534  3.39287 -25 
 0.166362  3.3993 -25 
 0.171806  3.40449 -25 
 0.179319  3.41157 -25 
 0.184078  3.41611 -25 
 0.192269  3.42385 -25 
 0.19635  3.42775 -25 
 0.205213  3.43612 -25 
 0.208621  3.43938 -25 
 0.218151  3.44839 -25 
 0.220893  3.45102 -25 
 0.231085  3.46066 -25 
 0.233165  3.46266 -25 
 0.244016  3.47293 -25 
 0.245437  3.4743 -25 
 0.256945  3.4852 -25 
 0.257709  3.48594 -25 
 0.269876  3.49748 -25 
 0.269981  3.49758 -25 
 0.282252  3.50922 -25 
 0.282817  3.50975 -25 
 0.294524  3.52086 -25 
 0.295768  3.52202 -25 
 0.306796  3.53249 -25 
 0.308733  3.53429 -25 
 0.319068  3.5441 -25 
 0.321717  3.54656 -25 
 0.33134  3.55569 -25 
 0.334726  3.55884 -25 
 0.343612  3.56726 -25 
 0.347767  3.57111 -25 
 0.355884  3.57879 -25 
 0.360849  3.58338 -25 
 0.368155  3.59029 -25 
 0.373981  3.59565 -25 
 0.380427  3.60173 -25 
 0.387175  3.60792 -25 
 0.392699  3.61312 -25 
 0.400443  3.62019 -25 
 0.404971  3.62444 -25 
 0.413801  3.63247 -25 
 0.417243  3.63568 -25 
 0.427266  3.64474 -25 
 0.429515  3.64683 -25 
 0.440859  3.65701 -25 
 0.441786  3.65787 -25 
 0.454058  3.66878 -25 
 0.454643  3.66928 -25 
 0.46633  3.67956 -25 
 0.468698  3.68155 -25 
 0.478602  3.69017 -25 
 0.483001  3.69383 -25 
 0.490874  3.7006 -25 
 0.497603  3.7061 -25 
 0.503146  3.7108 -25 
 0.512564  3.71837 -25 
 0.515418  3.72075 -25 
 0.527689  3.73041 -25 
 0.528006  3.73064 -25 
 0.539961  3.73967 -25 
 0.544576  3.74291 -25 
 0.552233  3.74854 -25 
 0.562014  3.75518 -25 
 0.564505  3.75696 -25 
 0.576777  3.76466 -25 
 0.581878  3.76746 -25 
 0.589049  3.77159 -25 
 0.60132  3.77746 -25 
 0.60812  3.77973 -25 
 0.613592  3.78167 -25 
 0.625864  3.7825 -25 
 0.631356  3.77973 -25 
 0.63653  3.76746 -25 
 0.634421  3.75518 -25 


# Contour 5, label:      -40
 6.18501  3.001 -40 
 6.19116  3.0066 -40 
 6.19728  3.01221 -40 
 6.20458  3.01887 -40 
 6.20955  3.02345 -40 
 6.21796  3.03115 -40 
 6.22183  3.03471 -40 
 6.23132  3.04342 -40 
 6.2341  3.04599 -40 
 6.24464  3.05569 -40 
 6.24637  3.0573 -40 
 6.25792  3.06796 -40 
 6.25864  3.06864 -40 
 6.27091  3.08004 -40 

 6.27091  3.18004 -40 
 6.26918  3.17841 -40 
 6.25864  3.16842 -40 
 6.25621  3.16614 -40 
 6.24637  3.15677 -40 
 6.2433  3.15386 -40 
 6.2341  3.14507 -40 
 6.23043  3.14159 -40 
 6.22183  3.13333 -40 
 6.21763  3.12932 -40 
 6.20955  3.12153 -40 
 6.20488  3.11705 -40 
 6.19728  3.10968 -40 
 6.19219  3.10478 -40 
 6.18501  3.09777 -40 
 6.17958  3.09251 -40 
 6.17274  3.0858 -40 
 6.16703  3.08023 -40 
 6.16047  3.07375 -40 
 6.15456  3.06796 -40 
 6.14819  3.06164 -40 
 6.14217  3.05569 -40 
 6.13592  3.04944 -40 
 6.12986  3.04342 -40 
 6.12365  3.03716 -40 
 6.11764  3.03115 -40 
 6.11138  3.02478 -40 
 6.10552  3.01887 -40 
 6.09911  3.01231 -40 
 6.09349  3.0066 -40 
 6.08684  2.99973 -40 
 6.08156  2.99433 -40 
 6.07456  2.98704 -40 
 6.06974  2.98206 -40 
 6.06229  2.97423 -40 
 6.05803  2.96979 -40 
 6.05002  2.96129 -40 
 6.04643  2.95751 -40 
 6.03775  2.94822 -40 
 6.03495  2.94524 -40 
 6.02548  2.935 -40 
 6.02358  2.93297 -40 
 6.0132  2.92163 -40 
 6.01234  2.9207 -40 
 6.00131  2.90843 -40 
 6.00093  2.90798 -40 
 5.99071  2.89616 -40 
 5.98866  2.89373 -40 
 5.98027  2.88388 -40 
 5.97639  2.87922 -40 
 5.97001  2.87161 -40 
 5.96412  2.86443 -40 
 5.95992  2.85934 -40 
 5.95185  2.84935 -40 
 5.94999  2.84707 -40 
 5.94058  2.8348 -40 
 5.93957  2.83329 -40 
 5.93237  2.82252 -40 
 5.9273  2.81475 -40 
 5.92437  2.81025 -40 
 5.9184  2.79798 -40 
 5.9273  2.78892 -40 
 5.93957  2.79493 -40 
 5.94427  2.79798 -40 
 5.95185  2.80287 -40 
 5.96298  2.81025 -40 
 5.96412  2.811 -40 
 5.97639  2.82035 -40 
 5.97911  2.82252 -40 
 5.98866  2.83007 -40 
 5.99455  2.8348 -40 
 6.00093  2.83989 -40 
 6.00982  2.84707 -40 
 6.0132  2.84979 -40 
 6.02494  2.85934 -40 
 6.02548  2.85978 -40 
 6.03775  2.87023 -40 
 6.03935  2.87161 -40 
 6.05002  2.88083 -40 
 6.05353  2.88388 -40 
 6.06229  2.89148 -40 
 6.06765  2.89616 -40 
 6.07456  2.90218 -40 
 6.0817  2.90843 -40 
 6.08684  2.91291 -40 
 6.09571  2.9207 -40 
 6.09911  2.92368 -40 
 6.10967  2.93297 -40 
 6.11138  2.93447 -40 
 6.1236  2.94524 -40 
 6.13592  2.95638 -40 
 6.13718  2.95751 -40 
 6.14819  2.96749 -40 
 6.15072  2.96979 -40 
 6.16047  2.97864 -40 
 6.16423  2.98206 -40 
 6.17274  2.98981 -40 
 6.17771  2.99433 -40 
 6.18501  3.001 -40 

 0.10361  3.19068 -40 
 0.0981748  3.18542 -40 
 0.0909919  3.17841 -40 
 0.0859029  3.17351 -40 
 0.0783068  3.16614 -40 
 0.0736311  3.16165 -40 
 0.0655584  3.15386 -40 
 0.0613592  3.14986 -40 
 0.0527505  3.14159 -40 
 0.0490874  3.13811 -40 
 0.0398867  3.12932 -40 
 0.0368155  3.12641 -40 
 0.0269705  3.11705 -40 
 0.0245437  3.11476 -40 
 0.0140051  3.10478 -40 
 0.0122718  3.10315 -40 
 0.00099363  3.09251 -40 
 0  3.09157 -40 

 0  3.19161 -40 
 0.0120612  3.20295 -40 
 0.0122718  3.20315 -40 
 0.0245437  3.21455 -40 
 0.025267  3.21522 -40 
 0.0368155  3.22588 -40 
 0.0385499  3.2275 -40 
 0.0490874  3.23719 -40 
 0.0518688  3.23977 -40 
 0.0613592  3.24848 -40 
 0.0652218  3.25204 -40 
 0.0736311  3.25974 -40 
 0.0786074  3.26431 -40 
 0.0859029  3.27097 -40 
 0.0920246  3.27658 -40 
 0.0981748  3.28219 -40 
 0.105473  3.28885 -40 
 0.110447  3.29338 -40 
 0.118952  3.30113 -40 
 0.122718  3.30455 -40 
 0.132462  3.3134 -40 
 0.13499  3.31569 -40 
 0.146004  3.32567 -40 
 0.147262  3.32681 -40 
 0.159534  3.33789 -40 
 0.171806  3.34871 -40 
 0.173512  3.35021 -40 
 0.184078  3.3595 -40 
 0.187474  3.36249 -40 
 0.19635  3.37027 -40 
 0.20148  3.37476 -40 
 0.208621  3.38101 -40 
 0.215538  3.38703 -40 
 0.220893  3.3917 -40 
 0.229655  3.3993 -40 
 0.233165  3.40236 -40 
 0.243838  3.41157 -40 
 0.245437  3.41296 -40 
 0.257709  3.42341 -40 
 0.258245  3.42385 -40 
 0.269981  3.43339 -40 
 0.273367  3.43612 -40 
 0.282252  3.4433 -40 
 0.288634  3.44839 -40 
 0.294524  3.45312 -40 
 0.304072  3.46066 -40 
 0.306796  3.46283 -40 
 0.319068  3.47218 -40 
 0.320208  3.47293 -40 
 0.33134  3.48032 -40 
 0.338917  3.4852 -40 
 0.343612  3.48826 -40 
 0.355884  3.49427 -40 
 0.364782  3.4852 -40 
 0.358812  3.47293 -40 
 0.355884  3.46844 -40 
 0.350816  3.46066 -40 
 0.343612  3.4499 -40 
 0.342604  3.44839 -40 
 0.333192  3.43612 -40 
 0.33134  3.43384 -40 
 0.323269  3.42385 -40 
 0.319068  3.41875 -40 
 0.313176  3.41157 -40 
 0.306796  3.40396 -40 
 0.302913  3.3993 -40 
 0.294524  3.38945 -40 
 0.292478  3.38703 -40 
 0.282252  3.3752 -40 
 0.281872  3.37476 -40 
 0.270843  3.36249 -40 
 0.269981  3.36155 -40 
 0.259602  3.35021 -40 
 0.257709  3.34818 -40 
 0.248238  3.33794 -40 
 0.245437  3.33497 -40 
 0.236755  3.32567 -40 
 0.233165  3.32189 -40 
 0.225156  3.3134 -40 
 0.220893  3.30895 -40 
 0.213444  3.30113 -40 
 0.208621  3.29614 -40 
 0.201623  3.28885 -40 
 0.19635  3.28345 -40 
 0.189696  3.27658 -40 
 0.184078  3.27088 -40 
 0.177668  3.26431 -40 
 0.171806  3.2584 -40 
 0.165543  3.25204 -40 
 0.159534  3.24603 -40 
 0.153324  3.23977 -40 
 0.147262  3.23375 -40 
 0.141018  3.2275 -40 
 0.13499  3.22155 -40 
 0.128627  3.21522 -40 
 0.122718  3.20943 -40 
 0.116156  3.20295 -40 
 0.110447  3.19739 -40 
 0.10361  3.19068 -40 



==> figs/tmp/j3d_re1000_y0_t0.5_c0.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_y0_t0.5_c0.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       10
 3.19068  3.39496  10 
 3.18574  3.38703  10 
 3.14159  3.37527  10 
 3.13747  3.33794  10 
 3.1322  3.28885  10 
 3.12695  3.23977  10 
 3.12172  3.19068  10 
 3.11649  3.14159  10 
 3.11125  3.09251  10 
 3.10594  3.04342  10 
 3.10045  2.99433  10 
 3.09404  2.94524  10 
 3.09251  2.92177  10 
 3.09237  2.89616  10 
 3.09251  2.88822  10 
 3.09745  2.89616  10 
 3.14159  2.90791  10 
 3.14571  2.94524  10 
 3.15099  2.99433  10 
 3.15624  3.04342  10 
 3.16147  3.09251  10 
 3.16669  3.14159  10 
 3.17194  3.19068  10 
 3.17724  3.23977  10 
 3.18273  3.28885  10 
 3.18914  3.33794  10 
 3.19068  3.36141  10 
 3.19082  3.38703  10 
 3.19068  3.39496  10 

 3.04022  0  10 
 3.03562  0.0490874  10 
 3.0313  0.0981748  10 
 3.02725  0.147262  10 
 3.0235  0.19635  10 
 3.02008  0.245437  10 
 3.017  0.294524  10 
 3.01431  0.343612  10 
 3.01205  0.392699  10 
 3.01029  0.441786  10 
 3.00909  0.490874  10 
 3.00852  0.539961  10 
 3.00869  0.589049  10 
 3.00968  0.638136  10 
 3.01161  0.687223  10 
 3.0146  0.736311  10 
 3.01876  0.785398  10 
 3.0242  0.834486  10 
 3.031  0.883573  10 
 3.03924  0.93266  10 
 3.04342  0.954691  10 
 3.06285  0.93266  10 
 3.09251  0.906978  10 
 3.09713  0.883573  10 
 3.10737  0.834486  10 
 3.1184  0.785398  10 
 3.13044  0.736311  10 
 3.14159  0.695062  10 
 3.14279  0.687223  10 
 3.15041  0.638136  10 
 3.15824  0.589049  10 
 3.16631  0.539961  10 
 3.1747  0.490874  10 
 3.1835  0.441786  10 
 3.19068  0.403653  10 
 3.19214  0.392699  10 
 3.19862  0.343612  10 
 3.20506  0.294524  10 
 3.21149  0.245437  10 
 3.21792  0.19635  10 
 3.22438  0.147262  10 
 3.2309  0.0981748  10 
 3.23752  0.0490874  10 
 3.23977  0.0322277  10 
 3.24297  0  10 

 3.04566  6.2341  10 
 3.05229  6.18501  10 
 3.05881  6.13592  10 
 3.06527  6.08684  10 
 3.0717  6.03775  10 
 3.07812  5.98866  10 
 3.08457  5.93957  10 
 3.09104  5.89049  10 
 3.09251  5.87953  10 
 3.09969  5.8414  10 
 3.10848  5.79231  10 
 3.11687  5.74322  10 
 3.12495  5.69414  10 
 3.13277  5.64505  10 
 3.1404  5.59596  10 
 3.14159  5.58812  10 
 3.15274  5.54687  10 
 3.16478  5.49779  10 
 3.17581  5.4487  10 
 3.18606  5.39961  10 
 3.19068  5.37621  10 
 3.22033  5.35052  10 
 3.23977  5.32849  10 
 3.24394  5.35052  10 
 3.25218  5.39961  10 
 3.25899  5.4487  10 
 3.26442  5.49779  10 
 3.26858  5.54687  10 
 3.27157  5.59596  10 
 3.27351  5.64505  10 
 3.2745  5.69414  10 
 3.27466  5.74322  10 
 3.2741  5.79231  10 
 3.2729  5.8414  10 
 3.27113  5.89049  10 
 3.26888  5.93957  10 
 3.26619  5.98866  10 
 3.26311  6.03775  10 
 3.25968  6.08684  10 
 3.25593  6.13592  10 
 3.25189  6.18501  10 
 3.24756  6.2341  10 


# Contour 1, label:      7.5
 3.12253  1.71806  7.5 
 3.12267  1.66897  7.5 
 3.1235  1.61988  7.5 
 3.12501  1.5708  7.5 
 3.12718  1.52171  7.5 
 3.13001  1.47262  7.5 
 3.13349  1.42353  7.5 
 3.1376  1.37445  7.5 
 3.14159  1.33311  7.5 
 3.14212  1.32536  7.5 
 3.14592  1.27627  7.5 
 3.1501  1.22718  7.5 
 3.15464  1.1781  7.5 
 3.15952  1.12901  7.5 
 3.16471  1.07992  7.5 
 3.17021  1.03084  7.5 
 3.176  0.981748  7.5 
 3.18208  0.93266  7.5 
 3.18845  0.883573  7.5 
 3.19068  0.867282  7.5 
 3.19445  0.834486  7.5 
 3.20024  0.785398  7.5 
 3.20613  0.736311  7.5 
 3.21213  0.687223  7.5 
 3.21822  0.638136  7.5 
 3.22441  0.589049  7.5 
 3.2307  0.539961  7.5 
 3.23713  0.490874  7.5 
 3.23977  0.471124  7.5 
 3.24333  0.441786  7.5 
 3.24927  0.392699  7.5 
 3.25515  0.343612  7.5 
 3.26095  0.294524  7.5 
 3.2667  0.245437  7.5 
 3.27239  0.19635  7.5 
 3.27803  0.147262  7.5 
 3.28362  0.0981748  7.5 
 3.28885  0.0520615  7.5 
 3.28917  0.0490874  7.5 
 3.29422  0  7.5 

 3.29903  6.2341  7.5 
 3.30362  6.18501  7.5 
 3.30796  6.13592  7.5 
 3.31208  6.08684  7.5 
 3.31595  6.03775  7.5 
 3.31958  5.98866  7.5 
 3.32296  5.93957  7.5 
 3.32608  5.89049  7.5 
 3.32893  5.8414  7.5 
 3.33149  5.79231  7.5 
 3.33376  5.74322  7.5 
 3.33571  5.69414  7.5 
 3.33732  5.64505  7.5 
 3.33794  5.62052  7.5 
 3.33847  5.59596  7.5 
 3.33918  5.54687  7.5 
 3.33957  5.49779  7.5 
 3.33964  5.4487  7.5 
 3.33942  5.39961  7.5 
 3.33892  5.35052  7.5 
 3.33816  5.30144  7.5 
 3.33794  5.29029  7.5 
 3.33689  5.25235  7.5 
 3.33521  5.20326  7.5 
 3.33326  5.15418  7.5 
 3.33107  5.10509  7.5 
 3.32871  5.056  7.5 
 3.32624  5.00691  7.5 
 3.32372  4.95783  7.5 
 3.32121  4.90874  7.5 
 3.31877  4.85965  7.5 
 3.31646  4.81056  7.5 
 3.31434  4.76148  7.5 
 3.31243  4.71239  7.5 
 3.31078  4.6633  7.5 
 3.3094  4.61421  7.5 
 3.30831  4.56513  7.5 
 3.30748  4.51604  7.5 
 3.30692  4.46695  7.5 
 3.30659  4.41786  7.5 
 3.30647  4.36878  7.5 
 3.3065  4.31969  7.5 
 3.30666  4.2706  7.5 
 3.30688  4.22152  7.5 
 3.30712  4.17243  7.5 
 3.30734  4.12334  7.5 
 3.30748  4.07425  7.5 
 3.30751  4.02517  7.5 
 3.30738  3.97608  7.5 
 3.30707  3.92699  7.5 
 3.30655  3.8779  7.5 
 3.30579  3.82882  7.5 
 3.30478  3.77973  7.5 
 3.3035  3.73064  7.5 
 3.30196  3.68155  7.5 
 3.30013  3.63247  7.5 
 3.29801  3.58338  7.5 
 3.29561  3.53429  7.5 
 3.29292  3.4852  7.5 
 3.28994  3.43612  7.5 
 3.28885  3.41991  7.5 
 3.28611  3.38703  7.5 
 3.28182  3.33794  7.5 
 3.27741  3.28885  7.5 
 3.27287  3.23977  7.5 
 3.26822  3.19068  7.5 
 3.26345  3.14159  7.5 
 3.25855  3.09251  7.5 
 3.25354  3.04342  7.5 
 3.24841  2.99433  7.5 
 3.24317  2.94524  7.5 
 3.23977  2.91412  7.5 
 3.23737  2.89616  7.5 
 3.23092  2.84707  7.5 
 3.22463  2.79798  7.5 
 3.21849  2.74889  7.5 
 3.21247  2.69981  7.5 
 3.20657  2.65072  7.5 
 3.20077  2.60163  7.5 
 3.19508  2.55254  7.5 
 3.19068  2.51374  7.5 
 3.18917  2.50346  7.5 
 3.1823  2.45437  7.5 
 3.17587  2.40528  7.5 
 3.16983  2.35619  7.5 
 3.16418  2.30711  7.5 
 3.15889  2.25802  7.5 
 3.15397  2.20893  7.5 
 3.14943  2.15984  7.5 
 3.14527  2.11076  7.5 
 3.14159  2.06261  7.5 
 3.14148  2.06167  7.5 
 3.13655  2.01258  7.5 
 3.1324  1.9635  7.5 
 3.12899  1.91441  7.5 
 3.1263  1.86532  7.5 
 3.12434  1.81623  7.5 
 3.12308  1.76715  7.5 
 3.12253  1.71806  7.5 

 2.97627  1.81623  7.5 
 2.9757  1.76715  7.5 
 2.97488  1.71806  7.5 
 2.97378  1.66897  7.5 
 2.9724  1.61988  7.5 
 2.97075  1.5708  7.5 
 2.96885  1.52171  7.5 
 2.96672  1.47262  7.5 
 2.96442  1.42353  7.5 
 2.96198  1.37445  7.5 
 2.95947  1.32536  7.5 
 2.95694  1.27627  7.5 
 2.95447  1.22718  7.5 
 2.95211  1.1781  7.5 
 2.94993  1.12901  7.5 
 2.94798  1.07992  7.5 
 2.9463  1.03084  7.5 
 2.94524  0.992891  7.5 
 2.94502  0.981748  7.5 
 2.94427  0.93266  7.5 
 2.94377  0.883573  7.5 
 2.94355  0.834486  7.5 
 2.94362  0.785398  7.5 
 2.94401  0.736311  7.5 
 2.94472  0.687223  7.5 
 2.94524  0.66267  7.5 
 2.94586  0.638136  7.5 
 2.94748  0.589049  7.5 
 2.94943  0.539961  7.5 
 2.95169  0.490874  7.5 
 2.95426  0.441786  7.5 
 2.9571  0.392699  7.5 
 2.96022  0.343612  7.5 
 2.9636  0.294524  7.5 
 2.96723  0.245437  7.5 
 2.97111  0.19635  7.5 
 2.97522  0.147262  7.5 
 2.97957  0.0981748  7.5 
 2.98415  0.0490874  7.5 
 2.98897  0  7.5 

 2.99401  6.2341  7.5 
 2.99433  6.23112  7.5 
 2.99956  6.18501  7.5 
 3.00516  6.13592  7.5 
 3.0108  6.08684  7.5 
 3.01649  6.03775  7.5 
 3.02223  5.98866  7.5 
 3.02804  5.93957  7.5 
 3.03391  5.89049  7.5 
 3.03985  5.8414  7.5 
 3.04342  5.81206  7.5 
 3.04606  5.79231  7.5 
 3.05248  5.74322  7.5 
 3.05878  5.69414  7.5 
 3.06497  5.64505  7.5 
 3.07106  5.59596  7.5 
 3.07705  5.54687  7.5 
 3.08295  5.49779  7.5 
 3.08874  5.4487  7.5 
 3.09251  5.4159  7.5 
 3.09473  5.39961  7.5 
 3.10111  5.35052  7.5 
 3.10719  5.30144  7.5 
 3.11298  5.25235  7.5 
 3.11848  5.20326  7.5 
 3.12367  5.15418  7.5 
 3.12854  5.10509  7.5 
 3.13308  5.056  7.5 
 3.13726  5.00691  7.5 
 3.14106  4.95783  7.5 
 3.14159  4.95008  7.5 
 3.14559  4.90874  7.5 
 3.1497  4.85965  7.5 
 3.15317  4.81056  7.5 
 3.156  4.76148  7.5 
 3.15818  4.71239  7.5 
 3.15969  4.6633  7.5 
 3.16051  4.61421  7.5 
 3.16066  4.56513  7.5 
 3.1601  4.51604  7.5 
 3.15885  4.46695  7.5 
 3.15688  4.41786  7.5 
 3.1542  4.36878  7.5 
 3.15079  4.31969  7.5 
 3.14663  4.2706  7.5 
 3.1417  4.22152  7.5 
 3.14159  4.22057  7.5 
 3.13791  4.17243  7.5 
 3.13376  4.12334  7.5 
 3.12922  4.07425  7.5 
 3.1243  4.02517  7.5 
 3.11901  3.97608  7.5 
 3.11335  3.92699  7.5 
 3.10731  3.8779  7.5 
 3.10088  3.82882  7.5 
 3.09402  3.77973  7.5 
 3.09251  3.76945  7.5 
 3.0881  3.73064  7.5 
 3.08242  3.68155  7.5 
 3.07662  3.63247  7.5 
 3.07071  3.58338  7.5 
 3.06469  3.53429  7.5 
 3.05855  3.4852  7.5 
 3.05226  3.43612  7.5 
 3.04581  3.38703  7.5 
 3.04342  3.36907  7.5 
 3.04002  3.33794  7.5 
 3.03477  3.28885  7.5 
 3.02964  3.23977  7.5 
 3.02463  3.19068  7.5 
 3.01974  3.14159  7.5 
 3.01496  3.09251  7.5 
 3.01031  3.04342  7.5 
 3.00578  2.99433  7.5 
 3.00136  2.94524  7.5 
 2.99708  2.89616  7.5 
 2.99433  2.86328  7.5 
 2.99324  2.84707  7.5 
 2.99027  2.79798  7.5 
 2.98758  2.74889  7.5 
 2.98517  2.69981  7.5 
 2.98306  2.65072  7.5 
 2.98123  2.60163  7.5 
 2.97968  2.55254  7.5 
 2.97841  2.50346  7.5 
 2.9774  2.45437  7.5 
 2.97664  2.40528  7.5 
 2.97612  2.35619  7.5 
 2.97581  2.30711  7.5 
 2.97568  2.25802  7.5 
 2.97571  2.20893  7.5 
 2.97585  2.15984  7.5 
 2.97606  2.11076  7.5 
 2.97631  2.06167  7.5 
 2.97653  2.01258  7.5 
 2.97668  1.9635  7.5 
 2.97672  1.91441  7.5 
 2.97659  1.86532  7.5 
 2.97627  1.81623  7.5 


# Contour 2, label:        5
 2.55254  2.26426  5 
 2.54901  2.25802  5 
 2.52161  2.20893  5 
 2.50346  2.17694  5 
 2.50117  2.15984  5 
 2.49517  2.11076  5 
 2.48976  2.06167  5 
 2.48494  2.01258  5 
 2.48071  1.9635  5 
 2.4771  1.91441  5 
 2.4741  1.86532  5 
 2.47173  1.81623  5 
 2.47  1.76715  5 
 2.4689  1.71806  5 
 2.46845  1.66897  5 
 2.46865  1.61988  5 
 2.46949  1.5708  5 
 2.47099  1.52171  5 
 2.47313  1.47262  5 
 2.4759  1.42353  5 
 2.47929  1.37445  5 
 2.4833  1.32536  5 
 2.4879  1.27627  5 
 2.49308  1.22718  5 
 2.49882  1.1781  5 
 2.50346  1.14182  5 
 2.51678  1.12901  5 
 2.55254  1.09496  5 
 2.55662  1.12901  5 
 2.56193  1.1781  5 
 2.56669  1.22718  5 
 2.57094  1.27627  5 
 2.57471  1.32536  5 
 2.57804  1.37445  5 
 2.58095  1.42353  5 
 2.58345  1.47262  5 
 2.58554  1.52171  5 
 2.58724  1.5708  5 
 2.58853  1.61988  5 
 2.58941  1.66897  5 
 2.58986  1.71806  5 
 2.58986  1.76715  5 
 2.58939  1.81623  5 
 2.5884  1.86532  5 
 2.58685  1.91441  5 
 2.58468  1.9635  5 
 2.58183  2.01258  5 
 2.57822  2.06167  5 
 2.57373  2.11076  5 
 2.56826  2.15984  5 
 2.56164  2.20893  5 
 2.5537  2.25802  5 
 2.55254  2.26426  5 

 3.73064  5.18822  5 
 3.72656  5.15418  5 
 3.72125  5.10509  5 
 3.71649  5.056  5 
 3.71225  5.00691  5 
 3.70847  4.95783  5 
 3.70514  4.90874  5 
 3.70224  4.85965  5 
 3.69974  4.81056  5 
 3.69764  4.76148  5 
 3.69595  4.71239  5 
 3.69465  4.6633  5 
 3.69377  4.61421  5 
 3.69332  4.56513  5 
 3.69332  4.51604  5 
 3.6938  4.46695  5 
 3.69479  4.41786  5 
 3.69634  4.36878  5 
 3.69851  4.31969  5 
 3.70135  4.2706  5 
 3.70497  4.22152  5 
 3.70945  4.17243  5 
 3.71493  4.12334  5 
 3.72155  4.07425  5 
 3.72949  4.02517  5 
 3.73064  4.01892  5 
 3.73418  4.02517  5 
 3.76158  4.07425  5 
 3.77973  4.10625  5 
 3.78202  4.12334  5 
 3.78802  4.17243  5 
 3.79343  4.22152  5 
 3.79825  4.2706  5 
 3.80247  4.31969  5 
 3.80608  4.36878  5 
 3.80908  4.41786  5 
 3.81145  4.46695  5 
 3.81319  4.51604  5 
 3.81429  4.56513  5 
 3.81474  4.61421  5 
 3.81454  4.6633  5 
 3.81369  4.71239  5 
 3.8122  4.76148  5 
 3.81006  4.81056  5 
 3.80729  4.85965  5 
 3.80389  4.90874  5 
 3.79989  4.95783  5 
 3.79528  5.00691  5 
 3.7901  5.056  5 
 3.78436  5.10509  5 
 3.77973  5.14136  5 
 3.7664  5.15418  5 
 3.73064  5.18822  5 

 6.2341  3.62256  5 
 6.20449  3.58338  5 
 6.18501  3.55818  5 
 6.16838  3.53429  5 
 6.13592  3.48858  5 
 6.13374  3.4852  5 
 6.10238  3.43612  5 
 6.08684  3.41203  5 
 6.07209  3.38703  5 
 6.0431  3.33794  5 
 6.03775  3.32868  5 
 6.01666  3.28885  5 
 5.99057  3.23977  5 
 5.98866  3.23601  5 
 5.96751  3.19068  5 
 5.94482  3.14159  5 
 5.93957  3.1296  5 
 5.92466  3.09251  5 
 5.90579  3.04342  5 
 5.89049  3.00165  5 
 5.88802  2.99433  5 
 5.87329  2.94524  5 
 5.85982  2.89616  5 
 5.84784  2.84707  5 
 5.8414  2.8152  5 
 5.83824  2.79798  5 
 5.8316  2.74889  5 
 5.82737  2.69981  5 
 5.82597  2.65072  5 
 5.82796  2.60163  5 
 5.83407  2.55254  5 
 5.8414  2.51918  5 
 5.84647  2.50346  5 
 5.87065  2.45437  5 
 5.89049  2.4266  5 
 5.92183  2.40528  5 
 5.93957  2.39599  5 
 5.98866  2.39171  5 
 6.03775  2.40345  5 
 6.04132  2.40528  5 
 6.08684  2.42759  5 
 6.12644  2.45437  5 
 6.13592  2.46052  5 
 6.18501  2.50117  5 
 6.1873  2.50346  5 
 6.2341  2.54852  5 

 0  3.68156  5 
 0.0454745  3.73064  5 
 0.0490874  3.73467  5 
 0.0958826  3.77973  5 
 0.0981748  3.78201  5 
 0.147262  3.82266  5 
 0.156742  3.82882  5 
 0.19635  3.8556  5 
 0.241862  3.8779  5 
 0.245437  3.87974  5 
 0.294524  3.89148  5 
 0.343612  3.8872  5 
 0.361351  3.8779  5 
 0.392699  3.85658  5 
 0.412536  3.82882  5 
 0.436716  3.77973  5 
 0.441786  3.764  5 
 0.449118  3.73064  5 
 0.455221  3.68155  5 
 0.457219  3.63247  5 
 0.455819  3.58338  5 
 0.451581  3.53429  5 
 0.444948  3.4852  5 
 0.441786  3.46799  5 
 0.435342  3.43612  5 
 0.423364  3.38703  5 
 0.409895  3.33794  5 
 0.395166  3.28885  5 
 0.392699  3.28154  5 
 0.377393  3.23977  5 
 0.358522  3.19068  5 
 0.343612  3.15358  5 
 0.338369  3.14159  5 
 0.315674  3.09251  5 
 0.294524  3.04717  5 
 0.292617  3.04342  5 
 0.266527  2.99433  5 
 0.245437  2.9545  5 
 0.240084  2.94524  5 
 0.211096  2.89616  5 
 0.19635  2.87115  5 
 0.180802  2.84707  5 
 0.149446  2.79798  5 
 0.147262  2.7946  5 
 0.114808  2.74889  5 
 0.0981748  2.725  5 
 0.0786953  2.69981  5 
 0.0490874  2.66063  5 
 0.0406636  2.65072  5 
 1.73148e-06  2.60163  5 

 3.21238  1.66897  5 
 3.21254  1.61988  5 
 3.21306  1.5708  5 
 3.21396  1.52171  5 
 3.21521  1.47262  5 
 3.2168  1.42353  5 
 3.21873  1.37445  5 
 3.22098  1.32536  5 
 3.22352  1.27627  5 
 3.22635  1.22718  5 
 3.22944  1.1781  5 
 3.23277  1.12901  5 
 3.23634  1.07992  5 
 3.23977  1.03554  5 
 3.24014  1.03084  5 
 3.24422  0.981748  5 
 3.24846  0.93266  5 
 3.25283  0.883573  5 
 3.25732  0.834486  5 
 3.2619  0.785398  5 
 3.26658  0.736311  5 
 3.27133  0.687223  5 
 3.27616  0.638136  5 
 3.28104  0.589049  5 
 3.28599  0.539961  5 
 3.28885  0.512184  5 
 3.29116  0.490874  5 
 3.2965  0.441786  5 
 3.30178  0.392699  5 
 3.30699  0.343612  5 
 3.31214  0.294524  5 
 3.3172  0.245437  5 
 3.32219  0.19635  5 
 3.32709  0.147262  5 
 3.33192  0.0981748  5 
 3.33666  0.0490874  5 
 3.33794  0.0357387  5 
 3.34157  0  5 

 3.34635  6.2341  5 
 3.3509  6.18501  5 
 3.35521  6.13592  5 
 3.35929  6.08684  5 
 3.36314  6.03775  5 
 3.36677  5.98866  5 
 3.37016  5.93957  5 
 3.37333  5.89049  5 
 3.37627  5.8414  5 
 3.37898  5.79231  5 
 3.38145  5.74322  5 
 3.38369  5.69414  5 
 3.38569  5.64505  5 
 3.38703  5.60748  5 
 3.38745  5.59596  5 
 3.38893  5.54687  5 
 3.39013  5.49779  5 
 3.39107  5.4487  5 
 3.39176  5.39961  5 
 3.39221  5.35052  5 
 3.39245  5.30144  5 
 3.39248  5.25235  5 
 3.39234  5.20326  5 
 3.39203  5.15418  5 
 3.39159  5.10509  5 
 3.39104  5.056  5 
 3.39039  5.00691  5 
 3.38966  4.95783  5 
 3.38889  4.90874  5 
 3.38809  4.85965  5 
 3.38727  4.81056  5 
 3.38703  4.79619  5 
 3.38636  4.76148  5 
 3.38544  4.71239  5 
 3.38454  4.6633  5 
 3.38367  4.61421  5 
 3.38285  4.56513  5 
 3.38207  4.51604  5 
 3.38133  4.46695  5 
 3.38061  4.41786  5 
 3.37992  4.36878  5 
 3.37923  4.31969  5 
 3.37852  4.2706  5 
 3.37779  4.22152  5 
 3.377  4.17243  5 
 3.37614  4.12334  5 
 3.3752  4.07425  5 
 3.37415  4.02517  5 
 3.37297  3.97608  5 
 3.37165  3.92699  5 
 3.37018  3.8779  5 
 3.36853  3.82882  5 
 3.36671  3.77973  5 
 3.36469  3.73064  5 
 3.36247  3.68155  5 
 3.36005  3.63247  5 
 3.35741  3.58338  5 
 3.35454  3.53429  5 
 3.35144  3.4852  5 
 3.34809  3.43612  5 
 3.3445  3.38703  5 
 3.34065  3.33794  5 
 3.33794  3.30551  5 
 3.33655  3.28885  5 
 3.33235  3.23977  5 
 3.32803  3.19068  5 
 3.3236  3.14159  5 
 3.31906  3.09251  5 
 3.3144  3.04342  5 
 3.30963  2.99433  5 
 3.30475  2.94524  5 
 3.29975  2.89616  5 
 3.29465  2.84707  5 
 3.28945  2.79798  5 
 3.28885  2.79233  5 
 3.28434  2.74889  5 
 3.2793  2.69981  5 
 3.27433  2.65072  5 
 3.26943  2.60163  5 
 3.26461  2.55254  5 
 3.25987  2.50346  5 
 3.25523  2.45437  5 
 3.2507  2.40528  5 
 3.2463  2.35619  5 
 3.24205  2.30711  5 
 3.23977  2.27937  5 
 3.23798  2.25802  5 
 3.23415  2.20893  5 
 3.23058  2.15984  5 
 3.2273  2.11076  5 
 3.2243  2.06167  5 
 3.22161  2.01258  5 
 3.21924  1.9635  5 
 3.2172  1.91441  5 
 3.2155  1.86532  5 
 3.21417  1.81623  5 
 3.2132  1.76715  5 
 3.2126  1.71806  5 
 3.21238  1.66897  5 

 2.89951  1.66897  5 
 2.89865  1.61988  5 
 2.89775  1.5708  5 
 2.89682  1.52171  5 
 2.89616  1.487  5 
 2.89592  1.47262  5 
 2.8951  1.42353  5 
 2.89429  1.37445  5 
 2.89352  1.32536  5 
 2.8928  1.27627  5 
 2.89215  1.22718  5 
 2.89159  1.1781  5 
 2.89115  1.12901  5 
 2.89085  1.07992  5 
 2.8907  1.03084  5 
 2.89074  0.981748  5 
 2.89097  0.93266  5 
 2.89143  0.883573  5 
 2.89211  0.834486  5 
 2.89305  0.785398  5 
 2.89426  0.736311  5 
 2.89574  0.687223  5 
 2.89616  0.675702  5 
 2.8975  0.638136  5 
 2.8995  0.589049  5 
 2.90173  0.539961  5 
 2.90421  0.490874  5 
 2.90692  0.441786  5 
 2.90986  0.392699  5 
 2.91302  0.343612  5 
 2.91642  0.294524  5 
 2.92004  0.245437  5 
 2.92389  0.19635  5 
 2.92798  0.147262  5 
 2.93229  0.0981748  5 
 2.93683  0.0490874  5 
 2.94161  0  5 

 2.94652  6.2341  5 
 2.95127  6.18501  5 
 2.95609  6.13592  5 
 2.961  6.08684  5 
 2.96598  6.03775  5 
 2.97105  5.98866  5 
 2.97619  5.93957  5 
 2.98141  5.89049  5 
 2.98669  5.8414  5 
 2.99203  5.79231  5 
 2.99433  5.771  5 
 2.99719  5.74322  5 
 3.00214  5.69414  5 
 3.00703  5.64505  5 
 3.01185  5.59596  5 
 3.01661  5.54687  5 
 3.02128  5.49779  5 
 3.02587  5.4487  5 
 3.03036  5.39961  5 
 3.03473  5.35052  5 
 3.03896  5.30144  5 
 3.04305  5.25235  5 
 3.04342  5.24764  5 
 3.04685  5.20326  5 
 3.05041  5.15418  5 
 3.05375  5.10509  5 
 3.05684  5.056  5 
 3.05966  5.00691  5 
 3.06221  4.95783  5 
 3.06445  4.90874  5 
 3.06638  4.85965  5 
 3.06798  4.81056  5 
 3.06923  4.76148  5 
 3.07012  4.71239  5 
 3.07065  4.6633  5 
 3.0708  4.61421  5 
 3.07058  4.56513  5 
 3.06999  4.51604  5 
 3.06902  4.46695  5 
 3.06768  4.41786  5 
 3.06599  4.36878  5 
 3.06395  4.31969  5 
 3.06158  4.2706  5 
 3.05889  4.22152  5 
 3.05589  4.17243  5 
 3.0526  4.12334  5 
 3.04904  4.07425  5 
 3.04521  4.02517  5 
 3.04342  4.00381  5 
 3.04113  3.97608  5 
 3.03689  3.92699  5 
 3.03249  3.8779  5 
 3.02796  3.82882  5 
 3.02332  3.77973  5 
 3.01858  3.73064  5 
 3.01375  3.68155  5 
 3.00885  3.63247  5 
 3.00388  3.58338  5 
 2.99885  3.53429  5 
 2.99433  3.49086  5 
 2.99373  3.4852  5 
 2.98853  3.43612  5 
 2.98343  3.38703  5 
 2.97844  3.33794  5 
 2.97355  3.28885  5 
 2.96878  3.23977  5 
 2.96413  3.19068  5 
 2.95959  3.14159  5 
 2.95516  3.09251  5 
 2.95084  3.04342  5 
 2.94663  2.99433  5 
 2.94524  2.97767  5 
 2.94254  2.94524  5 
 2.93868  2.89616  5 
 2.93509  2.84707  5 
 2.93175  2.79798  5 
 2.92865  2.74889  5 
 2.92578  2.69981  5 
 2.92314  2.65072  5 
 2.92071  2.60163  5 
 2.91849  2.55254  5 
 2.91648  2.50346  5 
 2.91465  2.45437  5 
 2.91301  2.40528  5 
 2.91153  2.35619  5 
 2.91022  2.30711  5 
 2.90904  2.25802  5 
 2.90799  2.20893  5 
 2.90704  2.15984  5 
 2.90619  2.11076  5 
 2.9054  2.06167  5 
 2.90466  2.01258  5 
 2.90396  1.9635  5 
 2.90327  1.91441  5 
 2.90257  1.86532  5 
 2.90186  1.81623  5 
 2.90111  1.76715  5 
 2.90033  1.71806  5 
 2.89951  1.66897  5 


# Contour 3, label:      2.5
 5.13016  2.74889  2.5 
 5.11822  2.69981  2.5 
 5.10752  2.65072  2.5 
 5.10509  2.6384  2.5 
 5.09748  2.60163  2.5 
 5.08851  2.55254  2.5 
 5.08071  2.50346  2.5 
 5.07399  2.45437  2.5 
 5.06829  2.40528  2.5 
 5.06355  2.35619  2.5 
 5.05972  2.30711  2.5 
 5.05676  2.25802  2.5 
 5.056  2.24072  2.5 
 5.05456  2.20893  2.5 
 5.05316  2.15984  2.5 
 5.05254  2.11076  2.5 
 5.05266  2.06167  2.5 
 5.05347  2.01258  2.5 
 5.05492  1.9635  2.5 
 5.056  1.93783  2.5 
 5.05696  1.91441  2.5 
 5.05951  1.86532  2.5 
 5.06258  1.81623  2.5 
 5.06612  1.76715  2.5 
 5.07008  1.71806  2.5 
 5.07443  1.66897  2.5 
 5.07911  1.61988  2.5 
 5.0841  1.5708  2.5 
 5.08934  1.52171  2.5 
 5.09481  1.47262  2.5 
 5.10048  1.42353  2.5 
 5.10509  1.38481  2.5 
 5.10633  1.37445  2.5 
 5.11236  1.32536  2.5 
 5.11852  1.27627  2.5 
 5.1248  1.22718  2.5 
 5.13119  1.1781  2.5 
 5.1377  1.12901  2.5 
 5.14433  1.07992  2.5 
 5.15111  1.03084  2.5 
 5.15418  1.00916  2.5 
 5.15809  0.981748  2.5 
 5.16526  0.93266  2.5 
 5.17259  0.883573  2.5 
 5.18014  0.834486  2.5 
 5.18793  0.785398  2.5 
 5.19602  0.736311  2.5 
 5.20326  0.694097  2.5 
 5.20445  0.687223  2.5 
 5.21323  0.638136  2.5 
 5.22236  0.589049  2.5 
 5.23191  0.539961  2.5 
 5.24195  0.490874  2.5 
 5.25235  0.442741  2.5 
 5.25256  0.441786  2.5 
 5.26358  0.392699  2.5 
 5.27518  0.343612  2.5 
 5.28746  0.294524  2.5 
 5.30054  0.245437  2.5 
 5.30144  0.24224  2.5 
 5.31411  0.19635  2.5 
 5.32846  0.147262  2.5 
 5.3438  0.0981748  2.5 
 5.35052  0.0778123  2.5 
 5.35989  0.0490874  2.5 
 5.37675  0  2.5 

 5.3948  6.2341  2.5 
 5.39961  6.22167  2.5 
 5.41357  6.18501  2.5 
 5.43333  6.13592  2.5 
 5.4487  6.09996  2.5 
 5.45424  6.08684  2.5 
 5.47576  6.03775  2.5 
 5.49779  5.99037  2.5 
 5.49858  5.98866  2.5 
 5.52176  5.93957  2.5 
 5.54611  5.89049  2.5 
 5.54687  5.88897  2.5 
 5.57071  5.8414  2.5 
 5.59596  5.79268  2.5 
 5.59615  5.79231  2.5 
 5.62163  5.74322  2.5 
 5.64505  5.69887  2.5 
 5.64754  5.69414  2.5 
 5.67325  5.64505  2.5 
 5.69414  5.60506  2.5 
 5.69889  5.59596  2.5 
 5.724  5.54687  2.5 
 5.74322  5.50839  2.5 
 5.74854  5.49779  2.5 
 5.77216  5.4487  2.5 
 5.79231  5.40481  2.5 
 5.79471  5.39961  2.5 
 5.81598  5.35052  2.5 
 5.83569  5.30144  2.5 
 5.8414  5.2859  2.5 
 5.85379  5.25235  2.5 
 5.87001  5.20326  2.5 
 5.88422  5.15418  2.5 
 5.89049  5.12881  2.5 
 5.89639  5.10509  2.5 
 5.90641  5.056  2.5 
 5.91419  5.00691  2.5 
 5.91972  4.95783  2.5 
 5.92301  4.90874  2.5 
 5.9241  4.85965  2.5 
 5.92304  4.81056  2.5 
 5.91988  4.76148  2.5 
 5.91471  4.71239  2.5 
 5.90762  4.6633  2.5 
 5.89871  4.61421  2.5 
 5.89049  4.57636  2.5 
 5.88807  4.56513  2.5 
 5.87585  4.51604  2.5 
 5.86215  4.46695  2.5 
 5.84709  4.41786  2.5 
 5.8414  4.40084  2.5 
 5.83072  4.36878  2.5 
 5.81321  4.31969  2.5 
 5.79473  4.2706  2.5 
 5.79231  4.26454  2.5 
 5.77515  4.22152  2.5 
 5.75483  4.17243  2.5 
 5.74322  4.14539  2.5 
 5.73369  4.12334  2.5 
 5.71185  4.07425  2.5 
 5.69414  4.03521  2.5 
 5.68951  4.02517  2.5 
 5.66646  3.97608  2.5 
 5.64505  3.93074  2.5 
 5.64324  3.92699  2.5 
 5.61927  3.8779  2.5 
 5.59596  3.8299  2.5 
 5.59542  3.82882  2.5 
 5.57083  3.77973  2.5 
 5.54687  3.73117  2.5 
 5.54661  3.73064  2.5 
 5.52168  3.68155  2.5 
 5.49779  3.63334  2.5 
 5.49734  3.63247  2.5 
 5.47236  3.58338  2.5 
 5.4487  3.53528  2.5 
 5.44819  3.53429  2.5 
 5.42345  3.4852  2.5 
 5.39976  3.43612  2.5 
 5.39961  3.43581  2.5 
 5.37554  3.38703  2.5 
 5.35256  3.33794  2.5 
 5.35052  3.33347  2.5 
 5.32928  3.28885  2.5 
 5.30725  3.23977  2.5 
 5.30144  3.22626  2.5 
 5.28534  3.19068  2.5 
 5.26449  3.14159  2.5 
 5.25235  3.11128  2.5 
 5.24443  3.09251  2.5 
 5.22494  3.04342  2.5 
 5.20694  2.99433  2.5 
 5.20326  2.98368  2.5 
 5.18928  2.94524  2.5 
 5.17287  2.89616  2.5 
 5.15789  2.84707  2.5 
 5.15418  2.83396  2.5 
 5.14344  2.79798  2.5 
 5.13016  2.74889  2.5 

 3.86203  1.71806  2.5 
 3.86165  1.66897  2.5 
 3.86229  1.61988  2.5 
 3.86394  1.5708  2.5 
 3.86659  1.52171  2.5 
 3.87021  1.47262  2.5 
 3.87477  1.42353  2.5 
 3.8779  1.39534  2.5 
 3.8798  1.37445  2.5 
 3.88496  1.32536  2.5 
 3.89073  1.27627  2.5 
 3.89707  1.22718  2.5 
 3.9039  1.1781  2.5 
 3.91115  1.12901  2.5 
 3.91876  1.07992  2.5 
 3.92664  1.03084  2.5 
 3.92699  1.02876  2.5 
 3.93386  0.981748  2.5 
 3.94115  0.93266  2.5 
 3.94851  0.883573  2.5 
 3.95587  0.834486  2.5 
 3.96317  0.785398  2.5 
 3.97036  0.736311  2.5 
 3.97608  0.696479  2.5 
 3.9773  0.687223  2.5 
 3.9837  0.638136  2.5 
 3.98987  0.589049  2.5 
 3.99579  0.539961  2.5 
 4.00143  0.490874  2.5 
 4.00677  0.441786  2.5 
 4.01178  0.392699  2.5 
 4.01646  0.343612  2.5 
 4.0208  0.294524  2.5 
 4.0248  0.245437  2.5 
 4.02517  0.240625  2.5 
 4.02842  0.19635  2.5 
 4.03173  0.147262  2.5 
 4.03474  0.0981748  2.5 
 4.03748  0.0490874  2.5 
 4.03996  0  2.5 

 4.04222  6.2341  2.5 
 4.04427  6.18501  2.5 
 4.04614  6.13592  2.5 
 4.04785  6.08684  2.5 
 4.04944  6.03775  2.5 
 4.05092  5.98866  2.5 
 4.05232  5.93957  2.5 
 4.05366  5.89049  2.5 
 4.05494  5.8414  2.5 
 4.05619  5.79231  2.5 
 4.05742  5.74322  2.5 
 4.05863  5.69414  2.5 
 4.05983  5.64505  2.5 
 4.06103  5.59596  2.5 
 4.06221  5.54687  2.5 
 4.06338  5.49779  2.5 
 4.06454  5.4487  2.5 
 4.06568  5.39961  2.5 
 4.0668  5.35052  2.5 
 4.06788  5.30144  2.5 
 4.06891  5.25235  2.5 
 4.0699  5.20326  2.5 
 4.07082  5.15418  2.5 
 4.07168  5.10509  2.5 
 4.07245  5.056  2.5 
 4.07315  5.00691  2.5 
 4.07375  4.95783  2.5 
 4.07425  4.90874  2.5 
 4.07425  4.90809  2.5 
 4.07466  4.85965  2.5 
 4.07495  4.81056  2.5 
 4.07513  4.76148  2.5 
 4.07519  4.71239  2.5 
 4.07513  4.6633  2.5 
 4.07495  4.61421  2.5 
 4.07465  4.56513  2.5 
 4.07425  4.51987  2.5 
 4.07422  4.51604  2.5 
 4.07369  4.46695  2.5 
 4.07305  4.41786  2.5 
 4.07231  4.36878  2.5 
 4.07145  4.31969  2.5 
 4.0705  4.2706  2.5 
 4.06944  4.22152  2.5 
 4.0683  4.17243  2.5 
 4.06707  4.12334  2.5 
 4.06575  4.07425  2.5 
 4.06436  4.02517  2.5 
 4.06289  3.97608  2.5 
 4.06135  3.92699  2.5 
 4.05974  3.8779  2.5 
 4.05806  3.82882  2.5 
 4.05631  3.77973  2.5 
 4.05448  3.73064  2.5 
 4.05257  3.68155  2.5 
 4.05058  3.63247  2.5 
 4.04849  3.58338  2.5 
 4.0463  3.53429  2.5 
 4.04399  3.4852  2.5 
 4.04154  3.43612  2.5 
 4.03894  3.38703  2.5 
 4.03616  3.33794  2.5 
 4.0332  3.28885  2.5 
 4.03001  3.23977  2.5 
 4.02659  3.19068  2.5 
 4.02517  3.17128  2.5 
 4.02298  3.14159  2.5 
 4.01913  3.09251  2.5 
 4.015  3.04342  2.5 
 4.01057  2.99433  2.5 
 4.00585  2.94524  2.5 
 4.00081  2.89616  2.5 
 3.99547  2.84707  2.5 
 3.98984  2.79798  2.5 
 3.98393  2.74889  2.5 
 3.97776  2.69981  2.5 
 3.97608  2.68665  2.5 
 3.97125  2.65072  2.5 
 3.96449  2.60163  2.5 
 3.95757  2.55254  2.5 
 3.95053  2.50346  2.5 
 3.94344  2.45437  2.5 
 3.93635  2.40528  2.5 
 3.92932  2.35619  2.5 
 3.92699  2.33943  2.5 
 3.92198  2.30711  2.5 
 3.91459  2.25802  2.5 
 3.90747  2.20893  2.5 
 3.90067  2.15984  2.5 
 3.89427  2.11076  2.5 
 3.88834  2.06167  2.5 
 3.88294  2.01258  2.5 
 3.87813  1.9635  2.5 
 3.8779  1.96077  2.5 
 3.87319  1.91441  2.5 
 3.86902  1.86532  2.5 
 3.86574  1.81623  2.5 
 3.8634  1.76715  2.5 
 3.86203  1.71806  2.5 

 3.59443  1.5708  2.5 
 3.59292  1.52171  2.5 
 3.59073  1.47262  2.5 
 3.58791  1.42353  2.5 
 3.58451  1.37445  2.5 
 3.58338  1.36035  2.5 
 3.58165  1.32536  2.5 
 3.57894  1.27627  2.5 
 3.57602  1.22718  2.5 
 3.57293  1.1781  2.5 
 3.56973  1.12901  2.5 
 3.56648  1.07992  2.5 
 3.56322  1.03084  2.5 
 3.56  0.981748  2.5 
 3.55686  0.93266  2.5 
 3.55385  0.883573  2.5 
 3.551  0.834486  2.5 
 3.54833  0.785398  2.5 
 3.54588  0.736311  2.5 
 3.54365  0.687223  2.5 
 3.54167  0.638136  2.5 
 3.53995  0.589049  2.5 
 3.53848  0.539961  2.5 
 3.53728  0.490874  2.5 
 3.53635  0.441786  2.5 
 3.53567  0.392699  2.5 
 3.53524  0.343612  2.5 
 3.53506  0.294524  2.5 
 3.53511  0.245437  2.5 
 3.53538  0.19635  2.5 
 3.53585  0.147262  2.5 
 3.5365  0.0981748  2.5 
 3.53732  0.0490874  2.5 
 3.53829  0  2.5 

 3.53937  6.2341  2.5 
 3.54055  6.18501  2.5 
 3.54182  6.13592  2.5 
 3.54314  6.08684  2.5 
 3.54449  6.03775  2.5 
 3.54586  5.98866  2.5 
 3.54723  5.93957  2.5 
 3.54858  5.89049  2.5 
 3.54989  5.8414  2.5 
 3.55115  5.79231  2.5 
 3.55235  5.74322  2.5 
 3.55347  5.69414  2.5 
 3.55451  5.64505  2.5 
 3.55546  5.59596  2.5 
 3.55632  5.54687  2.5 
 3.55707  5.49779  2.5 
 3.55773  5.4487  2.5 
 3.55828  5.39961  2.5 
 3.55873  5.35052  2.5 
 3.55907  5.30144  2.5 
 3.55932  5.25235  2.5 
 3.55947  5.20326  2.5 
 3.55953  5.15418  2.5 
 3.55951  5.10509  2.5 
 3.55941  5.056  2.5 
 3.55923  5.00691  2.5 
 3.55898  4.95783  2.5 
 3.55867  4.90874  2.5 
 3.55831  4.85965  2.5 
 3.5579  4.81056  2.5 
 3.55744  4.76148  2.5 
 3.55694  4.71239  2.5 
 3.55641  4.6633  2.5 
 3.55584  4.61421  2.5 
 3.55523  4.56513  2.5 
 3.5546  4.51604  2.5 
 3.55394  4.46695  2.5 
 3.55324  4.41786  2.5 
 3.55251  4.36878  2.5 
 3.55174  4.31969  2.5 
 3.55093  4.2706  2.5 
 3.55008  4.22152  2.5 
 3.54918  4.17243  2.5 
 3.54823  4.12334  2.5 
 3.54722  4.07425  2.5 
 3.54616  4.02517  2.5 
 3.54504  3.97608  2.5 
 3.54387  3.92699  2.5 
 3.54263  3.8779  2.5 
 3.54134  3.82882  2.5 
 3.53999  3.77973  2.5 
 3.53859  3.73064  2.5 
 3.53715  3.68155  2.5 
 3.53568  3.63247  2.5 
 3.53429  3.5866  2.5 
 3.5342  3.58338  2.5 
 3.53292  3.53429  2.5 
 3.53169  3.4852  2.5 
 3.53054  3.43612  2.5 
 3.52946  3.38703  2.5 
 3.52849  3.33794  2.5 
 3.52762  3.28885  2.5 
 3.52688  3.23977  2.5 
 3.52628  3.19068  2.5 
 3.52584  3.14159  2.5 
 3.52557  3.09251  2.5 
 3.52549  3.04342  2.5 
 3.52562  2.99433  2.5 
 3.52596  2.94524  2.5 
 3.52654  2.89616  2.5 
 3.52735  2.84707  2.5 
 3.5284  2.79798  2.5 
 3.5297  2.74889  2.5 
 3.53123  2.69981  2.5 
 3.53298  2.65072  2.5 
 3.53429  2.61779  2.5 
 3.53522  2.60163  2.5 
 3.53827  2.55254  2.5 
 3.54157  2.50346  2.5 
 3.5451  2.45437  2.5 
 3.5488  2.40528  2.5 
 3.55263  2.35619  2.5 
 3.55653  2.30711  2.5 
 3.56047  2.25802  2.5 
 3.56437  2.20893  2.5 
 3.56818  2.15984  2.5 
 3.57185  2.11076  2.5 
 3.57532  2.06167  2.5 
 3.57855  2.01258  2.5 
 3.58148  1.9635  2.5 
 3.58338  1.92739  2.5 
 3.58449  1.91441  2.5 
 3.58804  1.86532  2.5 
 3.59093  1.81623  2.5 
 3.59311  1.76715  2.5 
 3.59456  1.71806  2.5 
 3.59527  1.66897  2.5 
 3.59522  1.61988  2.5 
 3.59443  1.5708  2.5 

 3.29471  1.61988  2.5 
 3.29492  1.5708  2.5 
 3.29541  1.52171  2.5 
 3.29616  1.47262  2.5 
 3.29718  1.42353  2.5 
 3.29845  1.37445  2.5 
 3.29995  1.32536  2.5 
 3.30166  1.27627  2.5 
 3.30359  1.22718  2.5 
 3.3057  1.1781  2.5 
 3.30798  1.12901  2.5 
 3.31042  1.07992  2.5 
 3.31301  1.03084  2.5 
 3.31573  0.981748  2.5 
 3.31858  0.93266  2.5 
 3.32154  0.883573  2.5 
 3.32461  0.834486  2.5 
 3.32778  0.785398  2.5 
 3.33104  0.736311  2.5 
 3.33439  0.687223  2.5 
 3.33782  0.638136  2.5 
 3.33794  0.636471  2.5 
 3.34223  0.589049  2.5 
 3.34662  0.539961  2.5 
 3.35097  0.490874  2.5 
 3.35528  0.441786  2.5 
 3.35956  0.392699  2.5 
 3.36379  0.343612  2.5 
 3.36799  0.294524  2.5 
 3.37213  0.245437  2.5 
 3.37622  0.19635  2.5 
 3.38025  0.147262  2.5 
 3.38422  0.0981748  2.5 
 3.38703  0.0630157  2.5 
 3.38852  0.0490874  2.5 
 3.39353  0  2.5 

 3.39813  6.2341  2.5 
 3.40241  6.18501  2.5 
 3.40641  6.13592  2.5 
 3.41017  6.08684  2.5 
 3.4137  6.03775  2.5 
 3.41701  5.98866  2.5 
 3.42012  5.93957  2.5 
 3.42302  5.89049  2.5 
 3.42573  5.8414  2.5 
 3.42824  5.79231  2.5 
 3.43056  5.74322  2.5 
 3.43269  5.69414  2.5 
 3.43462  5.64505  2.5 
 3.43612  5.60312  2.5 
 3.4365  5.59596  2.5 
 3.43871  5.54687  2.5 
 3.44051  5.49779  2.5 
 3.44197  5.4487  2.5 
 3.44315  5.39961  2.5 
 3.44407  5.35052  2.5 
 3.44477  5.30144  2.5 
 3.44527  5.25235  2.5 
 3.4456  5.20326  2.5 
 3.44577  5.15418  2.5 
 3.4458  5.10509  2.5 
 3.44572  5.056  2.5 
 3.44553  5.00691  2.5 
 3.44525  4.95783  2.5 
 3.4449  4.90874  2.5 
 3.44448  4.85965  2.5 
 3.44402  4.81056  2.5 
 3.44351  4.76148  2.5 
 3.44297  4.71239  2.5 
 3.44239  4.6633  2.5 
 3.44179  4.61421  2.5 
 3.44117  4.56513  2.5 
 3.44051  4.51604  2.5 
 3.43981  4.46695  2.5 
 3.43907  4.41786  2.5 
 3.43826  4.36878  2.5 
 3.43737  4.31969  2.5 
 3.43637  4.2706  2.5 
 3.43612  4.25947  2.5 
 3.43552  4.22152  2.5 
 3.43469  4.17243  2.5 
 3.43378  4.12334  2.5 
 3.4328  4.07425  2.5 
 3.43172  4.02517  2.5 
 3.43054  3.97608  2.5 
 3.42926  3.92699  2.5 
 3.42785  3.8779  2.5 
 3.42632  3.82882  2.5 
 3.42466  3.77973  2.5 
 3.42286  3.73064  2.5 
 3.4209  3.68155  2.5 
 3.41879  3.63247  2.5 
 3.41651  3.58338  2.5 
 3.41405  3.53429  2.5 
 3.41138  3.4852  2.5 
 3.40849  3.43612  2.5 
 3.40534  3.38703  2.5 
 3.40187  3.33794  2.5 
 3.39803  3.28885  2.5 
 3.39372  3.23977  2.5 
 3.38881  3.19068  2.5 
 3.38703  3.17432  2.5 
 3.38469  3.14159  2.5 
 3.38113  3.09251  2.5 
 3.37746  3.04342  2.5 
 3.3737  2.99433  2.5 
 3.36984  2.94524  2.5 
 3.36586  2.89616  2.5 
 3.36177  2.84707  2.5 
 3.35755  2.79798  2.5 
 3.35321  2.74889  2.5 
 3.34872  2.69981  2.5 
 3.34409  2.65072  2.5 
 3.33931  2.60163  2.5 
 3.33794  2.58751  2.5 
 3.33539  2.55254  2.5 
 3.3319  2.50346  2.5 
 3.32848  2.45437  2.5 
 3.32514  2.40528  2.5 
 3.32189  2.35619  2.5 
 3.31876  2.30711  2.5 
 3.31574  2.25802  2.5 
 3.31286  2.20893  2.5 
 3.31013  2.15984  2.5 
 3.30757  2.11076  2.5 
 3.3052  2.06167  2.5 
 3.30303  2.01258  2.5 
 3.30109  1.9635  2.5 
 3.29938  1.91441  2.5 
 3.29792  1.86532  2.5 
 3.29672  1.81623  2.5 
 3.2958  1.76715  2.5 
 3.29515  1.71806  2.5 
 3.29479  1.66897  2.5 
 3.29471  1.61988  2.5 

 2.84139  1.66897  2.5 
 2.84079  1.61988  2.5 
 2.84022  1.5708  2.5 
 2.83968  1.52171  2.5 
 2.83917  1.47262  2.5 
 2.8387  1.42353  2.5 
 2.83829  1.37445  2.5 
 2.83794  1.32536  2.5 
 2.83766  1.27627  2.5 
 2.83747  1.22718  2.5 
 2.83738  1.1781  2.5 
 2.83742  1.12901  2.5 
 2.83759  1.07992  2.5 
 2.83792  1.03084  2.5 
 2.83842  0.981748  2.5 
 2.83912  0.93266  2.5 
 2.84004  0.883573  2.5 
 2.84121  0.834486  2.5 
 2.84267  0.785398  2.5 
 2.84448  0.736311  2.5 
 2.84669  0.687223  2.5 
 2.84707  0.680066  2.5 
 2.84856  0.638136  2.5 
 2.8505  0.589049  2.5 
 2.85262  0.539961  2.5 
 2.85494  0.490874  2.5 
 2.85745  0.441786  2.5 
 2.86016  0.392699  2.5 
 2.86307  0.343612  2.5 
 2.86617  0.294524  2.5 
 2.86948  0.245437  2.5 
 2.87301  0.19635  2.5 
 2.87677  0.147262  2.5 
 2.88077  0.0981748  2.5 
 2.88505  0.0490874  2.5 
 2.88966  0  2.5 

 2.89466  6.2341  2.5 
 2.89616  6.22017  2.5 
 2.89897  6.18501  2.5 
 2.90293  6.13592  2.5 
 2.90696  6.08684  2.5 
 2.91105  6.03775  2.5 
 2.9152  5.98866  2.5 
 2.91939  5.93957  2.5 
 2.92363  5.89049  2.5 
 2.9279  5.8414  2.5 
 2.93221  5.79231  2.5 
 2.93656  5.74322  2.5 
 2.94095  5.69414  2.5 
 2.94524  5.64671  2.5 
 2.94537  5.64505  2.5 
 2.9488  5.59596  2.5 
 2.95215  5.54687  2.5 
 2.95541  5.49779  2.5 
 2.95858  5.4487  2.5 
 2.96165  5.39961  2.5 
 2.96461  5.35052  2.5 
 2.96745  5.30144  2.5 
 2.97017  5.25235  2.5 
 2.97276  5.20326  2.5 
 2.9752  5.15418  2.5 
 2.97749  5.10509  2.5 
 2.9796  5.056  2.5 
 2.98152  5.00691  2.5 
 2.98324  4.95783  2.5 
 2.98474  4.90874  2.5 
 2.986  4.85965  2.5 
 2.98702  4.81056  2.5 
 2.98778  4.76148  2.5 
 2.98826  4.71239  2.5 
 2.98847  4.6633  2.5 
 2.98839  4.61421  2.5 
 2.98803  4.56513  2.5 
 2.98739  4.51604  2.5 
 2.98646  4.46695  2.5 
 2.98527  4.41786  2.5 
 2.98381  4.36878  2.5 
 2.9821  4.31969  2.5 
 2.98015  4.2706  2.5 
 2.97798  4.22152  2.5 
 2.97561  4.17243  2.5 
 2.97306  4.12334  2.5 
 2.97033  4.07425  2.5 
 2.96745  4.02517  2.5 
 2.96443  3.97608  2.5 
 2.96129  3.92699  2.5 
 2.95805  3.8779  2.5 
 2.95471  3.82882  2.5 
 2.95129  3.77973  2.5 
 2.9478  3.73064  2.5 
 2.94524  3.69567  2.5 
 2.94388  3.68155  2.5 
 2.9391  3.63247  2.5 
 2.93446  3.58338  2.5 
 2.92998  3.53429  2.5 
 2.92563  3.4852  2.5 
 2.92141  3.43612  2.5 
 2.91732  3.38703  2.5 
 2.91335  3.33794  2.5 
 2.90948  3.28885  2.5 
 2.90572  3.23977  2.5 
 2.90206  3.19068  2.5 
 2.89849  3.14159  2.5 
 2.89616  3.10886  2.5 
 2.89437  3.09251  2.5 
 2.88946  3.04342  2.5 
 2.88515  2.99433  2.5 
 2.88131  2.94524  2.5 
 2.87785  2.89616  2.5 
 2.87469  2.84707  2.5 
 2.8718  2.79798  2.5 
 2.86914  2.74889  2.5 
 2.86667  2.69981  2.5 
 2.86439  2.65072  2.5 
 2.86228  2.60163  2.5 
 2.86033  2.55254  2.5 
 2.85853  2.50346  2.5 
 2.85686  2.45437  2.5 
 2.85533  2.40528  2.5 
 2.85393  2.35619  2.5 
 2.85264  2.30711  2.5 
 2.85147  2.25802  2.5 
 2.85039  2.20893  2.5 
 2.8494  2.15984  2.5 
 2.8485  2.11076  2.5 
 2.84767  2.06167  2.5 
 2.84707  2.02372  2.5 
 2.84682  2.01258  2.5 
 2.84582  1.9635  2.5 
 2.84493  1.91441  2.5 
 2.84412  1.86532  2.5 
 2.84337  1.81623  2.5 
 2.84268  1.76715  2.5 
 2.84202  1.71806  2.5 
 2.84139  1.66897  2.5 

 2.72678  1.61988  2.5 
 2.72624  1.5708  2.5 
 2.72575  1.52171  2.5 
 2.72529  1.47262  2.5 
 2.72487  1.42353  2.5 
 2.72451  1.37445  2.5 
 2.7242  1.32536  2.5 
 2.72396  1.27627  2.5 
 2.72378  1.22718  2.5 
 2.72368  1.1781  2.5 
 2.72365  1.12901  2.5 
 2.72371  1.07992  2.5 
 2.72387  1.03084  2.5 
 2.72411  0.981748  2.5 
 2.72446  0.93266  2.5 
 2.72491  0.883573  2.5 
 2.72546  0.834486  2.5 
 2.72611  0.785398  2.5 
 2.72687  0.736311  2.5 
 2.72772  0.687223  2.5 
 2.72867  0.638136  2.5 
 2.72972  0.589049  2.5 
 2.73084  0.539961  2.5 
 2.73204  0.490874  2.5 
 2.7333  0.441786  2.5 
 2.73461  0.392699  2.5 
 2.73595  0.343612  2.5 
 2.73732  0.294524  2.5 
 2.73869  0.245437  2.5 
 2.74005  0.19635  2.5 
 2.74137  0.147262  2.5 
 2.74263  0.0981748  2.5 
 2.74382  0.0490874  2.5 
 2.7449  0  2.5 

 2.74586  6.2341  2.5 
 2.74668  6.18501  2.5 
 2.74733  6.13592  2.5 
 2.7478  6.08684  2.5 
 2.74807  6.03775  2.5 
 2.74812  5.98866  2.5 
 2.74794  5.93957  2.5 
 2.74752  5.89049  2.5 
 2.74684  5.8414  2.5 
 2.7459  5.79231  2.5 
 2.7447  5.74322  2.5 
 2.74324  5.69414  2.5 
 2.74151  5.64505  2.5 
 2.73953  5.59596  2.5 
 2.73731  5.54687  2.5 
 2.73485  5.49779  2.5 
 2.73219  5.4487  2.5 
 2.72933  5.39961  2.5 
 2.72632  5.35052  2.5 
 2.72319  5.30144  2.5 
 2.71997  5.25235  2.5 
 2.71671  5.20326  2.5 
 2.71345  5.15418  2.5 
 2.71026  5.10509  2.5 
 2.70717  5.056  2.5 
 2.70424  5.00691  2.5 
 2.70154  4.95783  2.5 
 2.69981  4.92283  2.5 
 2.69868  4.90874  2.5 
 2.69528  4.85965  2.5 
 2.69245  4.81056  2.5 
 2.69027  4.76148  2.5 
 2.68876  4.71239  2.5 
 2.68797  4.6633  2.5 
 2.68792  4.61421  2.5 
 2.68862  4.56513  2.5 
 2.69007  4.51604  2.5 
 2.69226  4.46695  2.5 
 2.69514  4.41786  2.5 
 2.6987  4.36878  2.5 
 2.69981  4.3558  2.5 
 2.70171  4.31969  2.5 
 2.70464  4.2706  2.5 
 2.70786  4.22152  2.5 
 2.71134  4.17243  2.5 
 2.71501  4.12334  2.5 
 2.71882  4.07425  2.5 
 2.72272  4.02517  2.5 
 2.72665  3.97608  2.5 
 2.73056  3.92699  2.5 
 2.73439  3.8779  2.5 
 2.73809  3.82882  2.5 
 2.74161  3.77973  2.5 
 2.74492  3.73064  2.5 
 2.74796  3.68155  2.5 
 2.74889  3.66539  2.5 
 2.7502  3.63247  2.5 
 2.75196  3.58338  2.5 
 2.75349  3.53429  2.5 
 2.75478  3.4852  2.5 
 2.75583  3.43612  2.5 
 2.75665  3.38703  2.5 
 2.75722  3.33794  2.5 
 2.75757  3.28885  2.5 
 2.75769  3.23977  2.5 
 2.75762  3.19068  2.5 
 2.75735  3.14159  2.5 
 2.75691  3.09251  2.5 
 2.75631  3.04342  2.5 
 2.75556  2.99433  2.5 
 2.7547  2.94524  2.5 
 2.75372  2.89616  2.5 
 2.75265  2.84707  2.5 
 2.7515  2.79798  2.5 
 2.75027  2.74889  2.5 
 2.74898  2.69981  2.5 
 2.74889  2.69659  2.5 
 2.7475  2.65072  2.5 
 2.74603  2.60163  2.5 
 2.74459  2.55254  2.5 
 2.7432  2.50346  2.5 
 2.74185  2.45437  2.5 
 2.74056  2.40528  2.5 
 2.73932  2.35619  2.5 
 2.73814  2.30711  2.5 
 2.73702  2.25802  2.5 
 2.73596  2.20893  2.5 
 2.73496  2.15984  2.5 
 2.73401  2.11076  2.5 
 2.73311  2.06167  2.5 
 2.73226  2.01258  2.5 
 2.73145  1.9635  2.5 
 2.73068  1.91441  2.5 
 2.72995  1.86532  2.5 
 2.72925  1.81623  2.5 
 2.72858  1.76715  2.5 
 2.72795  1.71806  2.5 
 2.72735  1.66897  2.5 
 2.72678  1.61988  2.5 

 2.20949  1.81623  2.5 
 2.20896  1.76715  2.5 
 2.20893  1.76331  2.5 
 2.20854  1.71806  2.5 
 2.20823  1.66897  2.5 
 2.20805  1.61988  2.5 
 2.20799  1.5708  2.5 
 2.20805  1.52171  2.5 
 2.20823  1.47262  2.5 
 2.20853  1.42353  2.5 
 2.20893  1.3751  2.5 
 2.20894  1.37445  2.5 
 2.20944  1.32536  2.5 
 2.21004  1.27627  2.5 
 2.21073  1.22718  2.5 
 2.21151  1.1781  2.5 
 2.21236  1.12901  2.5 
 2.21329  1.07992  2.5 
 2.21427  1.03084  2.5 
 2.21531  0.981748  2.5 
 2.21639  0.93266  2.5 
 2.2175  0.883573  2.5 
 2.21864  0.834486  2.5 
 2.2198  0.785398  2.5 
 2.22097  0.736311  2.5 
 2.22216  0.687223  2.5 
 2.22335  0.638136  2.5 
 2.22455  0.589049  2.5 
 2.22577  0.539961  2.5 
 2.22699  0.490874  2.5 
 2.22824  0.441786  2.5 
 2.22953  0.392699  2.5 
 2.23086  0.343612  2.5 
 2.23226  0.294524  2.5 
 2.23374  0.245437  2.5 
 2.23533  0.19635  2.5 
 2.23705  0.147262  2.5 
 2.23892  0.0981748  2.5 
 2.24097  0.0490874  2.5 
 2.24322  0  2.5 

 2.24571  6.2341  2.5 
 2.24845  6.18501  2.5 
 2.25146  6.13592  2.5 
 2.25477  6.08684  2.5 
 2.25802  6.04256  2.5 
 2.25839  6.03775  2.5 
 2.26239  5.98866  2.5 
 2.26673  5.93957  2.5 
 2.27141  5.89049  2.5 
 2.27642  5.8414  2.5 
 2.28175  5.79231  2.5 
 2.28739  5.74322  2.5 
 2.29331  5.69414  2.5 
 2.29949  5.64505  2.5 
 2.30588  5.59596  2.5 
 2.30711  5.58671  2.5 
 2.31283  5.54687  2.5 
 2.32002  5.49779  2.5 
 2.32732  5.4487  2.5 
 2.33468  5.39961  2.5 
 2.34203  5.35052  2.5 
 2.34933  5.30144  2.5 
 2.35619  5.25443  2.5 
 2.35654  5.25235  2.5 
 2.36443  5.20326  2.5 
 2.37203  5.15418  2.5 
 2.37929  5.10509  2.5 
 2.38612  5.056  2.5 
 2.39245  5.00691  2.5 
 2.39823  4.95783  2.5 
 2.40338  4.90874  2.5 
 2.40528  4.88785  2.5 
 2.40842  4.85965  2.5 
 2.41298  4.81056  2.5 
 2.4166  4.76148  2.5 
 2.41925  4.71239  2.5 
 2.4209  4.6633  2.5 
 2.42153  4.61421  2.5 
 2.42116  4.56513  2.5 
 2.41979  4.51604  2.5 
 2.41744  4.46695  2.5 
 2.41416  4.41786  2.5 
 2.41  4.36878  2.5 
 2.40528  4.32242  2.5 
 2.40505  4.31969  2.5 
 2.40025  4.2706  2.5 
 2.39485  4.22152  2.5 
 2.38892  4.17243  2.5 
 2.38252  4.12334  2.5 
 2.37572  4.07425  2.5 
 2.36859  4.02517  2.5 
 2.36121  3.97608  2.5 
 2.35619  3.94376  2.5 
 2.35386  3.92699  2.5 
 2.34684  3.8779  2.5 
 2.33975  3.82882  2.5 
 2.33265  3.77973  2.5 
 2.32562  3.73064  2.5 
 2.3187  3.68155  2.5 
 2.31194  3.63247  2.5 
 2.30711  3.59653  2.5 
 2.30543  3.58338  2.5 
 2.29926  3.53429  2.5 
 2.29335  3.4852  2.5 
 2.28771  3.43612  2.5 
 2.28237  3.38703  2.5 
 2.27734  3.33794  2.5 
 2.27261  3.28885  2.5 
 2.26819  3.23977  2.5 
 2.26406  3.19068  2.5 
 2.26021  3.14159  2.5 
 2.25802  3.1119  2.5 
 2.25659  3.09251  2.5 
 2.25317  3.04342  2.5 
 2.24999  2.99433  2.5 
 2.24702  2.94524  2.5 
 2.24425  2.89616  2.5 
 2.24165  2.84707  2.5 
 2.2392  2.79798  2.5 
 2.23688  2.74889  2.5 
 2.23469  2.69981  2.5 
 2.2326  2.65072  2.5 
 2.23061  2.60163  2.5 
 2.22871  2.55254  2.5 
 2.22688  2.50346  2.5 
 2.22512  2.45437  2.5 
 2.22344  2.40528  2.5 
 2.22183  2.35619  2.5 
 2.22029  2.30711  2.5 
 2.21882  2.25802  2.5 
 2.21743  2.20893  2.5 
 2.21612  2.15984  2.5 
 2.21489  2.11076  2.5 
 2.21374  2.06167  2.5 
 2.21269  2.01258  2.5 
 2.21173  1.9635  2.5 
 2.21088  1.91441  2.5 
 2.21013  1.86532  2.5 
 2.20949  1.81623  2.5 

 0.639945  2.35619  2.5 
 0.638136  2.35244  2.5 
 0.61672  2.30711  2.5 
 0.59367  2.25802  2.5 
 0.589049  2.24798  2.5 
 0.571337  2.20893  2.5 
 0.549499  2.15984  2.5 
 0.539961  2.1378  2.5 
 0.528359  2.11076  2.5 
 0.508038  2.06167  2.5 
 0.490874  2.01865  2.5 
 0.488458  2.01258  2.5 
 0.469971  1.9635  2.5 
 0.452469  1.91441  2.5 
 0.441786  1.88235  2.5 
 0.436097  1.86532  2.5 
 0.421037  1.81623  2.5 
 0.40734  1.76715  2.5 
 0.395116  1.71806  2.5 
 0.392699  1.70683  2.5 
 0.38448  1.66897  2.5 
 0.375563  1.61988  2.5 
 0.368472  1.5708  2.5 
 0.363303  1.52171  2.5 
 0.360148  1.47262  2.5 
 0.359083  1.42353  2.5 
 0.360173  1.37445  2.5 
 0.363467  1.32536  2.5 
 0.368995  1.27627  2.5 
 0.376772  1.22718  2.5 
 0.386796  1.1781  2.5 
 0.392699  1.15437  2.5 
 0.398969  1.12901  2.5 
 0.413172  1.07992  2.5 
 0.429391  1.03084  2.5 
 0.441786  0.997281  2.5 
 0.447494  0.981748  2.5 
 0.467206  0.93266  2.5 
 0.488472  0.883573  2.5 
 0.490874  0.878374  2.5 
 0.511024  0.834486  2.5 
 0.534641  0.785398  2.5 
 0.539961  0.774792  2.5 
 0.559186  0.736311  2.5 
 0.584291  0.687223  2.5 
 0.589049  0.678129  2.5 
 0.609938  0.638136  2.5 
 0.635641  0.589049  2.5 
 0.638136  0.584319  2.5 
 0.661556  0.539961  2.5 
 0.687033  0.490874  2.5 
 0.687223  0.490506  2.5 
 0.712479  0.441786  2.5 
 0.736311  0.394212  2.5 
 0.737079  0.392699  2.5 
 0.761421  0.343612  2.5 
 0.784609  0.294524  2.5 
 0.785398  0.292811  2.5 
 0.807425  0.245437  2.5 
 0.828944  0.19635  2.5 
 0.834486  0.183225  2.5 
 0.84986  0.147262  2.5 
 0.869616  0.0981748  2.5 
 0.883573  0.0615157  2.5 
 0.888381  0.0490874  2.5 
 0.906435  0  2.5 

 0.923294  6.2341  2.5 
 0.93266  6.20537  2.5 
 0.93939  6.18501  2.5 
 0.954724  6.13592  2.5 
 0.969076  6.08684  2.5 
 0.981748  6.04095  2.5 
 0.982641  6.03775  2.5 
 0.99573  5.98866  2.5 
 1.00801  5.93957  2.5 
 1.0196  5.89049  2.5 
 1.03063  5.8414  2.5 
 1.03084  5.84044  2.5 
 1.04124  5.79231  2.5 
 1.05127  5.74322  2.5 
 1.06082  5.69414  2.5 
 1.06996  5.64505  2.5 
 1.07874  5.59596  2.5 
 1.07992  5.58909  2.5 
 1.08717  5.54687  2.5 
 1.09525  5.49779  2.5 
 1.10305  5.4487  2.5 
 1.11059  5.39961  2.5 
 1.11793  5.35052  2.5 
 1.1251  5.30144  2.5 
 1.12901  5.27403  2.5 
 1.13208  5.25235  2.5 
 1.13885  5.20326  2.5 
 1.14549  5.15418  2.5 
 1.15199  5.10509  2.5 
 1.15839  5.056  2.5 
 1.16467  5.00691  2.5 
 1.17083  4.95783  2.5 
 1.17686  4.90874  2.5 
 1.1781  4.89838  2.5 
 1.18271  4.85965  2.5 
 1.18838  4.81056  2.5 
 1.19385  4.76148  2.5 
 1.19909  4.71239  2.5 
 1.20407  4.6633  2.5 
 1.20876  4.61421  2.5 
 1.2131  4.56513  2.5 
 1.21707  4.51604  2.5 
 1.2206  4.46695  2.5 
 1.22367  4.41786  2.5 
 1.22623  4.36878  2.5 
 1.22718  4.34535  2.5 
 1.22826  4.31969  2.5 
 1.22972  4.2706  2.5 
 1.23053  4.22152  2.5 
 1.23065  4.17243  2.5 
 1.23003  4.12334  2.5 
 1.22863  4.07425  2.5 
 1.22718  4.04246  2.5 
 1.22643  4.02517  2.5 
 1.22346  3.97608  2.5 
 1.21964  3.92699  2.5 
 1.2149  3.8779  2.5 
 1.2092  3.82882  2.5 
 1.20248  3.77973  2.5 
 1.19467  3.73064  2.5 
 1.18571  3.68155  2.5 
 1.1781  3.64478  2.5 
 1.17567  3.63247  2.5 
 1.16496  3.58338  2.5 
 1.15303  3.53429  2.5 
 1.13974  3.4852  2.5 
 1.12901  3.44922  2.5 
 1.1253  3.43612  2.5 
 1.11032  3.38703  2.5 
 1.09391  3.33794  2.5 
 1.07992  3.29951  2.5 
 1.07624  3.28885  2.5 
 1.05825  3.23977  2.5 
 1.03876  3.19068  2.5 
 1.03084  3.17191  2.5 
 1.0187  3.14159  2.5 
 0.997843  3.09251  2.5 
 0.981748  3.05692  2.5 
 0.975931  3.04342  2.5 
 0.953902  2.99433  2.5 
 0.93266  2.94971  2.5 
 0.930625  2.94524  2.5 
 0.907641  2.89616  2.5 
 0.883573  2.84738  2.5 
 0.883427  2.84707  2.5 
 0.859735  2.79798  2.5 
 0.834993  2.74889  2.5 
 0.834486  2.7479  2.5 
 0.810824  2.69981  2.5 
 0.785845  2.65072  2.5 
 0.785398  2.64985  2.5 
 0.761508  2.60163  2.5 
 0.736577  2.55254  2.5 
 0.736311  2.55202  2.5 
 0.712355  2.50346  2.5 
 0.687762  2.45437  2.5 
 0.687223  2.45329  2.5 
 0.663912  2.40528  2.5 
 0.639945  2.35619  2.5 



==> figs/tmp/j3d_re1000_y0_t0.5_c1.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_y0_t0.5_c1.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       10
 3.19068  3.55658  10 
 3.18581  3.53429  10 
 3.17257  3.4852  10 
 3.14741  3.43612  10 
 3.14159  3.42917  10 
 3.13653  3.38703  10 
 3.13059  3.33794  10 
 3.1245  3.28885  10 
 3.11815  3.23977  10 
 3.11138  3.19068  10 
 3.10388  3.14159  10 
 3.09502  3.09251  10 
 3.09251  3.07913  10 
 3.09034  3.04342  10 
 3.08794  2.99433  10 
 3.08618  2.94524  10 
 3.08522  2.89616  10 
 3.08529  2.84707  10 
 3.08673  2.79798  10 
 3.09003  2.74889  10 
 3.09251  2.72661  10 
 3.09737  2.74889  10 
 3.11062  2.79798  10 
 3.13578  2.84707  10 
 3.14159  2.85401  10 
 3.14666  2.89616  10 
 3.15259  2.94524  10 
 3.15868  2.99433  10 
 3.16503  3.04342  10 
 3.1718  3.09251  10 
 3.1793  3.14159  10 
 3.18817  3.19068  10 
 3.19068  3.20405  10 
 3.19285  3.23977  10 
 3.19524  3.28885  10 
 3.19701  3.33794  10 
 3.19797  3.38703  10 
 3.1979  3.43612  10 
 3.19646  3.4852  10 
 3.19316  3.53429  10 
 3.19068  3.55658  10 

 3.03905  0  10 
 3.03435  0.0490874  10 
 3.02991  0.0981748  10 
 3.02574  0.147262  10 
 3.02185  0.19635  10 
 3.01826  0.245437  10 
 3.015  0.294524  10 
 3.0121  0.343612  10 
 3.0096  0.392699  10 
 3.00756  0.441786  10 
 3.00605  0.490874  10 
 3.00513  0.539961  10 
 3.00491  0.589049  10 
 3.00547  0.638136  10 
 3.00694  0.687223  10 
 3.00944  0.736311  10 
 3.01308  0.785398  10 
 3.01799  0.834486  10 
 3.02429  0.883573  10 
 3.03204  0.93266  10 
 3.04131  0.981748  10 
 3.04342  0.99193  10 
 3.04973  0.981748  10 
 3.0881  0.93266  10 
 3.09251  0.928222  10 
 3.1011  0.883573  10 
 3.11117  0.834486  10 
 3.12201  0.785398  10 
 3.13385  0.736311  10 
 3.14159  0.706804  10 
 3.14456  0.687223  10 
 3.15214  0.638136  10 
 3.15992  0.589049  10 
 3.16795  0.539961  10 
 3.17629  0.490874  10 
 3.18504  0.441786  10 
 3.19068  0.411541  10 
 3.1932  0.392699  10 
 3.19972  0.343612  10 
 3.2062  0.294524  10 
 3.21266  0.245437  10 
 3.21914  0.19635  10 
 3.22566  0.147262  10 
 3.23225  0.0981748  10 
 3.23897  0.0490874  10 
 3.23977  0.0431787  10 
 3.24413  0  10 

 3.04421  6.2341  10 
 3.05093  6.18501  10 
 3.05753  6.13592  10 
 3.06404  6.08684  10 
 3.07052  6.03775  10 
 3.07699  5.98866  10 
 3.08347  5.93957  10 
 3.08998  5.89049  10 
 3.09251  5.87164  10 
 3.09814  5.8414  10 
 3.1069  5.79231  10 
 3.11524  5.74322  10 
 3.12327  5.69414  10 
 3.13105  5.64505  10 
 3.13863  5.59596  10 
 3.14159  5.57638  10 
 3.14934  5.54687  10 
 3.16117  5.49779  10 
 3.17202  5.4487  10 
 3.18208  5.39961  10 
 3.19068  5.35496  10 
 3.19508  5.35052  10 
 3.23346  5.30144  10 
 3.23977  5.29126  10 
 3.24187  5.30144  10 
 3.25114  5.35052  10 
 3.2589  5.39961  10 
 3.26519  5.4487  10 
 3.2701  5.49779  10 
 3.27375  5.54687  10 
 3.27624  5.59596  10 
 3.27771  5.64505  10 
 3.27828  5.69414  10 
 3.27805  5.74322  10 
 3.27714  5.79231  10 
 3.27562  5.8414  10 
 3.27358  5.89049  10 
 3.27109  5.93957  10 
 3.26819  5.98866  10 
 3.26493  6.03775  10 
 3.26134  6.08684  10 
 3.25745  6.13592  10 
 3.25328  6.18501  10 
 3.24883  6.2341  10 


# Contour 1, label:      7.5
 3.12366  1.71806  7.5 
 3.12378  1.66897  7.5 
 3.12456  1.61988  7.5 
 3.126  1.5708  7.5 
 3.1281  1.52171  7.5 
 3.13084  1.47262  7.5 
 3.1342  1.42353  7.5 
 3.13818  1.37445  7.5 
 3.14159  1.33803  7.5 
 3.14245  1.32536  7.5 
 3.14621  1.27627  7.5 
 3.15034  1.22718  7.5 
 3.15482  1.1781  7.5 
 3.15964  1.12901  7.5 
 3.16476  1.07992  7.5 
 3.17018  1.03084  7.5 
 3.17589  0.981748  7.5 
 3.18188  0.93266  7.5 
 3.18816  0.883573  7.5 
 3.19068  0.864792  7.5 
 3.19416  0.834486  7.5 
 3.19994  0.785398  7.5 
 3.20582  0.736311  7.5 
 3.21179  0.687223  7.5 
 3.21786  0.638136  7.5 
 3.22402  0.589049  7.5 
 3.23027  0.539961  7.5 
 3.23665  0.490874  7.5 
 3.23977  0.467376  7.5 
 3.24289  0.441786  7.5 
 3.24887  0.392699  7.5 
 3.25478  0.343612  7.5 
 3.26061  0.294524  7.5 
 3.26638  0.245437  7.5 
 3.27208  0.19635  7.5 
 3.27773  0.147262  7.5 
 3.28334  0.0981748  7.5 
 3.28885  0.0495903  7.5 
 3.28891  0.0490874  7.5 
 3.29404  0  7.5 

 3.29892  6.2341  7.5 
 3.30358  6.18501  7.5 
 3.30799  6.13592  7.5 
 3.31217  6.08684  7.5 
 3.31612  6.03775  7.5 
 3.31982  5.98866  7.5 
 3.32327  5.93957  7.5 
 3.32647  5.89049  7.5 
 3.32941  5.8414  7.5 
 3.33208  5.79231  7.5 
 3.33445  5.74322  7.5 
 3.33652  5.69414  7.5 
 3.33794  5.65387  7.5 
 3.33821  5.64505  7.5 
 3.33937  5.59596  7.5 
 3.34019  5.54687  7.5 
 3.34068  5.49779  7.5 
 3.34087  5.4487  7.5 
 3.34075  5.39961  7.5 
 3.34036  5.35052  7.5 
 3.33972  5.30144  7.5 
 3.33884  5.25235  7.5 
 3.33794  5.21158  7.5 
 3.33768  5.20326  7.5 
 3.33589  5.15418  7.5 
 3.33387  5.10509  7.5 
 3.33166  5.056  7.5 
 3.32932  5.00691  7.5 
 3.32691  4.95783  7.5 
 3.3245  4.90874  7.5 
 3.32215  4.85965  7.5 
 3.31992  4.81056  7.5 
 3.31785  4.76148  7.5 
 3.31598  4.71239  7.5 
 3.31436  4.6633  7.5 
 3.31299  4.61421  7.5 
 3.31189  4.56513  7.5 
 3.31105  4.51604  7.5 
 3.31046  4.46695  7.5 
 3.31009  4.41786  7.5 
 3.30992  4.36878  7.5 
 3.30989  4.31969  7.5 
 3.30997  4.2706  7.5 
 3.31011  4.22152  7.5 
 3.31025  4.17243  7.5 
 3.31036  4.12334  7.5 
 3.31039  4.07425  7.5 
 3.3103  4.02517  7.5 
 3.31005  3.97608  7.5 
 3.30961  3.92699  7.5 
 3.30896  3.8779  7.5 
 3.30807  3.82882  7.5 
 3.30692  3.77973  7.5 
 3.30551  3.73064  7.5 
 3.30383  3.68155  7.5 
 3.30186  3.63247  7.5 
 3.29962  3.58338  7.5 
 3.29708  3.53429  7.5 
 3.29426  3.4852  7.5 
 3.29115  3.43612  7.5 
 3.28885  3.40302  7.5 
 3.28748  3.38703  7.5 
 3.28304  3.33794  7.5 
 3.27849  3.28885  7.5 
 3.27383  3.23977  7.5 
 3.26907  3.19068  7.5 
 3.26419  3.14159  7.5 
 3.2592  3.09251  7.5 
 3.2541  3.04342  7.5 
 3.24887  2.99433  7.5 
 3.24353  2.94524  7.5 
 3.23977  2.91138  7.5 
 3.23773  2.89616  7.5 
 3.23125  2.84707  7.5 
 3.22494  2.79798  7.5 
 3.21878  2.74889  7.5 
 3.21274  2.69981  7.5 
 3.20681  2.65072  7.5 
 3.20098  2.60163  7.5 
 3.19526  2.55254  7.5 
 3.19068  2.51241  7.5 
 3.18938  2.50346  7.5 
 3.18259  2.45437  7.5 
 3.17622  2.40528  7.5 
 3.17023  2.35619  7.5 
 3.16462  2.30711  7.5 
 3.15937  2.25802  7.5 
 3.15448  2.20893  7.5 
 3.14996  2.15984  7.5 
 3.14582  2.11076  7.5 
 3.14208  2.06167  7.5 
 3.14159  2.05453  7.5 
 3.13748  2.01258  7.5 
 3.13341  1.9635  7.5 
 3.13006  1.91441  7.5 
 3.12742  1.86532  7.5 
 3.12548  1.81623  7.5 
 3.12423  1.76715  7.5 
 3.12366  1.71806  7.5 

 2.97272  1.81623  7.5 
 2.97213  1.76715  7.5 
 2.97129  1.71806  7.5 
 2.97019  1.66897  7.5 
 2.96883  1.61988  7.5 
 2.9672  1.5708  7.5 
 2.96534  1.52171  7.5 
 2.96327  1.47262  7.5 
 2.96103  1.42353  7.5 
 2.95868  1.37445  7.5 
 2.95627  1.32536  7.5 
 2.95387  1.27627  7.5 
 2.95153  1.22718  7.5 
 2.94932  1.1781  7.5 
 2.94729  1.12901  7.5 
 2.9455  1.07992  7.5 
 2.94524  1.0716  7.5 
 2.94435  1.03084  7.5 
 2.94347  0.981748  7.5 
 2.94282  0.93266  7.5 
 2.94243  0.883573  7.5 
 2.94232  0.834486  7.5 
 2.9425  0.785398  7.5 
 2.943  0.736311  7.5 
 2.94382  0.687223  7.5 
 2.94497  0.638136  7.5 
 2.94524  0.629314  7.5 
 2.94667  0.589049  7.5 
 2.94874  0.539961  7.5 
 2.95111  0.490874  7.5 
 2.95377  0.441786  7.5 
 2.95671  0.392699  7.5 
 2.95991  0.343612  7.5 
 2.96337  0.294524  7.5 
 2.96707  0.245437  7.5 
 2.97101  0.19635  7.5 
 2.97519  0.147262  7.5 
 2.97961  0.0981748  7.5 
 2.98426  0.0490874  7.5 
 2.98915  0  7.5 

 2.99428  6.2341  7.5 
 2.99433  6.23359  7.5 
 2.99985  6.18501  7.5 
 3.00546  6.13592  7.5 
 3.01111  6.08684  7.5 
 3.01681  6.03775  7.5 
 3.02258  5.98866  7.5 
 3.02841  5.93957  7.5 
 3.03432  5.89049  7.5 
 3.04029  5.8414  7.5 
 3.04342  5.81581  7.5 
 3.04654  5.79231  7.5 
 3.05291  5.74322  7.5 
 3.05917  5.69414  7.5 
 3.06533  5.64505  7.5 
 3.07139  5.59596  7.5 
 3.07737  5.54687  7.5 
 3.08325  5.49779  7.5 
 3.08903  5.4487  7.5 
 3.09251  5.41839  7.5 
 3.09503  5.39961  7.5 
 3.1013  5.35052  7.5 
 3.10729  5.30144  7.5 
 3.113  5.25235  7.5 
 3.11842  5.20326  7.5 
 3.12355  5.15418  7.5 
 3.12836  5.10509  7.5 
 3.13285  5.056  7.5 
 3.13698  5.00691  7.5 
 3.14073  4.95783  7.5 
 3.14159  4.94515  7.5 
 3.145  4.90874  7.5 
 3.14899  4.85965  7.5 
 3.15235  4.81056  7.5 
 3.15509  4.76148  7.5 
 3.15718  4.71239  7.5 
 3.15863  4.6633  7.5 
 3.15941  4.61421  7.5 
 3.15952  4.56513  7.5 
 3.15895  4.51604  7.5 
 3.1577  4.46695  7.5 
 3.15576  4.41786  7.5 
 3.15312  4.36878  7.5 
 3.14977  4.31969  7.5 
 3.1457  4.2706  7.5 
 3.14159  4.22866  7.5 
 3.14111  4.22152  7.5 
 3.13737  4.17243  7.5 
 3.13323  4.12334  7.5 
 3.12871  4.07425  7.5 
 3.12382  4.02517  7.5 
 3.11857  3.97608  7.5 
 3.11295  3.92699  7.5 
 3.10697  3.8779  7.5 
 3.1006  3.82882  7.5 
 3.09381  3.77973  7.5 
 3.09251  3.77078  7.5 
 3.08792  3.73064  7.5 
 3.0822  3.68155  7.5 
 3.07638  3.63247  7.5 
 3.07045  3.58338  7.5 
 3.06441  3.53429  7.5 
 3.05824  3.4852  7.5 
 3.05193  3.43612  7.5 
 3.04546  3.38703  7.5 
 3.04342  3.37181  7.5 
 3.03966  3.33794  7.5 
 3.03431  3.28885  7.5 
 3.02909  3.23977  7.5 
 3.02398  3.19068  7.5 
 3.01899  3.14159  7.5 
 3.01412  3.09251  7.5 
 3.00935  3.04342  7.5 
 3.00469  2.99433  7.5 
 3.00015  2.94524  7.5 
 2.9957  2.89616  7.5 
 2.99433  2.88016  7.5 
 2.99203  2.84707  7.5 
 2.98892  2.79798  7.5 
 2.9861  2.74889  7.5 
 2.98357  2.69981  7.5 
 2.98132  2.65072  7.5 
 2.97936  2.60163  7.5 
 2.97768  2.55254  7.5 
 2.97627  2.50346  7.5 
 2.97512  2.45437  7.5 
 2.97423  2.40528  7.5 
 2.97357  2.35619  7.5 
 2.97313  2.30711  7.5 
 2.97288  2.25802  7.5 
 2.97279  2.20893  7.5 
 2.97282  2.15984  7.5 
 2.97293  2.11076  7.5 
 2.97308  2.06167  7.5 
 2.97322  2.01258  7.5 
 2.9733  1.9635  7.5 
 2.97327  1.91441  7.5 
 2.97309  1.86532  7.5 
 2.97272  1.81623  7.5 


# Contour 2, label:        5
 2.55254  2.27329  5 
 2.5444  2.25802  5 
 2.51846  2.20893  5 
 2.50346  2.18062  5 
 2.5007  2.15984  5 
 2.49476  2.11076  5 
 2.48941  2.06167  5 
 2.48465  2.01258  5 
 2.48047  1.9635  5 
 2.47691  1.91441  5 
 2.47395  1.86532  5 
 2.47162  1.81623  5 
 2.46991  1.76715  5 
 2.46884  1.71806  5 
 2.46841  1.66897  5 
 2.46861  1.61988  5 
 2.46947  1.5708  5 
 2.47096  1.52171  5 
 2.47308  1.47262  5 
 2.47584  1.42353  5 
 2.47921  1.37445  5 
 2.48319  1.32536  5 
 2.48777  1.27627  5 
 2.49291  1.22718  5 
 2.49861  1.1781  5 
 2.50346  1.13996  5 
 2.51354  1.12901  5 
 2.55254  1.08718  5 
 2.55773  1.12901  5 
 2.56321  1.1781  5 
 2.56812  1.22718  5 
 2.57252  1.27627  5 
 2.57643  1.32536  5 
 2.57988  1.37445  5 
 2.58291  1.42353  5 
 2.58552  1.47262  5 
 2.58771  1.52171  5 
 2.58949  1.5708  5 
 2.59086  1.61988  5 
 2.59181  1.66897  5 
 2.59232  1.71806  5 
 2.59236  1.76715  5 
 2.59191  1.81623  5 
 2.59094  1.86532  5 
 2.58939  1.91441  5 
 2.5872  1.9635  5 
 2.58431  2.01258  5 
 2.58063  2.06167  5 
 2.57605  2.11076  5 
 2.57044  2.15984  5 
 2.56365  2.20893  5 
 2.55548  2.25802  5 
 2.55254  2.27329  5 

 3.73064  5.196  5 
 3.72546  5.15418  5 
 3.71998  5.10509  5 
 3.71506  5.056  5 
 3.71067  5.00691  5 
 3.70676  4.95783  5 
 3.7033  4.90874  5 
 3.70028  4.85965  5 
 3.69767  4.81056  5 
 3.69548  4.76148  5 
 3.69369  4.71239  5 
 3.69232  4.6633  5 
 3.69137  4.61421  5 
 3.69087  4.56513  5 
 3.69082  4.51604  5 
 3.69127  4.46695  5 
 3.69225  4.41786  5 
 3.6938  4.36878  5 
 3.69599  4.31969  5 
 3.69888  4.2706  5 
 3.70256  4.22152  5 
 3.70714  4.17243  5 
 3.71274  4.12334  5 
 3.71953  4.07425  5 
 3.7277  4.02517  5 
 3.73064  4.0099  5 
 3.73879  4.02517  5 
 3.76473  4.07425  5 
 3.77973  4.10257  5 
 3.78249  4.12334  5 
 3.78842  4.17243  5 
 3.79377  4.22152  5 
 3.79854  4.2706  5 
 3.80271  4.31969  5 
 3.80628  4.36878  5 
 3.80923  4.41786  5 
 3.81157  4.46695  5 
 3.81327  4.51604  5 
 3.81435  4.56513  5 
 3.81478  4.61421  5 
 3.81457  4.6633  5 
 3.81372  4.71239  5 
 3.81223  4.76148  5 
 3.8101  4.81056  5 
 3.80735  4.85965  5 
 3.80397  4.90874  5 
 3.79999  4.95783  5 
 3.79542  5.00691  5 
 3.79027  5.056  5 
 3.78457  5.10509  5 
 3.77973  5.14322  5 
 3.76965  5.15418  5 
 3.73064  5.196  5 

 6.2341  3.62505  5 
 6.20261  3.58338  5 
 6.18501  3.56061  5 
 6.1667  3.53429  5 
 6.13592  3.49093  5 
 6.13222  3.4852  5 
 6.1008  3.43612  5 
 6.08684  3.41447  5 
 6.07067  3.38703  5 
 6.04162  3.33794  5 
 6.03775  3.33124  5 
 6.01533  3.28885  5 
 5.98919  3.23977  5 
 5.98866  3.23872  5 
 5.96628  3.19068  5 
 5.94354  3.14159  5 
 5.93957  3.13249  5 
 5.92353  3.09251  5 
 5.90462  3.04342  5 
 5.89049  3.00476  5 
 5.88698  2.99433  5 
 5.87222  2.94524  5 
 5.85871  2.89616  5 
 5.84668  2.84707  5 
 5.8414  2.82086  5 
 5.83721  2.79798  5 
 5.83053  2.74889  5 
 5.82623  2.69981  5 
 5.82476  2.65072  5 
 5.82666  2.60163  5 
 5.83264  2.55254  5 
 5.8414  2.51257  5 
 5.84433  2.50346  5 
 5.86811  2.45437  5 
 5.89049  2.42292  5 
 5.9162  2.40528  5 
 5.93957  2.39294  5 
 5.98866  2.38885  5 
 6.03775  2.40075  5 
 6.04662  2.40528  5 
 6.08684  2.42491  5 
 6.13053  2.45437  5 
 6.13592  2.45786  5 
 6.18501  2.49867  5 
 6.18981  2.50346  5 
 6.2341  2.54606  5 

 0  3.68396  5 
 0.0432668  3.73064  5 
 0.0490874  3.73712  5 
 0.0933743  3.77973  5 
 0.0981748  3.78451  5 
 0.147262  3.82533  5 
 0.152652  3.82882  5 
 0.19635  3.85828  5 
 0.236567  3.8779  5 
 0.245437  3.88243  5 
 0.294524  3.89434  5 
 0.343612  3.89025  5 
 0.366982  3.8779  5 
 0.392699  3.86027  5 
 0.415075  3.82882  5 
 0.438856  3.77973  5 
 0.441786  3.77061  5 
 0.45055  3.73064  5 
 0.456528  3.68155  5 
 0.458428  3.63247  5 
 0.456953  3.58338  5 
 0.452655  3.53429  5 
 0.445976  3.4852  5 
 0.441786  3.46233  5 
 0.436501  3.43612  5 
 0.424477  3.38703  5 
 0.41097  3.33794  5 
 0.39621  3.28885  5 
 0.392699  3.27842  5 
 0.378563  3.23977  5 
 0.359657  3.19068  5 
 0.343612  3.15069  5 
 0.33964  3.14159  5 
 0.316905  3.09251  5 
 0.294524  3.04446  5 
 0.293994  3.04342  5 
 0.267855  2.99433  5 
 0.245437  2.95194  5 
 0.241567  2.94524  5 
 0.21252  2.89616  5 
 0.19635  2.86871  5 
 0.182387  2.84707  5 
 0.150961  2.79798  5 
 0.147262  2.79225  5 
 0.116489  2.74889  5 
 0.0981748  2.72258  5 
 0.080573  2.69981  5 
 0.0490874  2.65814  5 
 0.0427809  2.65072  5 
 0.00196749  2.60163  5 
 0  2.59922  5 

 3.21141  1.66897  5 
 3.21157  1.61988  5 
 3.2121  1.5708  5 
 3.21299  1.52171  5 
 3.21424  1.47262  5 
 3.21584  1.42353  5 
 3.21776  1.37445  5 
 3.22  1.32536  5 
 3.22253  1.27627  5 
 3.22534  1.22718  5 
 3.22841  1.1781  5 
 3.23173  1.12901  5 
 3.23527  1.07992  5 
 3.23903  1.03084  5 
 3.23977  1.02186  5 
 3.24311  0.981748  5 
 3.24736  0.93266  5 
 3.25175  0.883573  5 
 3.25625  0.834486  5 
 3.26084  0.785398  5 
 3.26553  0.736311  5 
 3.27028  0.687223  5 
 3.27511  0.638136  5 
 3.27999  0.589049  5 
 3.28493  0.539961  5 
 3.28885  0.501529  5 
 3.29001  0.490874  5 
 3.2954  0.441786  5 
 3.30073  0.392699  5 
 3.30598  0.343612  5 
 3.31116  0.294524  5 
 3.31625  0.245437  5 
 3.32126  0.19635  5 
 3.32618  0.147262  5 
 3.33102  0.0981748  5 
 3.33577  0.0490874  5 
 3.33794  0.0263733  5 
 3.34065  0  5 

 3.3455  6.2341  5 
 3.35011  6.18501  5 
 3.35449  6.13592  5 
 3.35863  6.08684  5 
 3.36253  6.03775  5 
 3.3662  5.98866  5 
 3.36964  5.93957  5 
 3.37285  5.89049  5 
 3.37583  5.8414  5 
 3.37858  5.79231  5 
 3.3811  5.74322  5 
 3.38338  5.69414  5 
 3.38543  5.64505  5 
 3.38703  5.60176  5 
 3.38725  5.59596  5 
 3.38881  5.54687  5 
 3.39009  5.49779  5 
 3.3911  5.4487  5 
 3.39186  5.39961  5 
 3.39238  5.35052  5 
 3.39268  5.30144  5 
 3.39278  5.25235  5 
 3.3927  5.20326  5 
 3.39246  5.15418  5 
 3.39208  5.10509  5 
 3.39158  5.056  5 
 3.39098  5.00691  5 
 3.3903  4.95783  5 
 3.38958  4.90874  5 
 3.38881  4.85965  5 
 3.38803  4.81056  5 
 3.38724  4.76148  5 
 3.38703  4.74837  5 
 3.38637  4.71239  5 
 3.3855  4.6633  5 
 3.38465  4.61421  5 
 3.38384  4.56513  5 
 3.38306  4.51604  5 
 3.38231  4.46695  5 
 3.38159  4.41786  5 
 3.38087  4.36878  5 
 3.38015  4.31969  5 
 3.37942  4.2706  5 
 3.37864  4.22152  5 
 3.37781  4.17243  5 
 3.37691  4.12334  5 
 3.37591  4.07425  5 
 3.3748  4.02517  5 
 3.37356  3.97608  5 
 3.37218  3.92699  5 
 3.37064  3.8779  5 
 3.36892  3.82882  5 
 3.36703  3.77973  5 
 3.36494  3.73064  5 
 3.36265  3.68155  5 
 3.36014  3.63247  5 
 3.35742  3.58338  5 
 3.35447  3.53429  5 
 3.35127  3.4852  5 
 3.34784  3.43612  5 
 3.34414  3.38703  5 
 3.34018  3.33794  5 
 3.33794  3.31175  5 
 3.33601  3.28885  5 
 3.33176  3.23977  5 
 3.32739  3.19068  5 
 3.32292  3.14159  5 
 3.31832  3.09251  5 
 3.31361  3.04342  5 
 3.30878  2.99433  5 
 3.30384  2.94524  5 
 3.29877  2.89616  5 
 3.2936  2.84707  5 
 3.28885  2.80287  5 
 3.28834  2.79798  5 
 3.28325  2.74889  5 
 3.27822  2.69981  5 
 3.27325  2.65072  5 
 3.26834  2.60163  5 
 3.26351  2.55254  5 
 3.25875  2.50346  5 
 3.25409  2.45437  5 
 3.24954  2.40528  5 
 3.24512  2.35619  5 
 3.24085  2.30711  5 
 3.23977  2.29392  5 
 3.2368  2.25802  5 
 3.23301  2.20893  5 
 3.22947  2.15984  5 
 3.22621  2.11076  5 
 3.22323  2.06167  5 
 3.22056  2.01258  5 
 3.21821  1.9635  5 
 3.21618  1.91441  5 
 3.2145  1.86532  5 
 3.21318  1.81623  5 
 3.21222  1.76715  5 
 3.21163  1.71806  5 
 3.21141  1.66897  5 

 2.89853  1.66897  5 
 2.89769  1.61988  5 
 2.89681  1.5708  5 
 2.89616  1.53481  5 
 2.89595  1.52171  5 
 2.89516  1.47262  5 
 2.89438  1.42353  5 
 2.89361  1.37445  5 
 2.89288  1.32536  5 
 2.89221  1.27627  5 
 2.89161  1.22718  5 
 2.89111  1.1781  5 
 2.89072  1.12901  5 
 2.89048  1.07992  5 
 2.8904  1.03084  5 
 2.8905  0.981748  5 
 2.8908  0.93266  5 
 2.89133  0.883573  5 
 2.89208  0.834486  5 
 2.8931  0.785398  5 
 2.89438  0.736311  5 
 2.89594  0.687223  5 
 2.89616  0.681423  5 
 2.89775  0.638136  5 
 2.8998  0.589049  5 
 2.90209  0.539961  5 
 2.90461  0.490874  5 
 2.90736  0.441786  5 
 2.91034  0.392699  5 
 2.91355  0.343612  5 
 2.91699  0.294524  5 
 2.92066  0.245437  5 
 2.92456  0.19635  5 
 2.9287  0.147262  5 
 2.93307  0.0981748  5 
 2.93768  0.0490874  5 
 2.94254  0  5 

 2.94742  6.2341  5 
 2.95217  6.18501  5 
 2.957  6.13592  5 
 2.96192  6.08684  5 
 2.96693  6.03775  5 
 2.97203  5.98866  5 
 2.9772  5.93957  5 
 2.98246  5.89049  5 
 2.98779  5.8414  5 
 2.99318  5.79231  5 
 2.99433  5.78166  5 
 2.99826  5.74322  5 
 3.00319  5.69414  5 
 3.00808  5.64505  5 
 3.0129  5.59596  5 
 3.01766  5.54687  5 
 3.02234  5.49779  5 
 3.02694  5.4487  5 
 3.03144  5.39961  5 
 3.03583  5.35052  5 
 3.04008  5.30144  5 
 3.04342  5.26133  5 
 3.04415  5.25235  5 
 3.04791  5.20326  5 
 3.05145  5.15418  5 
 3.05477  5.10509  5 
 3.05784  5.056  5 
 3.06066  5.00691  5 
 3.06319  4.95783  5 
 3.06543  4.90874  5 
 3.06735  4.85965  5 
 3.06894  4.81056  5 
 3.07019  4.76148  5 
 3.07109  4.71239  5 
 3.07162  4.6633  5 
 3.07177  4.61421  5 
 3.07156  4.56513  5 
 3.07097  4.51604  5 
 3.07001  4.46695  5 
 3.06868  4.41786  5 
 3.067  4.36878  5 
 3.06498  4.31969  5 
 3.06262  4.2706  5 
 3.05995  4.22152  5 
 3.05698  4.17243  5 
 3.05371  4.12334  5 
 3.05018  4.07425  5 
 3.04638  4.02517  5 
 3.04342  3.98927  5 
 3.04233  3.97608  5 
 3.03806  3.92699  5 
 3.03364  3.8779  5 
 3.02909  3.82882  5 
 3.02443  3.77973  5 
 3.01968  3.73064  5 
 3.01484  3.68155  5 
 3.00994  3.63247  5 
 3.00497  3.58338  5 
 2.99994  3.53429  5 
 2.99485  3.4852  5 
 2.99433  3.48031  5 
 2.98959  3.43612  5 
 2.98441  3.38703  5 
 2.97935  3.33794  5 
 2.9744  3.28885  5 
 2.96957  3.23977  5 
 2.96486  3.19068  5 
 2.96027  3.14159  5 
 2.95579  3.09251  5 
 2.95143  3.04342  5 
 2.94717  2.99433  5 
 2.94524  2.97143  5 
 2.943  2.94524  5 
 2.93904  2.89616  5 
 2.93535  2.84707  5 
 2.93191  2.79798  5 
 2.92872  2.74889  5 
 2.92577  2.69981  5 
 2.92304  2.65072  5 
 2.92054  2.60163  5 
 2.91825  2.55254  5 
 2.91616  2.50346  5 
 2.91426  2.45437  5 
 2.91255  2.40528  5 
 2.91101  2.35619  5 
 2.90962  2.30711  5 
 2.90839  2.25802  5 
 2.90728  2.20893  5 
 2.90628  2.15984  5 
 2.90537  2.11076  5 
 2.90454  2.06167  5 
 2.90377  2.01258  5 
 2.90303  1.9635  5 
 2.90231  1.91441  5 
 2.9016  1.86532  5 
 2.90087  1.81623  5 
 2.90012  1.76715  5 
 2.89935  1.71806  5 
 2.89853  1.66897  5 


# Contour 3, label:      2.5
 5.11838  2.69981  2.5 
 5.10767  2.65072  2.5 
 5.10509  2.63767  2.5 
 5.09762  2.60163  2.5 
 5.08864  2.55254  2.5 
 5.08082  2.50346  2.5 
 5.07408  2.45437  2.5 
 5.06836  2.40528  2.5 
 5.06361  2.35619  2.5 
 5.05976  2.30711  2.5 
 5.05678  2.25802  2.5 
 5.056  2.24032  2.5 
 5.05457  2.20893  2.5 
 5.05315  2.15984  2.5 
 5.05251  2.11076  2.5 
 5.05262  2.06167  2.5 
 5.05341  2.01258  2.5 
 5.05485  1.9635  2.5 
 5.056  1.93604  2.5 
 5.05688  1.91441  2.5 
 5.05942  1.86532  2.5 
 5.06248  1.81623  2.5 
 5.066  1.76715  2.5 
 5.06996  1.71806  2.5 
 5.07429  1.66897  2.5 
 5.07896  1.61988  2.5 
 5.08393  1.5708  2.5 
 5.08917  1.52171  2.5 
 5.09463  1.47262  2.5 
 5.10028  1.42353  2.5 
 5.10509  1.38307  2.5 
 5.10612  1.37445  2.5 
 5.11214  1.32536  2.5 
 5.11829  1.27627  2.5 
 5.12456  1.22718  2.5 
 5.13094  1.1781  2.5 
 5.13743  1.12901  2.5 
 5.14406  1.07992  2.5 
 5.15082  1.03084  2.5 
 5.15418  1.00708  2.5 
 5.15779  0.981748  2.5 
 5.16494  0.93266  2.5 
 5.17227  0.883573  2.5 
 5.17981  0.834486  2.5 
 5.18759  0.785398  2.5 
 5.19567  0.736311  2.5 
 5.20326  0.692045  2.5 
 5.20409  0.687223  2.5 
 5.21287  0.638136  2.5 
 5.222  0.589049  2.5 
 5.23154  0.539961  2.5 
 5.24157  0.490874  2.5 
 5.25218  0.441786  2.5 
 5.25235  0.441021  2.5 
 5.2632  0.392699  2.5 
 5.2748  0.343612  2.5 
 5.28707  0.294524  2.5 
 5.30014  0.245437  2.5 
 5.30144  0.240803  2.5 
 5.31371  0.19635  2.5 
 5.32806  0.147262  2.5 
 5.34337  0.0981748  2.5 
 5.35052  0.0765243  2.5 
 5.35947  0.0490874  2.5 
 5.37631  0  2.5 

 5.39434  6.2341  2.5 
 5.39961  6.22046  2.5 
 5.4131  6.18501  2.5 
 5.43283  6.13592  2.5 
 5.4487  6.09876  2.5 
 5.45373  6.08684  2.5 
 5.47522  6.03775  2.5 
 5.49779  5.98916  2.5 
 5.49802  5.98866  2.5 
 5.52117  5.93957  2.5 
 5.54547  5.89049  2.5 
 5.54687  5.88772  2.5 
 5.57006  5.8414  2.5 
 5.59547  5.79231  2.5 
 5.59596  5.79138  2.5 
 5.62093  5.74322  2.5 
 5.64505  5.69751  2.5 
 5.64683  5.69414  2.5 
 5.67251  5.64505  2.5 
 5.69414  5.60361  2.5 
 5.69814  5.59596  2.5 
 5.72323  5.54687  2.5 
 5.74322  5.50682  2.5 
 5.74775  5.49779  2.5 
 5.77136  5.4487  2.5 
 5.79231  5.40304  2.5 
 5.7939  5.39961  2.5 
 5.81516  5.35052  2.5 
 5.83486  5.30144  2.5 
 5.8414  5.28363  2.5 
 5.85295  5.25235  2.5 
 5.86917  5.20326  2.5 
 5.88336  5.15418  2.5 
 5.89049  5.12533  2.5 
 5.89552  5.10509  2.5 
 5.90554  5.056  2.5 
 5.91331  5.00691  2.5 
 5.91884  4.95783  2.5 
 5.92213  4.90874  2.5 
 5.92321  4.85965  2.5 
 5.92215  4.81056  2.5 
 5.91899  4.76148  2.5 
 5.91382  4.71239  2.5 
 5.90673  4.6633  2.5 
 5.89782  4.61421  2.5 
 5.89049  4.58044  2.5 
 5.88719  4.56513  2.5 
 5.87498  4.51604  2.5 
 5.8613  4.46695  2.5 
 5.84625  4.41786  2.5 
 5.8414  4.40333  2.5 
 5.82989  4.36878  2.5 
 5.81242  4.31969  2.5 
 5.79395  4.2706  2.5 
 5.79231  4.26648  2.5 
 5.77439  4.22152  2.5 
 5.75411  4.17243  2.5 
 5.74322  4.14704  2.5 
 5.73299  4.12334  2.5 
 5.71119  4.07425  2.5 
 5.69414  4.03661  2.5 
 5.68888  4.02517  2.5 
 5.66587  3.97608  2.5 
 5.64505  3.93193  2.5 
 5.64267  3.92699  2.5 
 5.61876  3.8779  2.5 
 5.59596  3.83088  2.5 
 5.59493  3.82882  2.5 
 5.5704  3.77973  2.5 
 5.54687  3.73196  2.5 
 5.5462  3.73064  2.5 
 5.52133  3.68155  2.5 
 5.49779  3.63395  2.5 
 5.49703  3.63247  2.5 
 5.4721  3.58338  2.5 
 5.4487  3.53572  2.5 
 5.44797  3.53429  2.5 
 5.42328  3.4852  2.5 
 5.39963  3.43612  2.5 
 5.37546  3.38703  2.5 
 5.35252  3.33794  2.5 
 5.35052  3.33356  2.5 
 5.32928  3.28885  2.5 
 5.30728  3.23977  2.5 
 5.30144  3.22618  2.5 
 5.2854  3.19068  2.5 
 5.26457  3.14159  2.5 
 5.25235  3.11102  2.5 
 5.24454  3.09251  2.5 
 5.22507  3.04342  2.5 
 5.20709  2.99433  2.5 
 5.20326  2.98325  2.5 
 5.18945  2.94524  2.5 
 5.17304  2.89616  2.5 
 5.15806  2.84707  2.5 
 5.15418  2.83337  2.5 
 5.14362  2.79798  2.5 
 5.13033  2.74889  2.5 
 5.11838  2.69981  2.5 

 3.86163  1.71806  2.5 
 3.86127  1.66897  2.5 
 3.86192  1.61988  2.5 
 3.86359  1.5708  2.5 
 3.86625  1.52171  2.5 
 3.8699  1.47262  2.5 
 3.87448  1.42353  2.5 
 3.8779  1.39283  2.5 
 3.87958  1.37445  2.5 
 3.88476  1.32536  2.5 
 3.89056  1.27627  2.5 
 3.89692  1.22718  2.5 
 3.90377  1.1781  2.5 
 3.91105  1.12901  2.5 
 3.91869  1.07992  2.5 
 3.9266  1.03084  2.5 
 3.92699  1.02849  2.5 
 3.93384  0.981748  2.5 
 3.94116  0.93266  2.5 
 3.94854  0.883573  2.5 
 3.95592  0.834486  2.5 
 3.96324  0.785398  2.5 
 3.97046  0.736311  2.5 
 3.97608  0.697292  2.5 
 3.97741  0.687223  2.5 
 3.98382  0.638136  2.5 
 3.99001  0.589049  2.5 
 3.99595  0.539961  2.5 
 4.0016  0.490874  2.5 
 4.00694  0.441786  2.5 
 4.01196  0.392699  2.5 
 4.01665  0.343612  2.5 
 4.02099  0.294524  2.5 
 4.02499  0.245437  2.5 
 4.02517  0.243145  2.5 
 4.02861  0.19635  2.5 
 4.03191  0.147262  2.5 
 4.03492  0.0981748  2.5 
 4.03765  0.0490874  2.5 
 4.04013  0  2.5 

 4.04237  6.2341  2.5 
 4.04441  6.18501  2.5 
 4.04627  6.13592  2.5 
 4.04797  6.08684  2.5 
 4.04955  6.03775  2.5 
 4.05102  5.98866  2.5 
 4.0524  5.93957  2.5 
 4.05372  5.89049  2.5 
 4.05499  5.8414  2.5 
 4.05623  5.79231  2.5 
 4.05745  5.74322  2.5 
 4.05864  5.69414  2.5 
 4.05983  5.64505  2.5 
 4.06101  5.59596  2.5 
 4.06219  5.54687  2.5 
 4.06335  5.49779  2.5 
 4.0645  5.4487  2.5 
 4.06562  5.39961  2.5 
 4.06673  5.35052  2.5 
 4.06779  5.30144  2.5 
 4.06882  5.25235  2.5 
 4.06979  5.20326  2.5 
 4.07071  5.15418  2.5 
 4.07155  5.10509  2.5 
 4.07232  5.056  2.5 
 4.07301  5.00691  2.5 
 4.0736  4.95783  2.5 
 4.07409  4.90874  2.5 
 4.07425  4.88832  2.5 
 4.07449  4.85965  2.5 
 4.07478  4.81056  2.5 
 4.07495  4.76148  2.5 
 4.075  4.71239  2.5 
 4.07494  4.6633  2.5 
 4.07475  4.61421  2.5 
 4.07444  4.56513  2.5 
 4.07425  4.54392  2.5 
 4.07402  4.51604  2.5 
 4.07349  4.46695  2.5 
 4.07284  4.41786  2.5 
 4.07209  4.36878  2.5 
 4.07124  4.31969  2.5 
 4.07028  4.2706  2.5 
 4.06922  4.22152  2.5 
 4.06808  4.17243  2.5 
 4.06685  4.12334  2.5 
 4.06554  4.07425  2.5 
 4.06414  4.02517  2.5 
 4.06268  3.97608  2.5 
 4.06114  3.92699  2.5 
 4.05953  3.8779  2.5 
 4.05785  3.82882  2.5 
 4.0561  3.77973  2.5 
 4.05427  3.73064  2.5 
 4.05237  3.68155  2.5 
 4.05038  3.63247  2.5 
 4.0483  3.58338  2.5 
 4.04611  3.53429  2.5 
 4.0438  3.4852  2.5 
 4.04135  3.43612  2.5 
 4.03875  3.38703  2.5 
 4.03598  3.33794  2.5 
 4.03301  3.28885  2.5 
 4.02983  3.23977  2.5 
 4.02641  3.19068  2.5 
 4.02517  3.17376  2.5 
 4.0228  3.14159  2.5 
 4.01895  3.09251  2.5 
 4.01482  3.04342  2.5 
 4.01039  2.99433  2.5 
 4.00566  2.94524  2.5 
 4.00062  2.89616  2.5 
 3.99527  2.84707  2.5 
 3.98963  2.79798  2.5 
 3.98371  2.74889  2.5 
 3.97754  2.69981  2.5 
 3.97608  2.68839  2.5 
 3.97101  2.65072  2.5 
 3.96424  2.60163  2.5 
 3.95731  2.55254  2.5 
 3.95027  2.50346  2.5 
 3.94317  2.45437  2.5 
 3.93607  2.40528  2.5 
 3.92903  2.35619  2.5 
 3.92699  2.34151  2.5 
 3.92165  2.30711  2.5 
 3.91426  2.25802  2.5 
 3.90713  2.20893  2.5 
 3.90033  2.15984  2.5 
 3.89392  2.11076  2.5 
 3.88799  2.06167  2.5 
 3.88259  2.01258  2.5 
 3.8779  1.96474  2.5 
 3.87776  1.9635  2.5 
 3.87277  1.91441  2.5 
 3.86861  1.86532  2.5 
 3.86533  1.81623  2.5 
 3.863  1.76715  2.5 
 3.86163  1.71806  2.5 

 3.59389  1.5708  2.5 
 3.59237  1.52171  2.5 
 3.59016  1.47262  2.5 
 3.5873  1.42353  2.5 
 3.58387  1.37445  2.5 
 3.58338  1.36844  2.5 
 3.58122  1.32536  2.5 
 3.57848  1.27627  2.5 
 3.57553  1.22718  2.5 
 3.5724  1.1781  2.5 
 3.56917  1.12901  2.5 
 3.56587  1.07992  2.5 
 3.56257  1.03084  2.5 
 3.5593  0.981748  2.5 
 3.55612  0.93266  2.5 
 3.55307  0.883573  2.5 
 3.55017  0.834486  2.5 
 3.54745  0.785398  2.5 
 3.54495  0.736311  2.5 
 3.54267  0.687223  2.5 
 3.54064  0.638136  2.5 
 3.53887  0.589049  2.5 
 3.53735  0.539961  2.5 
 3.53611  0.490874  2.5 
 3.53512  0.441786  2.5 
 3.5344  0.392699  2.5 
 3.53429  0.381377  2.5 
 3.53405  0.343612  2.5 
 3.53389  0.294524  2.5 
 3.53391  0.245437  2.5 
 3.53407  0.19635  2.5 
 3.53429  0.162611  2.5 
 3.53443  0.147262  2.5 
 3.53506  0.0981748  2.5 
 3.53586  0.0490874  2.5 
 3.53681  0  2.5 

 3.53789  6.2341  2.5 
 3.53906  6.18501  2.5 
 3.54032  6.13592  2.5 
 3.54163  6.08684  2.5 
 3.54298  6.03775  2.5 
 3.54435  5.98866  2.5 
 3.54571  5.93957  2.5 
 3.54705  5.89049  2.5 
 3.54836  5.8414  2.5 
 3.54962  5.79231  2.5 
 3.55081  5.74322  2.5 
 3.55193  5.69414  2.5 
 3.55297  5.64505  2.5 
 3.55392  5.59596  2.5 
 3.55477  5.54687  2.5 
 3.55553  5.49779  2.5 
 3.55618  5.4487  2.5 
 3.55673  5.39961  2.5 
 3.55717  5.35052  2.5 
 3.55751  5.30144  2.5 
 3.55776  5.25235  2.5 
 3.55791  5.20326  2.5 
 3.55797  5.15418  2.5 
 3.55794  5.10509  2.5 
 3.55783  5.056  2.5 
 3.55765  5.00691  2.5 
 3.5574  4.95783  2.5 
 3.55709  4.90874  2.5 
 3.55672  4.85965  2.5 
 3.5563  4.81056  2.5 
 3.55584  4.76148  2.5 
 3.55533  4.71239  2.5 
 3.55479  4.6633  2.5 
 3.55421  4.61421  2.5 
 3.5536  4.56513  2.5 
 3.55296  4.51604  2.5 
 3.55228  4.46695  2.5 
 3.55157  4.41786  2.5 
 3.55082  4.36878  2.5 
 3.55004  4.31969  2.5 
 3.54921  4.2706  2.5 
 3.54834  4.22152  2.5 
 3.54742  4.17243  2.5 
 3.54645  4.12334  2.5 
 3.54543  4.07425  2.5 
 3.54435  4.02517  2.5 
 3.5432  3.97608  2.5 
 3.542  3.92699  2.5 
 3.54074  3.8779  2.5 
 3.53942  3.82882  2.5 
 3.53805  3.77973  2.5 
 3.53663  3.73064  2.5 
 3.53517  3.68155  2.5 
 3.53429  3.65243  2.5 
 3.53374  3.63247  2.5 
 3.53244  3.58338  2.5 
 3.53119  3.53429  2.5 
 3.53  3.4852  2.5 
 3.52887  3.43612  2.5 
 3.52783  3.38703  2.5 
 3.52688  3.33794  2.5 
 3.52604  3.28885  2.5 
 3.52532  3.23977  2.5 
 3.52474  3.19068  2.5 
 3.52433  3.14159  2.5 
 3.52409  3.09251  2.5 
 3.52405  3.04342  2.5 
 3.52421  2.99433  2.5 
 3.5246  2.94524  2.5 
 3.52522  2.89616  2.5 
 3.52608  2.84707  2.5 
 3.52719  2.79798  2.5 
 3.52853  2.74889  2.5 
 3.53012  2.69981  2.5 
 3.53194  2.65072  2.5 
 3.53397  2.60163  2.5 
 3.53429  2.59441  2.5 
 3.53698  2.55254  2.5 
 3.54037  2.50346  2.5 
 3.54398  2.45437  2.5 
 3.54777  2.40528  2.5 
 3.55168  2.35619  2.5 
 3.55567  2.30711  2.5 
 3.55968  2.25802  2.5 
 3.56365  2.20893  2.5 
 3.56753  2.15984  2.5 
 3.57125  2.11076  2.5 
 3.57478  2.06167  2.5 
 3.57806  2.01258  2.5 
 3.58103  1.9635  2.5 
 3.58338  1.91948  2.5 
 3.58382  1.91441  2.5 
 3.58742  1.86532  2.5 
 3.59035  1.81623  2.5 
 3.59256  1.76715  2.5 
 3.59403  1.71806  2.5 
 3.59474  1.66897  2.5 
 3.59469  1.61988  2.5 
 3.59389  1.5708  2.5 

 3.29355  1.5708  2.5 
 3.29405  1.52171  2.5 
 3.29482  1.47262  2.5 
 3.29585  1.42353  2.5 
 3.29713  1.37445  2.5 
 3.29864  1.32536  2.5 
 3.30037  1.27627  2.5 
 3.30231  1.22718  2.5 
 3.30444  1.1781  2.5 
 3.30674  1.12901  2.5 
 3.3092  1.07992  2.5 
 3.3118  1.03084  2.5 
 3.31454  0.981748  2.5 
 3.3174  0.93266  2.5 
 3.32038  0.883573  2.5 
 3.32346  0.834486  2.5 
 3.32664  0.785398  2.5 
 3.32991  0.736311  2.5 
 3.33326  0.687223  2.5 
 3.3367  0.638136  2.5 
 3.33794  0.621144  2.5 
 3.34085  0.589049  2.5 
 3.34532  0.539961  2.5 
 3.34973  0.490874  2.5 
 3.35409  0.441786  2.5 
 3.3584  0.392699  2.5 
 3.36268  0.343612  2.5 
 3.3669  0.294524  2.5 
 3.37107  0.245437  2.5 
 3.37519  0.19635  2.5 
 3.37923  0.147262  2.5 
 3.3832  0.0981748  2.5 
 3.38703  0.0500278  2.5 
 3.38713  0.0490874  2.5 
 3.39231  0  2.5 

 3.39703  6.2341  2.5 
 3.4014  6.18501  2.5 
 3.40547  6.13592  2.5 
 3.40927  6.08684  2.5 
 3.41284  6.03775  2.5 
 3.41618  5.98866  2.5 
 3.41931  5.93957  2.5 
 3.42224  5.89049  2.5 
 3.42496  5.8414  2.5 
 3.42749  5.79231  2.5 
 3.42982  5.74322  2.5 
 3.43195  5.69414  2.5 
 3.4339  5.64505  2.5 
 3.43566  5.59596  2.5 
 3.43612  5.58183  2.5 
 3.43779  5.54687  2.5 
 3.43972  5.49779  2.5 
 3.44128  5.4487  2.5 
 3.44253  5.39961  2.5 
 3.44352  5.35052  2.5 
 3.44427  5.30144  2.5 
 3.44483  5.25235  2.5 
 3.4452  5.20326  2.5 
 3.44541  5.15418  2.5 
 3.44548  5.10509  2.5 
 3.44542  5.056  2.5 
 3.44526  5.00691  2.5 
 3.44501  4.95783  2.5 
 3.44468  4.90874  2.5 
 3.44428  4.85965  2.5 
 3.44383  4.81056  2.5 
 3.44334  4.76148  2.5 
 3.4428  4.71239  2.5 
 3.44223  4.6633  2.5 
 3.44163  4.61421  2.5 
 3.441  4.56513  2.5 
 3.44032  4.51604  2.5 
 3.43961  4.46695  2.5 
 3.43883  4.41786  2.5 
 3.43798  4.36878  2.5 
 3.43704  4.31969  2.5 
 3.43612  4.27678  2.5 
 3.43602  4.2706  2.5 
 3.43524  4.22152  2.5 
 3.43439  4.17243  2.5 
 3.43346  4.12334  2.5 
 3.43245  4.07425  2.5 
 3.43135  4.02517  2.5 
 3.43014  3.97608  2.5 
 3.42883  3.92699  2.5 
 3.42739  3.8779  2.5 
 3.42583  3.82882  2.5 
 3.42414  3.77973  2.5 
 3.4223  3.73064  2.5 
 3.4203  3.68155  2.5 
 3.41815  3.63247  2.5 
 3.41582  3.58338  2.5 
 3.4133  3.53429  2.5 
 3.41057  3.4852  2.5 
 3.4076  3.43612  2.5 
 3.40435  3.38703  2.5 
 3.40077  3.33794  2.5 
 3.39676  3.28885  2.5 
 3.39224  3.23977  2.5 
 3.38704  3.19068  2.5 
 3.38354  3.14159  2.5 
 3.37996  3.09251  2.5 
 3.37628  3.04342  2.5 
 3.37249  2.99433  2.5 
 3.36859  2.94524  2.5 
 3.36457  2.89616  2.5 
 3.36042  2.84707  2.5 
 3.35614  2.79798  2.5 
 3.35172  2.74889  2.5 
 3.34714  2.69981  2.5 
 3.3424  2.65072  2.5 
 3.33794  2.60583  2.5 
 3.33763  2.60163  2.5 
 3.33408  2.55254  2.5 
 3.33059  2.50346  2.5 
 3.32717  2.45437  2.5 
 3.32382  2.40528  2.5 
 3.32057  2.35619  2.5 
 3.31743  2.30711  2.5 
 3.3144  2.25802  2.5 
 3.31151  2.20893  2.5 
 3.30878  2.15984  2.5 
 3.30621  2.11076  2.5 
 3.30383  2.06167  2.5 
 3.30166  2.01258  2.5 
 3.2997  1.9635  2.5 
 3.29799  1.91441  2.5 
 3.29653  1.86532  2.5 
 3.29533  1.81623  2.5 
 3.29441  1.76715  2.5 
 3.29376  1.71806  2.5 
 3.29341  1.66897  2.5 
 3.29334  1.61988  2.5 
 3.29355  1.5708  2.5 

 2.84095  1.61988  2.5 
 2.84038  1.5708  2.5 
 2.83985  1.52171  2.5 
 2.83935  1.47262  2.5 
 2.8389  1.42353  2.5 
 2.83851  1.37445  2.5 
 2.83818  1.32536  2.5 
 2.83792  1.27627  2.5 
 2.83776  1.22718  2.5 
 2.83771  1.1781  2.5 
 2.83778  1.12901  2.5 
 2.83799  1.07992  2.5 
 2.83836  1.03084  2.5 
 2.83891  0.981748  2.5 
 2.83967  0.93266  2.5 
 2.84065  0.883573  2.5 
 2.84191  0.834486  2.5 
 2.84347  0.785398  2.5 
 2.8454  0.736311  2.5 
 2.84707  0.701355  2.5 
 2.84752  0.687223  2.5 
 2.84928  0.638136  2.5 
 2.85123  0.589049  2.5 
 2.85337  0.539961  2.5 
 2.8557  0.490874  2.5 
 2.85822  0.441786  2.5 
 2.86095  0.392699  2.5 
 2.86387  0.343612  2.5 
 2.867  0.294524  2.5 
 2.87034  0.245437  2.5 
 2.87391  0.19635  2.5 
 2.87772  0.147262  2.5 
 2.88179  0.0981748  2.5 
 2.88615  0.0490874  2.5 
 2.89088  0  2.5 

 2.89605  6.2341  2.5 
 2.89616  6.23316  2.5 
 2.89998  6.18501  2.5 
 2.90395  6.13592  2.5 
 2.908  6.08684  2.5 
 2.91211  6.03775  2.5 
 2.91628  5.98866  2.5 
 2.92051  5.93957  2.5 
 2.92478  5.89049  2.5 
 2.9291  5.8414  2.5 
 2.93346  5.79231  2.5 
 2.93787  5.74322  2.5 
 2.94233  5.69414  2.5 
 2.94524  5.66204  2.5 
 2.94648  5.64505  2.5 
 2.94992  5.59596  2.5 
 2.95328  5.54687  2.5 
 2.95655  5.49779  2.5 
 2.95973  5.4487  2.5 
 2.96281  5.39961  2.5 
 2.96578  5.35052  2.5 
 2.96864  5.30144  2.5 
 2.97138  5.25235  2.5 
 2.97399  5.20326  2.5 
 2.97644  5.15418  2.5 
 2.97874  5.10509  2.5 
 2.98087  5.056  2.5 
 2.98281  5.00691  2.5 
 2.98455  4.95783  2.5 
 2.98606  4.90874  2.5 
 2.98734  4.85965  2.5 
 2.98837  4.81056  2.5 
 2.98914  4.76148  2.5 
 2.98963  4.71239  2.5 
 2.98985  4.6633  2.5 
 2.98978  4.61421  2.5 
 2.98942  4.56513  2.5 
 2.98878  4.51604  2.5 
 2.98786  4.46695  2.5 
 2.98666  4.41786  2.5 
 2.9852  4.36878  2.5 
 2.98348  4.31969  2.5 
 2.98153  4.2706  2.5 
 2.97936  4.22152  2.5 
 2.97698  4.17243  2.5 
 2.97441  4.12334  2.5 
 2.97167  4.07425  2.5 
 2.96878  4.02517  2.5 
 2.96576  3.97608  2.5 
 2.96261  3.92699  2.5 
 2.95936  3.8779  2.5 
 2.95602  3.82882  2.5 
 2.9526  3.77973  2.5 
 2.94911  3.73064  2.5 
 2.94556  3.68155  2.5 
 2.94524  3.67736  2.5 
 2.94078  3.63247  2.5 
 2.93605  3.58338  2.5 
 2.93147  3.53429  2.5 
 2.92704  3.4852  2.5 
 2.92276  3.43612  2.5 
 2.91862  3.38703  2.5 
 2.9146  3.33794  2.5 
 2.9107  3.28885  2.5 
 2.90691  3.23977  2.5 
 2.90322  3.19068  2.5 
 2.89964  3.14159  2.5 
 2.89616  3.09257  2.5 
 2.89095  3.04342  2.5 
 2.88642  2.99433  2.5 
 2.88242  2.94524  2.5 
 2.87883  2.89616  2.5 
 2.87558  2.84707  2.5 
 2.87261  2.79798  2.5 
 2.86988  2.74889  2.5 
 2.86736  2.69981  2.5 
 2.86504  2.65072  2.5 
 2.86288  2.60163  2.5 
 2.86089  2.55254  2.5 
 2.85905  2.50346  2.5 
 2.85735  2.45437  2.5 
 2.85579  2.40528  2.5 
 2.85436  2.35619  2.5 
 2.85304  2.30711  2.5 
 2.85184  2.25802  2.5 
 2.85073  2.20893  2.5 
 2.84973  2.15984  2.5 
 2.8488  2.11076  2.5 
 2.84795  2.06167  2.5 
 2.84716  2.01258  2.5 
 2.84707  2.00641  2.5 
 2.84614  1.9635  2.5 
 2.8452  1.91441  2.5 
 2.84435  1.86532  2.5 
 2.84358  1.81623  2.5 
 2.84286  1.76715  2.5 
 2.84219  1.71806  2.5 
 2.84155  1.66897  2.5 
 2.84095  1.61988  2.5 

 2.72959  1.71806  2.5 
 2.72898  1.66897  2.5 
 2.7284  1.61988  2.5 
 2.72785  1.5708  2.5 
 2.72735  1.52171  2.5 
 2.72689  1.47262  2.5 
 2.72647  1.42353  2.5 
 2.7261  1.37445  2.5 
 2.72579  1.32536  2.5 
 2.72554  1.27627  2.5 
 2.72535  1.22718  2.5 
 2.72525  1.1781  2.5 
 2.72522  1.12901  2.5 
 2.72528  1.07992  2.5 
 2.72543  1.03084  2.5 
 2.72567  0.981748  2.5 
 2.72601  0.93266  2.5 
 2.72646  0.883573  2.5 
 2.72701  0.834486  2.5 
 2.72766  0.785398  2.5 
 2.72841  0.736311  2.5 
 2.72927  0.687223  2.5 
 2.73021  0.638136  2.5 
 2.73125  0.589049  2.5 
 2.73237  0.539961  2.5 
 2.73357  0.490874  2.5 
 2.73482  0.441786  2.5 
 2.73613  0.392699  2.5 
 2.73748  0.343612  2.5 
 2.73884  0.294524  2.5 
 2.74021  0.245437  2.5 
 2.74156  0.19635  2.5 
 2.74287  0.147262  2.5 
 2.74412  0.0981748  2.5 
 2.7453  0.0490874  2.5 
 2.74637  0  2.5 

 2.74732  6.2341  2.5 
 2.74812  6.18501  2.5 
 2.74876  6.13592  2.5 
 2.74889  6.12057  2.5 
 2.74911  6.08684  2.5 
 2.74928  6.03775  2.5 
 2.74929  5.98866  2.5 
 2.74914  5.93957  2.5 
 2.74889  5.90181  2.5 
 2.74878  5.89049  2.5 
 2.74806  5.8414  2.5 
 2.74708  5.79231  2.5 
 2.74583  5.74322  2.5 
 2.74432  5.69414  2.5 
 2.74254  5.64505  2.5 
 2.74051  5.59596  2.5 
 2.73824  5.54687  2.5 
 2.73573  5.49779  2.5 
 2.73302  5.4487  2.5 
 2.73012  5.39961  2.5 
 2.72706  5.35052  2.5 
 2.72388  5.30144  2.5 
 2.72062  5.25235  2.5 
 2.71731  5.20326  2.5 
 2.71402  5.15418  2.5 
 2.71078  5.10509  2.5 
 2.70766  5.056  2.5 
 2.7047  5.00691  2.5 
 2.70197  4.95783  2.5 
 2.69981  4.91474  2.5 
 2.69932  4.90874  2.5 
 2.69588  4.85965  2.5 
 2.69303  4.81056  2.5 
 2.69082  4.76148  2.5 
 2.68929  4.71239  2.5 
 2.68849  4.6633  2.5 
 2.68844  4.61421  2.5 
 2.68916  4.56513  2.5 
 2.69063  4.51604  2.5 
 2.69284  4.46695  2.5 
 2.69576  4.41786  2.5 
 2.69937  4.36878  2.5 
 2.69981  4.36371  2.5 
 2.70216  4.31969  2.5 
 2.70513  4.2706  2.5 
 2.7084  4.22152  2.5 
 2.71193  4.17243  2.5 
 2.71566  4.12334  2.5 
 2.71954  4.07425  2.5 
 2.72351  4.02517  2.5 
 2.72751  3.97608  2.5 
 2.7315  3.92699  2.5 
 2.73541  3.8779  2.5 
 2.7392  3.82882  2.5 
 2.74281  3.77973  2.5 
 2.74621  3.73064  2.5 
 2.74889  3.68878  2.5 
 2.74921  3.68155  2.5 
 2.75125  3.63247  2.5 
 2.75306  3.58338  2.5 
 2.75465  3.53429  2.5 
 2.756  3.4852  2.5 
 2.7571  3.43612  2.5 
 2.75796  3.38703  2.5 
 2.75858  3.33794  2.5 
 2.75897  3.28885  2.5 
 2.75914  3.23977  2.5 
 2.75909  3.19068  2.5 
 2.75885  3.14159  2.5 
 2.75844  3.09251  2.5 
 2.75787  3.04342  2.5 
 2.75715  2.99433  2.5 
 2.75631  2.94524  2.5 
 2.75536  2.89616  2.5 
 2.75431  2.84707  2.5 
 2.75319  2.79798  2.5 
 2.75199  2.74889  2.5 
 2.75074  2.69981  2.5 
 2.74944  2.65072  2.5 
 2.74889  2.63075  2.5 
 2.74802  2.60163  2.5 
 2.74656  2.55254  2.5 
 2.74514  2.50346  2.5 
 2.74376  2.45437  2.5 
 2.74244  2.40528  2.5 
 2.74118  2.35619  2.5 
 2.73998  2.30711  2.5 
 2.73884  2.25802  2.5 
 2.73776  2.20893  2.5 
 2.73673  2.15984  2.5 
 2.73576  2.11076  2.5 
 2.73484  2.06167  2.5 
 2.73397  2.01258  2.5 
 2.73315  1.9635  2.5 
 2.73236  1.91441  2.5 
 2.73162  1.86532  2.5 
 2.73091  1.81623  2.5 
 2.73023  1.76715  2.5 
 2.72959  1.71806  2.5 

 2.2097  1.81623  2.5 
 2.20917  1.76715  2.5 
 2.20893  1.73927  2.5 
 2.20875  1.71806  2.5 
 2.20844  1.66897  2.5 
 2.20825  1.61988  2.5 
 2.20818  1.5708  2.5 
 2.20824  1.52171  2.5 
 2.20841  1.47262  2.5 
 2.2087  1.42353  2.5 
 2.20893  1.39487  2.5 
 2.20909  1.37445  2.5 
 2.20959  1.32536  2.5 
 2.21018  1.27627  2.5 
 2.21086  1.22718  2.5 
 2.21163  1.1781  2.5 
 2.21248  1.12901  2.5 
 2.21339  1.07992  2.5 
 2.21437  1.03084  2.5 
 2.21539  0.981748  2.5 
 2.21646  0.93266  2.5 
 2.21756  0.883573  2.5 
 2.21869  0.834486  2.5 
 2.21984  0.785398  2.5 
 2.221  0.736311  2.5 
 2.22217  0.687223  2.5 
 2.22335  0.638136  2.5 
 2.22454  0.589049  2.5 
 2.22574  0.539961  2.5 
 2.22695  0.490874  2.5 
 2.22819  0.441786  2.5 
 2.22946  0.392699  2.5 
 2.23078  0.343612  2.5 
 2.23217  0.294524  2.5 
 2.23364  0.245437  2.5 
 2.23521  0.19635  2.5 
 2.23692  0.147262  2.5 
 2.23878  0.0981748  2.5 
 2.24081  0.0490874  2.5 
 2.24306  0  2.5 

 2.24554  6.2341  2.5 
 2.24827  6.18501  2.5 
 2.25128  6.13592  2.5 
 2.25458  6.08684  2.5 
 2.25802  6.04004  2.5 
 2.25819  6.03775  2.5 
 2.2622  5.98866  2.5 
 2.26654  5.93957  2.5 
 2.27122  5.89049  2.5 
 2.27624  5.8414  2.5 
 2.28158  5.79231  2.5 
 2.28724  5.74322  2.5 
 2.29317  5.69414  2.5 
 2.29936  5.64505  2.5 
 2.30577  5.59596  2.5 
 2.30711  5.58589  2.5 
 2.31273  5.54687  2.5 
 2.31994  5.49779  2.5 
 2.32726  5.4487  2.5 
 2.33465  5.39961  2.5 
 2.34203  5.35052  2.5 
 2.34935  5.30144  2.5 
 2.35619  5.2547  2.5 
 2.35659  5.25235  2.5 
 2.3645  5.20326  2.5 
 2.37213  5.15418  2.5 
 2.37941  5.10509  2.5 
 2.38627  5.056  2.5 
 2.39263  5.00691  2.5 
 2.39843  4.95783  2.5 
 2.4036  4.90874  2.5 
 2.40528  4.89035  2.5 
 2.40871  4.85965  2.5 
 2.41329  4.81056  2.5 
 2.41693  4.76148  2.5 
 2.4196  4.71239  2.5 
 2.42126  4.6633  2.5 
 2.42191  4.61421  2.5 
 2.42155  4.56513  2.5 
 2.42019  4.51604  2.5 
 2.41785  4.46695  2.5 
 2.41458  4.41786  2.5 
 2.41042  4.36878  2.5 
 2.40543  4.31969  2.5 
 2.40528  4.31845  2.5 
 2.4006  4.2706  2.5 
 2.3952  4.22152  2.5 
 2.38926  4.17243  2.5 
 2.38286  4.12334  2.5 
 2.37605  4.07425  2.5 
 2.36892  4.02517  2.5 
 2.36153  3.97608  2.5 
 2.35619  3.94168  2.5 
 2.35415  3.92699  2.5 
 2.34712  3.8779  2.5 
 2.34002  3.82882  2.5 
 2.33292  3.77973  2.5 
 2.32587  3.73064  2.5 
 2.31894  3.68155  2.5 
 2.31217  3.63247  2.5 
 2.30711  3.59479  2.5 
 2.30565  3.58338  2.5 
 2.29947  3.53429  2.5 
 2.29356  3.4852  2.5 
 2.28791  3.43612  2.5 
 2.28257  3.38703  2.5 
 2.27753  3.33794  2.5 
 2.2728  3.28885  2.5 
 2.26837  3.23977  2.5 
 2.26424  3.19068  2.5 
 2.26039  3.14159  2.5 
 2.25802  3.10942  2.5 
 2.25678  3.09251  2.5 
 2.25336  3.04342  2.5 
 2.25017  2.99433  2.5 
 2.24721  2.94524  2.5 
 2.24443  2.89616  2.5 
 2.24184  2.84707  2.5 
 2.23939  2.79798  2.5 
 2.23708  2.74889  2.5 
 2.23489  2.69981  2.5 
 2.2328  2.65072  2.5 
 2.23082  2.60163  2.5 
 2.22891  2.55254  2.5 
 2.22709  2.50346  2.5 
 2.22534  2.45437  2.5 
 2.22366  2.40528  2.5 
 2.22205  2.35619  2.5 
 2.22051  2.30711  2.5 
 2.21904  2.25802  2.5 
 2.21765  2.20893  2.5 
 2.21634  2.15984  2.5 
 2.21511  2.11076  2.5 
 2.21396  2.06167  2.5 
 2.21291  2.01258  2.5 
 2.21195  1.9635  2.5 
 2.21109  1.91441  2.5 
 2.21034  1.86532  2.5 
 2.2097  1.81623  2.5 

 0.638136  2.35125  2.5 
 0.617311  2.30711  2.5 
 0.594308  2.25802  2.5 
 0.589049  2.24657  2.5 
 0.571996  2.20893  2.5 
 0.550199  2.15984  2.5 
 0.539961  2.13615  2.5 
 0.52908  2.11076  2.5 
 0.508791  2.06167  2.5 
 0.490874  2.01671  2.5 
 0.489233  2.01258  2.5 
 0.470769  1.9635  2.5 
 0.453291  1.91441  2.5 
 0.441786  1.87985  2.5 
 0.436934  1.86532  2.5 
 0.421889  1.81623  2.5 
 0.408205  1.76715  2.5 
 0.395994  1.71806  2.5 
 0.392699  1.70275  2.5 
 0.385365  1.66897  2.5 
 0.376452  1.61988  2.5 
 0.369363  1.5708  2.5 
 0.364195  1.52171  2.5 
 0.361039  1.47262  2.5 
 0.359972  1.42353  2.5 
 0.361058  1.37445  2.5 
 0.364347  1.32536  2.5 
 0.369871  1.27627  2.5 
 0.377643  1.22718  2.5 
 0.387665  1.1781  2.5 
 0.392699  1.15785  2.5 
 0.399822  1.12901  2.5 
 0.414018  1.07992  2.5 
 0.430234  1.03084  2.5 
 0.441786  0.999555  2.5 
 0.448326  0.981748  2.5 
 0.468028  0.93266  2.5 
 0.489289  0.883573  2.5 
 0.490874  0.880142  2.5 
 0.511824  0.834486  2.5 
 0.535432  0.785398  2.5 
 0.539961  0.776365  2.5 
 0.55996  0.736311  2.5 
 0.585049  0.687223  2.5 
 0.589049  0.679575  2.5 
 0.610678  0.638136  2.5 
 0.636357  0.589049  2.5 
 0.638136  0.585675  2.5 
 0.662251  0.539961  2.5 
 0.687223  0.491809  2.5 
 0.687713  0.490874  2.5 
 0.713124  0.441786  2.5 
 0.736311  0.395465  2.5 
 0.737713  0.392699  2.5 
 0.762014  0.343612  2.5 
 0.785169  0.294524  2.5 
 0.785398  0.294026  2.5 
 0.807967  0.245437  2.5 
 0.829454  0.19635  2.5 
 0.834486  0.184425  2.5 
 0.850358  0.147262  2.5 
 0.870085  0.0981748  2.5 
 0.883573  0.0627287  2.5 
 0.888846  0.0490874  2.5 
 0.906875  0  2.5 

 0.923716  6.2341  2.5 
 0.93266  6.20666  2.5 
 0.939812  6.18501  2.5 
 0.95513  6.13592  2.5 
 0.969472  6.08684  2.5 
 0.981748  6.04238  2.5 
 0.983042  6.03775  2.5 
 0.99612  5.98866  2.5 
 1.00839  5.93957  2.5 
 1.01998  5.89049  2.5 
 1.03084  5.84216  2.5 
 1.03101  5.8414  2.5 
 1.04161  5.79231  2.5 
 1.05164  5.74322  2.5 
 1.06118  5.69414  2.5 
 1.07031  5.64505  2.5 
 1.07909  5.59596  2.5 
 1.07992  5.59114  2.5 
 1.08752  5.54687  2.5 
 1.09559  5.49779  2.5 
 1.10337  5.4487  2.5 
 1.11091  5.39961  2.5 
 1.11824  5.35052  2.5 
 1.1254  5.30144  2.5 
 1.12901  5.27611  2.5 
 1.13237  5.25235  2.5 
 1.13913  5.20326  2.5 
 1.14575  5.15418  2.5 
 1.15225  5.10509  2.5 
 1.15863  5.056  2.5 
 1.1649  5.00691  2.5 
 1.17105  4.95783  2.5 
 1.17707  4.90874  2.5 
 1.1781  4.90012  2.5 
 1.1829  4.85965  2.5 
 1.18856  4.81056  2.5 
 1.19402  4.76148  2.5 
 1.19925  4.71239  2.5 
 1.20422  4.6633  2.5 
 1.2089  4.61421  2.5 
 1.21323  4.56513  2.5 
 1.21718  4.51604  2.5 
 1.22071  4.46695  2.5 
 1.22376  4.41786  2.5 
 1.22631  4.36878  2.5 
 1.22718  4.34715  2.5 
 1.22833  4.31969  2.5 
 1.22977  4.2706  2.5 
 1.23057  4.22152  2.5 
 1.23067  4.17243  2.5 
 1.23004  4.12334  2.5 
 1.22862  4.07425  2.5 
 1.22718  4.04287  2.5 
 1.2264  4.02517  2.5 
 1.22342  3.97608  2.5 
 1.21958  3.92699  2.5 
 1.21482  3.8779  2.5 
 1.2091  3.82882  2.5 
 1.20237  3.77973  2.5 
 1.19455  3.73064  2.5 
 1.18556  3.68155  2.5 
 1.1781  3.64551  2.5 
 1.17552  3.63247  2.5 
 1.16481  3.58338  2.5 
 1.15286  3.53429  2.5 
 1.13956  3.4852  2.5 
 1.12901  3.44981  2.5 
 1.12513  3.43612  2.5 
 1.11015  3.38703  2.5 
 1.09374  3.33794  2.5 
 1.07992  3.29994  2.5 
 1.0761  3.28885  2.5 
 1.05812  3.23977  2.5 
 1.03864  3.19068  2.5 
 1.03084  3.17216  2.5 
 1.01861  3.14159  2.5 
 0.997782  3.09251  2.5 
 0.981748  3.057  2.5 
 0.975905  3.04342  2.5 
 0.953909  2.99433  2.5 
 0.93266  2.94962  2.5 
 0.93067  2.94524  2.5 
 0.907726  2.89616  2.5 
 0.883573  2.84711  2.5 
 0.859905  2.79798  2.5 
 0.835217  2.74889  2.5 
 0.834486  2.74746  2.5 
 0.811082  2.69981  2.5 
 0.78616  2.65072  2.5 
 0.785398  2.64923  2.5 
 0.761855  2.60163  2.5 
 0.736982  2.55254  2.5 
 0.736311  2.55122  2.5 
 0.712789  2.50346  2.5 
 0.688251  2.45437  2.5 
 0.687223  2.4523  2.5 
 0.664428  2.40528  2.5 
 0.640512  2.35619  2.5 
 0.638136  2.35125  2.5 



==> figs/tmp/j3d_re1000_y0_t1.0_c0.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_y0_t1.0_c0.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       30
 3.23977  3.14833  30 
 3.23741  3.14159  30 
 3.22573  3.09251  30 
 3.19749  3.04342  30 
 3.19068  3.04125  30 
 3.17906  2.99433  30 
 3.16868  2.94524  30 
 3.15233  2.89616  30 
 3.14159  2.8823  30 
 3.13569  2.84707  30 
 3.13166  2.79798  30 
 3.13577  2.74889  30 
 3.14159  2.73712  30 
 3.1448  2.74889  30 
 3.15603  2.79798  30 
 3.17534  2.84707  30 
 3.19068  2.85907  30 
 3.19847  2.89616  30 
 3.20745  2.94524  30 
 3.21729  2.99433  30 
 3.23977  3.03098  30 
 3.24204  3.04342  30 
 3.24701  3.09251  30 
 3.2436  3.14159  30 
 3.23977  3.14833  30 

 3.14159  3.54607  30 
 3.13838  3.53429  30 
 3.12716  3.4852  30 
 3.10784  3.43612  30 
 3.09251  3.42411  30 
 3.08472  3.38703  30 
 3.07574  3.33794  30 
 3.06589  3.28885  30 
 3.04342  3.2522  30 
 3.04115  3.23977  30 
 3.03617  3.19068  30 
 3.03958  3.14159  30 
 3.04342  3.13486  30 
 3.04578  3.14159  30 
 3.05746  3.19068  30 
 3.08569  3.23977  30 
 3.09251  3.24193  30 
 3.10412  3.28885  30 
 3.11451  3.33794  30 
 3.13085  3.38703  30 
 3.14159  3.40088  30 
 3.1475  3.43612  30 
 3.15152  3.4852  30 
 3.14742  3.53429  30 
 3.14159  3.54607  30 


# Contour 1, label:       20
 3.04342  0.591313  20 
 3.04208  0.589049  20 
 3.03546  0.539961  20 
 3.03966  0.490874  20 
 3.04342  0.471534  20 
 3.05961  0.441786  20 
 3.07222  0.392699  20 
 3.08244  0.343612  20 
 3.09251  0.305548  20 
 3.09982  0.294524  20 
 3.11936  0.245437  20 
 3.13277  0.19635  20 
 3.14159  0.171203  20 
 3.15858  0.147262  20 
 3.17606  0.0981748  20 
 3.19068  0.0561429  20 
 3.22063  0.0981748  20 
 3.20906  0.147262  20 
 3.19878  0.19635  20 
 3.19068  0.227822  20 
 3.1798  0.245437  20 
 3.16269  0.294524  20 
 3.14986  0.343612  20 
 3.14159  0.371483  20 
 3.12749  0.392699  20 
 3.10947  0.441786  20 
 3.09477  0.490874  20 
 3.09251  0.497476  20 
 3.05924  0.539961  20 
 3.04425  0.589049  20 
 3.04342  0.591313  20 

 2.25802  2.76761  20 
 2.26217  2.79798  20 
 2.26264  2.84707  20 
 2.25802  2.8717  20 
 2.20893  2.85574  20 

 2.20893  2.85574  20 
 2.20462  2.84707  20 
 2.17716  2.79798  20 
 2.15984  2.77633  20 
 2.14803  2.74889  20 
 2.12492  2.69981  20 
 2.11076  2.67591  20 
 2.10048  2.65072  20 
 2.07988  2.60163  20 
 2.06167  2.56546  20 
 2.05644  2.55254  20 
 2.03683  2.50346  20 
 2.01474  2.45437  20 
 2.01258  2.45021  20 
 1.99465  2.40528  20 
 1.97472  2.35619  20 
 1.9635  2.33243  20 
 1.95328  2.30711  20 
 1.93442  2.25802  20 
 1.91441  2.21202  20 
 1.91316  2.20893  20 
 1.89461  2.15984  20 
 1.87608  2.11076  20 
 1.86532  2.08607  20 
 1.85614  2.06167  20 
 1.83935  2.01258  20 
 1.82126  1.9635  20 
 1.81623  1.95144  20 
 1.80396  1.91441  20 
 1.78927  1.86532  20 
 1.77338  1.81623  20 
 1.76715  1.7992  20 
 1.75816  1.76715  20 
 1.7463  1.71806  20 
 1.73485  1.66897  20 
 1.72193  1.61988  20 
 1.71806  1.6061  20 
 1.71147  1.5708  20 
 1.70411  1.52171  20 
 1.69804  1.47262  20 
 1.69302  1.42353  20 
 1.68907  1.37445  20 
 1.68637  1.32536  20 
 1.6853  1.27627  20 
 1.68619  1.22718  20 
 1.68914  1.1781  20 
 1.6939  1.12901  20 
 1.69992  1.07992  20 
 1.70666  1.03084  20 
 1.71383  0.981748  20 
 1.71806  0.955372  20 
 1.7466  0.981748  20 
 1.75655  1.03084  20 
 1.76076  1.07992  20 
 1.76485  1.12901  20 
 1.76715  1.14884  20 
 1.76848  1.1781  20 
 1.77179  1.22718  20 
 1.7762  1.27627  20 
 1.78174  1.32536  20 
 1.7885  1.37445  20 
 1.79675  1.42353  20 
 1.80719  1.47262  20 
 1.81623  1.50475  20 
 1.81998  1.52171  20 
 1.83157  1.5708  20 
 1.84407  1.61988  20 
 1.85886  1.66897  20 
 1.86532  1.68623  20 
 1.87533  1.71806  20 
 1.89081  1.76715  20 
 1.90799  1.81623  20 
 1.91441  1.83153  20 
 1.92691  1.86532  20 
 1.94459  1.91441  20 
 1.9635  1.96064  20 
 1.96468  1.9635  20 
 1.98412  2.01258  20 
 2.00346  2.06167  20 
 2.01258  2.08198  20 
 2.02482  2.11076  20 
 2.04425  2.15984  20 
 2.06167  2.19999  20 
 2.06563  2.20893  20 
 2.08548  2.25802  20 
 2.10539  2.30711  20 
 2.11076  2.3192  20 
 2.12596  2.35619  20 
 2.14438  2.40528  20 
 2.15984  2.44298  20 
 2.16449  2.45437  20 
 2.18177  2.50346  20 
 2.19856  2.55254  20 
 2.20893  2.5806  20 
 2.21602  2.60163  20 
 2.22941  2.65072  20 
 2.24153  2.69981  20 
 2.25417  2.74889  20 
 2.25802  2.76761  20 

 3.33794  3.20371  20 
 3.34772  3.23977  20 
 3.35959  3.28885  20 
 3.37229  3.33794  20 
 3.38703  3.37901  20 
 3.38933  3.38703  20 
 3.40095  3.43612  20 
 3.41204  3.4852  20 
 3.42754  3.53429  20 
 3.43612  3.55179  20 
 3.44334  3.58338  20 
 3.45165  3.63247  20 
 3.45773  3.68155  20 
 3.4852  3.72627  20 
 3.48614  3.73064  20 
 3.49018  3.77973  20 
 3.4852  3.8072  20 
 3.47895  3.77973  20 
 3.47743  3.73064  20 
 3.43612  3.71112  20 
 3.42544  3.68155  20 
 3.40515  3.63247  20 
 3.38703  3.61198  20 
 3.37362  3.58338  20 
 3.35052  3.53429  20 
 3.33794  3.51596  20 
 3.31988  3.4852  20 
 3.29583  3.43612  20 
 3.28885  3.42414  20 
 3.26129  3.38703  20 
 3.24004  3.33794  20 
 3.23977  3.33738  20 
 3.19126  3.28885  20 
 3.19068  3.28667  20 
 3.19039  3.28885  20 
 3.19068  3.29261  20 
 3.23609  3.33794  20 
 3.21398  3.38703  20 
 3.21876  3.43612  20 
 3.2249  3.4852  20 
 3.23231  3.53429  20 
 3.23977  3.57324  20 
 3.24222  3.58338  20 
 3.25166  3.63247  20 
 3.25858  3.68155  20 
 3.26442  3.73064  20 
 3.26958  3.77973  20 
 3.27366  3.82882  20 
 3.27475  3.8779  20 
 3.26657  3.92699  20 
 3.23977  3.96589  20 

 3.23977  3.96589  20 
 3.20287  3.92699  20 
 3.19068  3.91584  20 
 3.17306  3.8779  20 
 3.15186  3.82882  20 
 3.14159  3.80556  20 
 3.13345  3.77973  20 
 3.11856  3.73064  20 
 3.10457  3.68155  20 
 3.09251  3.64039  20 
 3.09043  3.63247  20 
 3.07724  3.58338  20 
 3.06492  3.53429  20 
 3.05268  3.4852  20 
 3.04342  3.45174  20 
 3.03926  3.43612  20 
 3.02652  3.38703  20 
 3.01459  3.33794  20 
 3.00211  3.28885  20 
 2.99433  3.26254  20 
 2.98805  3.23977  20 
 2.9756  3.19068  20 
 2.96359  3.14159  20 
 2.94964  3.09251  20 
 2.94524  3.07947  20 
 2.93546  3.04342  20 
 2.9236  2.99433  20 
 2.9109  2.94524  20 
 2.89616  2.90417  20 
 2.89385  2.89616  20 
 2.88223  2.84707  20 
 2.87114  2.79798  20 
 2.85565  2.74889  20 
 2.84707  2.73139  20 
 2.83985  2.69981  20 
 2.83154  2.65072  20 
 2.82546  2.60163  20 
 2.79798  2.55691  20 
 2.79704  2.55254  20 
 2.79301  2.50346  20 
 2.79798  2.47598  20 
 2.80423  2.50346  20 
 2.80576  2.55254  20 
 2.84707  2.57206  20 
 2.85774  2.60163  20 
 2.87803  2.65072  20 
 2.89616  2.67121  20 
 2.90956  2.69981  20 
 2.93266  2.74889  20 
 2.94524  2.76722  20 
 2.96331  2.79798  20 
 2.98735  2.84707  20 
 2.99433  2.85905  20 
 3.0219  2.89616  20 
 3.04315  2.94524  20 
 3.04342  2.94581  20 
 3.09193  2.99433  20 
 3.09251  2.99652  20 
 3.0928  2.99433  20 
 3.09251  2.99057  20 
 3.0471  2.94524  20 
 3.06921  2.89616  20 
 3.06443  2.84707  20 
 3.05829  2.79798  20 
 3.05088  2.74889  20 
 3.04342  2.70994  20 
 3.04097  2.69981  20 
 3.03152  2.65072  20 
 3.0246  2.60163  20 
 3.01877  2.55254  20 
 3.01361  2.50346  20 
 3.00953  2.45437  20 
 3.00843  2.40528  20 
 3.01662  2.35619  20 
 3.04342  2.31729  20 
 3.08031  2.35619  20 
 3.09251  2.36735  20 
 3.11012  2.40528  20 
 3.13133  2.45437  20 
 3.14159  2.47763  20 
 3.14973  2.50346  20 
 3.16463  2.55254  20 
 3.17862  2.60163  20 
 3.19068  2.6428  20 
 3.19276  2.65072  20 
 3.20595  2.69981  20 
 3.21827  2.74889  20 
 3.23051  2.79798  20 
 3.23977  2.83144  20 
 3.24393  2.84707  20 
 3.25667  2.89616  20 
 3.2686  2.94524  20 
 3.28107  2.99433  20 
 3.28885  3.02064  20 
 3.29514  3.04342  20 
 3.30758  3.09251  20 
 3.3196  3.14159  20 
 3.33354  3.19068  20 
 3.33794  3.20371  20 

 4.58929  5.15418  20 
 4.58327  5.20326  20 
 4.57652  5.25235  20 
 4.56936  5.30144  20 
 4.56513  5.32781  20 

 4.56513  5.32781  20 
 4.53659  5.30144  20 
 4.52664  5.25235  20 
 4.52242  5.20326  20 
 4.51834  5.15418  20 
 4.51604  5.13435  20 
 4.5147  5.10509  20 
 4.51139  5.056  20 
 4.50699  5.00691  20 
 4.50145  4.95783  20 
 4.49468  4.90874  20 
 4.48644  4.85965  20 
 4.476  4.81056  20 
 4.46695  4.77844  20 
 4.4632  4.76148  20 
 4.45162  4.71239  20 
 4.43911  4.6633  20 
 4.42432  4.61421  20 
 4.41786  4.59696  20 
 4.40785  4.56513  20 
 4.39238  4.51604  20 
 4.3752  4.46695  20 
 4.36878  4.45165  20 
 4.35627  4.41786  20 
 4.3386  4.36878  20 
 4.31969  4.32255  20 
 4.31851  4.31969  20 
 4.29906  4.2706  20 
 4.27973  4.22152  20 
 4.2706  4.20121  20 
 4.25837  4.17243  20 
 4.23893  4.12334  20 
 4.22152  4.0832  20 
 4.21756  4.07425  20 
 4.1977  4.02517  20 
 4.17779  3.97608  20 
 4.17243  3.96399  20 
 4.15723  3.92699  20 
 4.1388  3.8779  20 
 4.12334  3.8402  20 
 4.1187  3.82882  20 
 4.10142  3.77973  20 
 4.08463  3.73064  20 
 4.07425  3.70259  20 
 4.06716  3.68155  20 
 4.05378  3.63247  20 
 4.04165  3.58338  20 
 4.02902  3.53429  20 
 4.02517  3.51557  20 
 4.02102  3.4852  20 
 4.02055  3.43612  20 
 4.02517  3.41148  20 
 4.07425  3.42744  20 
 4.07857  3.43612  20 
 4.10603  3.4852  20 
 4.12334  3.50686  20 
 4.13516  3.53429  20 
 4.15826  3.58338  20 
 4.17243  3.60728  20 
 4.18271  3.63247  20 
 4.2033  3.68155  20 
 4.22152  3.71773  20 
 4.22674  3.73064  20 
 4.24636  3.77973  20 
 4.26844  3.82882  20 
 4.2706  3.83297  20 
 4.28854  3.8779  20 
 4.30847  3.92699  20 
 4.31969  3.95075  20 
 4.3299  3.97608  20 
 4.34876  4.02517  20 
 4.36878  4.07117  20 
 4.37003  4.07425  20 
 4.38858  4.12334  20 
 4.40711  4.17243  20 
 4.41786  4.19712  20 
 4.42704  4.22152  20 
 4.44384  4.2706  20 
 4.46193  4.31969  20 
 4.46695  4.33175  20 
 4.47923  4.36878  20 
 4.49391  4.41786  20 
 4.5098  4.46695  20 
 4.51604  4.48399  20 
 4.52503  4.51604  20 
 4.53688  4.56513  20 
 4.54834  4.61421  20 
 4.56126  4.6633  20 
 4.56513  4.67708  20 
 4.57172  4.71239  20 
 4.57907  4.76148  20 
 4.58514  4.81056  20 
 4.59016  4.85965  20 
 4.59412  4.90874  20 
 4.59681  4.95783  20 
 4.59788  5.00691  20 
 4.597  5.056  20 
 4.59404  5.10509  20 
 4.58929  5.15418  20 

 3.09251  6.22704  20 
 3.06255  6.18501  20 
 3.07413  6.13592  20 
 3.08441  6.08684  20 
 3.09251  6.05536  20 
 3.10339  6.03775  20 
 3.12049  5.98866  20 
 3.13333  5.93957  20 
 3.14159  5.9117  20 
 3.1557  5.89049  20 
 3.17371  5.8414  20 
 3.18842  5.79231  20 
 3.19068  5.78571  20 
 3.22395  5.74322  20 
 3.23893  5.69414  20 
 3.23977  5.69187  20 
 3.2411  5.69414  20 
 3.24772  5.74322  20 
 3.24353  5.79231  20 
 3.23977  5.81165  20 
 3.22357  5.8414  20 
 3.21097  5.89049  20 
 3.20074  5.93957  20 
 3.19068  5.97764  20 
 3.18337  5.98866  20 
 3.16383  6.03775  20 
 3.15041  6.08684  20 
 3.14159  6.11198  20 
 3.12461  6.13592  20 
 3.10713  6.18501  20 
 3.09251  6.22704  20 

 3.22795  0  20 
 3.20505  0.0490874  20 
 3.23977  0.0681449  20 
 3.24394  0.0490874  20 
 3.24896  0  20 

 3.03422  0  20 
 3.04342  0.0354375  20 
 3.05524  0  20 

 3.03925  6.2341  20 
 3.04342  6.21504  20 
 3.07813  6.2341  20 


# Contour 2, label:       10
 2.90007  2.15984  10 
 2.90706  2.20893  10 
 2.91333  2.25802  10 
 2.91913  2.30711  10 
 2.92484  2.35619  10 
 2.9311  2.40528  10 
 2.93951  2.45437  10 
 2.94524  2.47904  10 
 2.94771  2.50346  10 
 2.94886  2.55254  10 
 2.94524  2.57941  10 

 2.94524  2.57941  10 
 2.93417  2.55254  10 
 2.89616  2.52389  10 
 2.88805  2.50346  10 
 2.86851  2.45437  10 
 2.84707  2.42018  10 
 2.84105  2.40528  10 
 2.82411  2.35619  10 
 2.80438  2.30711  10 
 2.79798  2.29432  10 
 2.78514  2.25802  10 
 2.7705  2.20893  10 
 2.75455  2.15984  10 
 2.74889  2.14477  10 
 2.73793  2.11076  10 
 2.72542  2.06167  10 
 2.71375  2.01258  10 
 2.701  1.9635  10 
 2.69981  1.9591  10 
 2.6883  1.91441  10 
 2.67868  1.86532  10 
 2.67042  1.81623  10 
 2.66275  1.76715  10 
 2.65534  1.71806  10 
 2.65072  1.68604  10 
 2.64756  1.66897  10 
 2.64075  1.61988  10 
 2.63582  1.5708  10 
 2.63229  1.52171  10 
 2.62993  1.47262  10 
 2.62868  1.42353  10 
 2.62855  1.37445  10 
 2.62958  1.32536  10 
 2.63195  1.27627  10 
 2.63604  1.22718  10 
 2.64289  1.1781  10 
 2.65072  1.14525  10 
 2.65316  1.12901  10 
 2.66099  1.07992  10 
 2.66949  1.03084  10 
 2.68  0.981748  10 
 2.69818  0.93266  10 
 2.69981  0.929752  10 
 2.71307  0.883573  10 
 2.72764  0.834486  10 
 2.74889  0.790611  10 
 2.75117  0.785398  10 
 2.76959  0.736311  10 
 2.79153  0.687223  10 
 2.79798  0.677294  10 
 2.81727  0.638136  10 
 2.84047  0.589049  10 
 2.84707  0.57868  10 
 2.87067  0.539961  10 
 2.89528  0.490874  10 
 2.89616  0.489478  10 
 2.93148  0.441786  10 
 2.94524  0.413967  10 
 2.96334  0.441786  10 
 2.96034  0.490874  10 
 2.95266  0.539961  10 
 2.94524  0.572649  10 
 2.93907  0.589049  10 
 2.92555  0.638136  10 
 2.91533  0.687223  10 
 2.90474  0.736311  10 
 2.89616  0.770318  10 
 2.89199  0.785398  10 
 2.88176  0.834486  10 
 2.87357  0.883573  10 
 2.86595  0.93266  10 
 2.85828  0.981748  10 
 2.85029  1.03084  10 
 2.84707  1.05349  10 
 2.84474  1.07992  10 
 2.8422  1.12901  10 
 2.84103  1.1781  10 
 2.84108  1.22718  10 
 2.84218  1.27627  10 
 2.84411  1.32536  10 
 2.84657  1.37445  10 
 2.84707  1.38379  10 
 2.85836  1.42353  10 
 2.87025  1.47262  10 
 2.87828  1.52171  10 
 2.88246  1.5708  10 
 2.88379  1.61988  10 
 2.88345  1.66897  10 
 2.88244  1.71806  10 
 2.88145  1.76715  10 
 2.8809  1.81623  10 
 2.88102  1.86532  10 
 2.88188  1.91441  10 
 2.88352  1.9635  10 
 2.88592  2.01258  10 
 2.88917  2.06167  10 
 2.89349  2.11076  10 
 2.89616  2.1327  10 
 2.90007  2.15984  10 

 2.02761  0.294524  10 
 2.01668  0.343612  10 
 2.01258  0.357353  10 
 2.00307  0.392699  10 
 1.98946  0.441786  10 
 1.97529  0.490874  10 
 1.9635  0.528336  10 
 1.96034  0.539961  10 
 1.94705  0.589049  10 
 1.93399  0.638136  10 
 1.92066  0.687223  10 
 1.91441  0.710044  10 
 1.9087  0.736311  10 
 1.89884  0.785398  10 
 1.8897  0.834486  10 
 1.88126  0.883573  10 
 1.87369  0.93266  10 
 1.86721  0.981748  10 
 1.86532  1.00008  10 
 1.86302  1.03084  10 
 1.86062  1.07992  10 
 1.8595  1.12901  10 
 1.85969  1.1781  10 
 1.86117  1.22718  10 
 1.86389  1.27627  10 
 1.86532  1.29388  10 
 1.8689  1.32536  10 
 1.87599  1.37445  10 
 1.88421  1.42353  10 
 1.89325  1.47262  10 
 1.90281  1.52171  10 
 1.91272  1.5708  10 
 1.91441  1.57835  10 
 1.92715  1.61988  10 
 1.94181  1.66897  10 
 1.95559  1.71806  10 
 1.9635  1.74637  10 
 1.97149  1.76715  10 
 1.98996  1.81623  10 
 2.0062  1.86532  10 
 2.01258  1.88496  10 
 2.02562  1.91441  10 
 2.04545  1.9635  10 
 2.06167  2.01059  10 
 2.06262  2.01258  10 
 2.08595  2.06167  10 
 2.10492  2.11076  10 
 2.11076  2.12666  10 
 2.12731  2.15984  10 
 2.14827  2.20893  10 
 2.15984  2.2401  10 
 2.16901  2.25802  10 
 2.19172  2.30711  10 
 2.20893  2.3535  10 
 2.21033  2.35619  10 
 2.23463  2.40528  10 
 2.25354  2.45437  10 
 2.25802  2.46689  10 
 2.27615  2.50346  10 
 2.29596  2.55254  10 
 2.30711  2.58509  10 
 2.31512  2.60163  10 
 2.3359  2.65072  10 
 2.35236  2.69981  10 
 2.35619  2.71242  10 
 2.37176  2.74889  10 
 2.38875  2.79798  10 
 2.40263  2.84707  10 
 2.40528  2.85754  10 
 2.41887  2.89616  10 
 2.43273  2.94524  10 
 2.44401  2.99433  10 
 2.4536  3.04342  10 
 2.45437  3.04811  10 
 2.46396  3.09251  10 
 2.47199  3.14159  10 
 2.47795  3.19068  10 
 2.48211  3.23977  10 
 2.48459  3.28885  10 
 2.4854  3.33794  10 
 2.4844  3.38703  10 
 2.48141  3.43612  10 
 2.47609  3.4852  10 
 2.46779  3.53429  10 
 2.45512  3.58338  10 
 2.45437  3.58567  10 
 2.40528  3.58446  10 

 2.40528  3.58446  10 
 2.4048  3.58338  10 
 2.37763  3.53429  10 
 2.35619  3.50832  10 
 2.34719  3.4852  10 
 2.32403  3.43612  10 
 2.30711  3.40786  10 
 2.29934  3.38703  10 
 2.27862  3.33794  10 
 2.25802  3.2964  10 
 2.25527  3.28885  10 
 2.23589  3.23977  10 
 2.21481  3.19068  10 
 2.20893  3.17814  10 
 2.19504  3.14159  10 
 2.1758  3.09251  10 
 2.15984  3.05293  10 
 2.15633  3.04342  10 
 2.13779  2.99433  10 
 2.11971  2.94524  10 
 2.11076  2.92106  10 
 2.10152  2.89616  10 
 2.0836  2.84707  10 
 2.06671  2.79798  10 
 2.06167  2.78356  10 
 2.04859  2.74889  10 
 2.03097  2.69981  10 
 2.01468  2.65072  10 
 2.01258  2.64467  10 
 1.99559  2.60163  10 
 1.97798  2.55254  10 
 1.9635  2.50902  10 
 1.96123  2.50346  10 
 1.9412  2.45437  10 
 1.92381  2.40528  10 
 1.91441  2.37793  10 
 1.90515  2.35619  10 
 1.88575  2.30711  10 
 1.86901  2.25802  10 
 1.86532  2.24745  10 
 1.84873  2.20893  10 
 1.8307  2.15984  10 
 1.81623  2.11539  10 
 1.81425  2.11076  10 
 1.79414  2.06167  10 
 1.77781  2.01258  10 
 1.76715  1.9777  10 
 1.76138  1.9635  10 
 1.74345  1.91441  10 
 1.72892  1.86532  10 
 1.71806  1.82464  10 
 1.71498  1.81623  10 
 1.69885  1.76715  10 
 1.68609  1.71806  10 
 1.6753  1.66897  10 
 1.66897  1.63795  10 
 1.6639  1.61988  10 
 1.65238  1.5708  10 
 1.64343  1.52171  10 
 1.63631  1.47262  10 
 1.63058  1.42353  10 
 1.626  1.37445  10 
 1.62252  1.32536  10 
 1.62018  1.27627  10 
 1.61988  1.26256  10 
 1.61884  1.22718  10 
 1.61918  1.1781  10 
 1.61988  1.16157  10 
 1.62097  1.12901  10 
 1.62397  1.07992  10 
 1.6283  1.03084  10 
 1.63394  0.981748  10 
 1.64094  0.93266  10 
 1.64949  0.883573  10 
 1.65996  0.834486  10 
 1.66897  0.79963  10 
 1.67258  0.785398  10 
 1.68535  0.736311  10 
 1.69904  0.687223  10 
 1.71456  0.638136  10 
 1.71806  0.628034  10 
 1.73233  0.589049  10 
 1.74979  0.539961  10 
 1.76715  0.493296  10 
 1.76834  0.490874  10 
 1.79047  0.441786  10 
 1.81041  0.392699  10 
 1.81623  0.378196  10 
 1.83599  0.343612  10 
 1.85865  0.294524  10 
 1.86532  0.278414  10 
 1.88943  0.245437  10 
 1.91427  0.19635  10 
 1.91441  0.196036  10 
 1.9635  0.148752  10 
 2.01258  0.156478  10 
 2.03327  0.19635  10 
 2.03466  0.245437  10 
 2.02761  0.294524  10 

 3.51359  5.54687  10 
 3.49166  5.59596  10 
 3.4852  5.60589  10 
 3.46591  5.64505  10 
 3.44272  5.69414  10 
 3.43612  5.70451  10 
 3.41251  5.74322  10 
 3.38791  5.79231  10 
 3.38703  5.79371  10 
 3.35171  5.8414  10 
 3.33794  5.86922  10 

 3.33794  5.86922  10 
 3.31985  5.8414  10 
 3.32285  5.79231  10 
 3.33052  5.74322  10 
 3.33794  5.71054  10 
 3.34411  5.69414  10 
 3.35764  5.64505  10 
 3.36785  5.59596  10 
 3.37845  5.54687  10 
 3.38703  5.51287  10 
 3.3912  5.49779  10 
 3.40142  5.4487  10 
 3.40962  5.39961  10 
 3.41724  5.35052  10 
 3.42491  5.30144  10 
 3.43289  5.25235  10 
 3.43612  5.2297  10 
 3.43844  5.20326  10 
 3.44099  5.15418  10 
 3.44215  5.10509  10 
 3.44211  5.056  10 
 3.44101  5.00691  10 
 3.43908  4.95783  10 
 3.43661  4.90874  10 
 3.43612  4.89939  10 
 3.42483  4.85965  10 
 3.41293  4.81056  10 
 3.4049  4.76148  10 
 3.40072  4.71239  10 
 3.3994  4.6633  10 
 3.39974  4.61421  10 
 3.40075  4.56513  10 
 3.40174  4.51604  10 
 3.40229  4.46695  10 
 3.40217  4.41786  10 
 3.4013  4.36878  10 
 3.39967  4.31969  10 
 3.39726  4.2706  10 
 3.39401  4.22152  10 
 3.38969  4.17243  10 
 3.38703  4.15049  10 
 3.38312  4.12334  10 
 3.37612  4.07425  10 
 3.36985  4.02517  10 
 3.36405  3.97608  10 
 3.35835  3.92699  10 
 3.35208  3.8779  10 
 3.34367  3.82882  10 
 3.33794  3.80415  10 
 3.33548  3.77973  10 
 3.33433  3.73064  10 
 3.33794  3.70377  10 
 3.34902  3.73064  10 
 3.38703  3.7593  10 
 3.39514  3.77973  10 
 3.41468  3.82882  10 
 3.43612  3.863  10 
 3.44213  3.8779  10 
 3.45907  3.92699  10 
 3.4788  3.97608  10 
 3.4852  3.98887  10 
 3.49805  4.02517  10 
 3.51268  4.07425  10 
 3.52863  4.12334  10 
 3.53429  4.13842  10 
 3.54526  4.17243  10 
 3.55776  4.22152  10 
 3.56944  4.2706  10 
 3.58218  4.31969  10 
 3.58338  4.32409  10 
 3.59488  4.36878  10 
 3.60451  4.41786  10 
 3.61277  4.46695  10 
 3.62043  4.51604  10 
 3.62785  4.56513  10 
 3.63247  4.59714  10 
 3.63562  4.61421  10 
 3.64244  4.6633  10 
 3.64736  4.71239  10 
 3.65089  4.76148  10 
 3.65325  4.81056  10 
 3.6545  4.85965  10 
 3.65464  4.90874  10 
 3.6536  4.95783  10 
 3.65123  5.00691  10 
 3.64715  5.056  10 
 3.6403  5.10509  10 
 3.63247  5.13794  10 
 3.63003  5.15418  10 
 3.6222  5.20326  10 
 3.61369  5.25235  10 
 3.60319  5.30144  10 
 3.585  5.35052  10 
 3.58338  5.35343  10 
 3.57012  5.39961  10 
 3.55554  5.4487  10 
 3.53429  5.49257  10 
 3.53202  5.49779  10 
 3.51359  5.54687  10 

 4.02517  2.98679  10 
 4.02792  2.99433  10 
 4.04729  3.04342  10 
 4.06837  3.09251  10 
 4.07425  3.10505  10 
 4.08814  3.14159  10 
 4.10738  3.19068  10 
 4.12334  3.23026  10 
 4.12685  3.23977  10 
 4.14539  3.28885  10 
 4.16347  3.33794  10 
 4.17243  3.36213  10 
 4.18166  3.38703  10 
 4.19958  3.43612  10 
 4.21648  3.4852  10 
 4.22152  3.49963  10 
 4.23459  3.53429  10 
 4.25222  3.58338  10 
 4.2685  3.63247  10 
 4.2706  3.63851  10 
 4.2876  3.68155  10 
 4.3052  3.73064  10 
 4.31969  3.77416  10 
 4.32195  3.77973  10 
 4.34199  3.82882  10 
 4.35937  3.8779  10 
 4.36878  3.90525  10 
 4.37803  3.92699  10 
 4.39743  3.97608  10 
 4.41418  4.02517  10 
 4.41786  4.03573  10 
 4.43446  4.07425  10 
 4.45249  4.12334  10 
 4.46695  4.1678  10 
 4.46894  4.17243  10 
 4.48904  4.22152  10 
 4.50538  4.2706  10 
 4.51604  4.30549  10 
 4.52181  4.31969  10 
 4.53974  4.36878  10 
 4.55426  4.41786  10 
 4.56513  4.45855  10 
 4.5682  4.46695  10 
 4.58434  4.51604  10 
 4.5971  4.56513  10 
 4.60789  4.61421  10 
 4.61421  4.64523  10 
 4.61928  4.6633  10 
 4.63081  4.71239  10 
 4.63976  4.76148  10 
 4.64687  4.81056  10 
 4.65261  4.85965  10 
 4.65719  4.90874  10 
 4.66067  4.95783  10 
 4.663  5.00691  10 
 4.6633  5.02062  10 
 4.66435  5.056  10 
 4.66401  5.10509  10 
 4.6633  5.12161  10 
 4.66221  5.15418  10 
 4.65922  5.20326  10 
 4.65488  5.25235  10 
 4.64925  5.30144  10 
 4.64225  5.35052  10 
 4.6337  5.39961  10 
 4.62322  5.4487  10 
 4.61421  5.48356  10 
 4.6106  5.49779  10 
 4.59783  5.54687  10 
 4.58414  5.59596  10 
 4.56863  5.64505  10 
 4.56513  5.65515  10 
 4.55085  5.69414  10 
 4.5334  5.74322  10 
 4.51604  5.78989  10 
 4.51484  5.79231  10 
 4.49271  5.8414  10 
 4.47277  5.89049  10 
 4.46695  5.90499  10 
 4.44719  5.93957  10 
 4.42453  5.98866  10 
 4.41786  6.00477  10 
 4.39375  6.03775  10 
 4.36891  6.08684  10 
 4.36878  6.08715  10 
 4.31969  6.13443  10 
 4.2706  6.12671  10 

 4.2706  6.12671  10 
 4.24992  6.08684  10 
 4.24852  6.03775  10 
 4.25558  5.98866  10 
 4.2665  5.93957  10 
 4.2706  5.92583  10 
 4.28011  5.89049  10 
 4.29373  5.8414  10 
 4.30789  5.79231  10 
 4.31969  5.75485  10 
 4.32285  5.74322  10 
 4.33614  5.69414  10 
 4.3492  5.64505  10 
 4.36252  5.59596  10 
 4.36878  5.57314  10 
 4.37449  5.54687  10 
 4.38434  5.49779  10 
 4.39349  5.4487  10 
 4.40192  5.39961  10 
 4.40949  5.35052  10 
 4.41597  5.30144  10 
 4.41786  5.2831  10 
 4.42016  5.25235  10 
 4.42257  5.20326  10 
 4.42369  5.15418  10 
 4.4235  5.10509  10 
 4.42202  5.056  10 
 4.4193  5.00691  10 
 4.41786  4.98931  10 
 4.41429  4.95783  10 
 4.40719  4.90874  10 
 4.39898  4.85965  10 
 4.38994  4.81056  10 
 4.38037  4.76148  10 
 4.37047  4.71239  10 
 4.36878  4.70484  10 
 4.35603  4.6633  10 
 4.34137  4.61421  10 
 4.3276  4.56513  10 
 4.31969  4.53681  10 
 4.31169  4.51604  10 
 4.29323  4.46695  10 
 4.27698  4.41786  10 
 4.2706  4.39822  10 
 4.25756  4.36878  10 
 4.23773  4.31969  10 
 4.22152  4.2726  10 
 4.22057  4.2706  10 
 4.19723  4.22152  10 
 4.17827  4.17243  10 
 4.17243  4.15652  10 
 4.15587  4.12334  10 
 4.13492  4.07425  10 
 4.12334  4.04308  10 
 4.11417  4.02517  10 
 4.09147  3.97608  10 
 4.07425  3.92969  10 
 4.07286  3.92699  10 
 4.04856  3.8779  10 
 4.02964  3.82882  10 
 4.02517  3.8163  10 
 4.00704  3.77973  10 
 3.98723  3.73064  10 
 3.97608  3.69809  10 
 3.96807  3.68155  10 
 3.94729  3.63247  10 
 3.93083  3.58338  10 
 3.92699  3.57077  10 
 3.91142  3.53429  10 
 3.89443  3.4852  10 
 3.88055  3.43612  10 
 3.8779  3.42565  10 
 3.86432  3.38703  10 
 3.85045  3.33794  10 
 3.83917  3.28885  10 
 3.82958  3.23977  10 
 3.82882  3.23508  10 
 3.81923  3.19068  10 
 3.81119  3.14159  10 
 3.80524  3.09251  10 
 3.80108  3.04342  10 
 3.79859  2.99433  10 
 3.79779  2.94524  10 
 3.79879  2.89616  10 
 3.80177  2.84707  10 
 3.8071  2.79798  10 
 3.8154  2.74889  10 
 3.82806  2.69981  10 
 3.82882  2.69751  10 
 3.8779  2.69872  10 
 3.87838  2.69981  10 
 3.90556  2.74889  10 
 3.92699  2.77487  10 
 3.93599  2.79798  10 
 3.95916  2.84707  10 
 3.97608  2.87533  10 
 3.98384  2.89616  10 
 4.00456  2.94524  10 
 4.02517  2.98679  10 

 3.23084  2.35619  10 
 3.22456  2.30711  10 
 3.21762  2.25802  10 
 3.20982  2.20893  10 
 3.20091  2.15984  10 
 3.19068  2.11092  10 
 3.19064  2.11076  10 
 3.1782  2.06167  10 
 3.16363  2.01258  10 
 3.14685  1.9635  10 
 3.14159  1.94875  10 
 3.12531  1.91441  10 
 3.10115  1.86532  10 
 3.09251  1.84734  10 
 3.07106  1.81623  10 
 3.04342  1.7714  10 
 3.03951  1.76715  10 
 3.00376  1.71806  10 
 2.99433  1.7008  10 
 2.97271  1.66897  10 
 2.95214  1.61988  10 
 2.94524  1.58945  10 
 2.93858  1.5708  10 
 2.93405  1.52171  10 
 2.93751  1.47262  10 
 2.94524  1.42739  10 
 2.94567  1.42353  10 
 2.95479  1.37445  10 
 2.96624  1.32536  10 
 2.97925  1.27627  10 
 2.99316  1.22718  10 
 2.99433  1.22356  10 
 3.00807  1.1781  10 
 3.02333  1.12901  10 
 3.03821  1.07992  10 
 3.04342  1.06316  10 
 3.05297  1.03084  10 
 3.06776  0.981748  10 
 3.08177  0.93266  10 
 3.09251  0.892213  10 
 3.09477  0.883573  10 
 3.1085  0.834486  10 
 3.12164  0.785398  10 
 3.13364  0.736311  10 
 3.14159  0.700969  10 
 3.14501  0.687223  10 
 3.15814  0.638136  10 
 3.17051  0.589049  10 
 3.18154  0.539961  10 
 3.19068  0.494721  10 
 3.19165  0.490874  10 
 3.2057  0.441786  10 
 3.21837  0.392699  10 
 3.22953  0.343612  10 
 3.23977  0.296581  10 
 3.24036  0.294524  10 
 3.25587  0.245437  10 
 3.26906  0.19635  10 
 3.28122  0.147262  10 
 3.28885  0.119717  10 
 3.29607  0.0981748  10 
 3.31139  0.0490874  10 
 3.32517  0  10 

 3.341  6.2341  10 
 3.35773  6.18501  10 
 3.37295  6.13592  10 
 3.38703  6.09793  10 
 3.39133  6.08684  10 
 3.40829  6.03775  10 
 3.4253  5.98866  10 
 3.43612  5.9642  10 
 3.44571  5.93957  10 
 3.46246  5.89049  10 
 3.48403  5.8414  10 
 3.4852  5.83921  10 
 3.50192  5.79231  10 
 3.51997  5.74322  10 
 3.53429  5.71585  10 
 3.54248  5.69414  10 
 3.5585  5.64505  10 
 3.5819  5.59596  10 
 3.58338  5.5936  10 
 3.59785  5.54687  10 
 3.61346  5.49779  10 
 3.63247  5.46001  10 
 3.63608  5.4487  10 
 3.64876  5.39961  10 
 3.66215  5.35052  10 
 3.68155  5.30498  10 
 3.68249  5.30144  10 
 3.69274  5.25235  10 
 3.70197  5.20326  10 
 3.71146  5.15418  10 
 3.7226  5.10509  10 
 3.73064  5.07496  10 
 3.73333  5.056  10 
 3.73862  5.00691  10 
 3.74267  4.95783  10 
 3.74568  4.90874  10 
 3.74768  4.85965  10 
 3.74869  4.81056  10 
 3.74872  4.76148  10 
 3.74781  4.71239  10 
 3.74601  4.6633  10 
 3.74332  4.61421  10 
 3.73951  4.56513  10 
 3.73343  4.51604  10 
 3.73064  4.50207  10 
 3.72421  4.46695  10 
 3.71613  4.41786  10 
 3.70888  4.36878  10 
 3.70195  4.31969  10 
 3.69401  4.2706  10 
 3.68155  4.22979  10 
 3.67918  4.22152  10 
 3.66722  4.17243  10 
 3.65785  4.12334  10 
 3.6483  4.07425  10 
 3.63247  4.03495  10 
 3.62926  4.02517  10 
 3.61652  3.97608  10 
 3.60646  3.92699  10 
 3.59087  3.8779  10 
 3.58338  3.86634  10 
 3.57207  3.82882  10 
 3.56101  3.77973  10 
 3.54692  3.73064  10 
 3.53429  3.70965  10 
 3.52559  3.68155  10 
 3.51396  3.63247  10 
 3.50028  3.58338  10 
 3.4852  3.55588  10 
 3.47868  3.53429  10 
 3.46686  3.4852  10 
 3.4539  3.43612  10 
 3.43612  3.39801  10 
 3.43295  3.38703  10 
 3.42125  3.33794  10 
 3.40935  3.28885  10 
 3.39231  3.23977  10 
 3.38703  3.22781  10 
 3.3784  3.19068  10 
 3.36767  3.14159  10 
 3.35548  3.09251  10 
 3.33997  3.04342  10 
 3.33794  3.0371  10 
 3.32966  2.99433  10 
 3.32031  2.94524  10 
 3.31032  2.89616  10 
 3.29954  2.84707  10 
 3.28885  2.79979  10 
 3.28856  2.79798  10 
 3.28177  2.74889  10 
 3.27505  2.69981  10 
 3.26835  2.65072  10 
 3.26174  2.60163  10 
 3.25525  2.55254  10 
 3.24888  2.50346  10 
 3.24252  2.45437  10 
 3.23977  2.43242  10 
 3.23664  2.40528  10 
 3.23084  2.35619  10 

 2.71112  2.45437  10 
 2.69981  2.41685  10 
 2.69232  2.40528  10 
 2.67673  2.35619  10 
 2.66666  2.30711  10 
 2.65393  2.25802  10 
 2.65072  2.24823  10 
 2.63488  2.20893  10 
 2.62533  2.15984  10 
 2.61597  2.11076  10 
 2.60401  2.06167  10 
 2.60163  2.05339  10 
 2.58918  2.01258  10 
 2.58124  1.9635  10 
 2.57431  1.91441  10 
 2.56705  1.86532  10 
 2.55897  1.81623  10 
 2.55254  1.78112  10 
 2.54976  1.76715  10 
 2.54368  1.71806  10 
 2.53986  1.66897  10 
 2.53717  1.61988  10 
 2.53537  1.5708  10 
 2.53447  1.52171  10 
 2.5345  1.47262  10 
 2.53551  1.42353  10 
 2.53751  1.37445  10 
 2.54051  1.32536  10 
 2.54457  1.27627  10 
 2.54985  1.22718  10 
 2.55254  1.20823  10 
 2.56058  1.1781  10 
 2.57173  1.12901  10 
 2.58122  1.07992  10 
 2.59045  1.03084  10 
 2.6007  0.981748  10 
 2.60163  0.978206  10 
 2.62104  0.93266  10 
 2.63442  0.883573  10 
 2.64711  0.834486  10 
 2.65072  0.823171  10 
 2.66973  0.785398  10 
 2.68533  0.736311  10 
 2.69981  0.689587  10 
 2.70129  0.687223  10 
 2.72469  0.638136  10 
 2.74071  0.589049  10 
 2.74889  0.567333  10 
 2.76321  0.539961  10 
 2.78126  0.490874  10 
 2.79798  0.443977  10 
 2.79915  0.441786  10 
 2.82072  0.392699  10 
 2.83748  0.343612  10 
 2.84707  0.318985  10 
 2.85789  0.294524  10 
 2.87489  0.245437  10 
 2.89185  0.19635  10 
 2.89616  0.185253  10 
 2.91024  0.147262  10 
 2.92545  0.0981748  10 
 2.94218  0.0490874  10 
 2.94524  0.0406389  10 
 2.95802  0  10 

 2.97179  6.2341  10 
 2.98712  6.18501  10 
 2.99433  6.16347  10 
 3.00196  6.13592  10 
 3.01412  6.08684  10 
 3.02731  6.03775  10 
 3.04282  5.98866  10 
 3.04342  5.9866  10 
 3.05366  5.93957  10 
 3.06481  5.89049  10 
 3.07749  5.8414  10 
 3.09153  5.79231  10 
 3.09251  5.78846  10 
 3.10165  5.74322  10 
 3.11267  5.69414  10 
 3.12505  5.64505  10 
 3.13818  5.59596  10 
 3.14159  5.58222  10 
 3.14954  5.54687  10 
 3.16155  5.49779  10 
 3.17469  5.4487  10 
 3.18841  5.39961  10 
 3.19068  5.39097  10 
 3.20141  5.35052  10 
 3.21543  5.30144  10 
 3.23021  5.25235  10 
 3.23977  5.22003  10 
 3.24497  5.20326  10 
 3.25986  5.15418  10 
 3.27512  5.10509  10 
 3.28885  5.05963  10 
 3.29003  5.056  10 
 3.30393  5.00691  10 
 3.31695  4.95783  10 
 3.32839  4.90874  10 
 3.33751  4.85965  10 
 3.33794  4.8558  10 
 3.34567  4.81056  10 
 3.34914  4.76148  10 
 3.3446  4.71239  10 
 3.33794  4.69373  10 
 3.33105  4.6633  10 
 3.31047  4.61421  10 
 3.28885  4.58239  10 
 3.27942  4.56513  10 
 3.24368  4.51604  10 
 3.23977  4.51178  10 
 3.21212  4.46695  10 
 3.19068  4.43585  10 
 3.18204  4.41786  10 
 3.15788  4.36878  10 
 3.14159  4.33444  10 
 3.13633  4.31969  10 
 3.11956  4.2706  10 
 3.10498  4.22152  10 
 3.09255  4.17243  10 
 3.09251  4.17226  10 
 3.08227  4.12334  10 
 3.07336  4.07425  10 
 3.06556  4.02517  10 
 3.05863  3.97608  10 
 3.05234  3.92699  10 
 3.04655  3.8779  10 
 3.04342  3.85077  10 
 3.04066  3.82882  10 
 3.03431  3.77973  10 
 3.02793  3.73064  10 
 3.02145  3.68155  10 
 3.01483  3.63247  10 
 3.00813  3.58338  10 
 3.00141  3.53429  10 
 2.99463  3.4852  10 
 2.99433  3.4834  10 
 2.98364  3.43612  10 
 2.97286  3.38703  10 
 2.96287  3.33794  10 
 2.95353  3.28885  10 
 2.94524  3.24608  10 
 2.94322  3.23977  10 
 2.92771  3.19068  10 
 2.91552  3.14159  10 
 2.90479  3.09251  10 
 2.89616  3.05538  10 
 2.89087  3.04342  10 
 2.87383  2.99433  10 
 2.86193  2.94524  10 
 2.85023  2.89616  10 
 2.84707  2.88517  10 
 2.82928  2.84707  10 
 2.81632  2.79798  10 
 2.80451  2.74889  10 
 2.79798  2.7273  10 
 2.78291  2.69981  10 
 2.76923  2.65072  10 
 2.7576  2.60163  10 
 2.74889  2.57354  10 
 2.73626  2.55254  10 
 2.72218  2.50346  10 
 2.71112  2.45437  10 



==> figs/tmp/j3d_re1000_y0_t1.0_c1.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_y0_t1.0_c1.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       30
 3.23977  3.16168  30 
 3.23291  3.14159  30 
 3.21913  3.09251  30 
 3.19068  3.05994  30 
 3.18511  3.04342  30 
 3.17275  2.99433  30 
 3.15903  2.94524  30 
 3.14159  2.91425  30 
 3.13711  2.89616  30 
 3.129  2.84707  30 
 3.12396  2.79798  30 
 3.12804  2.74889  30 
 3.14159  2.73548  30 
 3.14563  2.74889  30 
 3.15832  2.79798  30 
 3.17585  2.84707  30 
 3.19068  2.86612  30 
 3.19773  2.89616  30 
 3.20734  2.94524  30 
 3.21743  2.99433  30 
 3.23977  3.03833  30 
 3.24081  3.04342  30 
 3.2469  3.09251  30 
 3.24734  3.14159  30 
 3.23977  3.16168  30 

 3.14159  3.5477  30 
 3.13756  3.53429  30 
 3.12487  3.4852  30 
 3.10734  3.43612  30 
 3.09251  3.41707  30 
 3.08546  3.38703  30 
 3.07584  3.33794  30 
 3.06576  3.28885  30 
 3.04342  3.24486  30 
 3.04238  3.23977  30 
 3.03628  3.19068  30 
 3.03584  3.14159  30 
 3.04342  3.12151  30 
 3.05027  3.14159  30 
 3.06406  3.19068  30 
 3.09251  3.22325  30 
 3.09808  3.23977  30 
 3.11044  3.28885  30 
 3.12416  3.33794  30 
 3.14159  3.36893  30 
 3.14608  3.38703  30 
 3.15418  3.43612  30 
 3.15923  3.4852  30 
 3.15514  3.53429  30 
 3.14159  3.5477  30 


# Contour 1, label:       20
 3.09251  0.477307  20 
 3.05327  0.441786  20 
 3.06969  0.392699  20 
 3.07994  0.343612  20 
 3.09237  0.294524  20 
 3.09251  0.294134  20 
 3.11691  0.245437  20 
 3.1305  0.19635  20 
 3.14159  0.164273  20 
 3.15601  0.147262  20 
 3.17515  0.0981748  20 
 3.19068  0.0537439  20 
 3.21207  0.0981748  20 
 3.20444  0.147262  20 
 3.19476  0.19635  20 
 3.19068  0.211304  20 
 3.17196  0.245437  20 
 3.15825  0.294524  20 
 3.14537  0.343612  20 
 3.14159  0.355371  20 
 3.11979  0.392699  20 
 3.10427  0.441786  20 
 3.09251  0.477307  20 

 3.04342  0.566228  20 
 3.03583  0.539961  20 
 3.03757  0.490874  20 
 3.04342  0.456079  20 
 3.07363  0.490874  20 
 3.05297  0.539961  20 
 3.04342  0.566228  20 

 2.79798  2.50529  20 
 2.79777  2.50346  20 
 2.79798  2.50178  20 
 2.7983  2.50346  20 
 2.79798  2.50529  20 

 2.25931  2.79798  20 
 2.25935  2.84707  20 
 2.25802  2.85551  20 
 2.20893  2.85984  20 

 2.20893  2.85984  20 
 2.20241  2.84707  20 
 2.17192  2.79798  20 
 2.15984  2.78449  20 
 2.14437  2.74889  20 
 2.11938  2.69981  20 
 2.11076  2.68621  20 
 2.09631  2.65072  20 
 2.07479  2.60163  20 
 2.06167  2.57677  20 
 2.052  2.55254  20 
 2.03222  2.50346  20 
 2.01258  2.46174  20 
 2.00963  2.45437  20 
 1.99046  2.40528  20 
 1.96985  2.35619  20 
 1.9635  2.34301  20 
 1.94942  2.30711  20 
 1.93053  2.25802  20 
 1.91441  2.22152  20 
 1.90944  2.20893  20 
 1.89137  2.15984  20 
 1.87237  2.11076  20 
 1.86532  2.09474  20 
 1.85329  2.06167  20 
 1.83666  2.01258  20 
 1.818  1.9635  20 
 1.81623  1.95927  20 
 1.80191  1.91441  20 
 1.7874  1.86532  20 
 1.77134  1.81623  20 
 1.76715  1.80459  20 
 1.75703  1.76715  20 
 1.74545  1.71806  20 
 1.7342  1.66897  20 
 1.7217  1.61988  20 
 1.71806  1.60624  20 
 1.71164  1.5708  20 
 1.70448  1.52171  20 
 1.69863  1.47262  20 
 1.69389  1.42353  20 
 1.69031  1.37445  20 
 1.68805  1.32536  20 
 1.68741  1.27627  20 
 1.68864  1.22718  20 
 1.69179  1.1781  20 
 1.69662  1.12901  20 
 1.70273  1.07992  20 
 1.70968  1.03084  20 
 1.71728  0.981748  20 
 1.71806  0.977321  20 
 1.72834  0.981748  20 
 1.7563  1.03084  20 
 1.76299  1.07992  20 
 1.76715  1.11722  20 
 1.7675  1.12901  20 
 1.76979  1.1781  20 
 1.77302  1.22718  20 
 1.77727  1.27627  20 
 1.78261  1.32536  20 
 1.78918  1.37445  20 
 1.79729  1.42353  20 
 1.80773  1.47262  20 
 1.81623  1.50256  20 
 1.82038  1.52171  20 
 1.83167  1.5708  20 
 1.84389  1.61988  20 
 1.85849  1.66897  20 
 1.86532  1.68735  20 
 1.87487  1.71806  20 
 1.8901  1.76715  20 
 1.90706  1.81623  20 
 1.91441  1.83389  20 
 1.92598  1.86532  20 
 1.94351  1.91441  20 
 1.9635  1.96349  20 
 1.9829  2.01258  20 
 2.00203  2.06167  20 
 2.01258  2.08533  20 
 2.02336  2.11076  20 
 2.04264  2.15984  20 
 2.06167  2.20418  20 
 2.06378  2.20893  20 
 2.08368  2.25802  20 
 2.1032  2.30711  20 
 2.11076  2.32437  20 
 2.12396  2.35619  20 
 2.1423  2.40528  20 
 2.15984  2.44843  20 
 2.16231  2.45437  20 
 2.1798  2.50346  20 
 2.19634  2.55254  20 
 2.20893  2.58684  20 
 2.21401  2.60163  20 
 2.2274  2.65072  20 
 2.23908  2.69981  20 
 2.25026  2.74889  20 
 2.25802  2.78856  20 
 2.25931  2.79798  20 

 3.4852  3.7814  20 
 3.48488  3.77973  20 
 3.4852  3.7779  20 
 3.48542  3.77973  20 
 3.4852  3.7814  20 

 3.44933  3.68155  20 
 3.43612  3.70673  20 
 3.42736  3.68155  20 
 3.40824  3.63247  20 
 3.38703  3.61291  20 
 3.37334  3.58338  20 
 3.34912  3.53429  20 
 3.33794  3.51981  20 
 3.31763  3.4852  20 
 3.29257  3.43612  20 
 3.28885  3.43023  20 
 3.25658  3.38703  20 
 3.23977  3.34944  20 
 3.22094  3.38703  20 
 3.22311  3.43612  20 
 3.22869  3.4852  20 
 3.23655  3.53429  20 
 3.23977  3.54935  20 
 3.24855  3.58338  20 
 3.25731  3.63247  20 
 3.26425  3.68155  20 
 3.27077  3.73064  20 
 3.27734  3.77973  20 
 3.28315  3.82882  20 
 3.28345  3.8779  20 
 3.26273  3.92699  20 
 3.23977  3.94901  20 

 3.23977  3.94901  20 
 3.21307  3.92699  20 
 3.19068  3.90949  20 
 3.17627  3.8779  20 
 3.15397  3.82882  20 
 3.14159  3.80048  20 
 3.13556  3.77973  20 
 3.12103  3.73064  20 
 3.10717  3.68155  20 
 3.09412  3.63247  20 
 3.09251  3.62691  20 
 3.08109  3.58338  20 
 3.0686  3.53429  20 
 3.05683  3.4852  20 
 3.04472  3.43612  20 
 3.04342  3.43158  20 
 3.0311  3.38703  20 
 3.01882  3.33794  20 
 3.00696  3.28885  20 
 2.99433  3.24292  20 
 2.99342  3.23977  20 
 2.98002  3.19068  20 
 2.96804  3.14159  20 
 2.95539  3.09251  20 
 2.94524  3.06061  20 
 2.94032  3.04342  20 
 2.92811  2.99433  20 
 2.91632  2.94524  20 
 2.90118  2.89616  20 
 2.89616  2.8833  20 
 2.88702  2.84707  20 
 2.87656  2.79798  20 
 2.86514  2.74889  20 
 2.84707  2.70863  20 
 2.84485  2.69981  20 
 2.83688  2.65072  20 
 2.83385  2.60163  20 
 2.84707  2.57645  20 
 2.85583  2.60163  20 
 2.87495  2.65072  20 
 2.89616  2.67028  20 
 2.90984  2.69981  20 
 2.93406  2.74889  20 
 2.94524  2.76338  20 
 2.96555  2.79798  20 
 2.99061  2.84707  20 
 2.99433  2.85296  20 
 3.02661  2.89616  20 
 3.04342  2.93374  20 
 3.06225  2.89616  20 
 3.06008  2.84707  20 
 3.0545  2.79798  20 
 3.04664  2.74889  20 
 3.04342  2.73384  20 
 3.03463  2.69981  20 
 3.02588  2.65072  20 
 3.01894  2.60163  20 
 3.01241  2.55254  20 
 3.00584  2.50346  20 
 3.00003  2.45437  20 
 2.99974  2.40528  20 
 3.02045  2.35619  20 
 3.04342  2.33418  20 
 3.07012  2.35619  20 
 3.09251  2.37369  20 
 3.10692  2.40528  20 
 3.12921  2.45437  20 
 3.14159  2.4827  20 
 3.14763  2.50346  20 
 3.16215  2.55254  20 
 3.17602  2.60163  20 
 3.18906  2.65072  20 
 3.19068  2.65627  20 
 3.2021  2.69981  20 
 3.21458  2.74889  20 
 3.22635  2.79798  20 
 3.23846  2.84707  20 
 3.23977  2.85161  20 
 3.25209  2.89616  20 
 3.26437  2.94524  20 
 3.27622  2.99433  20 
 3.28885  3.04026  20 
 3.28976  3.04342  20 
 3.30316  3.09251  20 
 3.31514  3.14159  20 
 3.32779  3.19068  20 
 3.33794  3.22257  20 
 3.34286  3.23977  20 
 3.35508  3.28885  20 
 3.36687  3.33794  20 
 3.382  3.38703  20 
 3.38703  3.39989  20 
 3.39617  3.43612  20 
 3.40662  3.4852  20 
 3.41805  3.53429  20 
 3.43612  3.57455  20 
 3.43833  3.58338  20 
 3.44631  3.63247  20 
 3.44933  3.68155  20 

 4.58046  5.20326  20 
 4.5735  5.25235  20 
 4.56591  5.30144  20 
 4.56513  5.30586  20 

 4.56513  5.30586  20 
 4.55485  5.30144  20 
 4.52689  5.25235  20 
 4.52019  5.20326  20 
 4.51604  5.16597  20 
 4.51569  5.15418  20 
 4.5134  5.10509  20 
 4.51017  5.056  20 
 4.50592  5.00691  20 
 4.50057  4.95783  20 
 4.494  4.90874  20 
 4.4859  4.85965  20 
 4.47545  4.81056  20 
 4.46695  4.78063  20 
 4.4628  4.76148  20 
 4.45152  4.71239  20 
 4.4393  4.6633  20 
 4.42469  4.61421  20 
 4.41786  4.59584  20 
 4.40832  4.56513  20 
 4.39309  4.51604  20 
 4.37613  4.46695  20 
 4.36878  4.44929  20 
 4.3572  4.41786  20 
 4.33968  4.36878  20 
 4.31969  4.3197  20 
 4.30029  4.2706  20 
 4.28116  4.22152  20 
 4.2706  4.19786  20 
 4.25982  4.17243  20 
 4.24054  4.12334  20 
 4.22152  4.07901  20 
 4.21941  4.07425  20 
 4.19951  4.02517  20 
 4.17999  3.97608  20 
 4.17243  3.95882  20 
 4.15922  3.92699  20 
 4.14088  3.8779  20 
 4.12334  3.83475  20 
 4.12088  3.82882  20 
 4.10338  3.77973  20 
 4.08685  3.73064  20 
 4.07425  3.69635  20 
 4.06918  3.68155  20 
 4.05579  3.63247  20 
 4.0441  3.58338  20 
 4.03293  3.53429  20 
 4.02517  3.49462  20 
 4.02387  3.4852  20 
 4.02383  3.43612  20 
 4.02517  3.42768  20 
 4.07425  3.42335  20 
 4.08078  3.43612  20 
 4.11126  3.4852  20 
 4.12334  3.4987  20 
 4.13881  3.53429  20 
 4.16381  3.58338  20 
 4.17243  3.59697  20 
 4.18687  3.63247  20 
 4.2084  3.68155  20 
 4.22152  3.70642  20 
 4.23119  3.73064  20 
 4.25097  3.77973  20 
 4.2706  3.82145  20 
 4.27356  3.82882  20 
 4.29273  3.8779  20 
 4.31334  3.92699  20 
 4.31969  3.94018  20 
 4.33377  3.97608  20 
 4.35266  4.02517  20 
 4.36878  4.06166  20 
 4.37374  4.07425  20 
 4.39181  4.12334  20 
 4.41082  4.17243  20 
 4.41786  4.18844  20 
 4.4299  4.22152  20 
 4.44652  4.2706  20 
 4.46519  4.31969  20 
 4.46695  4.32392  20 
 4.48127  4.36878  20 
 4.49579  4.41786  20 
 4.51185  4.46695  20 
 4.51604  4.4786  20 
 4.52616  4.51604  20 
 4.53774  4.56513  20 
 4.54898  4.61421  20 
 4.56149  4.6633  20 
 4.56513  4.67694  20 
 4.57155  4.71239  20 
 4.5787  4.76148  20 
 4.58456  4.81056  20 
 4.58929  4.85965  20 
 4.59288  4.90874  20 
 4.59513  4.95783  20 
 4.59577  5.00691  20 
 4.59455  5.056  20 
 4.5914  5.10509  20 
 4.58656  5.15418  20 
 4.58046  5.20326  20 

 3.23977  5.82711  20 
 3.20956  5.79231  20 
 3.23022  5.74322  20 
 3.23977  5.71696  20 
 3.24736  5.74322  20 
 3.24562  5.79231  20 
 3.23977  5.82711  20 

 3.09251  6.22944  20 
 3.07112  6.18501  20 
 3.07875  6.13592  20 
 3.08843  6.08684  20 
 3.09251  6.07188  20 
 3.11122  6.03775  20 
 3.12494  5.98866  20 
 3.13781  5.93957  20 
 3.14159  5.92781  20 
 3.1634  5.89049  20 
 3.17892  5.8414  20 
 3.19068  5.80588  20 
 3.22992  5.8414  20 
 3.2135  5.89049  20 
 3.20324  5.93957  20 
 3.19081  5.98866  20 
 3.19068  5.98905  20 
 3.16628  6.03775  20 
 3.15269  6.08684  20 
 3.14159  6.11891  20 
 3.12718  6.13592  20 
 3.10803  6.18501  20 
 3.09251  6.22944  20 

 3.23238  0  20 
 3.23977  0.0438024  20 
 3.24367  0  20 

 3.03952  0  20 
 3.04342  0.0221003  20 
 3.0508  0  20 


# Contour 2, label:       10
 2.01819  0.343612  10 
 2.01258  0.361337  10 
 2.00375  0.392699  10 
 1.99  0.441786  10 
 1.97549  0.490874  10 
 1.9635  0.527254  10 
 1.95998  0.539961  10 
 1.94677  0.589049  10 
 1.9336  0.638136  10 
 1.9198  0.687223  10 
 1.91441  0.706149  10 
 1.90784  0.736311  10 
 1.898  0.785398  10 
 1.88872  0.834486  10 
 1.87998  0.883573  10 
 1.87198  0.93266  10 
 1.86532  0.979981  10 
 1.86514  0.981748  10 
 1.86149  1.03084  10 
 1.85911  1.07992  10 
 1.85801  1.12901  10 
 1.85821  1.1781  10 
 1.85971  1.22718  10 
 1.86242  1.27627  10 
 1.86532  1.31269  10 
 1.86681  1.32536  10 
 1.87427  1.37445  10 
 1.88285  1.42353  10 
 1.89219  1.47262  10 
 1.90194  1.52171  10 
 1.91186  1.5708  10 
 1.91441  1.58231  10 
 1.92618  1.61988  10 
 1.94127  1.66897  10 
 1.95524  1.71806  10 
 1.9635  1.74773  10 
 1.97105  1.76715  10 
 1.98985  1.81623  10 
 2.00621  1.86532  10 
 2.01258  1.88504  10 
 2.02562  1.91441  10 
 2.04561  1.9635  10 
 2.06167  2.01028  10 
 2.06277  2.01258  10 
 2.08626  2.06167  10 
 2.10531  2.11076  10 
 2.11076  2.12571  10 
 2.128  2.15984  10 
 2.14922  2.20893  10 
 2.15984  2.23736  10 
 2.17048  2.25802  10 
 2.19336  2.30711  10 
 2.20893  2.34833  10 
 2.21294  2.35619  10 
 2.23682  2.40528  10 
 2.25568  2.45437  10 
 2.25802  2.46086  10 
 2.27866  2.50346  10 
 2.29821  2.55254  10 
 2.30711  2.57842  10 
 2.31788  2.60163  10 
 2.33796  2.65072  10 
 2.35418  2.69981  10 
 2.35619  2.70646  10 
 2.37363  2.74889  10 
 2.39023  2.79798  10 
 2.40399  2.84707  10 
 2.40528  2.8522  10 
 2.42022  2.89616  10 
 2.43375  2.94524  10 
 2.44496  2.99433  10 
 2.45437  3.04313  10 
 2.45444  3.04342  10 
 2.46386  3.09251  10 
 2.47078  3.14159  10 
 2.47554  3.19068  10 
 2.47838  3.23977  10 
 2.4797  3.28885  10 
 2.47996  3.33794  10 
 2.47941  3.38703  10 
 2.47773  3.43612  10 
 2.47375  3.4852  10 
 2.46537  3.53429  10 
 2.45437  3.57272  10 
 2.41833  3.58338  10 
 2.40528  3.58578  10 

 2.40528  3.58578  10 
 2.40424  3.58338  10 
 2.3753  3.53429  10 
 2.35619  3.51324  10 
 2.34537  3.4852  10 
 2.3213  3.43612  10 
 2.30711  3.41366  10 
 2.29717  3.38703  10 
 2.27599  3.33794  10 
 2.25802  3.30324  10 
 2.25274  3.28885  10 
 2.23331  3.23977  10 
 2.21149  3.19068  10 
 2.20893  3.18532  10 
 2.19256  3.14159  10 
 2.17316  3.09251  10 
 2.15984  3.05975  10 
 2.15393  3.04342  10 
 2.13551  2.99433  10 
 2.11741  2.94524  10 
 2.11076  2.92752  10 
 2.0991  2.89616  10 
 2.08108  2.84707  10 
 2.0641  2.79798  10 
 2.06167  2.79128  10 
 2.04537  2.74889  10 
 2.02785  2.69981  10 
 2.01258  2.65461  10 
 2.01107  2.65072  10 
 1.99178  2.60163  10 
 1.97449  2.55254  10 
 1.9635  2.52059  10 
 1.95652  2.50346  10 
 1.9373  2.45437  10 
 1.9202  2.40528  10 
 1.91441  2.38892  10 
 1.90059  2.35619  10 
 1.88198  2.30711  10 
 1.86534  2.25802  10 
 1.84455  2.20893  10 
 1.82714  2.15984  10 
 1.81623  2.12708  10 
 1.80934  2.11076  10 
 1.79044  2.06167  10 
 1.77459  2.01258  10 
 1.76715  1.98857  10 
 1.75716  1.9635  10 
 1.74021  1.91441  10 
 1.72609  1.86532  10 
 1.71806  1.83544  10 
 1.71116  1.81623  10 
 1.69589  1.76715  10 
 1.68353  1.71806  10 
 1.6729  1.66897  10 
 1.66897  1.64961  10 
 1.66083  1.61988  10 
 1.64984  1.5708  10 
 1.64115  1.52171  10 
 1.63415  1.47262  10 
 1.62845  1.42353  10 
 1.62388  1.37445  10 
 1.62038  1.32536  10 
 1.61988  1.31505  10 
 1.61738  1.27627  10 
 1.61596  1.22718  10 
 1.61621  1.1781  10 
 1.61813  1.12901  10 
 1.61988  1.10506  10 
 1.62137  1.07992  10 
 1.62558  1.03084  10 
 1.63113  0.981748  10 
 1.63804  0.93266  10 
 1.64646  0.883573  10 
 1.65658  0.834486  10 
 1.66869  0.785398  10 
 1.66897  0.784347  10 
 1.68171  0.736311  10 
 1.69566  0.687223  10 
 1.71083  0.638136  10 
 1.71806  0.616073  10 
 1.72838  0.589049  10 
 1.74687  0.539961  10 
 1.76505  0.490874  10 
 1.76715  0.48516  10 
 1.78824  0.441786  10 
 1.8098  0.392699  10 
 1.81623  0.376416  10 
 1.83666  0.343612  10 
 1.86273  0.294524  10 
 1.86532  0.288641  10 
 1.90055  0.245437  10 
 1.91441  0.2251  10 
 1.94872  0.19635  10 
 1.9635  0.183004  10 
 2.01258  0.160227  10 
 2.0383  0.19635  10 
 2.03805  0.245437  10 
 2.03  0.294524  10 
 2.01819  0.343612  10 

 4.02517  2.97995  10 
 4.03044  2.99433  10 
 4.04988  3.04342  10 
 4.0717  3.09251  10 
 4.07425  3.09787  10 
 4.09062  3.14159  10 
 4.11003  3.19068  10 
 4.12334  3.22344  10 
 4.12925  3.23977  10 
 4.14768  3.28885  10 
 4.16577  3.33794  10 
 4.17243  3.35566  10 
 4.18409  3.38703  10 
 4.20211  3.43612  10 
 4.21908  3.4852  10 
 4.22152  3.4919  10 
 4.23782  3.53429  10 
 4.25533  3.58338  10 
 4.2706  3.62858  10 
 4.27211  3.63247  10 
 4.2914  3.68155  10 
 4.30869  3.73064  10 
 4.31969  3.7626  10 
 4.32667  3.77973  10 
 4.34588  3.82882  10 
 4.36298  3.8779  10 
 4.36878  3.89427  10 
 4.3826  3.92699  10 
 4.4012  3.97608  10 
 4.41785  4.02517  10 
 4.43863  4.07425  10 
 4.45604  4.12334  10 
 4.46695  4.1561  10 
 4.47385  4.17243  10 
 4.49274  4.22152  10 
 4.5086  4.2706  10 
 4.51604  4.29462  10 
 4.52603  4.31969  10 
 4.54298  4.36878  10 
 4.5571  4.41786  10 
 4.56513  4.44775  10 
 4.57202  4.46695  10 
 4.5873  4.51604  10 
 4.59965  4.56513  10 
 4.61028  4.61421  10 
 4.61421  4.63358  10 
 4.62235  4.6633  10 
 4.63334  4.71239  10 
 4.64203  4.76148  10 
 4.64904  4.81056  10 
 4.65473  4.85965  10 
 4.65931  4.90874  10 
 4.66281  4.95783  10 
 4.6633  4.96814  10 
 4.66581  5.00691  10 
 4.66723  5.056  10 
 4.66697  5.10509  10 
 4.66505  5.15418  10 
 4.6633  5.17812  10 
 4.66181  5.20326  10 
 4.6576  5.25235  10 
 4.65206  5.30144  10 
 4.64514  5.35052  10 
 4.63672  5.39961  10 
 4.6266  5.4487  10 
 4.6145  5.49779  10 
 4.61421  5.49884  10 
 4.60148  5.54687  10 
 4.58752  5.59596  10 
 4.57235  5.64505  10 
 4.56513  5.66711  10 
 4.55481  5.69414  10 
 4.53632  5.74322  10 
 4.51813  5.79231  10 
 4.51604  5.79803  10 
 4.49495  5.8414  10 
 4.47338  5.89049  10 
 4.46695  5.90677  10 
 4.44653  5.93957  10 
 4.42045  5.98866  10 
 4.41786  5.99454  10 
 4.38263  6.03775  10 
 4.36878  6.05809  10 
 4.33447  6.08684  10 
 4.31969  6.10018  10 
 4.2706  6.12296  10 

 4.2706  6.12296  10 
 4.24489  6.08684  10 
 4.24514  6.03775  10 
 4.25318  5.98866  10 
 4.26499  5.93957  10 
 4.2706  5.92185  10 
 4.27944  5.89049  10 
 4.29319  5.8414  10 
 4.3077  5.79231  10 
 4.31969  5.75593  10 
 4.32321  5.74322  10 
 4.33642  5.69414  10 
 4.34958  5.64505  10 
 4.36339  5.59596  10 
 4.36878  5.57704  10 
 4.37535  5.54687  10 
 4.38518  5.49779  10 
 4.39446  5.4487  10 
 4.40321  5.39961  10 
 4.4112  5.35052  10 
 4.41786  5.3032  10 
 4.41804  5.30144  10 
 4.42169  5.25235  10 
 4.42408  5.20326  10 
 4.42517  5.15418  10 
 4.42497  5.10509  10 
 4.42348  5.056  10 
 4.42076  5.00691  10 
 4.41786  4.97049  10 
 4.41637  4.95783  10 
 4.40892  4.90874  10 
 4.40033  4.85965  10 
 4.39099  4.81056  10 
 4.38125  4.76148  10 
 4.37133  4.71239  10 
 4.36878  4.70087  10 
 4.357  4.6633  10 
 4.34192  4.61421  10 
 4.32795  4.56513  10 
 4.31969  4.53546  10 
 4.31214  4.51604  10 
 4.29334  4.46695  10 
 4.27698  4.41786  10 
 4.2706  4.39814  10 
 4.25757  4.36878  10 
 4.23757  4.31969  10 
 4.22152  4.2729  10 
 4.22042  4.2706  10 
 4.19693  4.22152  10 
 4.17788  4.17243  10 
 4.17243  4.15748  10 
 4.15518  4.12334  10 
 4.13396  4.07425  10 
 4.12334  4.04582  10 
 4.11271  4.02517  10 
 4.08982  3.97608  10 
 4.07425  3.93486  10 
 4.07024  3.92699  10 
 4.04637  3.8779  10 
 4.0275  3.82882  10 
 4.02517  3.82232  10 
 4.00452  3.77973  10 
 3.98498  3.73064  10 
 3.97608  3.70476  10 
 3.9653  3.68155  10 
 3.94523  3.63247  10 
 3.929  3.58338  10 
 3.92699  3.57672  10 
 3.90955  3.53429  10 
 3.89296  3.4852  10 
 3.87919  3.43612  10 
 3.8779  3.43099  10 
 3.86296  3.38703  10 
 3.84943  3.33794  10 
 3.83822  3.28885  10 
 3.82882  3.24005  10 
 3.82874  3.23977  10 
 3.81933  3.19068  10 
 3.81241  3.14159  10 
 3.80764  3.09251  10 
 3.8048  3.04342  10 
 3.80348  2.99433  10 
 3.80323  2.94524  10 
 3.80378  2.89616  10 
 3.80545  2.84707  10 
 3.80943  2.79798  10 
 3.81782  2.74889  10 
 3.82882  2.71046  10 
 3.86486  2.69981  10 
 3.8779  2.6974  10 
 3.87894  2.69981  10 
 3.90789  2.74889  10 
 3.92699  2.76994  10 
 3.93781  2.79798  10 
 3.96188  2.84707  10 
 3.97608  2.86952  10 
 3.98602  2.89616  10 
 4.0072  2.94524  10 
 4.02517  2.97995  10 

 2.84707  0.581209  10 
 2.87338  0.539961  10 
 2.89616  0.497104  10 
 2.90711  0.490874  10 
 2.9393  0.441786  10 
 2.94524  0.43079  10 
 2.95174  0.441786  10 
 2.95392  0.490874  10 
 2.9472  0.539961  10 
 2.94524  0.547993  10 
 2.93002  0.589049  10 
 2.91929  0.638136  10 
 2.90938  0.687223  10 
 2.89723  0.736311  10 
 2.89616  0.74019  10 
 2.88426  0.785398  10 
 2.87504  0.834486  10 
 2.86661  0.883573  10 
 2.85766  0.93266  10 
 2.84758  0.981748  10 
 2.84707  0.984884  10 
 2.84261  1.03084  10 
 2.83984  1.07992  10 
 2.83867  1.12901  10 
 2.839  1.1781  10 
 2.84075  1.22718  10 
 2.84371  1.27627  10 
 2.84707  1.31997  10 
 2.84891  1.32536  10 
 2.86495  1.37445  10 
 2.87856  1.42353  10 
 2.88836  1.47262  10 
 2.89419  1.52171  10 
 2.89616  1.55953  10 
 2.90513  1.52171  10 
 2.92014  1.47262  10 
 2.93878  1.42353  10 
 2.94524  1.41116  10 
 2.95192  1.37445  10 
 2.9633  1.32536  10 
 2.97663  1.27627  10 
 2.99195  1.22718  10 
 2.99433  1.22083  10 
 3.00747  1.1781  10 
 3.02242  1.12901  10 
 3.03723  1.07992  10 
 3.04342  1.0613  10 
 3.05292  1.03084  10 
 3.06771  0.981748  10 
 3.08155  0.93266  10 
 3.09251  0.89513  10 
 3.09585  0.883573  10 
 3.11019  0.834486  10 
 3.12341  0.785398  10 
 3.13663  0.736311  10 
 3.14159  0.718592  10 
 3.14997  0.687223  10 
 3.16241  0.638136  10 
 3.17465  0.589049  10 
 3.18628  0.539961  10 
 3.19068  0.519275  10 
 3.19699  0.490874  10 
 3.20857  0.441786  10 
 3.22024  0.392699  10 
 3.23063  0.343612  10 
 3.23977  0.296447  10 
 3.24025  0.294524  10 
 3.25504  0.245437  10 
 3.26817  0.19635  10 
 3.27992  0.147262  10 
 3.28885  0.113073  10 
 3.29373  0.0981748  10 
 3.30932  0.0490874  10 
 3.32282  0  10 

 3.23428  2.40528  10 
 3.22916  2.35619  10 
 3.22349  2.30711  10 
 3.21695  2.25802  10 
 3.20952  2.20893  10 
 3.20116  2.15984  10 
 3.19142  2.11076  10 
 3.19068  2.10735  10 
 3.17826  2.06167  10 
 3.1635  2.01258  10 
 3.14738  1.9635  10 
 3.14159  1.94668  10 
 3.12495  1.91441  10 
 3.10057  1.86532  10 
 3.09251  1.84759  10 
 3.06672  1.81623  10 
 3.04342  1.78454  10 
 3.02819  1.76715  10 
 2.99433  1.72273  10 
 2.99021  1.71806  10 
 2.96168  1.66897  10 
 2.94539  1.61988  10 
 2.94524  1.61908  10 
 2.93875  1.61988  10 
 2.89616  1.63505  10 
 2.89507  1.66897  10 
 2.89245  1.71806  10 
 2.88937  1.76715  10 
 2.88634  1.81623  10 
 2.88384  1.86532  10 
 2.88225  1.91441  10 
 2.88178  1.9635  10 
 2.88243  2.01258  10 
 2.88414  2.06167  10 
 2.88688  2.11076  10 
 2.89087  2.15984  10 
 2.89616  2.20309  10 
 2.89701  2.20893  10 
 2.90504  2.25802  10 
 2.91188  2.30711  10 
 2.91784  2.35619  10 
 2.92347  2.40528  10 
 2.92947  2.45437  10 
 2.93747  2.50346  10 
 2.94524  2.53113  10 
 2.94636  2.55254  10 
 2.94524  2.56393  10 
 2.94083  2.55254  10 
 2.89616  2.5233  10 
 2.88818  2.50346  10 
 2.86876  2.45437  10 
 2.84707  2.42159  10 
 2.84033  2.40528  10 
 2.82336  2.35619  10 
 2.80276  2.30711  10 
 2.79798  2.2982  10 
 2.78359  2.25802  10 
 2.76892  2.20893  10 
 2.75203  2.15984  10 
 2.74889  2.15204  10 
 2.73552  2.11076  10 
 2.72316  2.06167  10 
 2.71115  2.01258  10 
 2.69981  1.97179  10 
 2.69716  1.9635  10 
 2.68504  1.91441  10 
 2.67571  1.86532  10 
 2.66741  1.81623  10 
 2.65939  1.76715  10 
 2.65126  1.71806  10 
 2.65072  1.71461  10 
 2.64263  1.66897  10 
 2.63645  1.61988  10 
 2.63192  1.5708  10 
 2.62863  1.52171  10 
 2.62644  1.47262  10 
 2.6253  1.42353  10 
 2.62524  1.37445  10 
 2.62631  1.32536  10 
 2.6286  1.27627  10 
 2.63241  1.22718  10 
 2.63856  1.1781  10 
 2.64998  1.12901  10 
 2.65072  1.1269  10 
 2.65884  1.07992  10 
 2.66747  1.03084  10 
 2.67755  0.981748  10 
 2.69443  0.93266  10 
 2.69981  0.92321  10 
 2.71161  0.883573  10 
 2.72582  0.834486  10 
 2.74889  0.787972  10 
 2.75008  0.785398  10 
 2.76874  0.736311  10 
 2.79091  0.687223  10 
 2.79798  0.676952  10 
 2.81766  0.638136  10 
 2.84176  0.589049  10 
 2.84707  0.581209  10 

 3.33739  6.2341  10 
 3.33794  6.23255  10 
 3.35444  6.18501  10 
 3.36928  6.13592  10 
 3.3864  6.08684  10 
 3.38703  6.08531  10 
 3.40388  6.03775  10 
 3.42001  5.98866  10 
 3.43612  5.95043  10 
 3.44038  5.93957  10 
 3.45721  5.89049  10 
 3.4759  5.8414  10 
 3.4852  5.82324  10 
 3.49672  5.79231  10 
 3.51347  5.74322  10 
 3.53429  5.70212  10 
 3.53744  5.69414  10 
 3.55336  5.64505  10 
 3.57278  5.59596  10 
 3.58338  5.57853  10 
 3.59392  5.54687  10 
 3.60874  5.49779  10 
 3.63247  5.45041  10 
 3.63304  5.4487  10 
 3.64622  5.39961  10 
 3.65927  5.35052  10 
 3.67975  5.30144  10 
 3.68155  5.29831  10 
 3.69174  5.25235  10 
 3.70123  5.20326  10 
 3.7109  5.15418  10 
 3.72246  5.10509  10 
 3.73064  5.07633  10 
 3.73372  5.056  10 
 3.73924  5.00691  10 
 3.74343  4.95783  10 
 3.74652  4.90874  10 
 3.74858  4.85965  10 
 3.74962  4.81056  10 
 3.74965  4.76148  10 
 3.74873  4.71239  10 
 3.7469  4.6633  10 
 3.74416  4.61421  10 
 3.74027  4.56513  10 
 3.73404  4.51604  10 
 3.73064  4.49964  10 
 3.72443  4.46695  10 
 3.71612  4.41786  10 
 3.70871  4.36878  10 
 3.70156  4.31969  10 
 3.69299  4.2706  10 
 3.68155  4.23488  10 
 3.67766  4.22152  10 
 3.66588  4.17243  10 
 3.65632  4.12334  10 
 3.64546  4.07425  10 
 3.63247  4.04341  10 
 3.62656  4.02517  10 
 3.61425  3.97608  10 
 3.60331  3.92699  10 
 3.58347  3.8779  10 
 3.58338  3.87777  10 
 3.56918  3.82882  10 
 3.55747  3.77973  10 
 3.53961  3.73064  10 
 3.53429  3.72183  10 
 3.52235  3.68155  10 
 3.51019  3.63247  10 
 3.49332  3.58338  10 
 3.4852  3.5686  10 
 3.47531  3.53429  10 
 3.46311  3.4852  10 
 3.44785  3.43612  10 
 3.43612  3.4111  10 
 3.42951  3.38703  10 
 3.41773  3.33794  10 
 3.40451  3.28885  10 
 3.38703  3.2433  10 
 3.38612  3.23977  10 
 3.37526  3.19068  10 
 3.36416  3.14159  10 
 3.35105  3.09251  10 
 3.33794  3.05064  10 
 3.33644  3.04342  10 
 3.3277  2.99433  10 
 3.31865  2.94524  10 
 3.30902  2.89616  10 
 3.29929  2.84707  10 
 3.29006  2.79798  10 
 3.28885  2.79099  10 
 3.28315  2.74889  10 
 3.27612  2.69981  10 
 3.26898  2.65072  10 
 3.26185  2.60163  10 
 3.25452  2.55254  10 
 3.24689  2.50346  10 
 3.23977  2.45675  10 
 3.23946  2.45437  10 
 3.23428  2.40528  10 

 2.83534  2.84707  10 
 2.82007  2.79798  10 
 2.80788  2.74889  10 
 2.79798  2.71458  10 
 2.78987  2.69981  10 
 2.77299  2.65072  10 
 2.76083  2.60163  10 
 2.74889  2.56136  10 
 2.74357  2.55254  10 
 2.72571  2.50346  10 
 2.71401  2.45437  10 
 2.69981  2.40542  10 
 2.69972  2.40528  10 
 2.67988  2.35619  10 
 2.66893  2.30711  10 
 2.65663  2.25802  10 
 2.65072  2.23978  10 
 2.63772  2.20893  10 
 2.62687  2.15984  10 
 2.6173  2.11076  10 
 2.60553  2.06167  10 
 2.60163  2.04831  10 
 2.5902  2.01258  10 
 2.58162  1.9635  10 
 2.57447  1.91441  10 
 2.56707  1.86532  10 
 2.55876  1.81623  10 
 2.55254  1.78354  10 
 2.54915  1.76715  10 
 2.54292  1.71806  10 
 2.53902  1.66897  10 
 2.53628  1.61988  10 
 2.53445  1.5708  10 
 2.53353  1.52171  10 
 2.53357  1.47262  10 
 2.53461  1.42353  10 
 2.53666  1.37445  10 
 2.53975  1.32536  10 
 2.54394  1.27627  10 
 2.54946  1.22718  10 
 2.55254  1.20685  10 
 2.56073  1.1781  10 
 2.57229  1.12901  10 
 2.58196  1.07992  10 
 2.59145  1.03084  10 
 2.60163  0.984873  10 
 2.60343  0.981748  10 
 2.62392  0.93266  10 
 2.63697  0.883573  10 
 2.65014  0.834486  10 
 2.65072  0.832779  10 
 2.67445  0.785398  10 
 2.68927  0.736311  10 
 2.69981  0.704659  10 
 2.71041  0.687223  10 
 2.72982  0.638136  10 
 2.74575  0.589049  10 
 2.74889  0.581064  10 
 2.76971  0.539961  10 
 2.78647  0.490874  10 
 2.79798  0.459944  10 
 2.80728  0.441786  10 
 2.82598  0.392699  10 
 2.84281  0.343612  10 
 2.84707  0.332757  10 
 2.86318  0.294524  10 
 2.8793  0.245437  10 
 2.89616  0.197872  10 
 2.89679  0.19635  10 
 2.9139  0.147262  10 
 2.92875  0.0981748  10 
 2.94524  0.050633  10 
 2.94579  0.0490874  10 
 2.96036  0  10 

 3.64673  4.6633  10 
 3.64056  4.61421  10 
 3.63247  4.56858  10 
 3.63192  4.56513  10 
 3.6238  4.51604  10 
 3.61577  4.46695  10 
 3.60748  4.41786  10 
 3.59814  4.36878  10 
 3.58602  4.31969  10 
 3.58338  4.3114  10 
 3.57203  4.2706  10 
 3.56002  4.22152  10 
 3.54766  4.17243  10 
 3.53429  4.13115  10 
 3.53115  4.12334  10 
 3.51427  4.07425  10 
 3.4996  4.02517  10 
 3.4852  3.98499  10 
 3.48042  3.97608  10 
 3.45982  3.92699  10 
 3.44285  3.8779  10 
 3.43612  3.8616  10 
 3.41443  3.82882  10 
 3.395  3.77973  10 
 3.38703  3.75989  10 
 3.34235  3.73064  10 
 3.33794  3.71925  10 
 3.33682  3.73064  10 
 3.33794  3.75205  10 
 3.34571  3.77973  10 
 3.35371  3.82882  10 
 3.35972  3.8779  10 
 3.36534  3.92699  10 
 3.3713  3.97608  10 
 3.37815  4.02517  10 
 3.38618  4.07425  10 
 3.38703  4.0801  10 
 3.39232  4.12334  10 
 3.39631  4.17243  10 
 3.39905  4.22152  10 
 3.40076  4.2706  10 
 3.40141  4.31969  10 
 3.40094  4.36878  10 
 3.39935  4.41786  10 
 3.39684  4.46695  10 
 3.39381  4.51604  10 
 3.39073  4.56513  10 
 3.38811  4.61421  10 
 3.38703  4.64814  10 
 3.34443  4.6633  10 
 3.33794  4.66411  10 
 3.33779  4.6633  10 
 3.3215  4.61421  10 
 3.29297  4.56513  10 
 3.28885  4.56045  10 
 3.255  4.51604  10 
 3.23977  4.49864  10 
 3.21647  4.46695  10 
 3.19068  4.4356  10 
 3.18261  4.41786  10 
 3.15824  4.36878  10 
 3.14159  4.3365  10 
 3.13581  4.31969  10 
 3.11968  4.2706  10 
 3.10492  4.22152  10 
 3.09251  4.17583  10 
 3.09176  4.17243  10 
 3.08203  4.12334  10 
 3.07366  4.07425  10 
 3.06624  4.02517  10 
 3.05969  3.97608  10 
 3.05403  3.92699  10 
 3.0489  3.8779  10 
 3.04373  3.82882  10 
 3.04342  3.82644  10 
 3.0363  3.77973  10 
 3.02866  3.73064  10 
 3.02133  3.68155  10 
 3.0142  3.63247  10 
 3.00706  3.58338  10 
 3.00004  3.53429  10 
 2.99433  3.4922  10 
 2.99313  3.4852  10 
 2.98389  3.43612  10 
 2.97417  3.38703  10 
 2.96453  3.33794  10 
 2.95548  3.28885  10 
 2.94674  3.23977  10 
 2.94524  3.23254  10 
 2.93214  3.19068  10 
 2.91903  3.14159  10 
 2.90792  3.09251  10 
 2.89707  3.04342  10 
 2.89616  3.03988  10 
 2.87867  2.99433  10 
 2.86545  2.94524  10 
 2.85368  2.89616  10 
 2.84707  2.87208  10 
 2.83534  2.84707  10 

 2.97386  6.2341  10 
 2.98946  6.18501  10 
 2.99433  6.17011  10 
 3.00327  6.13592  10 
 3.01502  6.08684  10 
 3.02814  6.03775  10 
 3.04294  5.98866  10 
 3.04342  5.98674  10 
 3.05255  5.93957  10 
 3.06295  5.89049  10 
 3.07461  5.8414  10 
 3.08619  5.79231  10 
 3.09251  5.76391  10 
 3.09691  5.74322  10 
 3.10853  5.69414  10 
 3.12078  5.64505  10 
 3.13321  5.59596  10 
 3.14159  5.56459  10 
 3.14656  5.54687  10 
 3.15977  5.49779  10 
 3.173  5.4487  10 
 3.18733  5.39961  10 
 3.19068  5.38806  10 
 3.20163  5.35052  10 
 3.21547  5.30144  10 
 3.23026  5.25235  10 
 3.23977  5.22189  10 
 3.24595  5.20326  10 
 3.26077  5.15418  10 
 3.27571  5.10509  10 
 3.28885  5.06235  10 
 3.29124  5.056  10 
 3.30655  5.00691  10 
 3.31988  4.95783  10 
 3.33127  4.90874  10 
 3.33794  4.87202  10 
 3.3444  4.85965  10 
 3.36305  4.81056  10 
 3.37805  4.76148  10 
 3.38703  4.72366  10 
 3.38899  4.76148  10 
 3.39483  4.81056  10 
 3.40462  4.85965  10 
 3.41824  4.90874  10 
 3.43428  4.95783  10 
 3.43612  4.96322  10 
 3.43948  5.00691  10 
 3.44244  5.056  10 
 3.44418  5.10509  10 
 3.44452  5.15418  10 
 3.44335  5.20326  10 
 3.44057  5.25235  10 
 3.43612  5.2983  10 
 3.4356  5.30144  10 
 3.42552  5.35052  10 
 3.41658  5.39961  10 
 3.40815  5.4487  10 
 3.39893  5.49779  10 
 3.38703  5.543  10 
 3.38596  5.54687  10 
 3.3738  5.59596  10 
 3.3639  5.64505  10 
 3.35316  5.69414  10 
 3.33794  5.73519  10 
 3.33598  5.74322  10 
 3.32926  5.79231  10 
 3.33145  5.8414  10 
 3.33794  5.8524  10 
 3.34388  5.8414  10 
 3.37607  5.79231  10 
 3.38703  5.78608  10 
 3.4098  5.74322  10 
 3.43612  5.70198  10 
 3.44143  5.69414  10 
 3.46553  5.64505  10 
 3.4852  5.60623  10 
 3.49228  5.59596  10 
 3.51444  5.54687  10 
 3.53311  5.49779  10 
 3.53429  5.49521  10 
 3.55736  5.4487  10 
 3.57158  5.39961  10 
 3.58338  5.35998  10 
 3.58876  5.35052  10 
 3.60564  5.30144  10 
 3.61571  5.25235  10 
 3.62434  5.20326  10 
 3.63247  5.15628  10 
 3.6332  5.15418  10 
 3.64462  5.10509  10 
 3.65077  5.056  10 
 3.65458  5.00691  10 
 3.65688  4.95783  10 
 3.65794  4.90874  10 
 3.65788  4.85965  10 
 3.65675  4.81056  10 
 3.65456  4.76148  10 
 3.65127  4.71239  10 
 3.64673  4.6633  10 



==> figs/tmp/j3d_re1000_z0_t0.5_c0.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_z0_t0.5_c0.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       10
 2.55254  0.393508  10 
 2.55114  0.392699  10 
 2.55254  0.391491  10 
 2.55715  0.392699  10 
 2.55254  0.393508  10 

 5.93957  1.68352  10 
 5.91735  1.66897  10 
 5.89049  1.65039  10 
 5.84534  1.61988  10 
 5.8414  1.61697  10 
 5.79231  1.57642  10 
 5.7857  1.5708  10 
 5.74322  1.53307  10 
 5.73017  1.52171  10 
 5.69414  1.48821  10 
 5.67678  1.47262  10 
 5.64505  1.44132  10 
 5.62612  1.42353  10 
 5.59596  1.39135  10 
 5.57908  1.37445  10 
 5.54687  1.33615  10 
 5.53705  1.32536  10 
 5.5197  1.27627  10 
 5.54687  1.2714  10 
 5.55623  1.27627  10 
 5.59596  1.30007  10 
 5.64135  1.32536  10 
 5.64505  1.32783  10 
 5.69414  1.3652  10 
 5.70622  1.37445  10 
 5.74322  1.40565  10 
 5.7652  1.42353  10 
 5.79231  1.44828  10 
 5.82022  1.47262  10 
 5.8414  1.49371  10 
 5.87104  1.52171  10 
 5.89049  1.54304  10 
 5.9173  1.5708  10 
 5.93957  1.59803  10 
 5.95858  1.61988  10 
 5.98866  1.66138  10 
 5.99452  1.66897  10 
 5.98866  1.70224  10 
 5.93957  1.68352  10 

 0.736311  5.01178  10 
 0.726956  5.00691  10 
 0.687223  4.98311  10 
 0.641834  4.95783  10 
 0.638136  4.95536  10 
 0.589049  4.91799  10 
 0.576962  4.90874  10 
 0.539961  4.87753  10 
 0.517982  4.85965  10 
 0.490874  4.8349  10 
 0.462962  4.81056  10 
 0.441786  4.78947  10 
 0.412141  4.76148  10 
 0.392699  4.74014  10 
 0.365883  4.71239  10 
 0.343612  4.68516  10 
 0.324603  4.6633  10 
 0.294524  4.62181  10 
 0.288669  4.61421  10 
 0.294524  4.58094  10 
 0.343612  4.59967  10 
 0.365836  4.61421  10 
 0.392699  4.63279  10 
 0.437844  4.6633  10 
 0.441786  4.66622  10 
 0.490874  4.70676  10 
 0.497484  4.71239  10 
 0.539961  4.75011  10 
 0.553016  4.76148  10 
 0.589049  4.79497  10 
 0.606401  4.81056  10 
 0.638136  4.84187  10 
 0.657067  4.85965  10 
 0.687223  4.89184  10 
 0.704104  4.90874  10 
 0.736311  4.94704  10 
 0.746133  4.95783  10 
 0.76349  5.00691  10 
 0.736311  5.01178  10 

 3.73064  5.89169  10 
 3.72603  5.89049  10 
 3.73064  5.88968  10 
 3.73204  5.89049  10 
 3.73064  5.89169  10 

 3.04022  0  10 
 2.99433  0.0335969  10 
 2.9701  0.0490874  10 
 2.94524  0.0684719  10 
 2.89814  0.0981748  10 
 2.89616  0.0998917  10 
 2.84707  0.136458  10 
 2.83059  0.147262  10 
 2.79798  0.173952  10 
 2.76394  0.19635  10 
 2.74889  0.210319  10 
 2.69981  0.244  10 
 2.69768  0.245437  10 
 2.65072  0.286232  10 
 2.63876  0.294524  10 
 2.60163  0.332323  10 
 2.58626  0.343612  10 
 2.60163  0.375603  10 
 2.65072  0.358797  10 
 2.68844  0.343612  10 
 2.69981  0.336825  10 
 2.74889  0.309152  10 
 2.77729  0.294524  10 
 2.79798  0.280996  10 
 2.84707  0.253838  10 
 2.86153  0.245437  10 
 2.89616  0.222042  10 
 2.94297  0.19635  10 
 2.94524  0.194734  10 
 2.99433  0.161778  10 
 3.01838  0.147262  10 
 3.04342  0.129432  10 
 3.09251  0.100311  10 
 3.09586  0.0981748  10 
 3.14159  0.0657722  10 
 3.16839  0.0490874  10 
 3.19068  0.0324586  10 
 3.23977  0.00207471  10 
 3.24297  0  10 

 6.2341  3.37609  10 
 6.20919  3.33794  10 
 6.18501  3.30342  10 
 6.17569  3.28885  10 
 6.14336  3.23977  10 
 6.13592  3.22871  10 
 6.11265  3.19068  10 
 6.08684  3.15137  10 
 6.08093  3.14159  10 
 6.05132  3.09251  10 
 6.03775  3.07093  10 
 6.02188  3.04342  10 
 5.99203  2.99433  10 
 5.98866  2.9887  10 
 5.96487  2.94524  10 
 5.93957  2.90242  10 
 5.93615  2.89616  10 
 5.91028  2.84707  10 
 5.89049  2.81173  10 
 5.88338  2.79798  10 
 5.85861  2.74889  10 
 5.8414  2.71619  10 
 5.83346  2.69981  10 
 5.8105  2.65072  10 
 5.79231  2.61338  10 
 5.78706  2.60163  10 
 5.76693  2.55254  10 
 5.74582  2.50346  10 
 5.74322  2.49641  10 
 5.72943  2.45437  10 
 5.71533  2.40528  10 
 5.70478  2.35619  10 
 5.70649  2.30711  10 
 5.74322  2.28051  10 
 5.79231  2.29805  10 
 5.80459  2.30711  10 
 5.8414  2.33215  10 
 5.86937  2.35619  10 
 5.89049  2.37296  10 
 5.92395  2.40528  10 
 5.93957  2.41925  10 
 5.97275  2.45437  10 
 5.98866  2.47  10 
 6.01803  2.50346  10 
 6.03775  2.52435  10 
 6.06107  2.55254  10 
 6.08684  2.58162  10 
 6.1026  2.60163  10 
 6.13592  2.64125  10 
 6.14309  2.65072  10 
 6.18199  2.69981  10 
 6.18501  2.7035  10 
 6.2179  2.74889  10 
 6.2341  2.76968  10 

 0  3.4462  10 
 0.029254  3.4852  10 
 0.0490874  3.5135  10 
 0.0652849  3.53429  10 
 0.0981748  3.57968  10 
 0.101193  3.58338  10 
 0.140097  3.63247  10 
 0.147262  3.64194  10 
 0.180586  3.68155  10 
 0.19635  3.70157  10 
 0.222117  3.73064  10 
 0.245437  3.75883  10 
 0.265152  3.77973  10 
 0.294524  3.81319  10 
 0.31044  3.82882  10 
 0.343612  3.86393  10 
 0.359239  3.8779  10 
 0.392699  3.91023  10 
 0.413814  3.92699  10 
 0.441786  3.95104  10 
 0.478592  3.97608  10 
 0.490874  3.98514  10 
 0.539961  4.00267  10 
 0.576696  3.97608  10 
 0.578401  3.92699  10 
 0.567858  3.8779  10 
 0.553751  3.82882  10 
 0.539961  3.78677  10 
 0.537367  3.77973  10 
 0.516254  3.73064  10 
 0.496121  3.68155  10 
 0.490874  3.66981  10 
 0.472685  3.63247  10 
 0.449722  3.58338  10 
 0.441786  3.56699  10 
 0.42458  3.53429  10 
 0.39981  3.4852  10 
 0.392699  3.47145  10 
 0.372902  3.43612  10 
 0.347035  3.38703  10 
 0.343612  3.38077  10 
 0.318314  3.33794  10 
 0.294524  3.29448  10 
 0.291153  3.28885  10 
 0.261304  3.23977  10 
 0.245437  3.21226  10 
 0.231863  3.19068  10 
 0.202256  3.14159  10 
 0.19635  3.13182  10 
 0.17053  3.09251  10 
 0.147262  3.05448  10 
 0.139822  3.04342  10 
 0.107496  2.99433  10 
 0.0981748  2.97977  10 
 0.0739916  2.94524  10 
 0.0490874  2.9071  10 
 0.041177  2.89616  10 
 0.00687538  2.84707  10 
 0  2.83699  10 

 3.1148  6.2341  10 
 3.14159  6.21741  10 
 3.18733  6.18501  10 
 3.19068  6.18287  10 
 3.23977  6.15375  10 
 3.26481  6.13592  10 
 3.28885  6.12141  10 
 3.33794  6.08845  10 
 3.34022  6.08684  10 
 3.38703  6.06114  10 
 3.42166  6.03775  10 
 3.43612  6.02935  10 
 3.4852  6.00219  10 
 3.5059  5.98866  10 
 3.53429  5.97403  10 
 3.58338  5.94636  10 
 3.59474  5.93957  10 
 3.63247  5.92439  10 
 3.68155  5.90758  10 
 3.69692  5.93957  10 
 3.68155  5.95086  10 
 3.64443  5.98866  10 
 3.63247  5.99695  10 
 3.5855  6.03775  10 
 3.58338  6.03919  10 
 3.53429  6.07287  10 
 3.51925  6.08684  10 
 3.4852  6.10923  10 
 3.45259  6.13592  10 
 3.43612  6.14673  10 
 3.38703  6.18329  10 
 3.38504  6.18501  10 
 3.33794  6.21471  10 
 3.31308  6.2341  10 


# Contour 1, label:      7.5
 2.25802  0.589322  7.5 
 2.25759  0.589049  7.5 
 2.25802  0.588369  7.5 
 2.30582  0.589049  7.5 
 2.25802  0.589322  7.5 

 4.02517  5.69482  7.5 
 3.97736  5.69414  7.5 
 4.02517  5.69386  7.5 
 4.0256  5.69414  7.5 
 4.02517  5.69482  7.5 

 2.98897  0  7.5 
 2.94524  0.0301911  7.5 
 2.9167  0.0490874  7.5 
 2.89616  0.0638426  7.5 
 2.84707  0.0962488  7.5 
 2.84419  0.0981748  7.5 
 2.79798  0.130663  7.5 
 2.7731  0.147262  7.5 
 2.74889  0.165133  7.5 
 2.70223  0.19635  7.5 
 2.69981  0.19826  7.5 
 2.65072  0.233372  7.5 
 2.63285  0.245437  7.5 
 2.60163  0.26936  7.5 
 2.56494  0.294524  7.5 
 2.55254  0.304844  7.5 
 2.50346  0.34009  7.5 
 2.49836  0.343612  7.5 
 2.45437  0.379184  7.5 
 2.43545  0.392699  7.5 
 2.40528  0.419795  7.5 
 2.37613  0.441786  7.5 
 2.35619  0.462659  7.5 
 2.32213  0.490874  7.5 
 2.30711  0.511213  7.5 
 2.27813  0.539961  7.5 
 2.30711  0.589036  7.5 
 2.35619  0.566952  7.5 
 2.40528  0.54814  7.5 
 2.42199  0.539961  7.5 
 2.45437  0.522514  7.5 
 2.50346  0.498351  7.5 
 2.51682  0.490874  7.5 
 2.55254  0.469845  7.5 
 2.60163  0.443652  7.5 
 2.6047  0.441786  7.5 
 2.65072  0.413343  7.5 
 2.68606  0.392699  7.5 
 2.69981  0.384123  7.5 
 2.74889  0.354489  7.5 
 2.76629  0.343612  7.5 
 2.79798  0.323238  7.5 
 2.84543  0.294524  7.5 
 2.84707  0.293451  7.5 
 2.89616  0.261612  7.5 
 2.92147  0.245437  7.5 
 2.94524  0.229633  7.5 
 2.99433  0.198834  7.5 
 2.99809  0.19635  7.5 
 3.04342  0.166121  7.5 
 3.07246  0.147262  7.5 
 3.09251  0.133549  7.5 
 3.14159  0.101988  7.5 
 3.14732  0.0981748  7.5 
 3.19068  0.0687255  7.5 
 3.22058  0.0490874  7.5 
 3.23977  0.0356331  7.5 
 3.28885  0.00358174  7.5 
 3.29422  0  7.5 

 6.2341  2.02415  7.5 
 6.21922  2.01258  7.5 
 6.18501  1.98777  7.5 
 6.15414  1.9635  7.5 
 6.13592  1.95002  7.5 
 6.09105  1.91441  7.5 
 6.08684  1.91123  7.5 
 6.03775  1.8704  7.5 
 6.03206  1.86532  7.5 
 5.98866  1.82834  7.5 
 5.97507  1.81623  7.5 
 5.93957  1.78579  7.5 
 5.91863  1.76715  7.5 
 5.89049  1.74283  7.5 
 5.86266  1.71806  7.5 
 5.8414  1.69953  7.5 
 5.8071  1.66897  7.5 
 5.79231  1.65594  7.5 
 5.75194  1.61988  7.5 
 5.74322  1.6121  7.5 
 5.69721  1.5708  7.5 
 5.69414  1.568  7.5 
 5.64505  1.52333  7.5 
 5.64329  1.52171  7.5 
 5.59596  1.47772  7.5 
 5.59044  1.47262  7.5 
 5.54687  1.43141  7.5 
 5.53841  1.42353  7.5 
 5.49779  1.38419  7.5 
 5.48745  1.37445  7.5 
 5.4487  1.33569  7.5 
 5.43795  1.32536  7.5 
 5.39961  1.28537  7.5 
 5.39043  1.27627  7.5 
 5.35052  1.23228  7.5 
 5.3456  1.22718  7.5 
 5.30534  1.1781  7.5 
 5.30144  1.17158  7.5 
 5.27321  1.12901  7.5 
 5.25235  1.08402  7.5 
 5.25023  1.07992  7.5 
 5.25235  1.07017  7.5 
 5.30144  1.04229  7.5 
 5.35052  1.05627  7.5 
 5.39961  1.07696  7.5 
 5.40477  1.07992  7.5 
 5.4487  1.10478  7.5 
 5.48897  1.12901  7.5 
 5.49779  1.13434  7.5 
 5.54687  1.16673  7.5 
 5.56303  1.1781  7.5 
 5.59596  1.2013  7.5 
 5.6316  1.22718  7.5 
 5.64505  1.23712  7.5 
 5.69414  1.27407  7.5 
 5.69698  1.27627  7.5 
 5.74322  1.31276  7.5 
 5.75903  1.32536  7.5 
 5.79231  1.35268  7.5 
 5.81881  1.37445  7.5 
 5.8414  1.39378  7.5 
 5.87647  1.42353  7.5 
 5.89049  1.43608  7.5 
 5.93206  1.47262  7.5 
 5.93957  1.47967  7.5 
 5.98557  1.52171  7.5 
 5.98866  1.52475  7.5 
 6.03694  1.5708  7.5 
 6.03775  1.57163  7.5 
 6.08605  1.61988  7.5 
 6.08684  1.62074  7.5 
 6.13277  1.66897  7.5 
 6.13592  1.67264  7.5 
 6.17694  1.71806  7.5 
 6.18501  1.728  7.5 
 6.21844  1.76715  7.5 
 6.2341  1.7876  7.5 

 0  2.05724  7.5 
 0.0099422  2.06167  7.5 
 0.0490874  2.08064  7.5 
 0.0981748  2.08098  7.5 
 0.106371  2.06167  7.5 
 0.0981748  2.02873  7.5 
 0.0942696  2.01258  7.5 
 0.0701897  1.9635  7.5 
 0.0490874  1.92694  7.5 
 0.0422042  1.91441  7.5 
 0.00991414  1.86532  7.5 
 0  1.85229  7.5 

 6.1342  2.40528  7.5 
 6.13592  2.40735  7.5 
 6.17364  2.45437  7.5 
 6.18501  2.46831  7.5 
 6.21265  2.50346  7.5 
 6.2341  2.53032  7.5 

 6.2341  3.62519  7.5 
 6.20347  3.58338  7.5 
 6.18501  3.55862  7.5 
 6.16738  3.53429  7.5 
 6.13592  3.49151  7.5 
 6.13139  3.4852  7.5 
 6.09662  3.43612  7.5 
 6.08684  3.42242  7.5 
 6.06225  3.38703  7.5 
 6.03775  3.35234  7.5 
 6.02779  3.33794  7.5 
 5.99385  3.28885  7.5 
 5.98866  3.28131  7.5 
 5.96078  3.23977  7.5 
 5.93957  3.2087  7.5 
 5.92749  3.19068  7.5 
 5.89445  3.14159  7.5 
 5.89049  3.13564  7.5 
 5.86233  3.09251  7.5 
 5.8414  3.06096  7.5 
 5.82992  3.04342  7.5 
 5.79781  2.99433  7.5 
 5.79231  2.98585  7.5 
 5.76639  2.94524  7.5 
 5.74322  2.90947  7.5 
 5.73468  2.89616  7.5 
 5.7035  2.84707  7.5 
 5.69414  2.83226  7.5 
 5.67266  2.79798  7.5 
 5.64505  2.75439  7.5 
 5.64158  2.74889  7.5 
 5.61139  2.69981  7.5 
 5.59596  2.67484  7.5 
 5.58112  2.65072  7.5 
 5.55096  2.60163  7.5 
 5.54687  2.59482  7.5 
 5.5216  2.55254  7.5 
 5.49779  2.51302  7.5 
 5.49201  2.50346  7.5 
 5.46323  2.45437  7.5 
 5.4487  2.42942  7.5 
 5.4346  2.40528  7.5 
 5.40634  2.35619  7.5 
 5.39961  2.34417  7.5 
 5.37883  2.30711  7.5 
 5.35136  2.25802  7.5 
 5.35052  2.25645  7.5 
 5.32519  2.20893  7.5 
 5.30144  2.16427  7.5 
 5.29906  2.15984  7.5 
 5.2744  2.11076  7.5 
 5.25235  2.06619  7.5 
 5.25009  2.06167  7.5 
 5.22765  2.01258  7.5 
 5.20602  1.9635  7.5 
 5.20326  1.95636  7.5 
 5.18691  1.91441  7.5 
 5.17003  1.86532  7.5 
 5.15602  1.81623  7.5 
 5.15418  1.80535  7.5 
 5.14765  1.76715  7.5 
 5.14744  1.71806  7.5 
 5.15418  1.69417  7.5 
 5.1677  1.66897  7.5 
 5.20326  1.64858  7.5 
 5.25235  1.64771  7.5 
 5.30144  1.66004  7.5 
 5.32223  1.66897  7.5 
 5.35052  1.68146  7.5 
 5.39961  1.70808  7.5 
 5.41535  1.71806  7.5 
 5.4487  1.73956  7.5 
 5.48941  1.76715  7.5 
 5.49779  1.77289  7.5 
 5.54687  1.81017  7.5 
 5.55431  1.81623  7.5 
 5.59596  1.85048  7.5 
 5.61335  1.86532  7.5 
 5.64505  1.89253  7.5 
 5.66958  1.91441  7.5 
 5.69414  1.93638  7.5 
 5.72329  1.9635  7.5 
 5.74322  1.98205  7.5 
 5.77477  2.01258  7.5 
 5.79231  2.02952  7.5 
 5.8243  2.06167  7.5 
 5.8414  2.07877  7.5 
 5.87215  2.11076  7.5 
 5.89049  2.12972  7.5 
 5.91852  2.15984  7.5 
 5.93957  2.1823  7.5 
 5.96364  2.20893  7.5 
 5.98866  2.23641  7.5 
 6.00766  2.25802  7.5 
 6.03775  2.29197  7.5 
 6.05074  2.30711  7.5 
 6.08684  2.34887  7.5 
 6.09298  2.35619  7.5 
 6.1342  2.40528  7.5 

 0.19635  2.86077  7.5 
 0.186569  2.84707  7.5 
 0.151793  2.79798  7.5 
 0.147262  2.79168  7.5 
 0.115805  2.74889  7.5 
 0.0981748  2.72456  7.5 
 0.0797121  2.69981  7.5 
 0.0490874  2.658  7.5 
 0.0435719  2.65072  7.5 
 0.00637131  2.60163  7.5 
 0  2.59327  7.5 

 0  3.68991  7.5 
 0.0318988  3.73064  7.5 
 0.0490874  3.75287  7.5 
 0.0705316  3.77973  7.5 
 0.0981748  3.81487  7.5 
 0.109545  3.82882  7.5 
 0.147262  3.87584  7.5 
 0.148985  3.8779  7.5 
 0.190204  3.92699  7.5 
 0.19635  3.93432  7.5 
 0.232446  3.97608  7.5 
 0.245437  3.99122  7.5 
 0.275522  4.02517  7.5 
 0.294524  4.04677  7.5 
 0.319546  4.07425  7.5 
 0.343612  4.10088  7.5 
 0.364661  4.12334  7.5 
 0.392699  4.15346  7.5 
 0.411039  4.17243  7.5 
 0.441786  4.20441  7.5 
 0.45888  4.22152  7.5 
 0.490874  4.25366  7.5 
 0.508415  4.2706  7.5 
 0.539961  4.30114  7.5 
 0.559899  4.31969  7.5 
 0.589049  4.34681  7.5 
 0.613607  4.36878  7.5 
 0.638136  4.39066  7.5 
 0.669833  4.41786  7.5 
 0.687223  4.43271  7.5 
 0.728875  4.46695  7.5 
 0.736311  4.47301  7.5 
 0.785398  4.5103  7.5 
 0.793774  4.51604  7.5 
 0.834486  4.54362  7.5 
 0.867839  4.56513  7.5 
 0.883573  4.57511  7.5 
 0.93266  4.60172  7.5 
 0.960958  4.61421  7.5 
 0.981748  4.62315  7.5 
 1.03084  4.63547  7.5 
 1.07992  4.6346  7.5 
 1.11549  4.61421  7.5 
 1.12901  4.58901  7.5 
 1.13574  4.56513  7.5 
 1.13554  4.51604  7.5 
 1.12901  4.47784  7.5 
 1.12717  4.46695  7.5 
 1.11316  4.41786  7.5 
 1.09628  4.36878  7.5 
 1.07992  4.32683  7.5 
 1.07716  4.31969  7.5 
 1.05553  4.2706  7.5 
 1.0331  4.22152  7.5 
 1.03084  4.217  7.5 
 1.00878  4.17243  7.5 
 0.984125  4.12334  7.5 
 0.981748  4.11891  7.5 
 0.958  4.07425  7.5 
 0.93266  4.02673  7.5 
 0.931828  4.02517  7.5 
 0.904354  3.97608  7.5 
 0.883573  3.93902  7.5 
 0.876845  3.92699  7.5 
 0.84858  3.8779  7.5 
 0.834486  3.85376  7.5 
 0.819953  3.82882  7.5 
 0.791175  3.77973  7.5 
 0.785398  3.77016  7.5 
 0.761589  3.73064  7.5 
 0.736311  3.68837  7.5 
 0.732222  3.68155  7.5 
 0.702068  3.63247  7.5 
 0.687223  3.60835  7.5 
 0.671799  3.58338  7.5 
 0.641608  3.53429  7.5 
 0.638136  3.52879  7.5 
 0.610521  3.4852  7.5 
 0.589049  3.45093  7.5 
 0.579681  3.43612  7.5 
 0.548509  3.38703  7.5 
 0.539961  3.37372  7.5 
 0.516794  3.33794  7.5 
 0.490874  3.29734  7.5 
 0.485377  3.28885  7.5 
 0.453269  3.23977  7.5 
 0.441786  3.22223  7.5 
 0.420853  3.19068  7.5 
 0.392699  3.14755  7.5 
 0.388734  3.14159  7.5 
 0.355699  3.09251  7.5 
 0.343612  3.07448  7.5 
 0.322401  3.04342  7.5 
 0.294524  3.00187  7.5 
 0.289338  2.99433  7.5 
 0.255394  2.94524  7.5 
 0.245437  2.93085  7.5 
 0.220931  2.89616  7.5 
 0.19635  2.86077  7.5 

 6.2341  4.35625  7.5 
 6.213  4.31969  7.5 
 6.18892  4.2706  7.5 
 6.18501  4.25446  7.5 
 6.17681  4.22152  7.5 
 6.18501  4.2022  7.5 
 6.2341  4.20255  7.5 

 0  4.43089  7.5 
 0.0260047  4.46695  7.5 
 0.0490874  4.49558  7.5 
 0.0647424  4.51604  7.5 
 0.0981748  4.55519  7.5 
 0.106247  4.56513  7.5 
 0.147262  4.61055  7.5 
 0.15042  4.61421  7.5 
 0.19635  4.66244  7.5 
 0.197134  4.6633  7.5 
 0.245437  4.71155  7.5 
 0.246243  4.71239  7.5 
 0.294524  4.75844  7.5 
 0.297612  4.76148  7.5 
 0.343612  4.80352  7.5 
 0.351127  4.81056  7.5 
 0.392699  4.84711  7.5 
 0.406719  4.85965  7.5 
 0.441786  4.8894  7.5 
 0.464376  4.90874  7.5 
 0.490874  4.9305  7.5 
 0.524157  4.95783  7.5 
 0.539961  4.97043  7.5 
 0.586205  5.00691  7.5 
 0.589049  5.00912  7.5 
 0.638136  5.04607  7.5 
 0.651589  5.056  7.5 
 0.687223  5.08189  7.5 
 0.720154  5.10509  7.5 
 0.736311  5.11646  7.5 
 0.785398  5.14885  7.5 
 0.794214  5.15418  7.5 
 0.834486  5.1784  7.5 
 0.878415  5.20326  7.5 
 0.883573  5.20622  7.5 
 0.93266  5.22691  7.5 
 0.981748  5.24089  7.5 
 1.03084  5.21302  7.5 
 1.03296  5.20326  7.5 
 1.03084  5.19917  7.5 
 1.00997  5.15418  7.5 
 0.981748  5.11161  7.5 
 0.977848  5.10509  7.5 
 0.937588  5.056  7.5 
 0.93266  5.05091  7.5 
 0.89276  5.00691  7.5 
 0.883573  4.99781  7.5 
 0.845233  4.95783  7.5 
 0.834486  4.94749  7.5 
 0.79573  4.90874  7.5 
 0.785398  4.899  7.5 
 0.744776  4.85965  7.5 
 0.736311  4.85177  7.5 
 0.692742  4.81056  7.5 
 0.687223  4.80546  7.5 
 0.639892  4.76148  7.5 
 0.638136  4.75986  7.5 
 0.589049  4.71519  7.5 
 0.585975  4.71239  7.5 
 0.539961  4.67109  7.5 
 0.531247  4.6633  7.5 
 0.490874  4.62724  7.5 
 0.47609  4.61421  7.5 
 0.441786  4.58365  7.5 
 0.420529  4.56513  7.5 
 0.392699  4.54035  7.5 
 0.364552  4.51604  7.5 
 0.343612  4.49739  7.5 
 0.308111  4.46695  7.5 
 0.294524  4.45484  7.5 
 0.251126  4.41786  7.5 
 0.245437  4.41279  7.5 
 0.19635  4.37195  7.5 
 0.192132  4.36878  7.5 
 0.147262  4.33316  7.5 
 0.129041  4.31969  7.5 
 0.0981748  4.29542  7.5 
 0.063967  4.2706  7.5 
 0.0490874  4.25903  7.5 
 0  4.22594  7.5 

 3.06261  6.2341  7.5 
 3.09251  6.21446  7.5 
 3.13587  6.18501  7.5 
 3.14159  6.1812  7.5 
 3.19068  6.14964  7.5 
 3.21073  6.13592  7.5 
 3.23977  6.11706  7.5 
 3.2851  6.08684  7.5 
 3.28885  6.08435  7.5 
 3.33794  6.05355  7.5 
 3.36171  6.03775  7.5 
 3.38703  6.02157  7.5 
 3.43612  5.98973  7.5 
 3.43775  5.98866  7.5 
 3.4852  5.95995  7.5 
 3.51689  5.93957  7.5 
 3.53429  5.9287  7.5 
 3.58338  5.89906  7.5 
 3.59712  5.89049  7.5 
 3.63247  5.86984  7.5 
 3.67849  5.8414  7.5 
 3.68155  5.83953  7.5 
 3.73064  5.81334  7.5 
 3.76636  5.79231  7.5 
 3.77973  5.78483  7.5 
 3.82882  5.76067  7.5 
 3.86119  5.74322  7.5 
 3.8779  5.73505  7.5 
 3.92699  5.71623  7.5 
 3.97608  5.69415  7.5 
 4.00506  5.74322  7.5 
 3.97608  5.77197  7.5 
 3.96105  5.79231  7.5 
 3.92699  5.82053  7.5 
 3.90706  5.8414  7.5 
 3.8779  5.86339  7.5 
 3.84773  5.89049  7.5 
 3.82882  5.904  7.5 
 3.78482  5.93957  7.5 
 3.77973  5.94309  7.5 
 3.73064  5.97834  7.5 
 3.71825  5.98866  7.5 
 3.68155  6.01383  7.5 
 3.65034  6.03775  7.5 
 3.63247  6.04981  7.5 
 3.58338  6.08493  7.5 
 3.58096  6.08684  7.5 
 3.53429  6.11805  7.5 
 3.51009  6.13592  7.5 
 3.4852  6.15252  7.5 
 3.439  6.18501  7.5 
 3.43612  6.18694  7.5 
 3.38703  6.21934  7.5 
 3.36648  6.2341  7.5 


# Contour 2, label:        5
 3.37038  0.490874  5 
 3.33794  0.526886  5 
 3.32597  0.539961  5 
 3.28885  0.580602  5 
 3.28095  0.589049  5 
 3.23977  0.633778  5 
 3.23562  0.638136  5 
 3.19068  0.686786  5 
 3.19026  0.687223  5 
 3.14476  0.736311  5 
 3.14159  0.739924  5 
 3.09959  0.785398  5 
 3.09251  0.79357  5 
 3.05496  0.834486  5 
 3.04342  0.848013  5 
 3.01108  0.883573  5 
 2.99433  0.903568  5 
 2.96819  0.93266  5 
 2.94524  0.960617  5 
 2.92653  0.981748  5 
 2.89616  1.01964  5 
 2.88642  1.03084  5 
 2.84809  1.07992  5 
 2.84707  1.08138  5 
 2.81071  1.12901  5 
 2.79798  1.14794  5 
 2.77573  1.1781  5 
 2.74889  1.21982  5 
 2.74366  1.22718  5 
 2.71334  1.27627  5 
 2.69981  1.30183  5 
 2.68597  1.32536  5 
 2.66146  1.37445  5 
 2.65072  1.40002  5 
 2.63965  1.42353  5 
 2.6204  1.47262  5 
 2.60458  1.52171  5 
 2.60163  1.53281  5 
 2.59021  1.5708  5 
 2.57816  1.61988  5 
 2.56831  1.66897  5 
 2.56015  1.71806  5 
 2.55323  1.76715  5 
 2.55254  1.77256  5 
 2.54619  1.81623  5 
 2.53949  1.86532  5 
 2.53281  1.91441  5 
 2.52579  1.9635  5 
 2.51808  2.01258  5 
 2.50938  2.06167  5 
 2.50346  2.09086  5 
 2.49859  2.11076  5 
 2.4847  2.15984  5 
 2.4687  2.20893  5 
 2.45437  2.2474  5 
 2.44934  2.25802  5 
 2.42284  2.30711  5 
 2.40528  2.33597  5 
 2.3884  2.35619  5 
 2.35619  2.39065  5 
 2.33466  2.40528  5 
 2.30711  2.42218  5 
 2.25802  2.43562  5 
 2.20893  2.43325  5 
 2.15984  2.41614  5 

 2.15984  2.41614  5 
 2.14271  2.40528  5 
 2.11076  2.38364  5 
 2.08249  2.35619  5 
 2.06167  2.33446  5 
 2.04157  2.30711  5 
 2.01258  2.26408  5 
 2.00929  2.25802  5 
 1.98531  2.20893  5 
 1.96424  2.15984  5 
 1.9635  2.15785  5 
 1.94914  2.11076  5 
 1.93689  2.06167  5 
 1.92739  2.01258  5 
 1.92064  1.9635  5 
 1.91664  1.91441  5 
 1.91532  1.86532  5 
 1.91663  1.81623  5 
 1.92046  1.76715  5 
 1.9267  1.71806  5 
 1.93519  1.66897  5 
 1.94578  1.61988  5 
 1.95829  1.5708  5 
 1.9635  1.55409  5 
 1.97431  1.52171  5 
 1.99294  1.47262  5 
 2.01258  1.42415  5 
 2.01284  1.42353  5 
 2.03787  1.37445  5 
 2.06167  1.32865  5 
 2.06344  1.32536  5 
 2.09393  1.27627  5 
 2.11076  1.25068  5 
 2.12624  1.22718  5 
 2.15984  1.1787  5 
 2.16026  1.1781  5 
 2.19902  1.12901  5 
 2.20893  1.11746  5 
 2.24002  1.07992  5 
 2.25802  1.06004  5 
 2.2833  1.03084  5 
 2.30711  1.00591  5 
 2.32896  0.981748  5 
 2.35619  0.95471  5 
 2.37701  0.93266  5 
 2.40528  0.906031  5 
 2.4274  0.883573  5 
 2.45437  0.859441  5 
 2.47999  0.834486  5 
 2.50346  0.814497  5 
 2.53456  0.785398  5 
 2.55254  0.770781  5 
 2.59084  0.736311  5 
 2.60163  0.727917  5 
 2.64854  0.687223  5 
 2.65072  0.685591  5 
 2.69981  0.646949  5 
 2.70995  0.638136  5 
 2.74889  0.609306  5 
 2.77312  0.589049  5 
 2.79798  0.571359  5 
 2.83688  0.539961  5 
 2.84707  0.532952  5 
 2.89616  0.496097  5 
 2.90276  0.490874  5 
 2.94524  0.46261  5 
 2.97251  0.441786  5 
 2.99433  0.427695  5 
 3.0415  0.392699  5 
 3.04342  0.391491  5 
 3.09251  0.361189  5 
 3.11739  0.343612  5 
 3.14159  0.329233  5 
 3.19068  0.295743  5 
 3.19256  0.294524  5 
 3.23977  0.26917  5 
 3.27703  0.245437  5 
 3.28885  0.239119  5 
 3.33794  0.2139  5 
 3.36943  0.19635  5 
 3.38703  0.188239  5 
 3.43612  0.167847  5 
 3.48264  0.147262  5 
 3.4852  0.14634  5 
 3.53429  0.138403  5 
 3.58338  0.146815  5 
 3.58395  0.147262  5 
 3.58594  0.19635  5 
 3.58338  0.20146  5 
 3.56265  0.245437  5 
 3.53429  0.291218  5 
 3.53233  0.294524  5 
 3.49559  0.343612  5 
 3.4852  0.356298  5 
 3.45572  0.392699  5 
 3.43612  0.415633  5 
 3.41379  0.441786  5 
 3.38703  0.472133  5 
 3.37038  0.490874  5 

 2.84707  3.76554  5 
 2.81848  3.73064  5 
 2.79798  3.69287  5 
 2.79495  3.68155  5 
 2.78576  3.63247  5 
 2.78231  3.58338  5 
 2.78442  3.53429  5 
 2.79165  3.4852  5 
 2.79798  3.46027  5 
 2.80409  3.43612  5 
 2.82071  3.38703  5 
 2.84003  3.33794  5 
 2.84707  3.32284  5 
 2.86267  3.28885  5 
 2.8869  3.23977  5 
 2.89616  3.2225  5 
 2.91322  3.19068  5 
 2.94029  3.14159  5 
 2.94524  3.13293  5 
 2.96882  3.09251  5 
 2.99433  3.04878  5 
 2.99763  3.04342  5 
 3.02729  2.99433  5 
 3.04342  2.96716  5 
 3.05745  2.94524  5 
 3.08754  2.89616  5 
 3.09251  2.88769  5 
 3.11891  2.84707  5 
 3.14159  2.81005  5 
 3.15021  2.79798  5 
 3.18233  2.74889  5 
 3.19068  2.73506  5 
 3.21652  2.69981  5 
 3.23977  2.66454  5 
 3.25178  2.65072  5 
 3.28885  2.60167  5 
 3.33578  2.55254  5 
 3.33794  2.54986  5 
 3.38703  2.51701  5 
 3.43612  2.51765  5 
 3.46471  2.55254  5 
 3.4852  2.59032  5 
 3.48824  2.60163  5 
 3.49743  2.65072  5 
 3.50088  2.69981  5 
 3.49877  2.74889  5 
 3.49154  2.79798  5 
 3.4852  2.82291  5 
 3.47909  2.84707  5 
 3.46247  2.89616  5 
 3.44316  2.94524  5 
 3.43612  2.96035  5 
 3.42051  2.99433  5 
 3.39628  3.04342  5 
 3.38703  3.06068  5 
 3.36997  3.09251  5 
 3.3429  3.14159  5 
 3.33794  3.15025  5 
 3.31437  3.19068  5 
 3.28885  3.23441  5 
 3.28556  3.23977  5 
 3.25589  3.28885  5 
 3.23977  3.31603  5 
 3.22574  3.33794  5 
 3.19565  3.38703  5 
 3.19068  3.39549  5 
 3.16428  3.43612  5 
 3.14159  3.47313  5 
 3.13297  3.4852  5 
 3.10086  3.53429  5 
 3.09251  3.54812  5 
 3.06666  3.58338  5 
 3.04342  3.61865  5 
 3.03141  3.63247  5 
 2.99433  3.68152  5 
 2.94741  3.73064  5 
 2.94524  3.73332  5 
 2.89616  3.76618  5 
 2.84707  3.76554  5 

 4.3374  4.6633  5 
 4.32489  4.71239  5 
 4.31969  4.7291  5 
 4.30887  4.76148  5 
 4.29025  4.81056  5 
 4.2706  4.85904  5 
 4.27034  4.85965  5 
 4.24532  4.90874  5 
 4.22152  4.95453  5 
 4.21975  4.95783  5 
 4.18925  5.00691  5 
 4.17243  5.03251  5 
 4.15694  5.056  5 
 4.12334  5.10448  5 
 4.12292  5.10509  5 
 4.08416  5.15418  5 
 4.07425  5.16572  5 
 4.04317  5.20326  5 
 4.02517  5.22314  5 
 3.99989  5.25235  5 
 3.97608  5.27727  5 
 3.95423  5.30144  5 
 3.92699  5.32848  5 
 3.90618  5.35052  5 
 3.8779  5.37715  5 
 3.85578  5.39961  5 
 3.82882  5.42374  5 
 3.80319  5.4487  5 
 3.77973  5.46869  5 
 3.74862  5.49779  5 
 3.73064  5.5124  5 
 3.69234  5.54687  5 
 3.68155  5.55527  5 
 3.63465  5.59596  5 
 3.63247  5.59759  5 
 3.58338  5.63624  5 
 3.57324  5.64505  5 
 3.53429  5.67388  5 
 3.51006  5.69414  5 
 3.4852  5.71183  5 
 3.44631  5.74322  5 
 3.43612  5.75023  5 
 3.38703  5.78709  5 
 3.38042  5.79231  5 
 3.33794  5.82058  5 
 3.31068  5.8414  5 
 3.28885  5.85549  5 
 3.24168  5.89049  5 
 3.23977  5.89169  5 
 3.19068  5.922  5 
 3.16579  5.93957  5 
 3.14159  5.95395  5 
 3.09251  5.98744  5 
 3.09062  5.98866  5 
 3.04342  6.01401  5 
 3.00615  6.03775  5 
 2.99433  6.04407  5 
 2.94524  6.06929  5 
 2.91375  6.08684  5 
 2.89616  6.09495  5 
 2.84707  6.11534  5 
 2.80055  6.13592  5 
 2.79798  6.13684  5 
 2.74889  6.14478  5 
 2.69981  6.13637  5 

 2.69981  6.13637  5 
 2.69923  6.13592  5 
 2.69724  6.08684  5 
 2.69981  6.08173  5 
 2.72054  6.03775  5 
 2.74889  5.99197  5 
 2.75085  5.98866  5 
 2.78759  5.93957  5 
 2.79798  5.92689  5 
 2.82746  5.89049  5 
 2.84707  5.86755  5 
 2.8694  5.8414  5 
 2.89616  5.81105  5 
 2.91281  5.79231  5 
 2.94524  5.7563  5 
 2.95722  5.74322  5 
 2.99433  5.70258  5 
 3.00224  5.69414  5 
 3.04342  5.64941  5 
 3.04756  5.64505  5 
 3.09251  5.5964  5 
 3.09293  5.59596  5 
 3.13842  5.54687  5 
 3.14159  5.54326  5 
 3.1836  5.49779  5 
 3.19068  5.48961  5 
 3.22823  5.4487  5 
 3.23977  5.43517  5 
 3.2721  5.39961  5 
 3.28885  5.37962  5 
 3.315  5.35052  5 
 3.33794  5.32257  5 
 3.35666  5.30144  5 
 3.38703  5.26354  5 
 3.39677  5.25235  5 
 3.4351  5.20326  5 
 3.43612  5.20181  5 
 3.47247  5.15418  5 
 3.4852  5.13524  5 
 3.50746  5.10509  5 
 3.53429  5.06337  5 
 3.53952  5.056  5 
 3.56985  5.00691  5 
 3.58338  4.98136  5 
 3.59722  4.95783  5 
 3.62172  4.90874  5 
 3.63247  4.88317  5 
 3.64353  4.85965  5 
 3.66278  4.81056  5 
 3.67861  4.76148  5 
 3.68155  4.75038  5 
 3.69298  4.71239  5 
 3.70503  4.6633  5 
 3.71488  4.61421  5 
 3.72303  4.56513  5 
 3.72996  4.51604  5 
 3.73064  4.51063  5 
 3.737  4.46695  5 
 3.7437  4.41786  5 
 3.75037  4.36878  5 
 3.7574  4.31969  5 
 3.76511  4.2706  5 
 3.7738  4.22152  5 
 3.77973  4.19233  5 
 3.7846  4.17243  5 
 3.79849  4.12334  5 
 3.81449  4.07425  5 
 3.82882  4.03579  5 
 3.83384  4.02517  5 
 3.86034  3.97608  5 
 3.8779  3.94722  5 
 3.89479  3.92699  5 
 3.92699  3.89254  5 
 3.94852  3.8779  5 
 3.97608  3.86101  5 
 4.02517  3.84757  5 
 4.07425  3.84993  5 
 4.12334  3.86704  5 
 4.14048  3.8779  5 
 4.17243  3.89955  5 
 4.20069  3.92699  5 
 4.22152  3.94873  5 
 4.24161  3.97608  5 
 4.2706  4.01911  5 
 4.2739  4.02517  5 
 4.29787  4.07425  5 
 4.31895  4.12334  5 
 4.31969  4.12534  5 
 4.33404  4.17243  5 
 4.34629  4.22152  5 
 4.3558  4.2706  5 
 4.36254  4.31969  5 
 4.36655  4.36878  5 
 4.36786  4.41786  5 
 4.36656  4.46695  5 
 4.36272  4.51604  5 
 4.35649  4.56513  5 
 4.34799  4.61421  5 
 4.3374  4.6633  5 

 2.94161  0  5 
 2.89616  0.0298461  5 
 2.86753  0.0490874  5 
 2.84707  0.0629396  5 
 2.79798  0.0955178  5 
 2.79404  0.0981748  5 
 2.74889  0.127993  5 
 2.7201  0.147262  5 
 2.69981  0.161204  5 
 2.65072  0.193898  5 
 2.64705  0.19635  5 
 2.60163  0.226755  5 
 2.57372  0.245437  5 
 2.55254  0.260343  5 
 2.50346  0.293505  5 
 2.50193  0.294524  5 
 2.45437  0.32724  5 
 2.43018  0.343612  5 
 2.40528  0.361864  5 
 2.36088  0.392699  5 
 2.35619  0.396406  5 
 2.30711  0.431804  5 
 2.2928  0.441786  5 
 2.25802  0.468935  5 
 2.22789  0.490874  5 
 2.20893  0.507161  5 
 2.16648  0.539961  5 
 2.15984  0.546387  5 
 2.11076  0.587721  5 
 2.10907  0.589049  5 
 2.06167  0.634382  5 
 2.05726  0.638136  5 
 2.01269  0.687223  5 
 2.01258  0.687444  5 
 1.98179  0.736311  5 
 1.99621  0.785398  5 
 2.01258  0.788011  5 
 2.02393  0.785398  5 
 2.06167  0.775798  5 
 2.11076  0.757625  5 
 2.15984  0.737922  5 
 2.16286  0.736311  5 
 2.20893  0.712375  5 
 2.25802  0.687969  5 
 2.25927  0.687223  5 
 2.30711  0.660057  5 
 2.34595  0.638136  5 
 2.35619  0.63242  5 
 2.40528  0.603831  5 
 2.42934  0.589049  5 
 2.45437  0.574188  5 
 2.50346  0.544899  5 
 2.51103  0.539961  5 
 2.55254  0.514365  5 
 2.58983  0.490874  5 
 2.60163  0.483608  5 
 2.65072  0.453064  5 
 2.66779  0.441786  5 
 2.69981  0.421568  5 
 2.7447  0.392699  5 
 2.74889  0.390034  5 
 2.79798  0.358738  5 
 2.82062  0.343612  5 
 2.84707  0.326573  5 
 2.8961  0.294524  5 
 2.94524  0.262748  5 
 2.97096  0.245437  5 
 2.99433  0.230133  5 
 3.04342  0.19775  5 
 3.04545  0.19635  5 
 3.09251  0.165702  5 
 3.11981  0.147262  5 
 3.14159  0.132814  5 
 3.19068  0.100281  5 
 3.19375  0.0981748  5 
 3.23977  0.0680681  5 
 3.2679  0.0490874  5 
 3.28885  0.0350432  5 
 3.33794  0.00246972  5 
 3.34157  0  5 

 6.2341  2.12973  5 
 6.21432  2.11076  5 
 6.18501  2.08436  5 
 6.16132  2.06167  5 
 6.13592  2.03878  5 
 6.1085  2.01258  5 
 6.08684  1.99306  5 
 6.05577  1.9635  5 
 6.03775  1.94726  5 
 6.00308  1.91441  5 
 5.98866  1.90143  5 
 5.95038  1.86532  5 
 5.93957  1.8556  5 
 5.89764  1.81623  5 
 5.89049  1.8098  5 
 5.84482  1.76715  5 
 5.8414  1.76407  5 
 5.79231  1.7185  5 
 5.79185  1.71806  5 
 5.74322  1.67363  5 
 5.73836  1.66897  5 
 5.69414  1.62862  5 
 5.68496  1.61988  5 
 5.64505  1.58345  5 
 5.63165  1.5708  5 
 5.59596  1.53812  5 
 5.57848  1.52171  5 
 5.54687  1.4926  5 
 5.52551  1.47262  5 
 5.49779  1.44684  5 
 5.47282  1.42353  5 
 5.4487  1.40077  5 
 5.42057  1.37445  5 
 5.39961  1.35426  5 
 5.36895  1.32536  5 
 5.35052  1.3071  5 
 5.31829  1.27627  5 
 5.30144  1.25891  5 
 5.26904  1.22718  5 
 5.25235  1.2091  5 
 5.22182  1.1781  5 
 5.20326  1.15656  5 
 5.17753  1.12901  5 
 5.15418  1.09934  5 
 5.13736  1.07992  5 
 5.10509  1.0336  5 
 5.10294  1.03084  5 
 5.07837  0.981748  5 
 5.06799  0.93266  5 
 5.10044  0.883573  5 
 5.10509  0.881433  5 
 5.15418  0.879311  5 
 5.17111  0.883573  5 
 5.20326  0.891038  5 
 5.25235  0.909736  5 
 5.29993  0.93266  5 
 5.30144  0.933333  5 
 5.35052  0.96024  5 
 5.38535  0.981748  5 
 5.39961  0.990028  5 
 5.4487  1.02137  5 
 5.46235  1.03084  5 
 5.49779  1.05423  5 
 5.5341  1.07992  5 
 5.54687  1.08865  5 
 5.59596  1.12379  5 
 5.60302  1.12901  5 
 5.64505  1.15934  5 
 5.66998  1.1781  5 
 5.69414  1.19601  5 
 5.73481  1.22718  5 
 5.74322  1.23361  5 
 5.79231  1.27146  5 
 5.79852  1.27627  5 
 5.8414  1.30954  5 
 5.86144  1.32536  5 
 5.89049  1.34858  5 
 5.92259  1.37445  5 
 5.93957  1.38846  5 
 5.9821  1.42353  5 
 5.98866  1.42914  5 
 6.03775  1.47042  5 
 6.04043  1.47262  5 
 6.08684  1.51224  5 
 6.09807  1.52171  5 
 6.13592  1.55529  5 
 6.15377  1.5708  5 
 6.18501  1.59968  5 
 6.2075  1.61988  5 
 6.2341  1.6456  5 

 0  2.17482  5 
 0.0380599  2.20893  5 
 0.0490874  2.21952  5 
 0.0922485  2.25802  5 
 0.0981748  2.2637  5 
 0.147159  2.30711  5 
 0.147262  2.30721  5 
 0.19635  2.3493  5 
 0.205334  2.35619  5 
 0.245437  2.39  5 
 0.265808  2.40528  5 
 0.294524  2.429  5 
 0.329292  2.45437  5 
 0.343612  2.4659  5 
 0.392699  2.49921  5 
 0.401897  2.50346  5 
 0.441786  2.52414  5 
 0.490874  2.53659  5 
 0.519903  2.50346  5 
 0.513301  2.45437  5 
 0.496952  2.40528  5 
 0.490874  2.39253  5 
 0.474667  2.35619  5 
 0.450451  2.30711  5 
 0.441786  2.29182  5 
 0.423888  2.25802  5 
 0.39589  2.20893  5 
 0.392699  2.20385  5 
 0.366891  2.15984  5 
 0.343612  2.12338  5 
 0.336058  2.11076  5 
 0.304293  2.06167  5 
 0.294524  2.04788  5 
 0.271083  2.01258  5 
 0.245437  1.97782  5 
 0.235511  1.9635  5 
 0.197716  1.91441  5 
 0.19635  1.91278  5 
 0.15871  1.86532  5 
 0.147262  1.85242  5 
 0.116906  1.81623  5 
 0.0981748  1.79619  5 
 0.0724136  1.76715  5 
 0.0490874  1.74338  5 
 0.0253759  1.71806  5 
 0  1.69337  5 

 5.35052  1.53281  5 
 5.39961  1.56883  5 
 5.4021  1.5708  5 
 5.4487  1.60755  5 
 5.46389  1.61988  5 
 5.49779  1.64749  5 
 5.52351  1.66897  5 
 5.54687  1.68861  5 
 5.58115  1.71806  5 
 5.59596  1.7309  5 
 5.63696  1.76715  5 
 5.64505  1.77438  5 
 5.69105  1.81623  5 
 5.69414  1.81907  5 
 5.74322  1.86501  5 
 5.74355  1.86532  5 
 5.79231  1.91229  5 
 5.79449  1.91441  5 
 5.8414  1.96074  5 
 5.84417  1.9635  5 
 5.89049  2.01037  5 
 5.89267  2.01258  5 
 5.93957  2.06119  5 
 5.94004  2.06167  5 
 5.98631  2.11076  5 
 5.98866  2.11328  5 
 6.03163  2.15984  5 
 6.03775  2.16658  5 
 6.07608  2.20893  5 
 6.08684  2.22103  5 
 6.11972  2.25802  5 
 6.13592  2.27663  5 
 6.16257  2.30711  5 
 6.18501  2.33338  5 
 6.20467  2.35619  5 
 6.2341  2.3913  5 

 6.2341  3.77222  5 
 6.20072  3.73064  5 
 6.18501  3.71065  5 
 6.16185  3.68155  5 
 6.13592  3.64812  5 
 6.12354  3.63247  5 
 6.08684  3.58456  5 
 6.0859  3.58338  5 
 6.0486  3.53429  5 
 6.03775  3.51975  5 
 6.01158  3.4852  5 
 5.98866  3.45423  5 
 5.97495  3.43612  5 
 5.93957  3.38798  5 
 5.93885  3.38703  5 
 5.9029  3.33794  5 
 5.89049  3.32068  5 
 5.86712  3.28885  5 
 5.8414  3.25297  5 
 5.83167  3.23977  5 
 5.79656  3.19068  5 
 5.79231  3.18464  5 
 5.7614  3.14159  5 
 5.74322  3.11575  5 
 5.72642  3.09251  5 
 5.69414  3.0467  5 
 5.69175  3.04342  5 
 5.65704  2.99433  5 
 5.64505  2.97705  5 
 5.62236  2.94524  5 
 5.59596  2.90738  5 
 5.58788  2.89616  5 
 5.55348  2.84707  5 
 5.54687  2.83745  5 
 5.51896  2.79798  5 
 5.49779  2.76737  5 
 5.48456  2.74889  5 
 5.45034  2.69981  5 
 5.4487  2.6974  5 
 5.41588  2.65072  5 
 5.39961  2.62703  5 
 5.38152  2.60163  5 
 5.35052  2.55695  5 
 5.34735  2.55254  5 
 5.31302  2.50346  5 
 5.30144  2.48646  5 
 5.2787  2.45437  5 
 5.25235  2.4161  5 
 5.24457  2.40528  5 
 5.21046  2.35619  5 
 5.20326  2.3455  5 
 5.17627  2.30711  5 
 5.15418  2.27463  5 
 5.14232  2.25802  5 
 5.10859  2.20893  5 
 5.10509  2.20363  5 
 5.07473  2.15984  5 
 5.056  2.13175  5 
 5.04123  2.11076  5 
 5.00822  2.06167  5 
 5.00691  2.05962  5 
 4.97515  2.01258  5 
 4.95783  1.98556  5 
 4.94276  1.9635  5 
 4.91123  1.91441  5 
 4.90874  1.91023  5 
 4.88009  1.86532  5 
 4.85965  1.8307  5 
 4.85045  1.81623  5 
 4.82224  1.76715  5 
 4.81056  1.74428  5 
 4.79605  1.71806  5 
 4.77274  1.66897  5 
 4.76148  1.63992  5 
 4.75299  1.61988  5 
 4.73781  1.5708  5 
 4.72891  1.52171  5 
 4.728  1.47262  5 
 4.73825  1.42353  5 
 4.76148  1.38183  5 
 4.76668  1.37445  5 
 4.81056  1.34225  5 
 4.85775  1.32536  5 
 4.85965  1.32495  5 
 4.90874  1.32251  5 
 4.93272  1.32536  5 
 4.95783  1.32846  5 
 5.00691  1.34185  5 
 5.056  1.35935  5 
 5.09114  1.37445  5 
 5.10509  1.38053  5 
 5.15418  1.40636  5 
 5.18448  1.42353  5 
 5.20326  1.43427  5 
 5.25235  1.46474  5 
 5.26392  1.47262  5 
 5.30144  1.49821  5 
 5.33485  1.52171  5 
 5.35052  1.53281  5 

 0.832844  3.58338  5 
 0.798626  3.53429  5 
 0.785398  3.51581  5 
 0.764228  3.4852  5 
 0.736311  3.44574  5 
 0.729703  3.43612  5 
 0.695309  3.38703  5 
 0.687223  3.37581  5 
 0.660825  3.33794  5 
 0.638136  3.30614  5 
 0.626145  3.28885  5 
 0.591436  3.23977  5 
 0.589049  3.23649  5 
 0.556762  3.19068  5 
 0.539961  3.16743  5 
 0.521785  3.14159  5 
 0.490874  3.09854  5 
 0.48663  3.09251  5 
 0.451514  3.04342  5 
 0.441786  3.03021  5 
 0.416064  2.99433  5 
 0.392699  2.9625  5 
 0.380289  2.94524  5 
 0.344332  2.89616  5 
 0.343612  2.8952  5 
 0.308235  2.84707  5 
 0.294524  2.82895  5 
 0.271609  2.79798  5 
 0.245437  2.76344  5 
 0.234584  2.74889  5 
 0.197282  2.69981  5 
 0.19635  2.69862  5 
 0.159647  2.65072  5 
 0.147262  2.63506  5 
 0.121339  2.60163  5 
 0.0981748  2.57253  5 
 0.0824664  2.55254  5 
 0.0490874  2.51096  5 
 0.0431015  2.50346  5 
 0.00330915  2.45437  5 
 0  2.45044  5 

 0  3.83275  5 
 0.0371892  3.8779  5 
 0.0490874  3.89189  5 
 0.0785128  3.92699  5 
 0.0981748  3.9498  5 
 0.120611  3.97608  5 
 0.147262  4.00655  5 
 0.16347  4.02517  5 
 0.19635  4.06215  5 
 0.207104  4.07425  5 
 0.245437  4.11661  5 
 0.251552  4.12334  5 
 0.294524  4.1699  5 
 0.296872  4.17243  5 
 0.343147  4.22152  5 
 0.343612  4.22199  5 
 0.390513  4.2706  5 
 0.392699  4.27281  5 
 0.439012  4.31969  5 
 0.441786  4.32244  5 
 0.488696  4.36878  5 
 0.490874  4.37089  5 
 0.539638  4.41786  5 
 0.539961  4.41817  5 
 0.589049  4.46412  5 
 0.59213  4.46695  5 
 0.638136  4.50881  5 
 0.646229  4.51604  5 
 0.687223  4.55229  5 
 0.702034  4.56513  5 
 0.736311  4.59457  5 
 0.759673  4.61421  5 
 0.785398  4.63569  5 
 0.819293  4.6633  5 
 0.834486  4.67563  5 
 0.881087  4.71239  5 
 0.883573  4.71435  5 
 0.93266  4.75038  5 
 0.948338  4.76148  5 
 0.981748  4.78497  5 
 1.01927  4.81056  5 
 1.03084  4.81844  5 
 1.07992  4.84891  5 
 1.0987  4.85965  5 
 1.12901  4.87683  5 
 1.1781  4.90265  5 
 1.19204  4.90874  5 
 1.22718  4.92384  5 
 1.27627  4.94134  5 
 1.32536  4.95473  5 
 1.35046  4.95783  5 
 1.37445  4.96068  5 
 1.42353  4.95824  5 
 1.42543  4.95783  5 
 1.47262  4.94093  5 
 1.51651  4.90874  5 
 1.52171  4.90136  5 
 1.54494  4.85965  5 
 1.55518  4.81056  5 
 1.55428  4.76148  5 
 1.54537  4.71239  5 
 1.53019  4.6633  5 
 1.52171  4.64327  5 
 1.51044  4.61421  5 
 1.48713  4.56513  5 
 1.47262  4.53891  5 
 1.46094  4.51604  5 
 1.43273  4.46695  5 
 1.42353  4.45249  5 
 1.40309  4.41786  5 
 1.37445  4.37295  5 
 1.37196  4.36878  5 
 1.34043  4.31969  5 
 1.32536  4.29762  5 
 1.30804  4.2706  5 
 1.27627  4.22356  5 
 1.27497  4.22152  5 
 1.24195  4.17243  5 
 1.22718  4.15144  5 
 1.20846  4.12334  5 
 1.1781  4.07955  5 
 1.1746  4.07425  5 
 1.14087  4.02517  5 
 1.12901  4.00855  5 
 1.10692  3.97608  5 
 1.07992  3.93769  5 
 1.07272  3.92699  5 
 1.03862  3.8779  5 
 1.03084  3.86708  5 
 1.00449  3.82882  5 
 0.981748  3.79673  5 
 0.970166  3.77973  5 
 0.93584  3.73064  5 
 0.93266  3.72624  5 
 0.901665  3.68155  5 
 0.883573  3.65615  5 
 0.867301  3.63247  5 
 0.834486  3.58579  5 
 0.832844  3.58338  5 

 6.2341  4.5398  5 
 6.21077  4.51604  5 
 6.18501  4.487  5 
 6.16628  4.46695  5 
 6.13592  4.43077  5 
 6.12448  4.41786  5 
 6.08684  4.3704  5 
 6.08547  4.36878  5 
 6.04767  4.31969  5 
 6.03775  4.30537  5 
 6.0121  4.2706  5 
 5.98866  4.23531  5 
 5.97889  4.22152  5 
 5.94713  4.17243  5 
 5.93957  4.1598  5 
 5.91629  4.12334  5 
 5.89049  4.07934  5 
 5.8873  4.07425  5 
 5.8593  4.02517  5 
 5.8414  3.99137  5 
 5.83273  3.97608  5 
 5.80852  3.92699  5 
 5.79231  3.89066  5 
 5.78623  3.8779  5 
 5.76988  3.82882  5 
 5.76328  3.77973  5 
 5.79231  3.74659  5 
 5.8414  3.75904  5 
 5.88129  3.77973  5 
 5.89049  3.78398  5 
 5.93957  3.81728  5 
 5.95389  3.82882  5 
 5.98866  3.85419  5 
 6.01738  3.8779  5 
 6.03775  3.89318  5 
 6.07785  3.92699  5 
 6.08684  3.93389  5 
 6.13592  3.97598  5 
 6.13603  3.97608  5 
 6.18501  4.01949  5 
 6.19094  4.02517  5 
 6.2341  4.06367  5 

 0  4.58982  5 
 0.0240441  4.61421  5 
 0.0490874  4.63758  5 
 0.0756861  4.6633  5 
 0.0981748  4.68351  5 
 0.129411  4.71239  5 
 0.147262  4.7279  5 
 0.185117  4.76148  5 
 0.19635  4.77095  5 
 0.242751  4.81056  5 
 0.245437  4.81277  5 
 0.294524  4.85404  5 
 0.301089  4.85965  5 
 0.343612  4.89473  5 
 0.360593  4.90874  5 
 0.392699  4.93461  5 
 0.421745  4.95783  5 
 0.441786  4.97364  5 
 0.48466  5.00691  5 
 0.490874  5.01173  5 
 0.539961  5.04958  5 
 0.548373  5.056  5 
 0.589049  5.08717  5 
 0.613206  5.10509  5 
 0.638136  5.12385  5 
 0.680167  5.15418  5 
 0.687223  5.1594  5 
 0.736311  5.19454  5 
 0.749086  5.20326  5 
 0.785398  5.22896  5 
 0.820833  5.25235  5 
 0.834486  5.26181  5 
 0.883573  5.29316  5 
 0.897831  5.30144  5 
 0.93266  5.32295  5 
 0.981748  5.34985  5 
 0.983251  5.35052  5 
 1.03084  5.37345  5 
 1.07992  5.39215  5 
 1.11208  5.39961  5 
 1.12901  5.40387  5 
 1.1781  5.40175  5 
 1.18275  5.39961  5 
 1.2152  5.35052  5 
 1.20481  5.30144  5 
 1.18025  5.25235  5 
 1.1781  5.24959  5 
 1.14582  5.20326  5 
 1.12901  5.18385  5 
 1.10566  5.15418  5 
 1.07992  5.12662  5 
 1.06136  5.10509  5 
 1.03084  5.07409  5 
 1.01415  5.056  5 
 0.981748  5.02427  5 
 0.964894  5.00691  5 
 0.93266  4.97609  5 
 0.914235  4.95783  5 
 0.883573  4.92892  5 
 0.86262  4.90874  5 
 0.834486  4.88242  5 
 0.810362  4.85965  5 
 0.785398  4.83635  5 
 0.757675  4.81056  5 
 0.736311  4.79059  5 
 0.704702  4.76148  5 
 0.687223  4.74506  5 
 0.651535  4.71239  5 
 0.638136  4.69973  5 
 0.598229  4.6633  5 
 0.589049  4.65457  5 
 0.544821  4.61421  5 
 0.539961  4.60956  5 
 0.491334  4.56513  5 
 0.490874  4.56468  5 
 0.441786  4.51912  5 
 0.438362  4.51604  5 
 0.392699  4.47339  5 
 0.385544  4.46695  5 
 0.343612  4.42759  5 
 0.332801  4.41786  5 
 0.294524  4.38176  5 
 0.280103  4.36878  5 
 0.245437  4.33592  5 
 0.227415  4.31969  5 
 0.19635  4.29012  5 
 0.174687  4.2706  5 
 0.147262  4.24441  5 
 0.121861  4.22152  5 
 0.0981748  4.19883  5 
 0.0688614  4.17243  5 
 0.0490874  4.15345  5 
 0.0155938  4.12334  5 
 0  4.10836  5 

 3.01529  6.2341  5 
 3.04342  6.21512  5 
 3.08943  6.18501  5 
 3.09251  6.1829  5 
 3.14159  6.15037  5 
 3.16338  6.13592  5 
 3.19068  6.11748  5 
 3.23773  6.08684  5 
 3.23977  6.08544  5 
 3.28885  6.05305  5 
 3.31223  6.03775  5 
 3.33794  6.02044  5 
 3.38703  5.9887  5 
 3.43612  5.95661  5 
 3.46256  5.93957  5 
 3.4852  5.92445  5 
 3.53429  5.89315  5 
 3.53849  5.89049  5 
 3.58338  5.86162  5 
 3.6154  5.8414  5 
 3.63247  5.83012  5 
 3.68155  5.79958  5 
 3.69335  5.79231  5 
 3.73064  5.76882  5 
 3.77215  5.74322  5 
 3.77973  5.73829  5 
 3.82882  5.709  5 
 3.85385  5.69414  5 
 3.8779  5.67935  5 
 3.92699  5.65077  5 
 3.93723  5.64505  5 
 3.97608  5.62313  5 
 4.02391  5.59596  5 
 4.02517  5.59522  5 
 4.07425  5.57081  5 
 4.12032  5.54687  5 
 4.12334  5.54526  5 
 4.17243  5.52556  5 
 4.22152  5.50739  5 
 4.25925  5.49779  5 
 4.2706  5.49517  5 
 4.28697  5.49779  5 
 4.3014  5.54687  5 
 4.2706  5.59574  5 
 4.2705  5.59596  5 
 4.22592  5.64505  5 
 4.22152  5.6488  5 
 4.17412  5.69414  5 
 4.17243  5.69546  5 
 4.12334  5.7368  5 
 4.11671  5.74322  5 
 4.07425  5.77602  5 
 4.05529  5.79231  5 
 4.02517  5.81425  5 
 3.99039  5.8414  5 
 3.97608  5.85138  5 
 3.92699  5.88678  5 
 3.92231  5.89049  5 
 3.8779  5.92132  5 
 3.853  5.93957  5 
 3.82882  5.95595  5 
 3.78126  5.98866  5 
 3.77973  5.98968  5 
 3.73064  6.02284  5 
 3.70946  6.03775  5 
 3.68155  6.05643  5 
 3.63614  6.08684  5 
 3.63247  6.08929  5 
 3.58338  6.12198  5 
 3.56308  6.13592  5 
 3.53429  6.15519  5 
 3.48915  6.18501  5 
 3.4852  6.18767  5 
 3.43612  6.22025  5 
 3.41566  6.2341  5 


# Contour 3, label:      2.5
 3.77533  3.19068  2.5 
 3.73064  3.23452  2.5 
 3.72563  3.23977  2.5 
 3.68155  3.28729  2.5 
 3.68017  3.28885  2.5 
 3.6386  3.33794  2.5 
 3.63247  3.3455  2.5 
 3.5998  3.38703  2.5 
 3.58338  3.4091  2.5 
 3.56316  3.43612  2.5 
 3.53429  3.47792  2.5 
 3.52892  3.4852  2.5 
 3.49649  3.53429  2.5 
 3.4852  3.55304  2.5 
 3.46492  3.58338  2.5 
 3.43667  3.63247  2.5 
 3.43612  3.63353  2.5 
 3.40645  3.68155  2.5 
 3.38703  3.71974  2.5 
 3.37917  3.73064  2.5 
 3.35126  3.77973  2.5 
 3.33794  3.80907  2.5 
 3.32236  3.82882  2.5 
 3.29603  3.8779  2.5 
 3.28885  3.89539  2.5 
 3.25234  3.92699  2.5 
 3.23977  3.95082  2.5 

 5.15418  2.56185  2.5 
 5.18615  2.60163  2.5 
 5.20326  2.62184  2.5 
 5.22602  2.65072  2.5 
 5.25235  2.68236  2.5 
 5.26586  2.69981  2.5 
 5.30144  2.74323  2.5 
 5.30576  2.74889  2.5 
 5.34421  2.79798  2.5 
 5.35052  2.80569  2.5 
 5.38168  2.84707  2.5 
 5.39961  2.86919  2.5 
 5.41971  2.89616  2.5 
 5.4487  2.93224  2.5 
 5.45831  2.94524  2.5 
 5.49726  2.99433  2.5 
 5.49779  2.99499  2.5 
 5.53244  3.04342  2.5 
 5.54687  3.06149  2.5 
 5.56909  3.09251  2.5 
 5.59596  3.12618  2.5 
 5.60702  3.14159  2.5 
 5.64505  3.18932  2.5 
 5.64603  3.19068  2.5 
 5.67913  3.23977  2.5 
 5.69414  3.25862  2.5 
 5.71466  3.28885  2.5 
 5.74322  3.32437  2.5 
 5.75264  3.33794  2.5 
 5.79231  3.38694  2.5 
 5.79237  3.38703  2.5 
 5.81781  3.43612  2.5 
 5.8414  3.46621  2.5 
 5.85263  3.4852  2.5 
 5.89049  3.53161  2.5 
 5.89221  3.53429  2.5 
 5.89049  3.5386  2.5 
 5.88559  3.53429  2.5 
 5.8414  3.50298  2.5 
 5.8214  3.4852  2.5 
 5.79231  3.46266  2.5 
 5.76229  3.43612  2.5 
 5.74322  3.42063  2.5 
 5.70471  3.38703  2.5 
 5.69414  3.37824  2.5 
 5.64708  3.33794  2.5 
 5.64505  3.33624  2.5 
 5.59596  3.29317  2.5 
 5.59067  3.28885  2.5 
 5.54687  3.25095  2.5 
 5.53271  3.23977  2.5 
 5.49779  3.21039  2.5 
 5.47199  3.19068  2.5 
 5.4487  3.17169  2.5 
 5.40793  3.14159  2.5 
 5.39961  3.13502  2.5 
 5.35052  3.10025  2.5 
 5.33832  3.09251  2.5 
 5.30144  3.06746  2.5 
 5.26219  3.04342  2.5 
 5.25235  3.03698  2.5 
 5.20326  3.00959  2.5 
 5.17263  2.99433  2.5 
 5.15418  2.98463  2.5 
 5.10509  2.96331  2.5 
 5.05802  2.94524  2.5 
 5.056  2.94444  2.5 
 5.00691  2.93038  2.5 
 4.95783  2.9195  2.5 
 4.90874  2.9118  2.5 
 4.85965  2.90699  2.5 
 4.81056  2.90437  2.5 
 4.76148  2.90301  2.5 
 4.71239  2.90213  2.5 
 4.6633  2.9013  2.5 
 4.61421  2.90047  2.5 
 4.56513  2.89992  2.5 
 4.51604  2.90002  2.5 
 4.46695  2.90119  2.5 
 4.41786  2.90381  2.5 
 4.36878  2.90823  2.5 
 4.31969  2.91474  2.5 
 4.2706  2.92359  2.5 
 4.22152  2.93501  2.5 
 4.18671  2.94524  2.5 
 4.17243  2.94925  2.5 
 4.12334  2.96657  2.5 
 4.07425  2.98688  2.5 
 4.05924  2.99433  2.5 
 4.02517  3.01076  2.5 
 3.97608  3.03791  2.5 
 3.96754  3.04342  2.5 
 3.92699  3.06915  2.5 
 3.89418  3.09251  2.5 
 3.8779  3.10405  2.5 
 3.83047  3.14159  2.5 
 3.82882  3.14291  2.5 
 3.77973  3.18644  2.5 
 3.77533  3.19068  2.5 

 3.23977  3.95082  2.5 
 3.2328  3.92699  2.5 
 3.22847  3.8779  2.5 
 3.22985  3.82882  2.5 
 3.23422  3.77973  2.5 
 3.23977  3.73906  2.5 
 3.24159  3.73064  2.5 
 3.2549  3.68155  2.5 
 3.26727  3.63247  2.5 
 3.27984  3.58338  2.5 
 3.28885  3.55277  2.5 
 3.29557  3.53429  2.5 
 3.31434  3.4852  2.5 
 3.33199  3.43612  2.5 
 3.33794  3.42173  2.5 
 3.35399  3.38703  2.5 
 3.37562  3.33794  2.5 
 3.38703  3.31336  2.5 
 3.39954  3.28885  2.5 
 3.4241  3.23977  2.5 
 3.43612  3.21624  2.5 
 3.45029  3.19068  2.5 
 3.47651  3.14159  2.5 
 3.4852  3.12551  2.5 
 3.50448  3.09251  2.5 
 3.53127  3.04342  2.5 
 3.53429  3.03784  2.5 
 3.55988  2.99433  2.5 
 3.58338  2.95055  2.5 
 3.58653  2.94524  2.5 
 3.61365  2.89616  2.5 
 3.63247  2.85793  2.5 
 3.63845  2.84707  2.5 
 3.66208  2.79798  2.5 
 3.68155  2.75078  2.5 
 3.68244  2.74889  2.5 
 3.7013  2.69981  2.5 
 3.71681  2.65072  2.5 
 3.72988  2.60163  2.5 
 3.73064  2.59826  2.5 
 3.74224  2.55254  2.5 
 3.75392  2.50346  2.5 
 3.76597  2.45437  2.5 
 3.77927  2.40528  2.5 
 3.77973  2.4037  2.5 
 3.79534  2.35619  2.5 
 3.81328  2.30711  2.5 
 3.82882  2.26838  2.5 
 3.83363  2.25802  2.5 
 3.85729  2.20893  2.5 
 3.8779  2.16867  2.5 
 3.88323  2.15984  2.5 
 3.91314  2.11076  2.5 
 3.92699  2.08852  2.5 
 3.94701  2.06167  2.5 
 3.97608  2.02305  2.5 
 3.98573  2.01258  2.5 
 4.02517  1.96981  2.5 
 4.03252  1.9635  2.5 
 4.07425  1.92762  2.5 
 4.0948  1.91441  2.5 
 4.12334  1.89604  2.5 
 4.17243  1.87464  2.5 
 4.20972  1.86532  2.5 
 4.22152  1.86239  2.5 
 4.2706  1.85847  2.5 
 4.31969  1.86232  2.5 
 4.33276  1.86532  2.5 
 4.36878  1.87299  2.5 
 4.41786  1.88977  2.5 
 4.46695  1.91207  2.5 
 4.47094  1.91441  2.5 
 4.51604  1.93933  2.5 
 4.55322  1.9635  2.5 
 4.56513  1.97089  2.5 
 4.61421  2.00632  2.5 
 4.62177  2.01258  2.5 
 4.6633  2.04542  2.5 
 4.68171  2.06167  2.5 
 4.71239  2.08761  2.5 
 4.73717  2.11076  2.5 
 4.76148  2.13255  2.5 
 4.78924  2.15984  2.5 
 4.81056  2.17998  2.5 
 4.83872  2.20893  2.5 
 4.85965  2.22961  2.5 
 4.88617  2.25802  2.5 
 4.90874  2.28122  2.5 
 4.93205  2.30711  2.5 
 4.95783  2.33455  2.5 
 4.97669  2.35619  2.5 
 5.00691  2.38939  2.5 
 5.02037  2.40528  2.5 
 5.056  2.4455  2.5 
 5.06332  2.45437  2.5 
 5.10509  2.5027  2.5 
 5.1057  2.50346  2.5 
 5.14614  2.55254  2.5 
 5.15418  2.56185  2.5 

 2.54094  3.73064  2.5 
 2.52927  3.77973  2.5 
 2.51721  3.82882  2.5 
 2.50392  3.8779  2.5 
 2.50346  3.87949  2.5 
 2.48785  3.92699  2.5 
 2.4699  3.97608  2.5 
 2.45437  4.01481  2.5 
 2.44956  4.02517  2.5 
 2.42589  4.07425  2.5 
 2.40528  4.11452  2.5 
 2.39995  4.12334  2.5 
 2.37004  4.17243  2.5 
 2.35619  4.19466  2.5 
 2.33618  4.22152  2.5 
 2.30711  4.26013  2.5 
 2.29746  4.2706  2.5 
 2.25802  4.31337  2.5 
 2.25066  4.31969  2.5 
 2.20893  4.35557  2.5 
 2.18839  4.36878  2.5 
 2.15984  4.38714  2.5 
 2.11076  4.40855  2.5 
 2.07347  4.41786  2.5 
 2.06167  4.42079  2.5 
 2.01258  4.42472  2.5 
 1.9635  4.42086  2.5 

 1.22718  3.33875  2.5 
 1.27627  3.35281  2.5 
 1.32536  3.36368  2.5 
 1.37445  3.37138  2.5 
 1.42353  3.3762  2.5 
 1.47262  3.37882  2.5 
 1.52171  3.38017  2.5 
 1.5708  3.38105  2.5 
 1.61988  3.38189  2.5 
 1.66897  3.38271  2.5 
 1.71806  3.38326  2.5 
 1.76715  3.38316  2.5 
 1.81623  3.382  2.5 
 1.86532  3.37938  2.5 
 1.91441  3.37496  2.5 
 1.9635  3.36845  2.5 
 2.01258  3.3596  2.5 
 2.06167  3.34818  2.5 
 2.09647  3.33794  2.5 
 2.11076  3.33394  2.5 
 2.15984  3.31661  2.5 
 2.20893  3.29631  2.5 
 2.22395  3.28885  2.5 
 2.25802  3.27243  2.5 
 2.30711  3.24527  2.5 
 2.31565  3.23977  2.5 
 2.35619  3.21403  2.5 
 2.389  3.19068  2.5 
 2.40528  3.17913  2.5 
 2.45272  3.14159  2.5 
 2.45437  3.14028  2.5 
 2.50346  3.09674  2.5 
 2.50786  3.09251  2.5 
 2.55254  3.04867  2.5 
 2.55756  3.04342  2.5 
 2.60163  2.99589  2.5 
 2.60302  2.99433  2.5 
 2.64458  2.94524  2.5 
 2.65072  2.93769  2.5 
 2.68339  2.89616  2.5 
 2.69981  2.87409  2.5 
 2.72003  2.84707  2.5 
 2.74889  2.80527  2.5 
 2.75427  2.79798  2.5 
 2.7867  2.74889  2.5 
 2.79798  2.73014  2.5 
 2.81826  2.69981  2.5 
 2.84651  2.65072  2.5 
 2.84707  2.64966  2.5 
 2.87674  2.60163  2.5 
 2.89616  2.56344  2.5 
 2.90402  2.55254  2.5 
 2.93192  2.50346  2.5 
 2.94524  2.47411  2.5 
 2.96083  2.45437  2.5 
 2.98716  2.40528  2.5 
 2.99433  2.3878  2.5 
 3.03084  2.35619  2.5 
 3.04342  2.33237  2.5 
 3.05039  2.35619  2.5 
 3.05471  2.40528  2.5 
 3.05334  2.45437  2.5 
 3.04897  2.50346  2.5 
 3.04342  2.54413  2.5 
 3.04159  2.55254  2.5 
 3.02829  2.60163  2.5 
 3.01591  2.65072  2.5 
 3.00334  2.69981  2.5 
 2.99433  2.73042  2.5 
 2.98762  2.74889  2.5 
 2.96884  2.79798  2.5 
 2.9512  2.84707  2.5 
 2.94524  2.86146  2.5 
 2.9292  2.89616  2.5 
 2.90756  2.94524  2.5 
 2.89616  2.96983  2.5 
 2.88364  2.99433  2.5 
 2.85909  3.04342  2.5 
 2.84707  3.06695  2.5 
 2.8329  3.09251  2.5 
 2.80668  3.14159  2.5 
 2.79798  3.15768  2.5 
 2.77871  3.19068  2.5 
 2.75191  3.23977  2.5 
 2.74889  3.24534  2.5 
 2.7233  3.28885  2.5 
 2.69981  3.33263  2.5 
 2.69665  3.33794  2.5 
 2.66954  3.38703  2.5 
 2.65072  3.42526  2.5 
 2.64474  3.43612  2.5 
 2.62111  3.4852  2.5 
 2.60163  3.5324  2.5 
 2.60075  3.53429  2.5 
 2.58188  3.58338  2.5 
 2.56638  3.63247  2.5 
 2.55331  3.68155  2.5 
 2.55254  3.68493  2.5 
 2.54094  3.73064  2.5 

 1.9635  4.42086  2.5 
 1.95042  4.41786  2.5 
 1.91441  4.41019  2.5 
 1.86532  4.39341  2.5 
 1.81623  4.37111  2.5 
 1.81225  4.36878  2.5 
 1.76715  4.34386  2.5 
 1.72996  4.31969  2.5 
 1.71806  4.3123  2.5 
 1.66897  4.27686  2.5 
 1.66142  4.2706  2.5 
 1.61988  4.23777  2.5 
 1.60148  4.22152  2.5 
 1.5708  4.19558  2.5 
 1.54602  4.17243  2.5 
 1.52171  4.15063  2.5 
 1.49394  4.12334  2.5 
 1.47262  4.10321  2.5 
 1.44447  4.07425  2.5 
 1.42353  4.05357  2.5 
 1.39701  4.02517  2.5 
 1.37445  4.00197  2.5 
 1.35114  3.97608  2.5 
 1.32536  3.94863  2.5 
 1.30649  3.92699  2.5 
 1.27627  3.8938  2.5 
 1.26281  3.8779  2.5 
 1.22718  3.83768  2.5 
 1.21987  3.82882  2.5 
 1.1781  3.78049  2.5 
 1.17748  3.77973  2.5 
 1.13704  3.73064  2.5 
 1.12901  3.72134  2.5 
 1.09703  3.68155  2.5 
 1.07992  3.66135  2.5 
 1.05717  3.63247  2.5 
 1.03084  3.60082  2.5 
 1.01732  3.58338  2.5 
 0.981748  3.53995  2.5 
 0.977428  3.53429  2.5 
 0.938974  3.4852  2.5 
 0.93266  3.47749  2.5 
 0.901501  3.43612  2.5 
 0.883573  3.414  2.5 
 0.863472  3.38703  2.5 
 0.834486  3.35094  2.5 
 0.824876  3.33794  2.5 
 0.785921  3.28885  2.5 
 0.785398  3.2882  2.5 
 0.750746  3.23977  2.5 
 0.736311  3.2217  2.5 
 0.714099  3.19068  2.5 
 0.687223  3.157  2.5 
 0.676162  3.14159  2.5 
 0.638136  3.09386  2.5 
 0.637159  3.09251  2.5 
 0.604051  3.04342  2.5 
 0.589049  3.02456  2.5 
 0.568528  2.99433  2.5 
 0.539961  2.95882  2.5 
 0.530544  2.94524  2.5 
 0.490874  2.89625  2.5 
 0.49081  2.89616  2.5 
 0.465374  2.84707  2.5 
 0.441786  2.81698  2.5 
 0.430557  2.79798  2.5 
 0.392699  2.75158  2.5 
 0.390972  2.74889  2.5 
 0.392699  2.74458  2.5 
 0.397594  2.74889  2.5 
 0.441786  2.78021  2.5 
 0.461786  2.79798  2.5 
 0.490874  2.82053  2.5 
 0.520899  2.84707  2.5 
 0.539961  2.86255  2.5 
 0.578478  2.89616  2.5 
 0.589049  2.90495  2.5 
 0.6361  2.94524  2.5 
 0.638136  2.94695  2.5 
 0.687223  2.99001  2.5 
 0.692518  2.99433  2.5 
 0.736311  3.03223  2.5 
 0.750473  3.04342  2.5 
 0.785398  3.07279  2.5 
 0.811197  3.09251  2.5 
 0.834486  3.1115  2.5 
 0.875251  3.14159  2.5 
 0.883573  3.14816  2.5 
 0.93266  3.18293  2.5 
 0.944864  3.19068  2.5 
 0.981748  3.21573  2.5 
 1.021  3.23977  2.5 
 1.03084  3.24621  2.5 
 1.07992  3.2736  2.5 
 1.11055  3.28885  2.5 
 1.12901  3.29856  2.5 
 1.1781  3.31987  2.5 
 1.22516  3.33794  2.5 
 1.22718  3.33875  2.5 

 3.16916  0.147262  2.5 
 3.19068  0.133488  2.5 
 3.23977  0.101796  2.5 
 3.24298  0.0981748  2.5 
 3.28885  0.0705882  2.5 
 3.31861  0.0490874  2.5 
 3.33794  0.0367536  2.5 
 3.38703  0.00634601  2.5 
 3.39353  0  2.5 

 2.88966  0  2.5 
 2.84707  0.025633  2.5 
 2.81366  0.0490874  2.5 
 2.79798  0.0590776  2.5 
 2.74889  0.0886651  2.5 
 2.73729  0.0981748  2.5 
 2.69981  0.120902  2.5 
 2.66109  0.147262  2.5 
 2.65072  0.153901  2.5 
 2.60163  0.183178  2.5 
 2.58323  0.19635  2.5 
 2.55254  0.21522  2.5 
 2.50721  0.245437  2.5 
 2.50346  0.247878  2.5 
 2.45437  0.277068  2.5 
 2.42837  0.294524  2.5 
 2.40528  0.309097  2.5 
 2.35619  0.340975  2.5 
 2.35235  0.343612  2.5 
 2.30711  0.371258  2.5 
 2.27477  0.392699  2.5 
 2.25802  0.403765  2.5 
 2.20893  0.435731  2.5 
 2.19984  0.441786  2.5 
 2.15984  0.467828  2.5 
 2.12596  0.490874  2.5 
 2.11076  0.50166  2.5 
 2.06167  0.535742  2.5 
 2.05554  0.539961  2.5 
 2.01258  0.570522  2.5 
 1.98691  0.589049  2.5 
 1.9635  0.607362  2.5 
 1.92328  0.638136  2.5 
 1.91441  0.645797  2.5 
 1.86532  0.685837  2.5 
 1.86356  0.687223  2.5 
 1.81623  0.728701  2.5 
 1.80717  0.736311  2.5 
 1.76715  0.775066  2.5 
 1.75568  0.785398  2.5 
 1.71806  0.825765  2.5 
 1.70909  0.834486  2.5 
 1.66897  0.882339  2.5 
 1.6678  0.883573  2.5 
 1.63273  0.93266  2.5 
 1.61988  0.959158  2.5 
 1.60644  0.981748  2.5 
 1.59773  1.03084  2.5 
 1.61988  1.05727  2.5 
 1.66897  1.06232  2.5 
 1.71806  1.05125  2.5 
 1.76715  1.03379  2.5 
 1.77267  1.03084  2.5 
 1.81623  1.01119  2.5 
 1.86532  0.986869  2.5 
 1.87343  0.981748  2.5 
 1.91441  0.960122  2.5 
 1.96172  0.93266  2.5 
 1.9635  0.931754  2.5 
 2.01258  0.903438  2.5 
 2.04294  0.883573  2.5 
 2.06167  0.872973  2.5 
 2.11076  0.843131  2.5 
 2.12275  0.834486  2.5 
 2.15984  0.812186  2.5 
 2.20004  0.785398  2.5 
 2.20893  0.780148  2.5 
 2.25802  0.74972  2.5 
 2.27658  0.736311  2.5 
 2.30711  0.717531  2.5 
 2.35215  0.687223  2.5 
 2.35619  0.684764  2.5 
 2.40528  0.654062  2.5 
 2.42737  0.638136  2.5 
 2.45437  0.621265  2.5 
 2.50193  0.589049  2.5 
 2.50346  0.588104  2.5 
 2.55254  0.557255  2.5 
 2.57659  0.539961  2.5 
 2.60163  0.524137  2.5 
 2.65047  0.490874  2.5 
 2.65072  0.490716  2.5 
 2.69981  0.45984  2.5 
 2.72493  0.441786  2.5 
 2.74889  0.426512  2.5 
 2.79798  0.393099  2.5 
 2.79834  0.392699  2.5 
 2.84707  0.362221  2.5 
 2.87283  0.343612  2.5 
 2.89616  0.328666  2.5 
 2.94524  0.295426  2.5 
 2.946  0.294524  2.5 
 2.99433  0.264721  2.5 
 3.02074  0.245437  2.5 
 3.04342  0.230889  2.5 
 3.09251  0.198139  2.5 
 3.09399  0.19635  2.5 
 3.14159  0.167469  2.5 
 3.16916  0.147262  2.5 

 2.24322  0  2.5 
 2.22103  0.0490874  2.5 
 2.20893  0.0926503  2.5 
 2.20724  0.0981748  2.5 
 2.20893  0.13652  2.5 
 2.20966  0.147262  2.5 
 2.25802  0.18235  2.5 
 2.30711  0.184031  2.5 
 2.35619  0.17433  2.5 
 2.40528  0.160507  2.5 
 2.44558  0.147262  2.5 
 2.45437  0.144014  2.5 
 2.50346  0.121576  2.5 
 2.55254  0.101092  2.5 
 2.55835  0.0981748  2.5 
 2.60163  0.075121  2.5 
 2.65072  0.0517598  2.5 
 2.65546  0.0490874  2.5 
 2.69981  0.0233721  2.5 
 2.7449  0  2.5 

 6.2341  1.00517  2.5 
 6.18501  1.00022  2.5 
 6.13592  0.99026  2.5 
 6.1072  0.981748  2.5 
 6.08684  0.97596  2.5 
 6.03775  0.957593  2.5 
 5.98866  0.936626  2.5 
 5.98091  0.93266  2.5 
 5.93957  0.911928  2.5 
 5.89049  0.885316  2.5 
 5.88769  0.883573  2.5 
 5.8414  0.854836  2.5 
 5.81067  0.834486  2.5 
 5.79231  0.822232  2.5 
 5.74322  0.786937  2.5 
 5.74128  0.785398  2.5 
 5.69414  0.747278  2.5 
 5.68135  0.736311  2.5 
 5.64505  0.703992  2.5 
 5.62728  0.687223  2.5 
 5.59596  0.656088  2.5 
 5.57887  0.638136  2.5 
 5.54687  0.602191  2.5 
 5.53571  0.589049  2.5 
 5.49779  0.540479  2.5 
 5.4974  0.539961  2.5 
 5.46505  0.490874  2.5 
 5.4487  0.462825  2.5 
 5.43668  0.441786  2.5 
 5.41299  0.392699  2.5 
 5.39961  0.358832  2.5 
 5.39354  0.343612  2.5 
 5.3786  0.294524  2.5 
 5.36781  0.245437  2.5 
 5.36124  0.19635  2.5 
 5.35887  0.147262  2.5 
 5.36068  0.0981748  2.5 
 5.36663  0.0490874  2.5 
 5.37675  0  2.5 

 0  1.00386  2.5 
 0.0490874  0.99491  2.5 
 0.0856496  0.981748  2.5 
 0.0981748  0.976901  2.5 
 0.147262  0.949431  2.5 
 0.169741  0.93266  2.5 
 0.19635  0.913155  2.5 
 0.229676  0.883573  2.5 
 0.245437  0.870345  2.5 
 0.282685  0.834486  2.5 
 0.294524  0.823867  2.5 
 0.333069  0.785398  2.5 
 0.343612  0.775585  2.5 
 0.382252  0.736311  2.5 
 0.392699  0.726311  2.5 
 0.430594  0.687223  2.5 
 0.441786  0.676203  2.5 
 0.478035  0.638136  2.5 
 0.490874  0.625072  2.5 
 0.524368  0.589049  2.5 
 0.539961  0.572552  2.5 
 0.569355  0.539961  2.5 
 0.589049  0.518156  2.5 
 0.612759  0.490874  2.5 
 0.638136  0.461268  2.5 
 0.654345  0.441786  2.5 
 0.687223  0.401083  2.5 
 0.693856  0.392699  2.5 
 0.731012  0.343612  2.5 
 0.736311  0.336213  2.5 
 0.765706  0.294524  2.5 
 0.785398  0.264275  2.5 
 0.797589  0.245437  2.5 
 0.826358  0.19635  2.5 
 0.834486  0.180793  2.5 
 0.851984  0.147262  2.5 
 0.873867  0.0981748  2.5 
 0.883573  0.071989  2.5 
 0.892093  0.0490874  2.5 
 0.906435  0  2.5 

 4.22152  1.03333  2.5 
 4.17243  1.04542  2.5 
 4.12334  1.05928  2.5 
 4.07425  1.07474  2.5 
 4.0589  1.07992  2.5 
 4.02517  1.09118  2.5 
 3.97608  1.10898  2.5 
 3.92699  1.12867  2.5 
 3.92625  1.12901  2.5 
 3.8779  1.1502  2.5 
 3.82882  1.1743  2.5 
 3.82217  1.1781  2.5 
 3.77973  1.20123  2.5 
 3.73744  1.22718  2.5 
 3.73064  1.2312  2.5 
 3.68155  1.26461  2.5 
 3.6663  1.27627  2.5 
 3.63247  1.3016  2.5 
 3.60397  1.32536  2.5 
 3.58338  1.3424  2.5 
 3.54826  1.37445  2.5 
 3.53429  1.38731  2.5 
 3.49796  1.42353  2.5 
 3.4852  1.43665  2.5 
 3.45191  1.47262  2.5 
 3.43612  1.49071  2.5 
 3.4092  1.52171  2.5 
 3.38703  1.54975  2.5 
 3.36935  1.5708  2.5 
 3.33794  1.61387  2.5 
 3.33276  1.61988  2.5 
 3.297  1.66897  2.5 
 3.28885  1.68232  2.5 
 3.26017  1.71806  2.5 
 3.23977  1.75233  2.5 
 3.2228  1.76715  2.5 
 3.19068  1.81218  2.5 
 3.14159  1.77098  2.5 
 3.14114  1.76715  2.5 
 3.13665  1.71806  2.5 
 3.13396  1.66897  2.5 
 3.13284  1.61988  2.5 
 3.13319  1.5708  2.5 
 3.13503  1.52171  2.5 
 3.13841  1.47262  2.5 
 3.14159  1.44229  2.5 
 3.14387  1.42353  2.5 
 3.1518  1.37445  2.5 
 3.16125  1.32536  2.5 
 3.17232  1.27627  2.5 
 3.18518  1.22718  2.5 
 3.19068  1.20983  2.5 
 3.20103  1.1781  2.5 
 3.21896  1.12901  2.5 
 3.23856  1.07992  2.5 
 3.23977  1.07735  2.5 
 3.26146  1.03084  2.5 
 3.28579  0.981748  2.5 
 3.28885  0.976323  2.5 
 3.31309  0.93266  2.5 
 3.33794  0.890608  2.5 
 3.34204  0.883573  2.5 
 3.37346  0.834486  2.5 
 3.38703  0.814801  2.5 
 3.4069  0.785398  2.5 
 3.43612  0.744728  2.5 
 3.44206  0.736311  2.5 
 3.47913  0.687223  2.5 
 3.4852  0.679654  2.5 
 3.51801  0.638136  2.5 
 3.53429  0.61844  2.5 
 3.55833  0.589049  2.5 
 3.58338  0.559549  2.5 
 3.59991  0.539961  2.5 
 3.63247  0.502493  2.5 
 3.64255  0.490874  2.5 
 3.68155  0.446781  2.5 
 3.68599  0.441786  2.5 
 3.72994  0.392699  2.5 
 3.73064  0.391908  2.5 
 3.77413  0.343612  2.5 
 3.77973  0.337238  2.5 
 3.81801  0.294524  2.5 
 3.82882  0.281943  2.5 
 3.86104  0.245437  2.5 
 3.8779  0.225128  2.5 
 3.90262  0.19635  2.5 
 3.92699  0.16555  2.5 
 3.94206  0.147262  2.5 
 3.97608  0.101381  2.5 
 3.97857  0.0981748  2.5 
 4.0116  0.0490874  2.5 
 4.02517  0.0248279  2.5 
 4.03996  0  2.5 

 6.2341  1.47892  2.5 
 6.22527  1.47262  2.5 
 6.18501  1.4438  2.5 
 6.15539  1.42353  2.5 
 6.13592  1.40986  2.5 
 6.08684  1.37691  2.5 
 6.0834  1.37445  2.5 
 6.03775  1.34131  2.5 
 6.01465  1.32536  2.5 
 5.98866  1.30681  2.5 
 5.94278  1.27627  2.5 
 5.93957  1.27402  2.5 
 5.89049  1.23864  2.5 
 5.87407  1.22718  2.5 
 5.8414  1.20359  2.5 
 5.80378  1.1781  2.5 
 5.79231  1.16993  2.5 
 5.74322  1.13568  2.5 
 5.73371  1.12901  2.5 
 5.69414  1.10024  2.5 
 5.66455  1.07992  2.5 
 5.64505  1.0659  2.5 
 5.59596  1.03246  2.5 
 5.59362  1.03084  2.5 
 5.54687  0.996924  2.5 
 5.52461  0.981748  2.5 
 5.49779  0.962435  2.5 
 5.45356  0.93266  2.5 
 5.4487  0.929179  2.5 
 5.39961  0.895005  2.5 
 5.38183  0.883573  2.5 
 5.35052  0.861719  2.5 
 5.30729  0.834486  2.5 
 5.30144  0.830419  2.5 
 5.25235  0.799522  2.5 
 5.2262  0.785398  2.5 
 5.20326  0.771276  2.5 
 5.15418  0.74643  2.5 
 5.12813  0.736311  2.5 
 5.10509  0.725704  2.5 
 5.056  0.711119  2.5 
 5.00691  0.705559  2.5 
 4.95783  0.713204  2.5 
 4.91955  0.736311  2.5 
 4.90874  0.748259  2.5 
 4.89037  0.785398  2.5 
 4.88735  0.834486  2.5 
 4.89946  0.883573  2.5 
 4.90874  0.901463  2.5 
 4.92273  0.93266  2.5 
 4.95493  0.981748  2.5 
 4.95783  0.985256  2.5 
 4.99223  1.03084  2.5 
 5.00691  1.04711  2.5 
 5.03478  1.07992  2.5 
 5.056  1.10228  2.5 
 5.08074  1.12901  2.5 
 5.10509  1.15414  2.5 
 5.12871  1.1781  2.5 
 5.15418  1.20451  2.5 
 5.17764  1.22718  2.5 
 5.20326  1.25458  2.5 
 5.22659  1.27627  2.5 
 5.25235  1.30552  2.5 
 5.27441  1.32536  2.5 
 5.30144  1.35956  2.5 
 5.31859  1.37445  2.5 
 5.30144  1.38288  2.5 
 5.28837  1.37445  2.5 
 5.25235  1.34523  2.5 
 5.21684  1.32536  2.5 
 5.20326  1.31443  2.5 
 5.15418  1.28508  2.5 
 5.14002  1.27627  2.5 
 5.10509  1.25156  2.5 
 5.0631  1.22718  2.5 
 5.056  1.22222  2.5 
 5.00691  1.19304  2.5 
 4.97957  1.1781  2.5 
 4.95783  1.16485  2.5 
 4.90874  1.1393  2.5 
 4.88705  1.12901  2.5 
 4.85965  1.11478  2.5 
 4.81056  1.09284  2.5 
 4.77798  1.07992  2.5 
 4.76148  1.07272  2.5 
 4.71239  1.05536  2.5 
 4.6633  1.04034  2.5 
 4.62476  1.03084  2.5 
 4.61421  1.02791  2.5 
 4.56513  1.01849  2.5 
 4.51604  1.01191  2.5 
 4.46695  1.00824  2.5 
 4.41786  1.00754  2.5 
 4.36878  1.00979  2.5 
 4.31969  1.01494  2.5 
 4.2706  1.02289  2.5 
 4.23252  1.03084  2.5 
 4.22152  1.03333  2.5 

 2.19495  0.93266  2.5 
 2.20893  0.922156  2.5 
 2.25655  0.883573  2.5 
 2.25802  0.882493  2.5 
 2.30711  0.844994  2.5 
 2.31969  0.834486  2.5 
 2.35619  0.807543  2.5 
 2.38355  0.785398  2.5 
 2.40528  0.769786  2.5 
 2.44794  0.736311  2.5 
 2.45437  0.731757  2.5 
 2.50346  0.695653  2.5 
 2.51397  0.687223  2.5 
 2.55254  0.660136  2.5 
 2.58075  0.638136  2.5 
 2.60163  0.623754  2.5 
 2.64736  0.589049  2.5 
 2.65072  0.586707  2.5 
 2.69981  0.552669  2.5 
 2.71633  0.539961  2.5 
 2.74889  0.518042  2.5 
 2.78507  0.490874  2.5 
 2.79798  0.482167  2.5 
 2.84707  0.447404  2.5 
 2.85454  0.441786  2.5 
 2.89616  0.414458  2.5 
 2.9257  0.392699  2.5 
 2.94524  0.379816  2.5 
 2.99433  0.344806  2.5 
 2.99597  0.343612  2.5 
 3.04342  0.313379  2.5 
 3.06978  0.294524  2.5 
 3.09251  0.279855  2.5 
 3.14159  0.245623  2.5 
 3.14186  0.245437  2.5 
 3.19068  0.215448  2.5 
 3.21846  0.19635  2.5 
 3.23977  0.182859  2.5 
 3.28885  0.150719  2.5 
 3.29408  0.147262  2.5 
 3.33794  0.1214  2.5 
 3.37345  0.0981748  2.5 
 3.38703  0.0896223  2.5 
 3.43612  0.0608618  2.5 
 3.45505  0.0490874  2.5 
 3.4852  0.0319578  2.5 
 3.53429  0.00230386  2.5 
 3.53829  0  2.5 

 0  1.51271  2.5 
 0.0130696  1.52171  2.5 
 0.0490874  1.54627  2.5 
 0.0838873  1.5708  2.5 
 0.0981748  1.58104  2.5 
 0.147262  1.61573  2.5 
 0.153413  1.61988  2.5 
 0.19635  1.64946  2.5 
 0.224311  1.66897  2.5 
 0.245437  1.68447  2.5 
 0.291535  1.71806  2.5 
 0.294524  1.72041  2.5 
 0.343612  1.7561  2.5 
 0.359214  1.76715  2.5 
 0.392699  1.7933  2.5 
 0.422929  1.81623  2.5 
 0.441786  1.83248  2.5 
 0.481608  1.86532  2.5 
 0.490874  1.87422  2.5 
 0.535105  1.91441  2.5 
 0.539961  1.91966  2.5 
 0.583349  1.9635  2.5 
 0.589049  1.97045  2.5 
 0.626444  2.01258  2.5 
 0.638136  2.02857  2.5 
 0.664691  2.06167  2.5 
 0.687223  2.09552  2.5 
 0.698524  2.11076  2.5 
 0.73058  2.15984  2.5 
 0.736311  2.16919  2.5 
 0.763821  2.20893  2.5 
 0.785398  2.24321  2.5 
 0.796126  2.25802  2.5 
 0.830316  2.30711  2.5 
 0.834486  2.31306  2.5 
 0.869436  2.35619  2.5 
 0.883573  2.37441  2.5 
 0.911997  2.40528  2.5 
 0.93266  2.42862  2.5 
 0.960579  2.45437  2.5 
 0.981748  2.47472  2.5 
 1.02008  2.50346  2.5 
 1.03084  2.51193  2.5 
 1.07992  2.53597  2.5 
 1.12901  2.54152  2.5 
 1.17773  2.50346  2.5 
 1.1781  2.50287  2.5 
 1.1929  2.45437  2.5 
 1.20037  2.40528  2.5 
 1.204  2.35619  2.5 
 1.20581  2.30711  2.5 
 1.20708  2.25802  2.5 
 1.2088  2.20893  2.5 
 1.21184  2.15984  2.5 
 1.21707  2.11076  2.5 
 1.22538  2.06167  2.5 
 1.22718  2.05451  2.5 
 1.23589  2.01258  2.5 
 1.2503  1.9635  2.5 
 1.26998  1.91441  2.5 
 1.27627  1.90246  2.5 
 1.29269  1.86532  2.5 
 1.32064  1.81623  2.5 
 1.32536  1.8096  2.5 
 1.35101  1.76715  2.5 
 1.37445  1.73587  2.5 
 1.38589  1.71806  2.5 
 1.42353  1.66995  2.5 
 1.4242  1.66897  2.5 
 1.46381  1.61988  2.5 
 1.47262  1.61072  2.5 
 1.506  1.5708  2.5 
 1.52171  1.55488  2.5 
 1.55039  1.52171  2.5 
 1.5708  1.50155  2.5 
 1.59662  1.47262  2.5 
 1.61988  1.4502  2.5 
 1.64445  1.42353  2.5 
 1.66897  1.40049  2.5 
 1.69373  1.37445  2.5 
 1.71806  1.35216  2.5 
 1.74436  1.32536  2.5 
 1.76715  1.30504  2.5 
 1.79631  1.27627  2.5 
 1.81623  1.25899  2.5 
 1.84956  1.22718  2.5 
 1.86532  1.2139  2.5 
 1.90412  1.1781  2.5 
 1.91441  1.16968  2.5 
 1.96002  1.12901  2.5 
 1.9635  1.12625  2.5 
 2.01258  1.08408  2.5 
 2.01705  1.07992  2.5 
 2.06167  1.04296  2.5 
 2.07515  1.03084  2.5 
 2.11076  1.00236  2.5 
 2.13448  0.981748  2.5 
 2.15984  0.96212  2.5 
 2.19495  0.93266  2.5 

 5.39109  6.2341  2.5 
 5.39961  6.2112  2.5 
 5.40932  6.18501  2.5 
 5.4312  6.13592  2.5 
 5.4487  6.10239  2.5 
 5.45683  6.08684  2.5 
 5.4856  6.03775  2.5 
 5.49779  6.01891  2.5 
 5.51748  5.98866  2.5 
 5.54687  5.94697  2.5 
 5.55217  5.93957  2.5 
 5.58933  5.89049  2.5 
 5.59596  5.8821  2.5 
 5.62884  5.8414  2.5 
 5.64505  5.82192  2.5 
 5.67043  5.79231  2.5 
 5.69414  5.76503  2.5 
 5.71383  5.74322  2.5 
 5.74322  5.71063  2.5 
 5.75882  5.69414  2.5 
 5.79231  5.65811  2.5 
 5.80515  5.64505  2.5 
 5.8414  5.60698  2.5 
 5.85259  5.59596  2.5 
 5.89049  5.55687  2.5 
 5.90093  5.54687  2.5 
 5.93957  5.5076  2.5 
 5.95012  5.49779  2.5 
 5.98866  5.45932  2.5 
 6.0005  5.4487  2.5 
 6.03775  5.41284  2.5 
 6.05351  5.39961  2.5 
 6.08684  5.37003  2.5 
 6.11344  5.35052  2.5 
 6.13592  5.33375  2.5 
 6.18501  5.30628  2.5 
 6.19754  5.30144  2.5 
 6.2341  5.28827  2.5 

 3.62773  6.2341  2.5 
 3.63247  6.23143  2.5 
 3.68155  6.20806  2.5 
 3.72484  6.18501  2.5 
 3.73064  6.18209  2.5 
 3.77973  6.16161  2.5 
 3.82882  6.13917  2.5 
 3.83761  6.13592  2.5 
 3.8779  6.12268  2.5 
 3.92699  6.10885  2.5 
 3.97608  6.09915  2.5 
 4.02517  6.10083  2.5 
 4.07353  6.13592  2.5 
 4.07425  6.14667  2.5 
 4.07594  6.18501  2.5 
 4.07425  6.19054  2.5 
 4.06215  6.2341  2.5 

 3.5459  6.18501  2.5 
 3.53429  6.19452  2.5 
 3.4852  6.22411  2.5 
 3.46952  6.2341  2.5 

 2.96458  6.2341  2.5 
 2.99433  6.2126  2.5 
 3.0402  6.18501  2.5 
 3.04342  6.18139  2.5 
 3.09251  6.1497  2.5 
 3.11403  6.13592  2.5 
 3.14159  6.11572  2.5 
 3.1892  6.08684  2.5 
 3.19068  6.08505  2.5 
 3.23977  6.0523  2.5 
 3.26245  6.03775  2.5 
 3.28885  6.01846  2.5 
 3.33719  5.98866  2.5 
 3.33794  5.98776  2.5 
 3.38703  5.95452  2.5 
 3.41036  5.93957  2.5 
 3.43612  5.92096  2.5 
 3.48484  5.89049  2.5 
 3.4852  5.89009  2.5 
 3.53429  5.85667  2.5 
 3.55826  5.8414  2.5 
 3.58338  5.82335  2.5 
 3.63247  5.79247  2.5 
 3.63272  5.79231  2.5 
 3.68155  5.75905  2.5 
 3.70659  5.74322  2.5 
 3.73064  5.72593  2.5 
 3.77973  5.69508  2.5 
 3.78125  5.69414  2.5 
 3.82882  5.66192  2.5 
 3.85582  5.64505  2.5 
 3.8779  5.62912  2.5 
 3.92699  5.59842  2.5 
 3.93104  5.59596  2.5 
 3.97608  5.56565  2.5 
 4.00661  5.54687  2.5 
 4.02517  5.53346  2.5 
 4.07425  5.50304  2.5 
 4.08314  5.49779  2.5 
 4.12334  5.471  2.5 
 4.16044  5.4487  2.5 
 4.17243  5.44005  2.5 
 4.22152  5.41021  2.5 
 4.24025  5.39961  2.5 
 4.2706  5.37975  2.5 
 4.31969  5.35143  2.5 
 4.32146  5.35052  2.5 
 4.36878  5.32306  2.5 
 4.40976  5.30144  2.5 
 4.41786  5.29632  2.5 
 4.46695  5.27199  2.5 
 4.51051  5.25235  2.5 
 4.51604  5.2494  2.5 
 4.56513  5.23193  2.5 
 4.61421  5.22087  2.5 
 4.6633  5.22591  2.5 
 4.68546  5.25235  2.5 
 4.67675  5.30144  2.5 
 4.6633  5.32403  2.5 
 4.65046  5.35052  2.5 
 4.61538  5.39961  2.5 
 4.61421  5.40085  2.5 
 4.5741  5.4487  2.5 
 4.56513  5.45742  2.5 
 4.5275  5.49779  2.5 
 4.51604  5.50812  2.5 
 4.47602  5.54687  2.5 
 4.46695  5.55448  2.5 
 4.41963  5.59596  2.5 
 4.41786  5.59735  2.5 
 4.36878  5.63739  2.5 
 4.35991  5.64505  2.5 
 4.31969  5.67582  2.5 
 4.29627  5.69414  2.5 
 4.2706  5.71266  2.5 
 4.22765  5.74322  2.5 
 4.22152  5.74744  2.5 
 4.17243  5.78152  2.5 
 4.15722  5.79231  2.5 
 4.12334  5.81536  2.5 
 4.08335  5.8414  2.5 
 4.07425  5.84745  2.5 
 4.02517  5.87942  2.5 
 4.00841  5.89049  2.5 
 3.97608  5.91193  2.5 
 3.93084  5.93957  2.5 
 3.92699  5.94221  2.5 
 3.8779  5.97409  2.5 
 3.85481  5.98866  2.5 
 3.82882  6.00612  2.5 
 3.77973  6.03531  2.5 
 3.77598  6.03775  2.5 
 3.73064  6.06797  2.5 
 3.69996  6.08684  2.5 
 3.68155  6.10001  2.5 
 3.63247  6.12928  2.5 
 3.6221  6.13592  2.5 
 3.58338  6.16228  2.5 
 3.5459  6.18501  2.5 

 5.15418  3.74166  2.5 
 5.20326  3.74722  2.5 
 5.25235  3.77126  2.5 
 5.2631  3.77973  2.5 
 5.30144  3.80846  2.5 
 5.32261  3.82882  2.5 
 5.35052  3.85456  2.5 
 5.37119  3.8779  2.5 
 5.39961  3.90878  2.5 
 5.41375  3.92699  2.5 
 5.4487  3.97012  2.5 
 5.45287  3.97608  2.5 
 5.48706  4.02517  2.5 
 5.49779  4.03998  2.5 
 5.51936  4.07425  2.5 
 5.54687  4.114  2.5 
 5.55261  4.12334  2.5 
 5.58466  4.17243  2.5 
 5.59596  4.18766  2.5 
 5.61849  4.22152  2.5 
 5.64505  4.25461  2.5 
 5.65674  4.2706  2.5 
 5.69414  4.31274  2.5 
 5.69984  4.31969  2.5 
 5.74322  4.36353  2.5 
 5.74808  4.36878  2.5 
 5.79231  4.40896  2.5 
 5.80158  4.41786  2.5 
 5.8414  4.45071  2.5 
 5.86026  4.46695  2.5 
 5.89049  4.48989  2.5 
 5.92397  4.51604  2.5 
 5.93957  4.52709  2.5 
 5.98866  4.56277  2.5 
 5.99165  4.56513  2.5 
 6.03775  4.59871  2.5 
 6.05887  4.61421  2.5 
 6.08684  4.63373  2.5 
 6.12977  4.6633  2.5 
 6.13592  4.66745  2.5 
 6.18501  4.70215  2.5 
 6.1993  4.71239  2.5 
 6.2341  4.73691  2.5 

 2.82813  6.2341  2.5 
 2.84707  6.22232  2.5 
 2.89616  6.19356  2.5 
 2.90974  6.18501  2.5 
 2.94524  6.16179  2.5 
 2.98911  6.13592  2.5 
 2.99433  6.13247  2.5 
 3.04342  6.10033  2.5 
 3.06473  6.08684  2.5 
 3.09251  6.06774  2.5 
 3.14133  6.03775  2.5 
 3.14159  6.03756  2.5 
 3.19068  6.00333  2.5 
 3.2134  5.98866  2.5 
 3.23977  5.96981  2.5 
 3.28722  5.93957  2.5 
 3.28885  5.93838  2.5 
 3.33794  5.90337  2.5 
 3.35748  5.89049  2.5 
 3.38703  5.86873  2.5 
 3.42865  5.8414  2.5 
 3.43612  5.83578  2.5 
 3.4852  5.80102  2.5 
 3.49812  5.79231  2.5 
 3.53429  5.76514  2.5 
 3.56685  5.74322  2.5 
 3.58338  5.73052  2.5 
 3.63247  5.69648  2.5 
 3.63582  5.69414  2.5 
 3.68155  5.65943  2.5 
 3.70243  5.64505  2.5 
 3.73064  5.62305  2.5 
 3.76921  5.59596  2.5 
 3.77973  5.58753  2.5 
 3.82882  5.55143  2.5 
 3.83525  5.54687  2.5 
 3.8779  5.5134  2.5 
 3.89964  5.49779  2.5 
 3.92699  5.47564  2.5 
 3.9635  5.4487  2.5 
 3.97608  5.43819  2.5 
 4.02517  5.40069  2.5 
 4.02664  5.39961  2.5 
 4.07425  5.36103  2.5 
 4.08824  5.35052  2.5 
 4.12334  5.32107  2.5 
 4.1487  5.30144  2.5 
 4.17243  5.28083  2.5 
 4.20803  5.25235  2.5 
 4.22152  5.24022  2.5 
 4.26614  5.20326  2.5 
 4.2706  5.1991  2.5 
 4.31969  5.15694  2.5 
 4.32316  5.15418  2.5 
 4.36878  5.11351  2.5 
 4.37906  5.10509  2.5 
 4.41786  5.06928  2.5 
 4.43362  5.056  2.5 
 4.46695  5.02419  2.5 
 4.48687  5.00691  2.5 
 4.51604  4.97815  2.5 
 4.53882  4.95783  2.5 
 4.56513  4.93103  2.5 
 4.58946  4.90874  2.5 
 4.61421  4.8827  2.5 
 4.63873  4.85965  2.5 
 4.6633  4.83298  2.5 
 4.68657  4.81056  2.5 
 4.71239  4.78164  2.5 
 4.7328  4.76148  2.5 
 4.76148  4.7283  2.5 
 4.77719  4.71239  2.5 
 4.81056  4.67247  2.5 
 4.81938  4.6633  2.5 
 4.85899  4.61421  2.5 
 4.85965  4.61323  2.5 
 4.8973  4.56513  2.5 
 4.90874  4.54732  2.5 
 4.93217  4.51604  2.5 
 4.95783  4.47359  2.5 
 4.96255  4.46695  2.5 
 4.9905  4.41786  2.5 
 5.00691  4.38073  2.5 
 5.0132  4.36878  2.5 
 5.03289  4.31969  2.5 
 5.0473  4.2706  2.5 
 5.056  4.22867  2.5 
 5.0578  4.22152  2.5 
 5.06612  4.17243  2.5 
 5.07134  4.12334  2.5 
 5.07438  4.07425  2.5 
 5.0761  4.02517  2.5 
 5.07738  3.97608  2.5 
 5.07918  3.92699  2.5 
 5.08282  3.8779  2.5 
 5.09029  3.82882  2.5 
 5.10509  3.78032  2.5 
 5.10545  3.77973  2.5 
 5.15418  3.74166  2.5 

 1.76715  5.27128  2.5 
 1.71806  5.26469  2.5 
 1.66897  5.25528  2.5 
 1.65843  5.25235  2.5 
 1.61988  5.24284  2.5 
 1.5708  5.22782  2.5 
 1.52171  5.21047  2.5 
 1.50521  5.20326  2.5 
 1.47262  5.19034  2.5 
 1.42353  5.1684  2.5 
 1.39614  5.15418  2.5 
 1.37445  5.14389  2.5 
 1.32536  5.11833  2.5 
 1.30362  5.10509  2.5 
 1.27627  5.09015  2.5 
 1.22718  5.06096  2.5 
 1.22009  5.056  2.5 
 1.1781  5.03162  2.5 
 1.14317  5.00691  2.5 
 1.12901  4.99811  2.5 
 1.07992  4.96876  2.5 
 1.06634  4.95783  2.5 
 1.03084  4.93795  2.5 
 0.994814  4.90874  2.5 
 0.981748  4.9003  2.5 
 0.964593  4.90874  2.5 
 0.981748  4.92362  2.5 
 1.00877  4.95783  2.5 
 1.03084  4.97766  2.5 
 1.0566  5.00691  2.5 
 1.07992  5.0286  2.5 
 1.10555  5.056  2.5 
 1.12901  5.07868  2.5 
 1.15447  5.10509  2.5 
 1.1781  5.12905  2.5 
 1.20245  5.15418  2.5 
 1.22718  5.18091  2.5 
 1.2484  5.20326  2.5 
 1.27627  5.23608  2.5 
 1.29096  5.25235  2.5 
 1.32536  5.29793  2.5 
 1.32826  5.30144  2.5 
 1.36045  5.35052  2.5 
 1.37445  5.38172  2.5 
 1.38373  5.39961  2.5 
 1.39584  5.4487  2.5 
 1.39282  5.49779  2.5 
 1.37445  5.53493  2.5 
 1.36363  5.54687  2.5 
 1.32536  5.56998  2.5 
 1.27627  5.57763  2.5 
 1.22718  5.57207  2.5 
 1.1781  5.55748  2.5 
 1.15506  5.54687  2.5 
 1.12901  5.53676  2.5 
 1.07992  5.51191  2.5 
 1.05698  5.49779  2.5 
 1.03084  5.48366  2.5 
 0.981748  5.45277  2.5 
 0.975892  5.4487  2.5 
 0.93266  5.42147  2.5 
 0.901359  5.39961  2.5 
 0.883573  5.38818  2.5 
 0.834486  5.35401  2.5 
 0.829628  5.35052  2.5 
 0.785398  5.32075  2.5 
 0.758577  5.30144  2.5 
 0.736311  5.28626  2.5 
 0.689565  5.25235  2.5 
 0.687223  5.25073  2.5 
 0.638136  5.21729  2.5 
 0.618631  5.20326  2.5 
 0.589049  5.18295  2.5 
 0.549477  5.15418  2.5 
 0.539961  5.14751  2.5 
 0.490874  5.11325  2.5 
 0.479409  5.10509  2.5 
 0.441786  5.07959  2.5 
 0.409115  5.056  2.5 
 0.392699  5.04455  2.5 
 0.343612  5.00916  2.5 
 0.340408  5.00691  2.5 
 0.294524  4.97638  2.5 
 0.268533  4.95783  2.5 
 0.245437  4.94187  2.5 
 0.199786  4.90874  2.5 
 0.19635  4.90628  2.5 
 0.147262  4.87333  2.5 
 0.127791  4.85965  2.5 
 0.0981748  4.83938  2.5 
 0.0579186  4.81056  2.5 
 0.0490874  4.80426  2.5 
 0  4.77047  2.5 

 2.27159  6.2341  2.5 
 2.30461  6.18501  2.5 
 2.30711  6.1818  2.5 
 2.34113  6.13592  2.5 
 2.35619  6.11764  2.5 
 2.38057  6.08684  2.5 
 2.40528  6.05806  2.5 
 2.42215  6.03775  2.5 
 2.45437  6.00124  2.5 
 2.46518  5.98866  2.5 
 2.50346  5.94595  2.5 
 2.50905  5.93957  2.5 
 2.55254  5.89128  2.5 
 2.55325  5.89049  2.5 
 2.59719  5.8414  2.5 
 2.60163  5.8364  2.5 
 2.64063  5.79231  2.5 
 2.65072  5.78069  2.5 
 2.68327  5.74322  2.5 
 2.69981  5.72364  2.5 
 2.72485  5.69414  2.5 
 2.74889  5.66475  2.5 
 2.76517  5.64505  2.5 
 2.79798  5.60353  2.5 
 2.80405  5.59596  2.5 
 2.84112  5.54687  2.5 
 2.84707  5.53846  2.5 
 2.87628  5.49779  2.5 
 2.89616  5.46838  2.5 
 2.90972  5.4487  2.5 
 2.94114  5.39961  2.5 
 2.94524  5.39258  2.5 
 2.97009  5.35052  2.5 
 2.99433  5.30686  2.5 
 2.99739  5.30144  2.5 
 3.02173  5.25235  2.5 
 3.04342  5.20583  2.5 
 3.04462  5.20326  2.5 
 3.06423  5.15418  2.5 
 3.08216  5.10509  2.5 
 3.09251  5.07335  2.5 
 3.09801  5.056  2.5 
 3.11086  5.00691  2.5 
 3.12193  4.95783  2.5 
 3.13138  4.90874  2.5 
 3.13932  4.85965  2.5 
 3.14159  4.84089  2.5 
 3.14478  4.81056  2.5 
 3.14816  4.76148  2.5 
 3.15  4.71239  2.5 
 3.15035  4.6633  2.5 
 3.14922  4.61421  2.5 
 3.14654  4.56513  2.5 
 3.14205  4.51604  2.5 
 3.14159  4.51221  2.5 
 3.09251  4.47101  2.5 
 3.06038  4.51604  2.5 
 3.04342  4.53086  2.5 
 3.02302  4.56513  2.5 
 2.99433  4.60087  2.5 
 2.98619  4.61421  2.5 
 2.95043  4.6633  2.5 
 2.94524  4.66932  2.5 
 2.91383  4.71239  2.5 
 2.89616  4.73344  2.5 
 2.87398  4.76148  2.5 
 2.84707  4.79248  2.5 
 2.83127  4.81056  2.5 
 2.79798  4.84654  2.5 
 2.78523  4.85965  2.5 
 2.74889  4.89588  2.5 
 2.73493  4.90874  2.5 
 2.69981  4.94078  2.5 
 2.67921  4.95783  2.5 
 2.65072  4.98158  2.5 
 2.61688  5.00691  2.5 
 2.60163  5.01857  2.5 
 2.55254  5.05199  2.5 
 2.54575  5.056  2.5 
 2.50346  5.08196  2.5 
 2.46102  5.10509  2.5 
 2.45437  5.10888  2.5 
 2.40528  5.13299  2.5 
 2.35694  5.15418  2.5 
 2.35619  5.15452  2.5 
 2.30711  5.1742  2.5 
 2.25802  5.19201  2.5 
 2.22428  5.20326  2.5 
 2.20893  5.20844  2.5 
 2.15984  5.22391  2.5 
 2.11076  5.23776  2.5 
 2.06167  5.24986  2.5 
 2.05067  5.25235  2.5 
 2.01258  5.2603  2.5 
 1.9635  5.26824  2.5 
 1.91441  5.27339  2.5 
 1.86532  5.27565  2.5 
 1.81623  5.27494  2.5 
 1.76715  5.27128  2.5 

 0.916554  6.2341  2.5 
 0.922508  6.18501  2.5 
 0.924314  6.13592  2.5 
 0.92195  6.08684  2.5 
 0.915377  6.03775  2.5 
 0.904586  5.98866  2.5 
 0.88965  5.93957  2.5 
 0.883573  5.92435  2.5 
 0.870194  5.89049  2.5 
 0.846509  5.8414  2.5 
 0.834486  5.82036  2.5 
 0.818133  5.79231  2.5 
 0.785789  5.74322  2.5 
 0.785398  5.74271  2.5 
 0.747471  5.69414  2.5 
 0.736311  5.68099  2.5 
 0.704319  5.64505  2.5 
 0.687223  5.6271  2.5 
 0.655905  5.59596  2.5 
 0.638136  5.57919  2.5 
 0.601833  5.54687  2.5 
 0.589049  5.53591  2.5 
 0.541908  5.49779  2.5 
 0.539961  5.49625  2.5 
 0.490874  5.46095  2.5 
 0.472512  5.4487  2.5 
 0.441786  5.42835  2.5 
 0.395491  5.39961  2.5 
 0.392699  5.39787  2.5 
 0.343612  5.37126  2.5 
 0.302271  5.35052  2.5 
 0.294524  5.34656  2.5 
 0.245437  5.32559  2.5 
 0.19635  5.30723  2.5 
 0.175986  5.30144  2.5 
 0.147262  5.29293  2.5 
 0.0981748  5.28296  2.5 
 0.0490874  5.27801  2.5 
 0  5.27932  2.5 



==> figs/tmp/j3d_re1000_z0_t0.5_c1.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_z0_t0.5_c1.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       10
 2.55254  0.397882  10 
 2.54334  0.392699  10 
 2.55254  0.384825  10 
 2.58038  0.392699  10 
 2.55254  0.397882  10 

 5.98866  1.72006  10 
 5.98549  1.71806  10 
 5.93957  1.68831  10 
 5.90971  1.66897  10 
 5.89049  1.65579  10 
 5.8414  1.62143  10 
 5.83955  1.61988  10 
 5.79231  1.57937  10 
 5.78224  1.5708  10 
 5.74322  1.53609  10 
 5.72671  1.52171  10 
 5.69414  1.49136  10 
 5.67331  1.47262  10 
 5.64505  1.44467  10 
 5.62259  1.42353  10 
 5.59596  1.39499  10 
 5.5755  1.37445  10 
 5.54687  1.3402  10 
 5.53342  1.32536  10 
 5.5012  1.27627  10 
 5.54687  1.26899  10 
 5.56062  1.27627  10 
 5.59596  1.29768  10 
 5.64472  1.32536  10 
 5.64505  1.32558  10 
 5.69414  1.36405  10 
 5.70767  1.37445  10 
 5.74322  1.40446  10 
 5.76659  1.42353  10 
 5.79231  1.447  10 
 5.82163  1.47262  10 
 5.8414  1.49226  10 
 5.8726  1.52171  10 
 5.89049  1.54124  10 
 5.91914  1.5708  10 
 5.93957  1.59556  10 
 5.96089  1.61988  10 
 5.98866  1.65767  10 
 5.99749  1.66897  10 
 5.99895  1.71806  10 
 5.98866  1.72006  10 

 0.736311  5.0142  10 
 0.72257  5.00691  10 
 0.687223  4.98551  10 
 0.63846  4.95783  10 
 0.638136  4.95761  10 
 0.589049  4.91914  10 
 0.575519  4.90874  10 
 0.539961  4.87872  10 
 0.516598  4.85965  10 
 0.490874  4.83618  10 
 0.461552  4.81056  10 
 0.441786  4.79093  10 
 0.41059  4.76148  10 
 0.392699  4.74195  10 
 0.364045  4.71239  10 
 0.343612  4.68763  10 
 0.3223  4.6633  10 
 0.294524  4.62552  10 
 0.285699  4.61421  10 
 0.284234  4.56513  10 
 0.294524  4.56313  10 
 0.2977  4.56513  10 
 0.343612  4.59488  10 
 0.373475  4.61421  10 
 0.392699  4.6274  10 
 0.441786  4.66175  10 
 0.443633  4.6633  10 
 0.490874  4.70381  10 
 0.500945  4.71239  10 
 0.539961  4.74709  10 
 0.556471  4.76148  10 
 0.589049  4.79182  10 
 0.609879  4.81056  10 
 0.638136  4.83852  10 
 0.660591  4.85965  10 
 0.687223  4.88819  10 
 0.707685  4.90874  10 
 0.736311  4.94298  10 
 0.749765  4.95783  10 
 0.781987  5.00691  10 
 0.736311  5.0142  10 

 3.73064  5.89836  10 
 3.70281  5.89049  10 
 3.73064  5.8853  10 
 3.73984  5.89049  10 
 3.73064  5.89836  10 

 3.03905  0  10 
 2.99433  0.0326236  10 
 2.9686  0.0490874  10 
 2.94524  0.0672458  10 
 2.89617  0.0981748  10 
 2.84707  0.135223  10 
 2.82871  0.147262  10 
 2.79798  0.172329  10 
 2.76141  0.19635  10 
 2.74889  0.207941  10 
 2.69981  0.242376  10 
 2.69527  0.245437  10 
 2.65072  0.284021  10 
 2.63553  0.294524  10 
 2.60163  0.328951  10 
 2.58158  0.343612  10 
 2.60163  0.384138  10 
 2.65072  0.361024  10 
 2.69334  0.343612  10 
 2.69981  0.339715  10 
 2.74889  0.310504  10 
 2.77967  0.294524  10 
 2.79798  0.282528  10 
 2.84707  0.254761  10 
 2.86303  0.245437  10 
 2.89616  0.223076  10 
 2.94459  0.19635  10 
 2.94524  0.195888  10 
 2.99433  0.162585  10 
 3.01962  0.147262  10 
 3.04342  0.130352  10 
 3.09251  0.100971  10 
 3.09688  0.0981748  10 
 3.14159  0.066601  10 
 3.16966  0.0490874  10 
 3.19068  0.0334492  10 
 3.23977  0.00283424  10 
 3.24413  0  10 

 6.2341  3.37675  10 
 6.20878  3.33794  10 
 6.18501  3.304  10 
 6.17533  3.28885  10 
 6.14296  3.23977  10 
 6.13592  3.2293  10 
 6.11233  3.19068  10 
 6.08684  3.15183  10 
 6.08066  3.14159  10 
 6.05105  3.09251  10 
 6.03775  3.07133  10 
 6.02168  3.04342  10 
 5.99185  2.99433  10 
 5.98866  2.98899  10 
 5.96477  2.94524  10 
 5.93957  2.9025  10 
 5.93612  2.89616  10 
 5.91032  2.84707  10 
 5.89049  2.81157  10 
 5.88348  2.79798  10 
 5.85882  2.74889  10 
 5.8414  2.71568  10 
 5.83374  2.69981  10 
 5.81093  2.65072  10 
 5.79231  2.61233  10 
 5.78755  2.60163  10 
 5.76762  2.55254  10 
 5.74681  2.50346  10 
 5.74322  2.49365  10 
 5.73043  2.45437  10 
 5.71671  2.40528  10 
 5.70686  2.35619  10 
 5.71015  2.30711  10 
 5.74322  2.28261  10 
 5.79231  2.29884  10 
 5.80363  2.30711  10 
 5.8414  2.33255  10 
 5.8691  2.35619  10 
 5.89049  2.37305  10 
 5.92401  2.40528  10 
 5.93957  2.41912  10 
 5.97298  2.45437  10 
 5.98866  2.46971  10 
 6.01836  2.50346  10 
 6.03775  2.52395  10 
 6.06144  2.55254  10 
 6.08684  2.58115  10 
 6.10299  2.60163  10 
 6.13592  2.64073  10 
 6.14348  2.65072  10 
 6.18252  2.69981  10 
 6.18501  2.70285  10 
 6.21838  2.74889  10 
 6.2341  2.76905  10 

 0  3.44679  10 
 0.028813  3.4852  10 
 0.0490874  3.51414  10 
 0.0648017  3.53429  10 
 0.0981748  3.58033  10 
 0.100662  3.58338  10 
 0.139706  3.63247  10 
 0.147262  3.64245  10 
 0.180199  3.68155  10 
 0.19635  3.70204  10 
 0.221748  3.73064  10 
 0.245437  3.75923  10 
 0.264827  3.77973  10 
 0.294524  3.81348  10 
 0.310203  3.82882  10 
 0.343612  3.86406  10 
 0.359175  3.8779  10 
 0.392699  3.91013  10 
 0.414086  3.92699  10 
 0.441786  3.95064  10 
 0.479559  3.97608  10 
 0.490874  3.98434  10 
 0.539961  4.00057  10 
 0.57304  3.97608  10 
 0.576328  3.92699  10 
 0.566473  3.8779  10 
 0.552757  3.82882  10 
 0.539961  3.78954  10 
 0.536372  3.77973  10 
 0.515563  3.73064  10 
 0.495633  3.68155  10 
 0.490874  3.67085  10 
 0.472255  3.63247  10 
 0.449444  3.58338  10 
 0.441786  3.56751  10 
 0.424368  3.53429  10 
 0.399705  3.4852  10 
 0.392699  3.47161  10 
 0.372865  3.43612  10 
 0.347069  3.38703  10 
 0.343612  3.38069  10 
 0.318412  3.33794  10 
 0.294524  3.29419  10 
 0.291333  3.28885  10 
 0.261503  3.23977  10 
 0.245437  3.21186  10 
 0.232134  3.19068  10 
 0.202528  3.14159  10 
 0.19635  3.13135  10 
 0.17086  3.09251  10 
 0.147262  3.05388  10 
 0.140226  3.04342  10 
 0.107858  2.99433  10 
 0.0981748  2.97919  10 
 0.074407  2.94524  10 
 0.0490874  2.90643  10 
 0.041659  2.89616  10 
 0.00728022  2.84707  10 
 0  2.83639  10 

 3.11353  6.2341  10 
 3.14159  6.21658  10 
 3.1863  6.18501  10 
 3.19068  6.18221  10 
 3.23977  6.15283  10 
 3.26356  6.13592  10 
 3.28885  6.1206  10 
 3.33794  6.0873  10 
 3.33859  6.08684  10 
 3.38703  6.06011  10 
 3.42016  6.03775  10 
 3.43612  6.02842  10 
 3.4852  6.00066  10 
 3.50352  5.98866  10 
 3.53429  5.97268  10 
 3.58338  5.94347  10 
 3.58985  5.93957  10 
 3.63247  5.92216  10 
 3.68155  5.89905  10 
 3.70161  5.93957  10 
 3.68155  5.95423  10 
 3.64766  5.98866  10 
 3.63247  5.99916  10 
 3.58791  6.03775  10 
 3.58338  6.04081  10 
 3.53429  6.07524  10 
 3.52178  6.08684  10 
 3.4852  6.11086  10 
 3.45448  6.13592  10 
 3.43612  6.14796  10 
 3.38703  6.185  10 
 3.33794  6.21594  10 
 3.31458  6.2341  10 


# Contour 1, label:      7.5
 2.98915  0  7.5 
 2.94524  0.0301759  7.5 
 2.91672  0.0490874  7.5 
 2.89616  0.0637936  7.5 
 2.84707  0.0962048  7.5 
 2.84412  0.0981748  7.5 
 2.79798  0.130466  7.5 
 2.77282  0.147262  7.5 
 2.74889  0.164854  7.5 
 2.70181  0.19635  7.5 
 2.69981  0.197926  7.5 
 2.65072  0.232937  7.5 
 2.63221  0.245437  7.5 
 2.60163  0.268774  7.5 
 2.56406  0.294524  7.5 
 2.55254  0.304079  7.5 
 2.50346  0.339348  7.5 
 2.49729  0.343612  7.5 
 2.45437  0.378185  7.5 
 2.43403  0.392699  7.5 
 2.40528  0.418428  7.5 
 2.37425  0.441786  7.5 
 2.35619  0.460621  7.5 
 2.31953  0.490874  7.5 
 2.30711  0.507619  7.5 
 2.2743  0.539961  7.5 
 2.25802  0.578958  7.5 
 2.25157  0.589049  7.5 
 2.25802  0.59309  7.5 
 2.30711  0.590728  7.5 
 2.31141  0.589049  7.5 
 2.35619  0.568633  7.5 
 2.40528  0.549003  7.5 
 2.42356  0.539961  7.5 
 2.45437  0.523257  7.5 
 2.50346  0.498736  7.5 
 2.5174  0.490874  7.5 
 2.55254  0.470135  7.5 
 2.60163  0.44372  7.5 
 2.60479  0.441786  7.5 
 2.65072  0.413394  7.5 
 2.68592  0.392699  7.5 
 2.69981  0.384031  7.5 
 2.74889  0.354375  7.5 
 2.76603  0.343612  7.5 
 2.79798  0.323095  7.5 
 2.84495  0.294524  7.5 
 2.84707  0.293137  7.5 
 2.89616  0.261422  7.5 
 2.92107  0.245437  7.5 
 2.94524  0.22941  7.5 
 2.99433  0.198546  7.5 
 2.99764  0.19635  7.5 
 3.04342  0.165935  7.5 
 3.07208  0.147262  7.5 
 3.09251  0.133341  7.5 
 3.14159  0.10176  7.5 
 3.14696  0.0981748  7.5 
 3.19068  0.0686115  7.5 
 3.22033  0.0490874  7.5 
 3.23977  0.0355187  7.5 
 3.28885  0.00346559  7.5 
 3.29404  0  7.5 

 6.2341  2.02693  7.5 
 6.21563  2.01258  7.5 
 6.18501  1.99042  7.5 
 6.15074  1.9635  7.5 
 6.13592  1.95255  7.5 
 6.08785  1.91441  7.5 
 6.08684  1.91365  7.5 
 6.03775  1.87219  7.5 
 6.03006  1.86532  7.5 
 5.98866  1.82999  7.5 
 5.97325  1.81623  7.5 
 5.93957  1.78732  7.5 
 5.91696  1.76715  7.5 
 5.89049  1.74424  7.5 
 5.86112  1.71806  7.5 
 5.8414  1.70085  7.5 
 5.80568  1.66897  7.5 
 5.79231  1.65718  7.5 
 5.75061  1.61988  7.5 
 5.74322  1.61327  7.5 
 5.69596  1.5708  7.5 
 5.69414  1.56914  7.5 
 5.64505  1.52427  7.5 
 5.64227  1.52171  7.5 
 5.59596  1.47863  7.5 
 5.58947  1.47262  7.5 
 5.54687  1.43231  7.5 
 5.53746  1.42353  7.5 
 5.49779  1.38508  7.5 
 5.48651  1.37445  7.5 
 5.4487  1.33661  7.5 
 5.437  1.32536  7.5 
 5.39961  1.28632  7.5 
 5.38946  1.27627  7.5 
 5.35052  1.23329  7.5 
 5.34461  1.22718  7.5 
 5.30404  1.1781  7.5 
 5.30144  1.17372  7.5 
 5.27189  1.12901  7.5 
 5.25235  1.08669  7.5 
 5.24885  1.07992  7.5 
 5.25235  1.06403  7.5 
 5.30144  1.04076  7.5 
 5.35052  1.05545  7.5 
 5.39961  1.07648  7.5 
 5.40557  1.07992  7.5 
 5.4487  1.10442  7.5 
 5.48932  1.12901  7.5 
 5.49779  1.13414  7.5 
 5.54687  1.16666  7.5 
 5.56307  1.1781  7.5 
 5.59596  1.20132  7.5 
 5.63146  1.22718  7.5 
 5.64505  1.23723  7.5 
 5.69414  1.27427  7.5 
 5.69672  1.27627  7.5 
 5.74322  1.31299  7.5 
 5.75872  1.32536  7.5 
 5.79231  1.35294  7.5 
 5.81847  1.37445  7.5 
 5.8414  1.39408  7.5 
 5.8761  1.42353  7.5 
 5.89049  1.4364  7.5 
 5.93167  1.47262  7.5 
 5.93957  1.48002  7.5 
 5.98518  1.52171  7.5 
 5.98866  1.52513  7.5 
 6.03655  1.5708  7.5 
 6.03775  1.57203  7.5 
 6.08568  1.61988  7.5 
 6.08684  1.62115  7.5 
 6.13243  1.66897  7.5 
 6.13592  1.67302  7.5 
 6.17665  1.71806  7.5 
 6.18501  1.72833  7.5 
 6.21822  1.76715  7.5 
 6.2341  1.78784  7.5 

 0  2.06169  7.5 
 0.0490874  2.08478  7.5 
 0.0981748  2.0896  7.5 
 0.10878  2.06167  7.5 
 0.0981748  2.02263  7.5 
 0.0955261  2.01258  7.5 
 0.0706736  1.9635  7.5 
 0.0490874  1.92655  7.5 
 0.042344  1.91441  7.5 
 0.00986927  1.86532  7.5 
 0  1.85239  7.5 

 6.13578  2.40528  7.5 
 6.13592  2.40546  7.5 
 6.17512  2.45437  7.5 
 6.18501  2.46649  7.5 
 6.21406  2.50346  7.5 
 6.2341  2.52856  7.5 

 6.2341  3.62705  7.5 
 6.20215  3.58338  7.5 
 6.18501  3.56039  7.5 
 6.16612  3.53429  7.5 
 6.13592  3.4932  7.5 
 6.13019  3.4852  7.5 
 6.09532  3.43612  7.5 
 6.08684  3.42422  7.5 
 6.06104  3.38703  7.5 
 6.03775  3.35404  7.5 
 6.02663  3.33794  7.5 
 5.99261  3.28885  7.5 
 5.98866  3.28311  7.5 
 5.95963  3.23977  7.5 
 5.93957  3.21038  7.5 
 5.92638  3.19068  7.5 
 5.89329  3.14159  7.5 
 5.89049  3.13738  7.5 
 5.86124  3.09251  7.5 
 5.8414  3.06257  7.5 
 5.82888  3.04342  7.5 
 5.79673  2.99433  7.5 
 5.79231  2.98751  7.5 
 5.76538  2.94524  7.5 
 5.74322  2.91099  7.5 
 5.73372  2.89616  7.5 
 5.70252  2.84707  7.5 
 5.69414  2.83379  7.5 
 5.67175  2.79798  7.5 
 5.64505  2.75578  7.5 
 5.64071  2.74889  7.5 
 5.61052  2.69981  7.5 
 5.59596  2.6762  7.5 
 5.58031  2.65072  7.5 
 5.55016  2.60163  7.5 
 5.54687  2.59614  7.5 
 5.52087  2.55254  7.5 
 5.49779  2.51415  7.5 
 5.49135  2.50346  7.5 
 5.4626  2.45437  7.5 
 5.4487  2.43044  7.5 
 5.43405  2.40528  7.5 
 5.40583  2.35619  7.5 
 5.39961  2.34504  7.5 
 5.37841  2.30711  7.5 
 5.351  2.25802  7.5 
 5.35052  2.25713  7.5 
 5.32492  2.20893  7.5 
 5.30144  2.16461  7.5 
 5.29889  2.15984  7.5 
 5.27433  2.11076  7.5 
 5.25235  2.06617  7.5 
 5.25011  2.06167  7.5 
 5.22778  2.01258  7.5 
 5.20627  1.9635  7.5 
 5.20326  1.95569  7.5 
 5.18725  1.91441  7.5 
 5.17051  1.86532  7.5 
 5.15665  1.81623  7.5 
 5.15418  1.80155  7.5 
 5.14833  1.76715  7.5 
 5.14823  1.71806  7.5 
 5.15418  1.69675  7.5 
 5.16878  1.66897  7.5 
 5.20326  1.6488  7.5 
 5.25235  1.64744  7.5 
 5.30144  1.65953  7.5 
 5.32374  1.66897  7.5 
 5.35052  1.68063  7.5 
 5.39961  1.70723  7.5 
 5.4168  1.71806  7.5 
 5.4487  1.73849  7.5 
 5.49126  1.76715  7.5 
 5.49779  1.7716  7.5 
 5.54687  1.80904  7.5 
 5.55573  1.81623  7.5 
 5.59596  1.84922  7.5 
 5.61488  1.86532  7.5 
 5.64505  1.89115  7.5 
 5.67117  1.91441  7.5 
 5.69414  1.9349  7.5 
 5.72492  1.9635  7.5 
 5.74322  1.9805  7.5 
 5.77641  2.01258  7.5 
 5.79231  2.02792  7.5 
 5.82593  2.06167  7.5 
 5.8414  2.07713  7.5 
 5.87374  2.11076  7.5 
 5.89049  2.12806  7.5 
 5.92008  2.15984  7.5 
 5.93957  2.18063  7.5 
 5.96515  2.20893  7.5 
 5.98866  2.23475  7.5 
 6.00912  2.25802  7.5 
 6.03775  2.29031  7.5 
 6.05215  2.30711  7.5 
 6.08684  2.34724  7.5 
 6.09435  2.35619  7.5 
 6.13578  2.40528  7.5 

 0.19635  2.85896  7.5 
 0.187861  2.84707  7.5 
 0.153  2.79798  7.5 
 0.147262  2.78999  7.5 
 0.117062  2.74889  7.5 
 0.0981748  2.7228  7.5 
 0.0810381  2.69981  7.5 
 0.0490874  2.65613  7.5 
 0.044986  2.65072  7.5 
 0.0076542  2.60163  7.5 
 0  2.59158  7.5 

 0  3.69161  7.5 
 0.030563  3.73064  7.5 
 0.0490874  3.75462  7.5 
 0.0691284  3.77973  7.5 
 0.0981748  3.81669  7.5 
 0.108062  3.82882  7.5 
 0.147262  3.87773  7.5 
 0.147409  3.8779  7.5 
 0.18884  3.92699  7.5 
 0.19635  3.93595  7.5 
 0.231037  3.97608  7.5 
 0.245437  3.99287  7.5 
 0.274064  4.02517  7.5 
 0.294524  4.04844  7.5 
 0.318039  4.07425  7.5 
 0.343612  4.10256  7.5 
 0.363107  4.12334  7.5 
 0.392699  4.15513  7.5 
 0.409444  4.17243  7.5 
 0.441786  4.20606  7.5 
 0.457255  4.22152  7.5 
 0.490874  4.25527  7.5 
 0.506776  4.2706  7.5 
 0.539961  4.30269  7.5 
 0.558267  4.31969  7.5 
 0.589049  4.34828  7.5 
 0.612011  4.36878  7.5 
 0.638136  4.39203  7.5 
 0.668307  4.41786  7.5 
 0.687223  4.43397  7.5 
 0.727459  4.46695  7.5 
 0.736311  4.47415  7.5 
 0.785398  4.51159  7.5 
 0.791926  4.51604  7.5 
 0.834486  4.5447  7.5 
 0.866382  4.56513  7.5 
 0.883573  4.57595  7.5 
 0.93266  4.60255  7.5 
 0.959448  4.61421  7.5 
 0.981748  4.62366  7.5 
 1.03084  4.63574  7.5 
 1.07992  4.63439  7.5 
 1.11441  4.61421  7.5 
 1.12901  4.58643  7.5 
 1.13495  4.56513  7.5 
 1.13485  4.51604  7.5 
 1.12901  4.48163  7.5 
 1.12654  4.46695  7.5 
 1.11268  4.41786  7.5 
 1.09593  4.36878  7.5 
 1.07992  4.3275  7.5 
 1.07692  4.31969  7.5 
 1.05541  4.2706  7.5 
 1.03308  4.22152  7.5 
 1.03084  4.21702  7.5 
 1.00886  4.17243  7.5 
 0.984296  4.12334  7.5 
 0.981748  4.11857  7.5 
 0.958261  4.07425  7.5 
 0.93266  4.02606  7.5 
 0.932188  4.02517  7.5 
 0.904773  3.97608  7.5 
 0.883573  3.93814  7.5 
 0.877352  3.92699  7.5 
 0.849132  3.8779  7.5 
 0.834486  3.85275  7.5 
 0.820581  3.82882  7.5 
 0.791836  3.77973  7.5 
 0.785398  3.76904  7.5 
 0.762314  3.73064  7.5 
 0.736311  3.68704  7.5 
 0.733023  3.68155  7.5 
 0.702871  3.63247  7.5 
 0.687223  3.60699  7.5 
 0.672664  3.58338  7.5 
 0.642475  3.53429  7.5 
 0.638136  3.52741  7.5 
 0.611437  3.4852  7.5 
 0.589049  3.4494  7.5 
 0.580662  3.43612  7.5 
 0.549468  3.38703  7.5 
 0.539961  3.3722  7.5 
 0.517803  3.33794  7.5 
 0.490874  3.29568  7.5 
 0.486456  3.28885  7.5 
 0.454304  3.23977  7.5 
 0.441786  3.22061  7.5 
 0.421942  3.19068  7.5 
 0.392699  3.1458  7.5 
 0.389898  3.14159  7.5 
 0.356801  3.09251  7.5 
 0.343612  3.07281  7.5 
 0.323559  3.04342  7.5 
 0.294524  3.00008  7.5 
 0.290573  2.99433  7.5 
 0.256553  2.94524  7.5 
 0.245437  2.92915  7.5 
 0.222146  2.89616  7.5 
 0.19635  2.85896  7.5 

 6.2341  4.35664  7.5 
 6.21251  4.31969  7.5 
 6.18766  4.2706  7.5 
 6.18501  4.26056  7.5 
 6.17441  4.22152  7.5 
 6.18501  4.19359  7.5 
 6.2341  4.1984  7.5 

 0  4.4308  7.5 
 0.0261424  4.46695  7.5 
 0.0490874  4.49534  7.5 
 0.0649608  4.51604  7.5 
 0.0981748  4.55486  7.5 
 0.106531  4.56513  7.5 
 0.147262  4.61017  7.5 
 0.150755  4.61421  7.5 
 0.19635  4.66204  7.5 
 0.197502  4.6633  7.5 
 0.245437  4.71115  7.5 
 0.246631  4.71239  7.5 
 0.294524  4.75805  7.5 
 0.298004  4.76148  7.5 
 0.343612  4.80316  7.5 
 0.351512  4.81056  7.5 
 0.392699  4.84678  7.5 
 0.407086  4.85965  7.5 
 0.441786  4.88911  7.5 
 0.464717  4.90874  7.5 
 0.490874  4.93024  7.5 
 0.524463  4.95783  7.5 
 0.539961  4.9702  7.5 
 0.586468  5.00691  7.5 
 0.589049  5.00892  7.5 
 0.638136  5.04595  7.5 
 0.651723  5.056  7.5 
 0.687223  5.08187  7.5 
 0.720113  5.10509  7.5 
 0.736311  5.11652  7.5 
 0.785398  5.14904  7.5 
 0.793863  5.15418  7.5 
 0.834486  5.17877  7.5 
 0.877612  5.20326  7.5 
 0.883573  5.20671  7.5 
 0.93266  5.22773  7.5 
 0.981748  5.24242  7.5 
 1.03084  5.21916  7.5 
 1.03433  5.20326  7.5 
 1.03084  5.1965  7.5 
 1.0113  5.15418  7.5 
 0.981748  5.10946  7.5 
 0.979143  5.10509  7.5 
 0.938571  5.056  7.5 
 0.93266  5.04989  7.5 
 0.893722  5.00691  7.5 
 0.883573  4.99686  7.5 
 0.846181  4.95783  7.5 
 0.834486  4.94658  7.5 
 0.796674  4.90874  7.5 
 0.785398  4.89811  7.5 
 0.745729  4.85965  7.5 
 0.736311  4.85088  7.5 
 0.69372  4.81056  7.5 
 0.687223  4.80456  7.5 
 0.640911  4.76148  7.5 
 0.638136  4.75892  7.5 
 0.589049  4.71405  7.5 
 0.587227  4.71239  7.5 
 0.539961  4.66992  7.5 
 0.532573  4.6633  7.5 
 0.490874  4.62601  7.5 
 0.47751  4.61421  7.5 
 0.441786  4.58234  7.5 
 0.422065  4.56513  7.5 
 0.392699  4.53894  7.5 
 0.366224  4.51604  7.5 
 0.343612  4.49587  7.5 
 0.309937  4.46695  7.5 
 0.294524  4.45319  7.5 
 0.253124  4.41786  7.5 
 0.245437  4.41099  7.5 
 0.19635  4.36954  7.5 
 0.195337  4.36878  7.5 
 0.147262  4.33063  7.5 
 0.132442  4.31969  7.5 
 0.0981748  4.29276  7.5 
 0.0675578  4.2706  7.5 
 0.0490874  4.25626  7.5 
 2.19037e-05  4.22152  7.5 

 3.06285  6.2341  7.5 
 3.09251  6.21457  7.5 
 3.13622  6.18501  7.5 
 3.14159  6.18143  7.5 
 3.19068  6.14984  7.5 
 3.21111  6.13592  7.5 
 3.23977  6.11725  7.5 
 3.28554  6.08684  7.5 
 3.28885  6.08464  7.5 
 3.33794  6.05378  7.5 
 3.36211  6.03775  7.5 
 3.38703  6.02176  7.5 
 3.43612  5.99005  7.5 
 3.43824  5.98866  7.5 
 3.4852  5.96009  7.5 
 3.51716  5.93957  7.5 
 3.53429  5.92881  7.5 
 3.58338  5.89915  7.5 
 3.59726  5.89049  7.5 
 3.63247  5.86979  7.5 
 3.67839  5.8414  7.5 
 3.68155  5.83947  7.5 
 3.73064  5.81305  7.5 
 3.76578  5.79231  7.5 
 3.77973  5.78445  7.5 
 3.82882  5.75993  7.5 
 3.85962  5.74322  7.5 
 3.8779  5.73418  7.5 
 3.92699  5.71455  7.5 
 3.97177  5.69414  7.5 
 3.97608  5.69246  7.5 
 4.02517  5.6901  7.5 
 4.03162  5.69414  7.5 
 4.02517  5.70423  7.5 
 4.00888  5.74322  7.5 
 3.97608  5.77557  7.5 
 3.96366  5.79231  7.5 
 3.92699  5.82256  7.5 
 3.90894  5.8414  7.5 
 3.8779  5.86476  7.5 
 3.84916  5.89049  7.5 
 3.82882  5.905  7.5 
 3.7859  5.93957  7.5 
 3.77973  5.94384  7.5 
 3.73064  5.97911  7.5 
 3.71913  5.98866  7.5 
 3.68155  6.01441  7.5 
 3.65098  6.03775  7.5 
 3.63247  6.05025  7.5 
 3.58338  6.08526  7.5 
 3.58137  6.08684  7.5 
 3.53429  6.11833  7.5 
 3.51036  6.13592  7.5 
 3.4852  6.15272  7.5 
 3.43906  6.18501  7.5 
 3.43612  6.18698  7.5 
 3.38703  6.21939  7.5 
 3.36646  6.2341  7.5 


# Contour 2, label:        5
 3.37003  0.490874  5 
 3.33794  0.526552  5 
 3.32567  0.539961  5 
 3.28885  0.580332  5 
 3.2807  0.589049  5 
 3.23977  0.633556  5 
 3.23542  0.638136  5 
 3.19068  0.686583  5 
 3.19006  0.687223  5 
 3.14457  0.736311  5 
 3.14159  0.7397  5 
 3.09936  0.785398  5 
 3.09251  0.793311  5 
 3.05471  0.834486  5 
 3.04342  0.847733  5 
 3.01083  0.883573  5 
 2.99433  0.90329  5 
 2.96796  0.93266  5 
 2.94524  0.96035  5 
 2.92631  0.981748  5 
 2.89616  1.01936  5 
 2.88618  1.03084  5 
 2.84783  1.07992  5 
 2.84707  1.08101  5 
 2.81041  1.12901  5 
 2.79798  1.14751  5 
 2.77542  1.1781  5 
 2.74889  1.21943  5 
 2.74339  1.22718  5 
 2.71312  1.27627  5 
 2.69981  1.3014  5 
 2.68572  1.32536  5 
 2.66122  1.37445  5 
 2.65072  1.39952  5 
 2.63945  1.42353  5 
 2.62029  1.47262  5 
 2.6045  1.52171  5 
 2.60163  1.53251  5 
 2.59012  1.5708  5 
 2.57817  1.61988  5 
 2.56841  1.66897  5 
 2.56027  1.71806  5 
 2.55339  1.76715  5 
 2.55254  1.77402  5 
 2.54652  1.81623  5 
 2.53985  1.86532  5 
 2.53321  1.91441  5 
 2.5263  1.9635  5 
 2.51866  2.01258  5 
 2.50997  2.06167  5 
 2.50346  2.09402  5 
 2.49939  2.11076  5 
 2.48559  2.15984  5 
 2.46962  2.20893  5 
 2.45437  2.24987  5 
 2.45051  2.25802  5 
 2.42405  2.30711  5 
 2.40528  2.33797  5 
 2.39007  2.35619  5 
 2.35619  2.39238  5 
 2.33717  2.40528  5 
 2.30711  2.42364  5 
 2.25802  2.43696  5 
 2.20893  2.43447  5 
 2.15984  2.41727  5 

 2.15984  2.41727  5 
 2.14096  2.40528  5 
 2.11076  2.38477  5 
 2.08136  2.35619  5 
 2.06167  2.3356  5 
 2.04075  2.30711  5 
 2.01258  2.26525  5 
 2.00865  2.25802  5 
 1.98471  2.20893  5 
 1.96367  2.15984  5 
 1.9635  2.15938  5 
 1.9487  2.11076  5 
 1.93649  2.06167  5 
 1.92703  2.01258  5 
 1.92032  1.9635  5 
 1.91635  1.91441  5 
 1.91507  1.86532  5 
 1.9164  1.81623  5 
 1.92025  1.76715  5 
 1.92649  1.71806  5 
 1.93498  1.66897  5 
 1.94555  1.61988  5 
 1.95804  1.5708  5 
 1.9635  1.55322  5 
 1.97399  1.52171  5 
 1.99259  1.47262  5 
 2.01243  1.42353  5 
 2.01258  1.42322  5 
 2.03741  1.37445  5 
 2.06167  1.32762  5 
 2.06288  1.32536  5 
 2.09341  1.27627  5 
 2.11076  1.2498  5 
 2.12563  1.22718  5 
 2.15963  1.1781  5 
 2.15984  1.17783  5 
 2.19844  1.12901  5 
 2.20893  1.11676  5 
 2.23941  1.07992  5 
 2.25802  1.05935  5 
 2.28268  1.03084  5 
 2.30711  1.00524  5 
 2.32834  0.981748  5 
 2.35619  0.95408  5 
 2.37641  0.93266  5 
 2.40528  0.905453  5 
 2.42683  0.883573  5 
 2.45437  0.858923  5 
 2.47945  0.834486  5 
 2.50346  0.814042  5 
 2.53408  0.785398  5 
 2.55254  0.770388  5 
 2.59042  0.736311  5 
 2.60163  0.727585  5 
 2.64817  0.687223  5 
 2.65072  0.685317  5 
 2.69981  0.646581  5 
 2.70953  0.638136  5 
 2.74889  0.608998  5 
 2.77277  0.589049  5 
 2.79798  0.571106  5 
 2.83659  0.539961  5 
 2.84707  0.532751  5 
 2.89616  0.495828  5 
 2.90243  0.490874  5 
 2.94524  0.462384  5 
 2.97223  0.441786  5 
 2.99433  0.427519  5 
 3.0413  0.392699  5 
 3.04342  0.391361  5 
 3.09251  0.361007  5 
 3.11716  0.343612  5 
 3.14159  0.329102  5 
 3.19068  0.295596  5 
 3.19234  0.294524  5 
 3.23977  0.269065  5 
 3.27693  0.245437  5 
 3.28885  0.239068  5 
 3.33794  0.213863  5 
 3.36944  0.19635  5 
 3.38703  0.188257  5 
 3.43612  0.167938  5 
 3.48303  0.147262  5 
 3.4852  0.146485  5 
 3.53429  0.138716  5 
 3.5823  0.147262  5 
 3.58338  0.153941  5 
 3.58519  0.19635  5 
 3.58338  0.199959  5 
 3.56197  0.245437  5 
 3.53429  0.290247  5 
 3.53177  0.294524  5 
 3.49516  0.343612  5 
 3.4852  0.355775  5 
 3.45532  0.392699  5 
 3.43612  0.41518  5 
 3.41341  0.441786  5 
 3.38703  0.471738  5 
 3.37003  0.490874  5 

 2.84707  3.76975  5 
 2.81554  3.73064  5 
 2.79798  3.69767  5 
 2.79372  3.68155  5 
 2.78492  3.63247  5 
 2.78174  3.58338  5 
 2.78403  3.53429  5 
 2.79141  3.4852  5 
 2.79798  3.4595  5 
 2.80393  3.43612  5 
 2.82058  3.38703  5 
 2.83993  3.33794  5 
 2.84707  3.32264  5 
 2.86258  3.28885  5 
 2.88681  3.23977  5 
 2.89616  3.22231  5 
 2.91309  3.19068  5 
 2.94012  3.14159  5 
 2.94524  3.13262  5 
 2.96859  3.09251  5 
 2.99433  3.04835  5 
 2.99736  3.04342  5 
 3.02696  2.99433  5 
 3.04342  2.96654  5 
 3.05701  2.94524  5 
 3.08701  2.89616  5 
 3.09251  2.88678  5 
 3.11825  2.84707  5 
 3.14159  2.80891  5 
 3.14938  2.79798  5 
 3.18141  2.74889  5 
 3.19068  2.73351  5 
 3.21532  2.69981  5 
 3.23977  2.6626  5 
 3.25007  2.65072  5 
 3.28711  2.60163  5 
 3.28885  2.59902  5 
 3.33319  2.55254  5 
 3.33794  2.54665  5 
 3.38703  2.51339  5 
 3.43612  2.51344  5 
 3.46765  2.55254  5 
 3.4852  2.58551  5 
 3.48946  2.60163  5 
 3.49827  2.65072  5 
 3.50145  2.69981  5 
 3.49916  2.74889  5 
 3.49177  2.79798  5 
 3.4852  2.82369  5 
 3.47926  2.84707  5 
 3.4626  2.89616  5 
 3.44326  2.94524  5 
 3.43612  2.96055  5 
 3.42061  2.99433  5 
 3.39637  3.04342  5 
 3.38703  3.06087  5 
 3.3701  3.09251  5 
 3.34307  3.14159  5 
 3.33794  3.15056  5 
 3.31459  3.19068  5 
 3.28885  3.23484  5 
 3.28583  3.23977  5 
 3.25622  3.28885  5 
 3.23977  3.31665  5 
 3.22617  3.33794  5 
 3.19617  3.38703  5 
 3.19068  3.3964  5 
 3.16494  3.43612  5 
 3.14159  3.47428  5 
 3.13381  3.4852  5 
 3.10177  3.53429  5 
 3.09251  3.54967  5 
 3.06786  3.58338  5 
 3.04342  3.62058  5 
 3.03311  3.63247  5 
 2.99607  3.68155  5 
 2.99433  3.68416  5 
 2.95  3.73064  5 
 2.94524  3.73654  5 
 2.89616  3.7698  5 
 2.84707  3.76975  5 

 4.34821  4.61421  5 
 4.33763  4.6633  5 
 4.32514  4.71239  5 
 4.31969  4.72996  5 
 4.30919  4.76148  5 
 4.29059  4.81056  5 
 4.27076  4.85965  5 
 4.2706  4.85996  5 
 4.24577  4.90874  5 
 4.22152  4.95557  5 
 4.22031  4.95783  5 
 4.18978  5.00691  5 
 4.17243  5.03338  5 
 4.15755  5.056  5 
 4.12356  5.10509  5 
 4.12334  5.10535  5 
 4.08475  5.15418  5 
 4.07425  5.16642  5 
 4.04378  5.20326  5 
 4.02517  5.22384  5 
 4.0005  5.25235  5 
 3.97608  5.27794  5 
 3.95485  5.30144  5 
 3.92699  5.32911  5 
 3.90678  5.35052  5 
 3.8779  5.37773  5 
 3.85636  5.39961  5 
 3.82882  5.42426  5 
 3.80373  5.4487  5 
 3.77973  5.46914  5 
 3.74911  5.49779  5 
 3.73064  5.5128  5 
 3.69277  5.54687  5 
 3.68155  5.5556  5 
 3.63502  5.59596  5 
 3.63247  5.59787  5 
 3.58338  5.6366  5 
 3.57366  5.64505  5 
 3.53429  5.67419  5 
 3.51042  5.69414  5 
 3.4852  5.71208  5 
 3.4466  5.74322  5 
 3.43612  5.75043  5 
 3.38703  5.78736  5 
 3.38076  5.79231  5 
 3.33794  5.8208  5 
 3.31095  5.8414  5 
 3.28885  5.85567  5 
 3.24189  5.89049  5 
 3.23977  5.89182  5 
 3.19068  5.92218  5 
 3.16603  5.93957  5 
 3.14159  5.95408  5 
 3.09251  5.98759  5 
 3.09085  5.98866  5 
 3.04342  6.01412  5 
 3.00626  6.03775  5 
 2.99433  6.04412  5 
 2.94524  6.06932  5 
 2.91374  6.08684  5 
 2.89616  6.09493  5 
 2.84707  6.11525  5 
 2.80015  6.13592  5 
 2.79798  6.1367  5 
 2.74889  6.14447  5 

 2.74889  6.14447  5 
 2.70088  6.13592  5 
 2.69981  6.12924  5 
 2.698  6.08684  5 
 2.69981  6.08323  5 
 2.72121  6.03775  5 
 2.74889  5.99294  5 
 2.75142  5.98866  5 
 2.78803  5.93957  5 
 2.79798  5.92741  5 
 2.82786  5.89049  5 
 2.84707  5.86801  5 
 2.86978  5.8414  5 
 2.89616  5.81145  5 
 2.91315  5.79231  5 
 2.94524  5.75663  5 
 2.95751  5.74322  5 
 2.99433  5.70285  5 
 3.00248  5.69414  5 
 3.04342  5.64963  5 
 3.04777  5.64505  5 
 3.09251  5.5966  5 
 3.09312  5.59596  5 
 3.13862  5.54687  5 
 3.14159  5.54349  5 
 3.18383  5.49779  5 
 3.19068  5.48987  5 
 3.22848  5.4487  5 
 3.23977  5.43545  5 
 3.27235  5.39961  5 
 3.28885  5.37989  5 
 3.31523  5.35052  5 
 3.33794  5.32284  5 
 3.35687  5.30144  5 
 3.38703  5.26382  5 
 3.39701  5.25235  5 
 3.43536  5.20326  5 
 3.43612  5.20218  5 
 3.47278  5.15418  5 
 3.4852  5.13567  5 
 3.50776  5.10509  5 
 3.53429  5.06376  5 
 3.53979  5.056  5 
 3.57007  5.00691  5 
 3.58338  4.98178  5 
 3.59747  4.95783  5 
 3.62197  4.90874  5 
 3.63247  4.88367  5 
 3.64374  4.85965  5 
 3.6629  4.81056  5 
 3.67869  4.76148  5 
 3.68155  4.75068  5 
 3.69307  4.71239  5 
 3.70502  4.6633  5 
 3.71478  4.61421  5 
 3.72292  4.56513  5 
 3.72979  4.51604  5 
 3.73064  4.50916  5 
 3.73667  4.46695  5 
 3.74333  4.41786  5 
 3.74997  4.36878  5 
 3.75688  4.31969  5 
 3.76453  4.2706  5 
 3.77321  4.22152  5 
 3.77973  4.18916  5 
 3.7838  4.17243  5 
 3.79759  4.12334  5 
 3.81357  4.07425  5 
 3.82882  4.03332  5 
 3.83267  4.02517  5 
 3.85914  3.97608  5 
 3.8779  3.94521  5 
 3.89312  3.92699  5 
 3.92699  3.89081  5 
 3.94602  3.8779  5 
 3.97608  3.85955  5 
 4.02517  3.84623  5 
 4.07425  3.84871  5 
 4.12334  3.86592  5 
 4.14222  3.8779  5 
 4.17243  3.89842  5 
 4.20182  3.92699  5 
 4.22152  3.94758  5 
 4.24244  3.97608  5 
 4.2706  4.01794  5 
 4.27453  4.02517  5 
 4.29848  4.07425  5 
 4.31952  4.12334  5 
 4.31969  4.12381  5 
 4.33448  4.17243  5 
 4.34669  4.22152  5 
 4.35616  4.2706  5 
 4.36287  4.31969  5 
 4.36684  4.36878  5 
 4.36812  4.41786  5 
 4.36679  4.46695  5 
 4.36294  4.51604  5 
 4.3567  4.56513  5 
 4.34821  4.61421  5 

 2.94254  0  5 
 2.89616  0.0302939  5 
 2.86824  0.0490874  5 
 2.84707  0.0633497  5 
 2.79798  0.0959849  5 
 2.79474  0.0981748  5 
 2.74889  0.128297  5 
 2.72059  0.147262  5 
 2.69981  0.161467  5 
 2.65072  0.194187  5 
 2.64748  0.19635  5 
 2.60163  0.226896  5 
 2.57395  0.245437  5 
 2.55254  0.260433  5 
 2.50346  0.293601  5 
 2.50207  0.294524  5 
 2.45437  0.327196  5 
 2.43012  0.343612  5 
 2.40528  0.361747  5 
 2.3607  0.392699  5 
 2.35619  0.396252  5 
 2.30711  0.431546  5 
 2.29242  0.441786  5 
 2.25802  0.468553  5 
 2.22735  0.490874  5 
 2.20893  0.506644  5 
 2.16576  0.539961  5 
 2.15984  0.545673  5 
 2.11076  0.586977  5 
 2.10812  0.589049  5 
 2.06167  0.633327  5 
 2.05602  0.638136  5 
 2.01258  0.68574  5 
 2.01102  0.687223  5 
 1.97891  0.736311  5 
 1.9841  0.785398  5 
 2.01258  0.789814  5 
 2.03122  0.785398  5 
 2.06167  0.777434  5 
 2.11076  0.758415  5 
 2.15984  0.738308  5 
 2.16355  0.736311  5 
 2.20893  0.712584  5 
 2.25802  0.687938  5 
 2.25921  0.687223  5 
 2.30711  0.65992  5 
 2.34542  0.638136  5 
 2.35619  0.632096  5 
 2.40528  0.603462  5 
 2.4286  0.589049  5 
 2.45437  0.573721  5 
 2.50346  0.544328  5 
 2.51013  0.539961  5 
 2.55254  0.513797  5 
 2.58875  0.490874  5 
 2.60163  0.482938  5 
 2.65072  0.452379  5 
 2.66669  0.441786  5 
 2.69981  0.420898  5 
 2.74346  0.392699  5 
 2.74889  0.389252  5 
 2.79798  0.358012  5 
 2.81946  0.343612  5 
 2.84707  0.325869  5 
 2.89484  0.294524  5 
 2.89616  0.293667  5 
 2.94524  0.262035  5 
 2.96983  0.245437  5 
 2.99433  0.229446  5 
 3.04342  0.19692  5 
 3.04424  0.19635  5 
 3.09251  0.165044  5 
 3.11876  0.147262  5 
 3.14159  0.132187  5 
 3.19068  0.0995347  5 
 3.19266  0.0981748  5 
 3.23977  0.0675008  5 
 3.267  0.0490874  5 
 3.28885  0.0345109  5 
 3.33794  0.00184674  5 
 3.34065  0  5 

 6.2341  2.13085  5 
 6.2132  2.11076  5 
 6.18501  2.08532  5 
 6.16037  2.06167  5 
 6.13592  2.0396  5 
 6.1077  2.01258  5 
 6.08684  1.99374  5 
 6.05512  1.9635  5 
 6.03775  1.94782  5 
 6.00257  1.91441  5 
 5.98866  1.90187  5 
 5.94999  1.86532  5 
 5.93957  1.85593  5 
 5.89736  1.81623  5 
 5.89049  1.81004  5 
 5.84464  1.76715  5 
 5.8414  1.76423  5 
 5.79231  1.71861  5 
 5.79174  1.71806  5 
 5.74322  1.67369  5 
 5.73831  1.66897  5 
 5.69414  1.62863  5 
 5.68495  1.61988  5 
 5.64505  1.58344  5 
 5.63168  1.5708  5 
 5.59596  1.53808  5 
 5.57854  1.52171  5 
 5.54687  1.49254  5 
 5.52558  1.47262  5 
 5.49779  1.44677  5 
 5.47289  1.42353  5 
 5.4487  1.4007  5 
 5.42063  1.37445  5 
 5.39961  1.3542  5 
 5.369  1.32536  5 
 5.35052  1.30705  5 
 5.31833  1.27627  5 
 5.30144  1.25888  5 
 5.26905  1.22718  5 
 5.25235  1.20908  5 
 5.22181  1.1781  5 
 5.20326  1.15656  5 
 5.17751  1.12901  5 
 5.15418  1.09935  5 
 5.13734  1.07992  5 
 5.10509  1.0336  5 
 5.10294  1.03084  5 
 5.07835  0.981748  5 
 5.06784  0.93266  5 
 5.09917  0.883573  5 
 5.10509  0.880792  5 
 5.15418  0.878632  5 
 5.17384  0.883573  5 
 5.20326  0.890376  5 
 5.25235  0.909214  5 
 5.30082  0.93266  5 
 5.30144  0.932938  5 
 5.35052  0.959959  5 
 5.38568  0.981748  5 
 5.39961  0.989862  5 
 5.4487  1.0213  5 
 5.46242  1.03084  5 
 5.49779  1.05423  5 
 5.53401  1.07992  5 
 5.54687  1.08872  5 
 5.59596  1.12393  5 
 5.60281  1.12901  5 
 5.64505  1.15951  5 
 5.66972  1.1781  5 
 5.69414  1.19622  5 
 5.73451  1.22718  5 
 5.74322  1.23384  5 
 5.79231  1.27174  5 
 5.79816  1.27627  5 
 5.8414  1.30983  5 
 5.86108  1.32536  5 
 5.89049  1.34886  5 
 5.92224  1.37445  5 
 5.93957  1.38875  5 
 5.98175  1.42353  5 
 5.98866  1.42944  5 
 6.03775  1.47074  5 
 6.04004  1.47262  5 
 6.08684  1.51256  5 
 6.0977  1.52171  5 
 6.13592  1.5556  5 
 6.15342  1.5708  5 
 6.18501  1.59998  5 
 6.20717  1.61988  5 
 6.2341  1.64591  5 

 0  2.1761  5 
 0.0365747  2.20893  5 
 0.0490874  2.22097  5 
 0.0905711  2.25802  5 
 0.0981748  2.26532  5 
 0.145285  2.30711  5 
 0.147262  2.309  5 
 0.19635  2.35141  5 
 0.202601  2.35619  5 
 0.245437  2.39227  5 
 0.262838  2.40528  5 
 0.294524  2.4314  5 
 0.326131  2.45437  5 
 0.343612  2.46841  5 
 0.392699  2.50265  5 
 0.394498  2.50346  5 
 0.441786  2.52736  5 
 0.490874  2.54147  5 
 0.52174  2.50346  5 
 0.513714  2.45437  5 
 0.496882  2.40528  5 
 0.490874  2.3928  5 
 0.4744  2.35619  5 
 0.450049  2.30711  5 
 0.441786  2.29257  5 
 0.423441  2.25802  5 
 0.395374  2.20893  5 
 0.392699  2.20467  5 
 0.366411  2.15984  5 
 0.343612  2.12414  5 
 0.335603  2.11076  5 
 0.303834  2.06167  5 
 0.294524  2.04851  5 
 0.270684  2.01258  5 
 0.245437  1.97834  5 
 0.235158  1.9635  5 
 0.197346  1.91441  5 
 0.19635  1.91322  5 
 0.158377  1.86532  5 
 0.147262  1.85279  5 
 0.116596  1.81623  5 
 0.0981748  1.79652  5 
 0.0721111  1.76715  5 
 0.0490874  1.7437  5 
 0.0250711  1.71806  5 
 0  1.69367  5 

 5.35052  1.53159  5 
 5.39961  1.56767  5 
 5.40358  1.5708  5 
 5.4487  1.60633  5 
 5.46543  1.61988  5 
 5.49779  1.6462  5 
 5.52511  1.66897  5 
 5.54687  1.68725  5 
 5.58279  1.71806  5 
 5.59596  1.72946  5 
 5.63863  1.76715  5 
 5.64505  1.77288  5 
 5.69274  1.81623  5 
 5.69414  1.81751  5 
 5.74322  1.86352  5 
 5.74512  1.86532  5 
 5.79231  1.91078  5 
 5.79605  1.91441  5 
 5.8414  1.95921  5 
 5.84572  1.9635  5 
 5.89049  2.00881  5 
 5.89421  2.01258  5 
 5.93957  2.05961  5 
 5.94157  2.06167  5 
 5.98784  2.11076  5 
 5.98866  2.11165  5 
 6.03311  2.15984  5 
 6.03775  2.16496  5 
 6.07751  2.20893  5 
 6.08684  2.21943  5 
 6.1211  2.25802  5 
 6.13592  2.27505  5 
 6.16392  2.30711  5 
 6.18501  2.33181  5 
 6.20599  2.35619  5 
 6.2341  2.38973  5 

 6.2341  3.77381  5 
 6.1995  3.73064  5 
 6.18501  3.7122  5 
 6.16065  3.68155  5 
 6.13592  3.64965  5 
 6.12235  3.63247  5 
 6.08684  3.58608  5 
 6.08471  3.58338  5 
 6.04747  3.53429  5 
 6.03775  3.52125  5 
 6.01047  3.4852  5 
 5.98866  3.45571  5 
 5.97386  3.43612  5 
 5.93957  3.38944  5 
 5.93775  3.38703  5 
 5.90185  3.33794  5 
 5.89049  3.32213  5 
 5.86609  3.28885  5 
 5.8414  3.25439  5 
 5.83064  3.23977  5 
 5.79555  3.19068  5 
 5.79231  3.18607  5 
 5.76042  3.14159  5 
 5.74322  3.11714  5 
 5.72544  3.09251  5 
 5.69414  3.04806  5 
 5.69076  3.04342  5 
 5.65609  2.99433  5 
 5.64505  2.97841  5 
 5.62142  2.94524  5 
 5.59596  2.9087  5 
 5.58693  2.89616  5 
 5.55256  2.84707  5 
 5.54687  2.83878  5 
 5.51804  2.79798  5 
 5.49779  2.76867  5 
 5.48365  2.74889  5 
 5.44945  2.69981  5 
 5.4487  2.69871  5 
 5.415  2.65072  5 
 5.39961  2.62829  5 
 5.38065  2.60163  5 
 5.35052  2.55816  5 
 5.34647  2.55254  5 
 5.31219  2.50346  5 
 5.30144  2.48766  5 
 5.27788  2.45437  5 
 5.25235  2.41724  5 
 5.24376  2.40528  5 
 5.2097  2.35619  5 
 5.20326  2.34661  5 
 5.17554  2.30711  5 
 5.15418  2.27564  5 
 5.14162  2.25802  5 
 5.10795  2.20893  5 
 5.10509  2.20459  5 
 5.07413  2.15984  5 
 5.056  2.13257  5 
 5.04069  2.11076  5 
 5.00775  2.06167  5 
 5.00691  2.06036  5 
 4.97474  2.01258  5 
 4.95783  1.98612  5 
 4.94242  1.9635  5 
 4.91098  1.91441  5 
 4.90874  1.91063  5 
 4.87994  1.86532  5 
 4.85965  1.83084  5 
 4.85039  1.81623  5 
 4.82229  1.76715  5 
 4.81056  1.74409  5 
 4.79621  1.71806  5 
 4.77302  1.66897  5 
 4.76148  1.63906  5 
 4.7534  1.61988  5 
 4.73834  1.5708  5 
 4.72957  1.52171  5 
 4.72879  1.47262  5 
 4.73918  1.42353  5 
 4.76148  1.38348  5 
 4.76782  1.37445  5 
 4.81056  1.34293  5 
 4.85884  1.32536  5 
 4.85965  1.32518  5 
 4.90874  1.3225  5 
 4.93381  1.32536  5 
 4.95783  1.32821  5 
 5.00691  1.34142  5 
 5.056  1.35881  5 
 5.09278  1.37445  5 
 5.10509  1.37977  5 
 5.15418  1.40557  5 
 5.18609  1.42353  5 
 5.20326  1.4333  5 
 5.25235  1.46379  5 
 5.26537  1.47262  5 
 5.30144  1.49714  5 
 5.33652  1.52171  5 
 5.35052  1.53159  5 

 0.833738  3.58338  5 
 0.799539  3.53429  5 
 0.785398  3.51451  5 
 0.765141  3.4852  5 
 0.736311  3.4444  5 
 0.730626  3.43612  5 
 0.696256  3.38703  5 
 0.687223  3.37448  5 
 0.661767  3.33794  5 
 0.638136  3.30478  5 
 0.627095  3.28885  5 
 0.592424  3.23977  5 
 0.589049  3.23513  5 
 0.557741  3.19068  5 
 0.539961  3.16605  5 
 0.522769  3.14159  5 
 0.490874  3.09711  5 
 0.487636  3.09251  5 
 0.452543  3.04342  5 
 0.441786  3.0288  5 
 0.417093  2.99433  5 
 0.392699  2.96106  5 
 0.381337  2.94524  5 
 0.345434  2.89616  5 
 0.343612  2.89375  5 
 0.309328  2.84707  5 
 0.294524  2.82748  5 
 0.272712  2.79798  5 
 0.245437  2.76193  5 
 0.235716  2.74889  5 
 0.198474  2.69981  5 
 0.19635  2.6971  5 
 0.160831  2.65072  5 
 0.147262  2.63354  5 
 0.122533  2.60163  5 
 0.0981748  2.57099  5 
 0.0836893  2.55254  5 
 0.0490874  2.50938  5 
 0.0443705  2.50346  5 
 0.00462505  2.45437  5 
 0  2.44887  5 

 0  3.83432  5 
 0.0358782  3.8779  5 
 0.0490874  3.89345  5 
 0.0771905  3.92699  5 
 0.0981748  3.95137  5 
 0.119264  3.97608  5 
 0.147262  4.00814  5 
 0.162088  4.02517  5 
 0.19635  4.06376  5 
 0.205679  4.07425  5 
 0.245437  4.11823  5 
 0.250078  4.12334  5 
 0.294524  4.17154  5 
 0.295349  4.17243  5 
 0.341615  4.22152  5 
 0.343612  4.22358  5 
 0.388978  4.2706  5 
 0.392699  4.27437  5 
 0.437468  4.31969  5 
 0.441786  4.32397  5 
 0.48714  4.36878  5 
 0.490874  4.3724  5 
 0.538066  4.41786  5 
 0.539961  4.41967  5 
 0.589049  4.46567  5 
 0.590441  4.46695  5 
 0.638136  4.51031  5 
 0.644557  4.51604  5 
 0.687223  4.55372  5 
 0.700394  4.56513  5 
 0.736311  4.59594  5 
 0.758079  4.61421  5 
 0.785398  4.63698  5 
 0.817755  4.6633  5 
 0.834486  4.67685  5 
 0.879609  4.71239  5 
 0.883573  4.71551  5 
 0.93266  4.75159  5 
 0.946667  4.76148  5 
 0.981748  4.78605  5 
 1.01782  4.81056  5 
 1.03084  4.81939  5 
 1.07992  4.84989  5 
 1.09709  4.85965  5 
 1.12901  4.87762  5 
 1.1781  4.90342  5 
 1.1904  4.90874  5 
 1.22718  4.92438  5 
 1.27627  4.94176  5 
 1.32536  4.95498  5 
 1.34938  4.95783  5 
 1.37445  4.96069  5 
 1.42353  4.958  5 
 1.42435  4.95783  5 
 1.47262  4.94025  5 
 1.51537  4.90874  5 
 1.52171  4.89971  5 
 1.54401  4.85965  5 
 1.5544  4.81056  5 
 1.55362  4.76148  5 
 1.54484  4.71239  5 
 1.52978  4.6633  5 
 1.52171  4.64413  5 
 1.51017  4.61421  5 
 1.48697  4.56513  5 
 1.47262  4.53909  5 
 1.4609  4.51604  5 
 1.43279  4.46695  5 
 1.42353  4.45234  5 
 1.40325  4.41786  5 
 1.37445  4.37256  5 
 1.3722  4.36878  5 
 1.34076  4.31969  5 
 1.32536  4.29707  5 
 1.30844  4.2706  5 
 1.27627  4.22283  5 
 1.27544  4.22152  5 
 1.2425  4.17243  5 
 1.22718  4.15061  5 
 1.20905  4.12334  5 
 1.1781  4.07859  5 
 1.17524  4.07425  5 
 1.14157  4.02517  5 
 1.12901  4.00754  5 
 1.10764  3.97608  5 
 1.07992  3.93658  5 
 1.07348  3.92699  5 
 1.03942  3.8779  5 
 1.03084  3.86595  5 
 1.0053  3.82882  5 
 0.981748  3.79553  5 
 0.970999  3.77973  5 
 0.936712  3.73064  5 
 0.93266  3.72503  5 
 0.902539  3.68155  5 
 0.883573  3.6549  5 
 0.868181  3.63247  5 
 0.834486  3.58448  5 
 0.833738  3.58338  5 

 6.2341  4.53949  5 
 6.21107  4.51604  5 
 6.18501  4.48666  5 
 6.16659  4.46695  5 
 6.13592  4.43039  5 
 6.12481  4.41786  5 
 6.08684  4.36996  5 
 6.08584  4.36878  5 
 6.04803  4.31969  5 
 6.03775  4.30485  5 
 6.0125  4.2706  5 
 5.98866  4.23467  5 
 5.97935  4.22152  5 
 5.94758  4.17243  5 
 5.93957  4.15904  5 
 5.91677  4.12334  5 
 5.89049  4.07852  5 
 5.88781  4.07425  5 
 5.85974  4.02517  5 
 5.8414  3.99061  5 
 5.83314  3.97608  5 
 5.80879  3.92699  5 
 5.79231  3.89039  5 
 5.7863  3.8779  5 
 5.76947  3.82882  5 
 5.76145  3.77973  5 
 5.79231  3.74171  5 
 5.8414  3.75582  5 
 5.88869  3.77973  5 
 5.89049  3.78054  5 
 5.93957  3.81478  5 
 5.95705  3.82882  5 
 5.98866  3.85178  5 
 6.02035  3.8779  5 
 6.03775  3.89091  5 
 6.08058  3.92699  5 
 6.08684  3.93178  5 
 6.13592  3.97419  5 
 6.1379  3.97608  5 
 6.18501  4.01787  5 
 6.19261  4.02517  5 
 6.2341  4.06222  5 

 0  4.58951  5 
 0.0243591  4.61421  5 
 0.0490874  4.63728  5 
 0.0760171  4.6633  5 
 0.0981748  4.6832  5 
 0.129762  4.71239  5 
 0.147262  4.72759  5 
 0.18549  4.76148  5 
 0.19635  4.77063  5 
 0.243147  4.81056  5 
 0.245437  4.81244  5 
 0.294524  4.85375  5 
 0.301436  4.85965  5 
 0.343612  4.89443  5 
 0.36095  4.90874  5 
 0.392699  4.93432  5 
 0.422108  4.95783  5 
 0.441786  4.97336  5 
 0.485026  5.00691  5 
 0.490874  5.01144  5 
 0.539961  5.04934  5 
 0.548674  5.056  5 
 0.589049  5.08696  5 
 0.613466  5.10509  5 
 0.638136  5.12367  5 
 0.680371  5.15418  5 
 0.687223  5.15925  5 
 0.736311  5.19446  5 
 0.749171  5.20326  5 
 0.785398  5.22895  5 
 0.820762  5.25235  5 
 0.834486  5.26188  5 
 0.883573  5.29332  5 
 0.897502  5.30144  5 
 0.93266  5.32323  5 
 0.981748  5.35025  5 
 0.982367  5.35052  5 
 1.03084  5.37397  5 
 1.07992  5.39281  5 
 1.10934  5.39961  5 
 1.12901  5.40455  5 
 1.1781  5.40239  5 
 1.18402  5.39961  5 
 1.21534  5.35052  5 
 1.20483  5.30144  5 
 1.18025  5.25235  5 
 1.1781  5.24958  5 
 1.14584  5.20326  5 
 1.12901  5.18383  5 
 1.10568  5.15418  5 
 1.07992  5.12662  5 
 1.06137  5.10509  5 
 1.03084  5.07411  5 
 1.01414  5.056  5 
 0.981748  5.02431  5 
 0.964859  5.00691  5 
 0.93266  4.97614  5 
 0.914181  4.95783  5 
 0.883573  4.92899  5 
 0.862554  4.90874  5 
 0.834486  4.88248  5 
 0.810291  4.85965  5 
 0.785398  4.83641  5 
 0.757609  4.81056  5 
 0.736311  4.79064  5 
 0.70465  4.76148  5 
 0.687223  4.7451  5 
 0.651507  4.71239  5 
 0.638136  4.69975  5 
 0.598237  4.6633  5 
 0.589049  4.65455  5 
 0.544875  4.61421  5 
 0.539961  4.6095  5 
 0.491447  4.56513  5 
 0.490874  4.56457  5 
 0.441786  4.51896  5 
 0.438545  4.51604  5 
 0.392699  4.47314  5 
 0.385825  4.46695  5 
 0.343612  4.42725  5 
 0.333193  4.41786  5 
 0.294524  4.38132  5 
 0.280619  4.36878  5 
 0.245437  4.33537  5 
 0.228065  4.31969  5 
 0.19635  4.28944  5 
 0.175484  4.2706  5 
 0.147262  4.24359  5 
 0.122815  4.22152  5 
 0.0981748  4.19786  5 
 0.0699834  4.17243  5 
 0.0490874  4.15233  5 
 0.0168933  4.12334  5 
 0  4.10708  5 

 3.01619  6.2341  5 
 3.04342  6.21568  5 
 3.09053  6.18501  5 
 3.09251  6.18365  5 
 3.14159  6.151  5 
 3.16442  6.13592  5 
 3.19068  6.11814  5 
 3.23894  6.08684  5 
 3.23977  6.08627  5 
 3.28885  6.05374  5 
 3.31336  6.03775  5 
 3.33794  6.02115  5 
 3.38703  5.98952  5 
 3.38835  5.98866  5 
 3.43612  5.95732  5 
 3.46372  5.93957  5 
 3.4852  5.92517  5 
 3.53429  5.89393  5 
 3.53972  5.89049  5 
 3.58338  5.86229  5 
 3.6165  5.8414  5 
 3.63247  5.83081  5 
 3.68155  5.80025  5 
 3.69444  5.79231  5 
 3.73064  5.76939  5 
 3.77306  5.74322  5 
 3.77973  5.73886  5 
 3.82882  5.70946  5 
 3.85458  5.69414  5 
 3.8779  5.67972  5 
 3.92699  5.65109  5 
 3.93777  5.64505  5 
 3.97608  5.62326  5 
 4.02397  5.59596  5 
 4.02517  5.59525  5 
 4.07425  5.5706  5 
 4.11963  5.54687  5 
 4.12334  5.54488  5 
 4.17243  5.52477  5 
 4.22152  5.50575  5 
 4.25197  5.49779  5 
 4.2706  5.49337  5 
 4.29909  5.49779  5 
 4.30428  5.54687  5 
 4.27217  5.59596  5 
 4.2706  5.59745  5 
 4.22717  5.64505  5 
 4.22152  5.64986  5 
 4.17507  5.69414  5 
 4.17243  5.69621  5 
 4.12334  5.73751  5 
 4.11742  5.74322  5 
 4.07425  5.77654  5 
 4.05583  5.79231  5 
 4.02517  5.81463  5 
 3.99076  5.8414  5 
 3.97608  5.85164  5 
 3.92699  5.88693  5 
 3.92249  5.89049  5 
 3.8779  5.92144  5 
 3.85306  5.93957  5 
 3.82882  5.95599  5 
 3.78111  5.98866  5 
 3.77973  5.98958  5 
 3.73064  6.02275  5 
 3.70924  6.03775  5 
 3.68155  6.05629  5 
 3.6357  6.08684  5 
 3.63247  6.089  5 
 3.58338  6.12172  5 
 3.5626  6.13592  5 
 3.53429  6.15489  5 
 3.48845  6.18501  5 
 3.4852  6.1872  5 
 3.43612  6.21984  5 
 3.41494  6.2341  5 


# Contour 3, label:      2.5
 3.77449  3.19068  2.5 
 3.73064  3.23365  2.5 
 3.72479  3.23977  2.5 
 3.68155  3.28636  2.5 
 3.67934  3.28885  2.5 
 3.63775  3.33794  2.5 
 3.63247  3.34444  2.5 
 3.59899  3.38703  2.5 
 3.58338  3.40803  2.5 
 3.56239  3.43612  2.5 
 3.53429  3.47683  2.5 
 3.52813  3.4852  2.5 
 3.49576  3.53429  2.5 
 3.4852  3.55184  2.5 
 3.46415  3.58338  2.5 
 3.43612  3.63221  2.5 
 3.43593  3.63247  2.5 
 3.40575  3.68155  2.5 
 3.38703  3.71847  2.5 
 3.3783  3.73064  2.5 
 3.35059  3.77973  2.5 
 3.33794  3.80763  2.5 
 3.32131  3.82882  2.5 
 3.29532  3.8779  2.5 
 3.28885  3.89375  2.5 
 3.25093  3.92699  2.5 
 3.23977  3.94837  2.5 

 5.15418  2.56254  2.5 
 5.1856  2.60163  2.5 
 5.20326  2.62248  2.5 
 5.22552  2.65072  2.5 
 5.25235  2.68294  2.5 
 5.26541  2.69981  2.5 
 5.30144  2.74376  2.5 
 5.30535  2.74889  2.5 
 5.34373  2.79798  2.5 
 5.35052  2.80628  2.5 
 5.38126  2.84707  2.5 
 5.39961  2.86971  2.5 
 5.41933  2.89616  2.5 
 5.4487  2.9327  2.5 
 5.45797  2.94524  2.5 
 5.4968  2.99433  2.5 
 5.49779  2.99557  2.5 
 5.53203  3.04342  2.5 
 5.54687  3.062  2.5 
 5.56872  3.09251  2.5 
 5.59596  3.12663  2.5 
 5.6067  3.14159  2.5 
 5.64505  3.18973  2.5 
 5.64573  3.19068  2.5 
 5.67862  3.23977  2.5 
 5.69414  3.25926  2.5 
 5.71422  3.28885  2.5 
 5.74322  3.32491  2.5 
 5.75226  3.33794  2.5 
 5.79133  3.38703  2.5 
 5.79231  3.38838  2.5 
 5.81686  3.43612  2.5 
 5.8414  3.46737  2.5 
 5.85193  3.4852  2.5 
 5.89049  3.53241  2.5 
 5.8917  3.53429  2.5 
 5.89049  3.53729  2.5 
 5.88711  3.53429  2.5 
 5.8414  3.5017  2.5 
 5.82292  3.4852  2.5 
 5.79231  3.46136  2.5 
 5.76386  3.43612  2.5 
 5.74322  3.41928  2.5 
 5.70637  3.38703  2.5 
 5.69414  3.37682  2.5 
 5.64886  3.33794  2.5 
 5.64505  3.33474  2.5 
 5.59596  3.29211  2.5 
 5.59197  3.28885  2.5 
 5.54687  3.24982  2.5 
 5.53414  3.23977  2.5 
 5.49779  3.20919  2.5 
 5.47353  3.19068  2.5 
 5.4487  3.17043  2.5 
 5.40958  3.14159  2.5 
 5.39961  3.13372  2.5 
 5.35052  3.09899  2.5 
 5.34027  3.09251  2.5 
 5.30144  3.06622  2.5 
 5.26407  3.04342  2.5 
 5.25235  3.03577  2.5 
 5.20326  3.0084  2.5 
 5.17485  2.99433  2.5 
 5.15418  2.98354  2.5 
 5.10509  2.96226  2.5 
 5.06032  2.94524  2.5 
 5.056  2.94354  2.5 
 5.00691  2.9296  2.5 
 4.95783  2.91887  2.5 
 4.90874  2.91135  2.5 
 4.85965  2.90674  2.5 
 4.81056  2.90431  2.5 
 4.76148  2.90311  2.5 
 4.71239  2.90232  2.5 
 4.6633  2.90152  2.5 
 4.61421  2.9007  2.5 
 4.56513  2.90011  2.5 
 4.51604  2.90015  2.5 
 4.46695  2.90126  2.5 
 4.41786  2.90381  2.5 
 4.36878  2.90815  2.5 
 4.31969  2.91459  2.5 
 4.2706  2.92338  2.5 
 4.22152  2.93473  2.5 
 4.18556  2.94524  2.5 
 4.17243  2.9489  2.5 
 4.12334  2.96616  2.5 
 4.07425  2.98641  2.5 
 4.05825  2.99433  2.5 
 4.02517  3.01022  2.5 
 3.97608  3.03733  2.5 
 3.96661  3.04342  2.5 
 3.92699  3.0685  2.5 
 3.8932  3.09251  2.5 
 3.8779  3.10333  2.5 
 3.82947  3.14159  2.5 
 3.82882  3.14211  2.5 
 3.77973  3.18563  2.5 
 3.77449  3.19068  2.5 

 3.23977  3.94837  2.5 
 3.23348  3.92699  2.5 
 3.22886  3.8779  2.5 
 3.23008  3.82882  2.5 
 3.23436  3.77973  2.5 
 3.23977  3.7398  2.5 
 3.24175  3.73064  2.5 
 3.255  3.68155  2.5 
 3.26731  3.63247  2.5 
 3.27981  3.58338  2.5 
 3.28885  3.55257  2.5 
 3.29548  3.53429  2.5 
 3.31426  3.4852  2.5 
 3.33187  3.43612  2.5 
 3.33794  3.4214  2.5 
 3.3538  3.38703  2.5 
 3.37543  3.33794  2.5 
 3.38703  3.3129  2.5 
 3.3993  3.28885  2.5 
 3.42386  3.23977  2.5 
 3.43612  3.21573  2.5 
 3.44999  3.19068  2.5 
 3.47621  3.14159  2.5 
 3.4852  3.12494  2.5 
 3.50414  3.09251  2.5 
 3.53094  3.04342  2.5 
 3.53429  3.03722  2.5 
 3.55951  2.99433  2.5 
 3.58338  2.94983  2.5 
 3.5861  2.94524  2.5 
 3.61324  2.89616  2.5 
 3.63247  2.85712  2.5 
 3.63801  2.84707  2.5 
 3.66167  2.79798  2.5 
 3.68155  2.74986  2.5 
 3.68201  2.74889  2.5 
 3.70092  2.69981  2.5 
 3.71647  2.65072  2.5 
 3.72958  2.60163  2.5 
 3.73064  2.59696  2.5 
 3.74197  2.55254  2.5 
 3.75366  2.50346  2.5 
 3.76573  2.45437  2.5 
 3.77901  2.40528  2.5 
 3.77973  2.40282  2.5 
 3.79505  2.35619  2.5 
 3.81299  2.30711  2.5 
 3.82882  2.26763  2.5 
 3.83329  2.25802  2.5 
 3.85696  2.20893  2.5 
 3.8779  2.16804  2.5 
 3.88286  2.15984  2.5 
 3.9128  2.11076  2.5 
 3.92699  2.088  2.5 
 3.94666  2.06167  2.5 
 3.97608  2.02266  2.5 
 3.98539  2.01258  2.5 
 4.02517  1.96953  2.5 
 4.03221  1.9635  2.5 
 4.07425  1.92743  2.5 
 4.09457  1.91441  2.5 
 4.12334  1.89595  2.5 
 4.17243  1.87462  2.5 
 4.20992  1.86532  2.5 
 4.22152  1.86246  2.5 
 4.2706  1.85861  2.5 
 4.31969  1.86254  2.5 
 4.33171  1.86532  2.5 
 4.36878  1.87328  2.5 
 4.41786  1.89013  2.5 
 4.46695  1.91249  2.5 
 4.47021  1.91441  2.5 
 4.51604  1.93981  2.5 
 4.55238  1.9635  2.5 
 4.56513  1.97143  2.5 
 4.61421  2.0069  2.5 
 4.62105  2.01258  2.5 
 4.6633  2.04604  2.5 
 4.68097  2.06167  2.5 
 4.71239  2.08827  2.5 
 4.73641  2.11076  2.5 
 4.76148  2.13326  2.5 
 4.78849  2.15984  2.5 
 4.81056  2.1807  2.5 
 4.83798  2.20893  2.5 
 4.85965  2.23035  2.5 
 4.88546  2.25802  2.5 
 4.90874  2.28196  2.5 
 4.93136  2.30711  2.5 
 4.95783  2.33529  2.5 
 4.97604  2.35619  2.5 
 5.00691  2.39011  2.5 
 5.01976  2.40528  2.5 
 5.056  2.4462  2.5 
 5.06274  2.45437  2.5 
 5.10509  2.50336  2.5 
 5.10517  2.50346  2.5 
 5.14554  2.55254  2.5 
 5.15418  2.56254  2.5 

 2.54122  3.73064  2.5 
 2.52952  3.77973  2.5 
 2.51746  3.82882  2.5 
 2.50417  3.8779  2.5 
 2.50346  3.88036  2.5 
 2.48813  3.92699  2.5 
 2.4702  3.97608  2.5 
 2.45437  4.01555  2.5 
 2.4499  4.02517  2.5 
 2.42623  4.07425  2.5 
 2.40528  4.11514  2.5 
 2.40032  4.12334  2.5 
 2.37039  4.17243  2.5 
 2.35619  4.19518  2.5 
 2.33652  4.22152  2.5 
 2.30711  4.26053  2.5 
 2.2978  4.2706  2.5 
 2.25802  4.31366  2.5 
 2.25097  4.31969  2.5 
 2.20893  4.35576  2.5 
 2.18862  4.36878  2.5 
 2.15984  4.38724  2.5 
 2.11076  4.40856  2.5 
 2.07326  4.41786  2.5 
 2.06167  4.42072  2.5 
 2.01258  4.42457  2.5 
 1.9635  4.42064  2.5 

 1.22718  3.33964  2.5 
 1.27627  3.35358  2.5 
 1.32536  3.36431  2.5 
 1.37445  3.37183  2.5 
 1.42353  3.37644  2.5 
 1.47262  3.37887  2.5 
 1.52171  3.38008  2.5 
 1.5708  3.38086  2.5 
 1.61988  3.38166  2.5 
 1.66897  3.38249  2.5 
 1.71806  3.38308  2.5 
 1.76715  3.38303  2.5 
 1.81623  3.38193  2.5 
 1.86532  3.37938  2.5 
 1.91441  3.37503  2.5 
 1.9635  3.36859  2.5 
 2.01258  3.35981  2.5 
 2.06167  3.34845  2.5 
 2.09762  3.33794  2.5 
 2.11076  3.33428  2.5 
 2.15984  3.31702  2.5 
 2.20893  3.29677  2.5 
 2.22494  3.28885  2.5 
 2.25802  3.27296  2.5 
 2.30711  3.24586  2.5 
 2.31657  3.23977  2.5 
 2.35619  3.21468  2.5 
 2.38999  3.19068  2.5 
 2.40528  3.17986  2.5 
 2.45372  3.14159  2.5 
 2.45437  3.14107  2.5 
 2.50346  3.09755  2.5 
 2.5087  3.09251  2.5 
 2.55254  3.04954  2.5 
 2.55839  3.04342  2.5 
 2.60163  2.99683  2.5 
 2.60385  2.99433  2.5 
 2.64544  2.94524  2.5 
 2.65072  2.93874  2.5 
 2.68419  2.89616  2.5 
 2.69981  2.87516  2.5 
 2.7208  2.84707  2.5 
 2.74889  2.80635  2.5 
 2.75505  2.79798  2.5 
 2.78743  2.74889  2.5 
 2.79798  2.73135  2.5 
 2.81903  2.69981  2.5 
 2.84707  2.65098  2.5 
 2.84725  2.65072  2.5 
 2.87744  2.60163  2.5 
 2.89616  2.56472  2.5 
 2.90489  2.55254  2.5 
 2.9326  2.50346  2.5 
 2.94524  2.47556  2.5 
 2.96187  2.45437  2.5 
 2.98787  2.40528  2.5 
 2.99433  2.38944  2.5 
 3.03225  2.35619  2.5 
 3.04342  2.33481  2.5 
 3.0497  2.35619  2.5 
 3.05432  2.40528  2.5 
 3.0531  2.45437  2.5 
 3.04883  2.50346  2.5 
 3.04342  2.54338  2.5 
 3.04144  2.55254  2.5 
 3.02819  2.60163  2.5 
 3.01588  2.65072  2.5 
 3.00337  2.69981  2.5 
 2.99433  2.73062  2.5 
 2.9877  2.74889  2.5 
 2.96892  2.79798  2.5 
 2.95131  2.84707  2.5 
 2.94524  2.86179  2.5 
 2.92938  2.89616  2.5 
 2.90775  2.94524  2.5 
 2.89616  2.97028  2.5 
 2.88388  2.99433  2.5 
 2.85932  3.04342  2.5 
 2.84707  3.06746  2.5 
 2.8332  3.09251  2.5 
 2.80698  3.14159  2.5 
 2.79798  3.15825  2.5 
 2.77905  3.19068  2.5 
 2.75224  3.23977  2.5 
 2.74889  3.24596  2.5 
 2.72367  3.28885  2.5 
 2.69981  3.33336  2.5 
 2.69708  3.33794  2.5 
 2.66994  3.38703  2.5 
 2.65072  3.42607  2.5 
 2.64518  3.43612  2.5 
 2.62151  3.4852  2.5 
 2.60163  3.53333  2.5 
 2.60118  3.53429  2.5 
 2.58227  3.58338  2.5 
 2.56672  3.63247  2.5 
 2.5536  3.68155  2.5 
 2.55254  3.68622  2.5 
 2.54122  3.73064  2.5 

 1.9635  4.42064  2.5 
 1.95148  4.41786  2.5 
 1.91441  4.40991  2.5 
 1.86532  4.39306  2.5 
 1.81623  4.37069  2.5 
 1.81298  4.36878  2.5 
 1.76715  4.34338  2.5 
 1.7308  4.31969  2.5 
 1.71806  4.31175  2.5 
 1.66897  4.27628  2.5 
 1.66214  4.2706  2.5 
 1.61988  4.23714  2.5 
 1.60222  4.22152  2.5 
 1.5708  4.19491  2.5 
 1.54677  4.17243  2.5 
 1.52171  4.14993  2.5 
 1.49469  4.12334  2.5 
 1.47262  4.10248  2.5 
 1.4452  4.07425  2.5 
 1.42353  4.05283  2.5 
 1.39773  4.02517  2.5 
 1.37445  4.00122  2.5 
 1.35182  3.97608  2.5 
 1.32536  3.94789  2.5 
 1.30715  3.92699  2.5 
 1.27627  3.89308  2.5 
 1.26343  3.8779  2.5 
 1.22718  3.83699  2.5 
 1.22044  3.82882  2.5 
 1.1781  3.77983  2.5 
 1.17802  3.77973  2.5 
 1.13765  3.73064  2.5 
 1.12901  3.72064  2.5 
 1.09759  3.68155  2.5 
 1.07992  3.66071  2.5 
 1.05766  3.63247  2.5 
 1.03084  3.60024  2.5 
 1.01777  3.58338  2.5 
 0.981748  3.53942  2.5 
 0.977833  3.53429  2.5 
 0.939458  3.4852  2.5 
 0.93266  3.47691  2.5 
 0.901929  3.43612  2.5 
 0.883573  3.41348  2.5 
 0.863853  3.38703  2.5 
 0.834486  3.35048  2.5 
 0.825216  3.33794  2.5 
 0.786388  3.28885  2.5 
 0.785398  3.28762  2.5 
 0.75116  3.23977  2.5 
 0.736311  3.22118  2.5 
 0.714466  3.19068  2.5 
 0.687223  3.15655  2.5 
 0.676489  3.14159  2.5 
 0.638136  3.09345  2.5 
 0.637455  3.09251  2.5 
 0.604561  3.04342  2.5 
 0.589049  3.02393  2.5 
 0.56897  2.99433  2.5 
 0.539961  2.95827  2.5 
 0.530924  2.94524  2.5 
 0.491852  2.89616  2.5 
 0.490874  2.89481  2.5 
 0.466321  2.84707  2.5 
 0.441786  2.81582  2.5 
 0.431259  2.79798  2.5 
 0.392699  2.75078  2.5 
 0.39149  2.74889  2.5 
 0.392699  2.7459  2.5 
 0.396078  2.74889  2.5 
 0.441786  2.78148  2.5 
 0.460263  2.79798  2.5 
 0.490874  2.82183  2.5 
 0.519321  2.84707  2.5 
 0.539961  2.86391  2.5 
 0.576814  2.89616  2.5 
 0.589049  2.90637  2.5 
 0.634329  2.94524  2.5 
 0.638136  2.94845  2.5 
 0.687223  2.99108  2.5 
 0.691215  2.99433  2.5 
 0.736311  3.03337  2.5 
 0.749046  3.04342  2.5 
 0.785398  3.07399  2.5 
 0.809654  3.09251  2.5 
 0.834486  3.11275  2.5 
 0.873602  3.14159  2.5 
 0.883573  3.14946  2.5 
 0.93266  3.18419  2.5 
 0.94292  3.19068  2.5 
 0.981748  3.21696  2.5 
 1.01912  3.23977  2.5 
 1.03084  3.24742  2.5 
 1.07992  3.27479  2.5 
 1.10834  3.28885  2.5 
 1.12901  3.29965  2.5 
 1.1781  3.32093  2.5 
 1.22287  3.33794  2.5 
 1.22718  3.33964  2.5 

 3.16795  0.147262  2.5 
 3.19068  0.132795  2.5 
 3.23977  0.100178  2.5 
 3.24148  0.0981748  2.5 
 3.28885  0.0700646  2.5 
 3.31755  0.0490874  2.5 
 3.33794  0.036156  2.5 
 3.38703  0.00530295  2.5 
 3.39231  0  2.5 

 2.89088  0  2.5 
 2.84707  0.0260918  2.5 
 2.81455  0.0490874  2.5 
 2.79798  0.0595816  2.5 
 2.74889  0.08927  2.5 
 2.73822  0.0981748  2.5 
 2.69981  0.121285  2.5 
 2.66179  0.147262  2.5 
 2.65072  0.154312  2.5 
 2.60163  0.183549  2.5 
 2.58389  0.19635  2.5 
 2.55254  0.215512  2.5 
 2.50772  0.245437  2.5 
 2.50346  0.248196  2.5 
 2.45437  0.2773  2.5 
 2.42878  0.294524  2.5 
 2.40528  0.309288  2.5 
 2.35619  0.341234  2.5 
 2.35274  0.343612  2.5 
 2.30711  0.371369  2.5 
 2.27496  0.392699  2.5 
 2.25802  0.403849  2.5 
 2.20893  0.435804  2.5 
 2.19995  0.441786  2.5 
 2.15984  0.467823  2.5 
 2.12597  0.490874  2.5 
 2.11076  0.501633  2.5 
 2.06167  0.535695  2.5 
 2.05548  0.539961  2.5 
 2.01258  0.570417  2.5 
 1.98678  0.589049  2.5 
 1.9635  0.607225  2.5 
 1.92312  0.638136  2.5 
 1.91441  0.645645  2.5 
 1.86532  0.685665  2.5 
 1.86334  0.687223  2.5 
 1.81623  0.728458  2.5 
 1.80688  0.736311  2.5 
 1.76715  0.77472  2.5 
 1.7553  0.785398  2.5 
 1.71806  0.825242  2.5 
 1.70854  0.834486  2.5 
 1.66897  0.881511  2.5 
 1.66701  0.883573  2.5 
 1.63158  0.93266  2.5 
 1.61988  0.956606  2.5 
 1.6048  0.981748  2.5 
 1.595  1.03084  2.5 
 1.61988  1.06023  2.5 
 1.66897  1.06356  2.5 
 1.71806  1.05187  2.5 
 1.76715  1.03407  2.5 
 1.77315  1.03084  2.5 
 1.81623  1.01125  2.5 
 1.86532  0.986716  2.5 
 1.87313  0.981748  2.5 
 1.91441  0.959834  2.5 
 1.96086  0.93266  2.5 
 1.9635  0.931304  2.5 
 2.01258  0.902908  2.5 
 2.04193  0.883573  2.5 
 2.06167  0.872351  2.5 
 2.11076  0.842358  2.5 
 2.1216  0.834486  2.5 
 2.15984  0.811431  2.5 
 2.19868  0.785398  2.5 
 2.20893  0.779324  2.5 
 2.25802  0.748805  2.5 
 2.27519  0.736311  2.5 
 2.30711  0.71665  2.5 
 2.35062  0.687223  2.5 
 2.35619  0.683829  2.5 
 2.40528  0.653081  2.5 
 2.42587  0.638136  2.5 
 2.45437  0.620325  2.5 
 2.50035  0.589049  2.5 
 2.50346  0.587121  2.5 
 2.55254  0.556269  2.5 
 2.57507  0.539961  2.5 
 2.60163  0.523187  2.5 
 2.6489  0.490874  2.5 
 2.65072  0.489727  2.5 
 2.69981  0.458904  2.5 
 2.72343  0.441786  2.5 
 2.74889  0.42559  2.5 
 2.79678  0.392699  2.5 
 2.79798  0.391935  2.5 
 2.84707  0.361393  2.5 
 2.8714  0.343612  2.5 
 2.89616  0.327802  2.5 
 2.94444  0.294524  2.5 
 2.94524  0.294006  2.5 
 2.99433  0.264023  2.5 
 3.01941  0.245437  2.5 
 3.04342  0.230105  2.5 
 3.09234  0.19635  2.5 
 3.09251  0.196245  2.5 
 3.14159  0.166873  2.5 
 3.16795  0.147262  2.5 

 2.24306  0  2.5 
 2.22084  0.0490874  2.5 
 2.20893  0.0918589  2.5 
 2.207  0.0981748  2.5 
 2.20893  0.144319  2.5 
 2.20912  0.147262  2.5 
 2.25802  0.183106  2.5 
 2.30711  0.184724  2.5 
 2.35619  0.174947  2.5 
 2.40528  0.161058  2.5 
 2.44756  0.147262  2.5 
 2.45437  0.144761  2.5 
 2.50346  0.122208  2.5 
 2.55254  0.101658  2.5 
 2.5595  0.0981748  2.5 
 2.60163  0.0757998  2.5 
 2.65072  0.0523728  2.5 
 2.65657  0.0490874  2.5 
 2.69981  0.0240731  2.5 
 2.74637  0  2.5 

 6.2341  1.00444  2.5 
 6.18501  0.999551  2.5 
 6.13592  0.989666  2.5 
 6.10917  0.981748  2.5 
 6.08684  0.975411  2.5 
 6.03775  0.957141  2.5 
 5.98866  0.936263  2.5 
 5.98161  0.93266  2.5 
 5.93957  0.911633  2.5 
 5.89049  0.885109  2.5 
 5.88802  0.883573  2.5 
 5.8414  0.854707  2.5 
 5.8108  0.834486  2.5 
 5.79231  0.822181  2.5 
 5.74322  0.786969  2.5 
 5.74123  0.785398  2.5 
 5.69414  0.747398  2.5 
 5.68119  0.736311  2.5 
 5.64505  0.704207  2.5 
 5.62702  0.687223  2.5 
 5.59596  0.656403  2.5 
 5.57854  0.638136  2.5 
 5.54687  0.602612  2.5 
 5.53534  0.589049  2.5 
 5.49779  0.541004  2.5 
 5.497  0.539961  2.5 
 5.46461  0.490874  2.5 
 5.4487  0.463596  2.5 
 5.43624  0.441786  2.5 
 5.41254  0.392699  2.5 
 5.39961  0.359944  2.5 
 5.3931  0.343612  2.5 
 5.37818  0.294524  2.5 
 5.3674  0.245437  2.5 
 5.36084  0.19635  2.5 
 5.35848  0.147262  2.5 
 5.36028  0.0981748  2.5 
 5.36622  0.0490874  2.5 
 5.37631  0  2.5 

 0  1.00309  2.5 
 0.0490874  0.994128  2.5 
 0.0836882  0.981748  2.5 
 0.0981748  0.976184  2.5 
 0.147262  0.948839  2.5 
 0.169071  0.93266  2.5 
 0.19635  0.912789  2.5 
 0.229445  0.883573  2.5 
 0.245437  0.870228  2.5 
 0.282754  0.834486  2.5 
 0.294524  0.823983  2.5 
 0.333364  0.785398  2.5 
 0.343612  0.775902  2.5 
 0.382724  0.736311  2.5 
 0.392699  0.7268  2.5 
 0.431203  0.687223  2.5 
 0.441786  0.676837  2.5 
 0.478747  0.638136  2.5 
 0.490874  0.625831  2.5 
 0.525154  0.589049  2.5 
 0.539961  0.573416  2.5 
 0.570186  0.539961  2.5 
 0.589049  0.519108  2.5 
 0.613613  0.490874  2.5 
 0.638136  0.46229  2.5 
 0.655202  0.441786  2.5 
 0.687223  0.402152  2.5 
 0.6947  0.392699  2.5 
 0.731825  0.343612  2.5 
 0.736311  0.337343  2.5 
 0.766472  0.294524  2.5 
 0.785398  0.265414  2.5 
 0.798305  0.245437  2.5 
 0.827004  0.19635  2.5 
 0.834486  0.182003  2.5 
 0.852575  0.147262  2.5 
 0.874392  0.0981748  2.5 
 0.883573  0.0733567  2.5 
 0.89258  0.0490874  2.5 
 0.906875  0  2.5 

 4.22152  1.03409  2.5 
 4.17243  1.04606  2.5 
 4.12334  1.05971  2.5 
 4.07425  1.07491  2.5 
 4.05913  1.07992  2.5 
 4.02517  1.09104  2.5 
 3.97608  1.10854  2.5 
 3.92699  1.12794  2.5 
 3.92463  1.12901  2.5 
 3.8779  1.14923  2.5 
 3.82882  1.17315  2.5 
 3.82009  1.1781  2.5 
 3.77973  1.19994  2.5 
 3.7351  1.22718  2.5 
 3.73064  1.2298  2.5 
 3.68155  1.26316  2.5 
 3.66438  1.27627  2.5 
 3.63247  1.30012  2.5 
 3.60217  1.32536  2.5 
 3.58338  1.3409  2.5 
 3.54663  1.37445  2.5 
 3.53429  1.38582  2.5 
 3.49651  1.42353  2.5 
 3.4852  1.43518  2.5 
 3.45064  1.47262  2.5 
 3.43612  1.48928  2.5 
 3.40805  1.52171  2.5 
 3.38703  1.54837  2.5 
 3.36826  1.5708  2.5 
 3.33794  1.61251  2.5 
 3.33161  1.61988  2.5 
 3.29615  1.66897  2.5 
 3.28885  1.68098  2.5 
 3.25922  1.71806  2.5 
 3.23977  1.75089  2.5 
 3.22126  1.76715  2.5 
 3.19068  1.81023  2.5 
 3.14226  1.76715  2.5 
 3.14159  1.76538  2.5 
 3.13727  1.71806  2.5 
 3.1345  1.66897  2.5 
 3.13338  1.61988  2.5 
 3.13372  1.5708  2.5 
 3.1355  1.52171  2.5 
 3.13889  1.47262  2.5 
 3.14159  1.44713  2.5 
 3.14448  1.42353  2.5 
 3.15233  1.37445  2.5 
 3.16176  1.32536  2.5 
 3.17284  1.27627  2.5 
 3.18567  1.22718  2.5 
 3.19068  1.21138  2.5 
 3.20153  1.1781  2.5 
 3.21946  1.12901  2.5 
 3.23908  1.07992  2.5 
 3.23977  1.07846  2.5 
 3.26197  1.03084  2.5 
 3.28627  0.981748  2.5 
 3.28885  0.977179  2.5 
 3.3136  0.93266  2.5 
 3.33794  0.891523  2.5 
 3.34258  0.883573  2.5 
 3.37398  0.834486  2.5 
 3.38703  0.815543  2.5 
 3.4074  0.785398  2.5 
 3.43612  0.745414  2.5 
 3.44254  0.736311  2.5 
 3.47959  0.687223  2.5 
 3.4852  0.680229  2.5 
 3.51847  0.638136  2.5 
 3.53429  0.618989  2.5 
 3.55878  0.589049  2.5 
 3.58338  0.560056  2.5 
 3.60033  0.539961  2.5 
 3.63247  0.502946  2.5 
 3.64294  0.490874  2.5 
 3.68155  0.447178  2.5 
 3.68634  0.441786  2.5 
 3.73024  0.392699  2.5 
 3.73064  0.392252  2.5 
 3.77441  0.343612  2.5 
 3.77973  0.337547  2.5 
 3.81825  0.294524  2.5 
 3.82882  0.282216  2.5 
 3.86125  0.245437  2.5 
 3.8779  0.225366  2.5 
 3.9028  0.19635  2.5 
 3.92699  0.165759  2.5 
 3.94222  0.147262  2.5 
 3.97608  0.101578  2.5 
 3.97872  0.0981748  2.5 
 4.01175  0.0490874  2.5 
 4.02517  0.0250988  2.5 
 4.04013  0  2.5 

 6.2341  1.47879  2.5 
 6.22545  1.47262  2.5 
 6.18501  1.44367  2.5 
 6.1556  1.42353  2.5 
 6.13592  1.40971  2.5 
 6.08684  1.37679  2.5 
 6.08356  1.37445  2.5 
 6.03775  1.34119  2.5 
 6.01482  1.32536  2.5 
 5.98866  1.30668  2.5 
 5.94297  1.27627  2.5 
 5.93957  1.27389  2.5 
 5.89049  1.23854  2.5 
 5.87421  1.22718  2.5 
 5.8414  1.2035  2.5 
 5.80392  1.1781  2.5 
 5.79231  1.16984  2.5 
 5.74322  1.1356  2.5 
 5.73382  1.12901  2.5 
 5.69414  1.10016  2.5 
 5.66468  1.07992  2.5 
 5.64505  1.06581  2.5 
 5.59596  1.03237  2.5 
 5.59375  1.03084  2.5 
 5.54687  0.996817  2.5 
 5.52479  0.981748  2.5 
 5.49779  0.962291  2.5 
 5.45383  0.93266  2.5 
 5.4487  0.928978  2.5 
 5.39961  0.894774  2.5 
 5.38223  0.883573  2.5 
 5.35052  0.8614  2.5 
 5.30791  0.834486  2.5 
 5.30144  0.829978  2.5 
 5.25235  0.799016  2.5 
 5.22722  0.785398  2.5 
 5.20326  0.770611  2.5 
 5.15418  0.745686  2.5 
 5.13008  0.736311  2.5 
 5.10509  0.724793  2.5 
 5.056  0.71019  2.5 
 5.00691  0.704681  2.5 
 4.95783  0.712587  2.5 
 4.91951  0.736311  2.5 
 4.90874  0.748639  2.5 
 4.89099  0.785398  2.5 
 4.8881  0.834486  2.5 
 4.90022  0.883573  2.5 
 4.90874  0.899986  2.5 
 4.92339  0.93266  2.5 
 4.95563  0.981748  2.5 
 4.95783  0.984402  2.5 
 4.99286  1.03084  2.5 
 5.00691  1.04641  2.5 
 5.03539  1.07992  2.5 
 5.056  1.10164  2.5 
 5.08136  1.12901  2.5 
 5.10509  1.15351  2.5 
 5.12937  1.1781  2.5 
 5.15418  1.20387  2.5 
 5.17835  1.22718  2.5 
 5.20326  1.25392  2.5 
 5.22737  1.27627  2.5 
 5.25235  1.30486  2.5 
 5.27525  1.32536  2.5 
 5.30144  1.35909  2.5 
 5.31926  1.37445  2.5 
 5.30144  1.38258  2.5 
 5.28893  1.37445  2.5 
 5.25235  1.34482  2.5 
 5.21807  1.32536  2.5 
 5.20326  1.31343  2.5 
 5.15418  1.28449  2.5 
 5.14097  1.27627  2.5 
 5.10509  1.25095  2.5 
 5.06423  1.22718  2.5 
 5.056  1.22144  2.5 
 5.00691  1.19247  2.5 
 4.98054  1.1781  2.5 
 4.95783  1.16431  2.5 
 4.90874  1.13883  2.5 
 4.88794  1.12901  2.5 
 4.85965  1.11439  2.5 
 4.81056  1.09253  2.5 
 4.77856  1.07992  2.5 
 4.76148  1.07251  2.5 
 4.71239  1.05526  2.5 
 4.6633  1.04036  2.5 
 4.62434  1.03084  2.5 
 4.61421  1.02805  2.5 
 4.56513  1.01876  2.5 
 4.51604  1.01231  2.5 
 4.46695  1.00878  2.5 
 4.41786  1.0082  2.5 
 4.36878  1.01055  2.5 
 4.31969  1.01577  2.5 
 4.2706  1.02374  2.5 
 4.23612  1.03084  2.5 
 4.22152  1.03409  2.5 

 2.19337  0.93266  2.5 
 2.20893  0.920964  2.5 
 2.25496  0.883573  2.5 
 2.25802  0.881325  2.5 
 2.30711  0.843678  2.5 
 2.3181  0.834486  2.5 
 2.35619  0.806356  2.5 
 2.38205  0.785398  2.5 
 2.40528  0.768709  2.5 
 2.44649  0.736311  2.5 
 2.45437  0.730745  2.5 
 2.50346  0.694423  2.5 
 2.51243  0.687223  2.5 
 2.55254  0.659054  2.5 
 2.57934  0.638136  2.5 
 2.60163  0.622791  2.5 
 2.64603  0.589049  2.5 
 2.65072  0.585799  2.5 
 2.69981  0.551571  2.5 
 2.7149  0.539961  2.5 
 2.74889  0.517083  2.5 
 2.78377  0.490874  2.5 
 2.79798  0.481312  2.5 
 2.84707  0.446303  2.5 
 2.85307  0.441786  2.5 
 2.89616  0.413505  2.5 
 2.92441  0.392699  2.5 
 2.94524  0.378978  2.5 
 2.99433  0.343726  2.5 
 2.99449  0.343612  2.5 
 3.04342  0.312451  2.5 
 3.06849  0.294524  2.5 
 3.09251  0.279046  2.5 
 3.14065  0.245437  2.5 
 3.14159  0.244683  2.5 
 3.19068  0.21457  2.5 
 3.2172  0.19635  2.5 
 3.23977  0.182097  2.5 
 3.28885  0.149772  2.5 
 3.29265  0.147262  2.5 
 3.33794  0.120597  2.5 
 3.37226  0.0981748  2.5 
 3.38703  0.0889194  2.5 
 3.43612  0.0600277  2.5 
 3.45374  0.0490874  2.5 
 3.4852  0.0312524  2.5 
 3.53429  0.00145093  2.5 
 3.53681  0  2.5 

 0  1.51255  2.5 
 0.0132974  1.52171  2.5 
 0.0490874  1.54612  2.5 
 0.0840888  1.5708  2.5 
 0.0981748  1.58089  2.5 
 0.147262  1.61556  2.5 
 0.153664  1.61988  2.5 
 0.19635  1.64929  2.5 
 0.224534  1.66897  2.5 
 0.245437  1.68431  2.5 
 0.29174  1.71806  2.5 
 0.294524  1.72025  2.5 
 0.343612  1.75591  2.5 
 0.359466  1.76715  2.5 
 0.392699  1.7931  2.5 
 0.423169  1.81623  2.5 
 0.441786  1.83227  2.5 
 0.481853  1.86532  2.5 
 0.490874  1.87399  2.5 
 0.535375  1.91441  2.5 
 0.539961  1.91936  2.5 
 0.583664  1.9635  2.5 
 0.589049  1.97006  2.5 
 0.626826  2.01258  2.5 
 0.638136  2.02803  2.5 
 0.665159  2.06167  2.5 
 0.687223  2.09478  2.5 
 0.699095  2.11076  2.5 
 0.73107  2.15984  2.5 
 0.736311  2.1684  2.5 
 0.764366  2.20893  2.5 
 0.785398  2.24238  2.5 
 0.796721  2.25802  2.5 
 0.830753  2.30711  2.5 
 0.834486  2.31245  2.5 
 0.869876  2.35619  2.5 
 0.883573  2.37388  2.5 
 0.912447  2.40528  2.5 
 0.93266  2.42816  2.5 
 0.96107  2.45437  2.5 
 0.981748  2.47427  2.5 
 1.02072  2.50346  2.5 
 1.03084  2.51143  2.5 
 1.07992  2.53517  2.5 
 1.12901  2.54003  2.5 
 1.17495  2.50346  2.5 
 1.1781  2.49829  2.5 
 1.19128  2.45437  2.5 
 1.19878  2.40528  2.5 
 1.20247  2.35619  2.5 
 1.20434  2.30711  2.5 
 1.2057  2.25802  2.5 
 1.20752  2.20893  2.5 
 1.21068  2.15984  2.5 
 1.21602  2.11076  2.5 
 1.22446  2.06167  2.5 
 1.22718  2.05097  2.5 
 1.23524  2.01258  2.5 
 1.24973  1.9635  2.5 
 1.26948  1.91441  2.5 
 1.27627  1.90152  2.5 
 1.29229  1.86532  2.5 
 1.32021  1.81623  2.5 
 1.32536  1.80898  2.5 
 1.35059  1.76715  2.5 
 1.37445  1.7352  2.5 
 1.38542  1.71806  2.5 
 1.42353  1.66916  2.5 
 1.42366  1.66897  2.5 
 1.46308  1.61988  2.5 
 1.47262  1.60991  2.5 
 1.50517  1.5708  2.5 
 1.52171  1.55396  2.5 
 1.54945  1.52171  2.5 
 1.5708  1.50052  2.5 
 1.59558  1.47262  2.5 
 1.61988  1.44908  2.5 
 1.6433  1.42353  2.5 
 1.66897  1.39929  2.5 
 1.69248  1.37445  2.5 
 1.71806  1.3509  2.5 
 1.74302  1.32536  2.5 
 1.76715  1.30374  2.5 
 1.79488  1.27627  2.5 
 1.81623  1.25767  2.5 
 1.84806  1.22718  2.5 
 1.86532  1.21257  2.5 
 1.90254  1.1781  2.5 
 1.91441  1.16835  2.5 
 1.95837  1.12901  2.5 
 1.9635  1.12492  2.5 
 2.01258  1.08259  2.5 
 2.01544  1.07992  2.5 
 2.06167  1.04155  2.5 
 2.07355  1.03084  2.5 
 2.11076  1.00102  2.5 
 2.13289  0.981748  2.5 
 2.15984  0.960861  2.5 
 2.19337  0.93266  2.5 

 5.39061  6.2341  2.5 
 5.39961  6.20983  2.5 
 5.40879  6.18501  2.5 
 5.43061  6.13592  2.5 
 5.4487  6.10118  2.5 
 5.45618  6.08684  2.5 
 5.48488  6.03775  2.5 
 5.49779  6.01777  2.5 
 5.51671  5.98866  2.5 
 5.54687  5.94584  2.5 
 5.55136  5.93957  2.5 
 5.58849  5.89049  2.5 
 5.59596  5.88103  2.5 
 5.62798  5.8414  2.5 
 5.64505  5.8209  2.5 
 5.66957  5.79231  2.5 
 5.69414  5.76408  2.5 
 5.713  5.74322  2.5 
 5.74322  5.70977  2.5 
 5.75803  5.69414  2.5 
 5.79231  5.65735  2.5 
 5.80444  5.64505  2.5 
 5.8414  5.60635  2.5 
 5.85198  5.59596  2.5 
 5.89049  5.55639  2.5 
 5.90046  5.54687  2.5 
 5.93957  5.50728  2.5 
 5.94982  5.49779  2.5 
 5.98866  5.4592  2.5 
 6.00043  5.4487  2.5 
 6.03775  5.41296  2.5 
 6.05374  5.39961  2.5 
 6.08684  5.3704  2.5 
 6.11411  5.35052  2.5 
 6.13592  5.33435  2.5 
 6.18501  5.307  2.5 
 6.1995  5.30144  2.5 
 6.2341  5.28906  2.5 

 3.62662  6.2341  2.5 
 3.63247  6.23081  2.5 
 3.68155  6.20739  2.5 
 3.72369  6.18501  2.5 
 3.73064  6.18153  2.5 
 3.77973  6.16098  2.5 
 3.82882  6.13842  2.5 
 3.83563  6.13592  2.5 
 3.8779  6.12213  2.5 
 3.92699  6.10824  2.5 
 3.97608  6.09846  2.5 
 4.02517  6.10008  2.5 
 4.07406  6.13592  2.5 
 4.07425  6.13887  2.5 
 4.07619  6.18501  2.5 
 4.07425  6.19133  2.5 
 4.06234  6.2341  2.5 

 3.54497  6.18501  2.5 
 3.53429  6.19392  2.5 
 3.4852  6.2236  2.5 
 3.46864  6.2341  2.5 

 2.96563  6.2341  2.5 
 2.99433  6.21312  2.5 
 3.0417  6.18501  2.5 
 3.04342  6.18301  2.5 
 3.09251  6.15039  2.5 
 3.11523  6.13592  2.5 
 3.14159  6.11631  2.5 
 3.19068  6.08694  2.5 
 3.19084  6.08684  2.5 
 3.23977  6.05308  2.5 
 3.26378  6.03775  2.5 
 3.28885  6.01916  2.5 
 3.33794  5.98918  2.5 
 3.33875  5.98866  2.5 
 3.38703  5.95538  2.5 
 3.41179  5.93957  2.5 
 3.43612  5.92179  2.5 
 3.4852  5.89125  2.5 
 3.4864  5.89049  2.5 
 3.53429  5.8576  2.5 
 3.55975  5.8414  2.5 
 3.58338  5.82428  2.5 
 3.63247  5.79346  2.5 
 3.63429  5.79231  2.5 
 3.68155  5.76  2.5 
 3.70812  5.74322  2.5 
 3.73064  5.72692  2.5 
 3.77973  5.69606  2.5 
 3.78284  5.69414  2.5 
 3.82882  5.66286  2.5 
 3.85732  5.64505  2.5 
 3.8779  5.6301  2.5 
 3.92699  5.59936  2.5 
 3.93257  5.59596  2.5 
 3.97608  5.56654  2.5 
 4.00799  5.54687  2.5 
 4.02517  5.53438  2.5 
 4.07425  5.50386  2.5 
 4.08451  5.49779  2.5 
 4.12334  5.47175  2.5 
 4.16159  5.4487  2.5 
 4.17243  5.44083  2.5 
 4.22152  5.41083  2.5 
 4.24125  5.39961  2.5 
 4.2706  5.38028  2.5 
 4.31969  5.35188  2.5 
 4.32233  5.35052  2.5 
 4.36878  5.32335  2.5 
 4.41006  5.30144  2.5 
 4.41786  5.29647  2.5 
 4.46695  5.27194  2.5 
 4.51003  5.25235  2.5 
 4.51604  5.24911  2.5 
 4.56513  5.23132  2.5 
 4.61421  5.21963  2.5 
 4.6633  5.22296  2.5 
 4.68819  5.25235  2.5 
 4.67839  5.30144  2.5 
 4.6633  5.32658  2.5 
 4.65161  5.35052  2.5 
 4.61618  5.39961  2.5 
 4.61421  5.40167  2.5 
 4.57464  5.4487  2.5 
 4.56513  5.45794  2.5 
 4.52789  5.49779  2.5 
 4.51604  5.50847  2.5 
 4.4763  5.54687  2.5 
 4.46695  5.55473  2.5 
 4.41985  5.59596  2.5 
 4.41786  5.59752  2.5 
 4.36878  5.63754  2.5 
 4.36006  5.64505  2.5 
 4.31969  5.67596  2.5 
 4.29641  5.69414  2.5 
 4.2706  5.71277  2.5 
 4.22771  5.74322  2.5 
 4.22152  5.74749  2.5 
 4.17243  5.78155  2.5 
 4.15722  5.79231  2.5 
 4.12334  5.81536  2.5 
 4.08323  5.8414  2.5 
 4.07425  5.84738  2.5 
 4.02517  5.87934  2.5 
 4.00822  5.89049  2.5 
 3.97608  5.91182  2.5 
 3.93045  5.93957  2.5 
 3.92699  5.94195  2.5 
 3.8779  5.9739  2.5 
 3.8544  5.98866  2.5 
 3.82882  6.00588  2.5 
 3.77973  6.03499  2.5 
 3.77547  6.03775  2.5 
 3.73064  6.06767  2.5 
 3.69929  6.08684  2.5 
 3.68155  6.09964  2.5 
 3.63247  6.12887  2.5 
 3.6214  6.13592  2.5 
 3.58338  6.1619  2.5 
 3.54497  6.18501  2.5 

 5.15418  3.74316  2.5 
 5.20326  3.74802  2.5 
 5.25235  3.77176  2.5 
 5.26247  3.77973  2.5 
 5.30144  3.80891  2.5 
 5.32212  3.82882  2.5 
 5.35052  3.85502  2.5 
 5.37074  3.8779  2.5 
 5.39961  3.9093  2.5 
 5.41331  3.92699  2.5 
 5.4487  3.97073  2.5 
 5.45243  3.97608  2.5 
 5.48646  4.02517  2.5 
 5.49779  4.04081  2.5 
 5.51882  4.07425  2.5 
 5.54687  4.11479  2.5 
 5.55212  4.12334  2.5 
 5.58409  4.17243  2.5 
 5.59596  4.18841  2.5 
 5.61803  4.22152  2.5 
 5.64505  4.25515  2.5 
 5.65636  4.2706  2.5 
 5.69414  4.31313  2.5 
 5.69952  4.31969  2.5 
 5.74322  4.36382  2.5 
 5.74781  4.36878  2.5 
 5.79231  4.4092  2.5 
 5.80133  4.41786  2.5 
 5.8414  4.45092  2.5 
 5.86002  4.46695  2.5 
 5.89049  4.49008  2.5 
 5.92372  4.51604  2.5 
 5.93957  4.52728  2.5 
 5.98866  4.56294  2.5 
 5.99145  4.56513  2.5 
 6.03775  4.59887  2.5 
 6.05865  4.61421  2.5 
 6.08684  4.63389  2.5 
 6.12952  4.6633  2.5 
 6.13592  4.66762  2.5 
 6.18501  4.70229  2.5 
 6.1991  4.71239  2.5 
 6.2341  4.73706  2.5 

 2.82945  6.2341  2.5 
 2.84707  6.22316  2.5 
 2.89616  6.19427  2.5 
 2.91092  6.18501  2.5 
 2.94524  6.16259  2.5 
 2.99054  6.13592  2.5 
 2.99433  6.13341  2.5 
 3.04342  6.10109  2.5 
 3.06598  6.08684  2.5 
 3.09251  6.06862  2.5 
 3.14159  6.0385  2.5 
 3.14254  6.03775  2.5 
 3.19068  6.00414  2.5 
 3.21469  5.98866  2.5 
 3.23977  5.97073  2.5 
 3.2887  5.93957  2.5 
 3.28885  5.93946  2.5 
 3.33794  5.90421  2.5 
 3.35878  5.89049  2.5 
 3.38703  5.86968  2.5 
 3.43011  5.8414  2.5 
 3.43612  5.83688  2.5 
 3.4852  5.80187  2.5 
 3.49941  5.79231  2.5 
 3.53429  5.7661  2.5 
 3.56829  5.74322  2.5 
 3.58338  5.73161  2.5 
 3.63247  5.69739  2.5 
 3.63715  5.69414  2.5 
 3.68155  5.66039  2.5 
 3.70385  5.64505  2.5 
 3.73064  5.62413  2.5 
 3.77075  5.59596  2.5 
 3.77973  5.58876  2.5 
 3.82882  5.55244  2.5 
 3.83669  5.54687  2.5 
 3.8779  5.51448  2.5 
 3.90114  5.49779  2.5 
 3.92699  5.47683  2.5 
 3.96509  5.4487  2.5 
 3.97608  5.43951  2.5 
 4.02517  5.40186  2.5 
 4.02823  5.39961  2.5 
 4.07425  5.36222  2.5 
 4.08981  5.35052  2.5 
 4.12334  5.32232  2.5 
 4.15029  5.30144  2.5 
 4.17243  5.28217  2.5 
 4.20963  5.25235  2.5 
 4.22152  5.24164  2.5 
 4.26775  5.20326  2.5 
 4.2706  5.2006  2.5 
 4.31969  5.15826  2.5 
 4.32481  5.15418  2.5 
 4.36878  5.11484  2.5 
 4.38064  5.10509  2.5 
 4.41786  5.07061  2.5 
 4.43513  5.056  2.5 
 4.46695  5.02551  2.5 
 4.4883  5.00691  2.5 
 4.51604  4.97944  2.5 
 4.54016  4.95783  2.5 
 4.56513  4.93228  2.5 
 4.59071  4.90874  2.5 
 4.61421  4.8839  2.5 
 4.63988  4.85965  2.5 
 4.6633  4.83411  2.5 
 4.68761  4.81056  2.5 
 4.71239  4.78267  2.5 
 4.73373  4.76148  2.5 
 4.76148  4.72923  2.5 
 4.77801  4.71239  2.5 
 4.81056  4.67327  2.5 
 4.8201  4.6633  2.5 
 4.85952  4.61421  2.5 
 4.85965  4.61402  2.5 
 4.89776  4.56513  2.5 
 4.90874  4.54798  2.5 
 4.93259  4.51604  2.5 
 4.95783  4.4742  2.5 
 4.96297  4.46695  2.5 
 4.99089  4.41786  2.5 
 5.00691  4.38167  2.5 
 5.01371  4.36878  2.5 
 5.03345  4.31969  2.5 
 5.04795  4.2706  2.5 
 5.056  4.23221  2.5 
 5.05872  4.22152  2.5 
 5.06717  4.17243  2.5 
 5.07251  4.12334  2.5 
 5.07566  4.07425  2.5 
 5.07748  4.02517  2.5 
 5.07884  3.97608  2.5 
 5.08072  3.92699  2.5 
 5.08441  3.8779  2.5 
 5.09191  3.82882  2.5 
 5.10509  3.7849  2.5 
 5.10823  3.77973  2.5 
 5.15418  3.74316  2.5 

 1.76715  5.27087  2.5 
 1.71806  5.26442  2.5 
 1.66897  5.25514  2.5 
 1.65885  5.25235  2.5 
 1.61988  5.24283  2.5 
 1.5708  5.22793  2.5 
 1.52171  5.21067  2.5 
 1.50462  5.20326  2.5 
 1.47262  5.19065  2.5 
 1.42353  5.1688  2.5 
 1.39524  5.15418  2.5 
 1.37445  5.14436  2.5 
 1.32536  5.11888  2.5 
 1.30265  5.10509  2.5 
 1.27627  5.09072  2.5 
 1.22718  5.06174  2.5 
 1.21896  5.056  2.5 
 1.1781  5.03224  2.5 
 1.14221  5.00691  2.5 
 1.12901  4.9987  2.5 
 1.07992  4.96976  2.5 
 1.06511  4.95783  2.5 
 1.03084  4.93836  2.5 
 0.994259  4.90874  2.5 
 0.981748  4.90061  2.5 
 0.963928  4.90874  2.5 
 0.981748  4.92409  2.5 
 1.00794  4.95783  2.5 
 1.03084  4.97833  2.5 
 1.05582  5.00691  2.5 
 1.07992  5.02927  2.5 
 1.10483  5.056  2.5 
 1.12901  5.07932  2.5 
 1.15382  5.10509  2.5 
 1.1781  5.12968  2.5 
 1.20183  5.15418  2.5 
 1.22718  5.18155  2.5 
 1.2478  5.20326  2.5 
 1.27627  5.23678  2.5 
 1.29033  5.25235  2.5 
 1.32536  5.29878  2.5 
 1.32755  5.30144  2.5 
 1.3598  5.35052  2.5 
 1.37445  5.3832  2.5 
 1.38297  5.39961  2.5 
 1.39508  5.4487  2.5 
 1.39219  5.49779  2.5 
 1.37445  5.53455  2.5 
 1.36368  5.54687  2.5 
 1.32536  5.5706  2.5 
 1.27627  5.5785  2.5 
 1.22718  5.573  2.5 
 1.1781  5.55839  2.5 
 1.15311  5.54687  2.5 
 1.12901  5.5375  2.5 
 1.07992  5.51257  2.5 
 1.05596  5.49779  2.5 
 1.03084  5.48417  2.5 
 0.981748  5.45321  2.5 
 0.975271  5.4487  2.5 
 0.93266  5.42179  2.5 
 0.900958  5.39961  2.5 
 0.883573  5.38841  2.5 
 0.834486  5.35421  2.5 
 0.829352  5.35052  2.5 
 0.785398  5.32089  2.5 
 0.758393  5.30144  2.5 
 0.736311  5.28637  2.5 
 0.689439  5.25235  2.5 
 0.687223  5.25081  2.5 
 0.638136  5.21738  2.5 
 0.618505  5.20326  2.5 
 0.589049  5.18303  2.5 
 0.549366  5.15418  2.5 
 0.539961  5.14758  2.5 
 0.490874  5.11335  2.5 
 0.479267  5.10509  2.5 
 0.441786  5.07969  2.5 
 0.408979  5.056  2.5 
 0.392699  5.04464  2.5 
 0.343612  5.0093  2.5 
 0.34022  5.00691  2.5 
 0.294524  4.9765  2.5 
 0.268362  4.95783  2.5 
 0.245437  4.94199  2.5 
 0.199625  4.90874  2.5 
 0.19635  4.9064  2.5 
 0.147262  4.87347  2.5 
 0.127588  4.85965  2.5 
 0.0981748  4.83952  2.5 
 0.0577365  4.81056  2.5 
 0.0490874  4.80439  2.5 
 0  4.77063  2.5 

 2.27144  6.2341  2.5 
 2.30446  6.18501  2.5 
 2.30711  6.18161  2.5 
 2.34097  6.13592  2.5 
 2.35619  6.11743  2.5 
 2.38038  6.08684  2.5 
 2.40528  6.05782  2.5 
 2.42193  6.03775  2.5 
 2.45437  6.00097  2.5 
 2.46493  5.98866  2.5 
 2.50346  5.94564  2.5 
 2.50878  5.93957  2.5 
 2.55254  5.89093  2.5 
 2.55294  5.89049  2.5 
 2.59684  5.8414  2.5 
 2.60163  5.83601  2.5 
 2.64025  5.79231  2.5 
 2.65072  5.78024  2.5 
 2.68285  5.74322  2.5 
 2.69981  5.72313  2.5 
 2.72441  5.69414  2.5 
 2.74889  5.6642  2.5 
 2.76472  5.64505  2.5 
 2.79798  5.60296  2.5 
 2.80359  5.59596  2.5 
 2.84064  5.54687  2.5 
 2.84707  5.53777  2.5 
 2.87579  5.49779  2.5 
 2.89616  5.46764  2.5 
 2.90921  5.4487  2.5 
 2.9406  5.39961  2.5 
 2.94524  5.39166  2.5 
 2.96959  5.35052  2.5 
 2.99433  5.30601  2.5 
 2.99691  5.30144  2.5 
 3.02121  5.25235  2.5 
 3.04342  5.20473  2.5 
 3.04411  5.20326  2.5 
 3.06373  5.15418  2.5 
 3.08166  5.10509  2.5 
 3.09251  5.07181  2.5 
 3.09752  5.056  2.5 
 3.11035  5.00691  2.5 
 3.12143  4.95783  2.5 
 3.13085  4.90874  2.5 
 3.1387  4.85965  2.5 
 3.14159  4.83605  2.5 
 3.1443  4.81056  2.5 
 3.14769  4.76148  2.5 
 3.14946  4.71239  2.5 
 3.14981  4.6633  2.5 
 3.14869  4.61421  2.5 
 3.14591  4.56513  2.5 
 3.14159  4.5178  2.5 
 3.14093  4.51604  2.5 
 3.09251  4.47295  2.5 
 3.06193  4.51604  2.5 
 3.04342  4.5323  2.5 
 3.02397  4.56513  2.5 
 2.99433  4.60221  2.5 
 2.98704  4.61421  2.5 
 2.95157  4.6633  2.5 
 2.94524  4.67067  2.5 
 2.91492  4.71239  2.5 
 2.89616  4.73482  2.5 
 2.87513  4.76148  2.5 
 2.84707  4.7939  2.5 
 2.83255  4.81056  2.5 
 2.79798  4.84801  2.5 
 2.78667  4.85965  2.5 
 2.74889  4.89737  2.5 
 2.73656  4.90874  2.5 
 2.69981  4.94228  2.5 
 2.68102  4.95783  2.5 
 2.65072  4.98307  2.5 
 2.61881  5.00691  2.5 
 2.60163  5.02002  2.5 
 2.55254  5.05339  2.5 
 2.54809  5.056  2.5 
 2.50346  5.08325  2.5 
 2.46309  5.10509  2.5 
 2.45437  5.11004  2.5 
 2.40528  5.13395  2.5 
 2.35856  5.15418  2.5 
 2.35619  5.15525  2.5 
 2.30711  5.17465  2.5 
 2.25802  5.19214  2.5 
 2.22406  5.20326  2.5 
 2.20893  5.20827  2.5 
 2.15984  5.22347  2.5 
 2.11076  5.23713  2.5 
 2.06167  5.24909  2.5 
 2.04707  5.25235  2.5 
 2.01258  5.25944  2.5 
 1.9635  5.26741  2.5 
 1.91441  5.27263  2.5 
 1.86532  5.27499  2.5 
 1.81623  5.27441  2.5 
 1.76715  5.27087  2.5 

 0.916963  6.2341  2.5 
 0.922902  6.18501  2.5 
 0.924707  6.13592  2.5 
 0.922349  6.08684  2.5 
 0.915787  6.03775  2.5 
 0.905009  5.98866  2.5 
 0.890083  5.93957  2.5 
 0.883573  5.92324  2.5 
 0.870644  5.89049  2.5 
 0.846946  5.8414  2.5 
 0.834486  5.81959  2.5 
 0.818576  5.79231  2.5 
 0.786186  5.74322  2.5 
 0.785398  5.74218  2.5 
 0.74784  5.69414  2.5 
 0.736311  5.68057  2.5 
 0.704645  5.64505  2.5 
 0.687223  5.62678  2.5 
 0.656163  5.59596  2.5 
 0.638136  5.57898  2.5 
 0.601997  5.54687  2.5 
 0.589049  5.53579  2.5 
 0.541952  5.49779  2.5 
 0.539961  5.49622  2.5 
 0.490874  5.461  2.5 
 0.472386  5.4487  2.5 
 0.441786  5.42848  2.5 
 0.395165  5.39961  2.5 
 0.392699  5.39808  2.5 
 0.343612  5.37155  2.5 
 0.301574  5.35052  2.5 
 0.294524  5.34692  2.5 
 0.245437  5.32604  2.5 
 0.19635  5.30777  2.5 
 0.174012  5.30144  2.5 
 0.147262  5.29352  2.5 
 0.0981748  5.28363  2.5 
 0.0490874  5.27875  2.5 
 0  5.2801  2.5 



==> figs/tmp/j3d_re1000_z0_t1.0_c0.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_z0_t1.0_c0.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       30
 3.09251  3.51252  30 
 3.08071  3.4852  30 
 3.07688  3.43612  30 
 3.07831  3.38703  30 
 3.08162  3.33794  30 
 3.08614  3.28885  30 
 3.09186  3.23977  30 
 3.09251  3.23535  30 
 3.10842  3.19068  30 
 3.11707  3.14159  30 
 3.12376  3.09251  30 
 3.13022  3.04342  30 
 3.13723  2.99433  30 
 3.14159  2.9679  30 
 3.15511  2.94524  30 
 3.16866  2.89616  30 
 3.17735  2.84707  30 
 3.18555  2.79798  30 
 3.19068  2.77067  30 
 3.20248  2.79798  30 
 3.2063  2.84707  30 
 3.20488  2.89616  30 
 3.20157  2.94524  30 
 3.19705  2.99433  30 
 3.19133  3.04342  30 
 3.19068  3.04783  30 
 3.17476  3.09251  30 
 3.16612  3.14159  30 
 3.15943  3.19068  30 
 3.15297  3.23977  30 
 3.14596  3.28885  30 
 3.14159  3.31528  30 
 3.12807  3.33794  30 
 3.11453  3.38703  30 
 3.10584  3.43612  30 
 3.09763  3.4852  30 
 3.09251  3.51252  30 


# Contour 1, label:       20
 3.19068  0.0570462  20 
 3.17475  0.0490874  20 
 3.19068  0.0361051  20 
 3.19961  0.0490874  20 
 3.19068  0.0570462  20 

 2.99433  0.0553558  20 
 2.98615  0.0490874  20 
 2.99433  0.0421167  20 
 3.00179  0.0490874  20 
 2.99433  0.0553558  20 

 3.14159  0.105367  20 
 3.12149  0.0981748  20 
 3.14159  0.0822561  20 
 3.14955  0.0981748  20 
 3.14159  0.105367  20 

 2.94524  0.100352  20 
 2.94103  0.0981748  20 
 2.94524  0.0947261  20 
 2.94782  0.0981748  20 
 2.94524  0.100352  20 

 3.09251  0.153217  20 
 3.06762  0.147262  20 
 3.09251  0.128517  20 
 3.09902  0.147262  20 
 3.09251  0.153217  20 

 3.04342  0.200677  20 
 3.01149  0.19635  20 
 3.04342  0.174736  20 
 3.04811  0.19635  20 
 3.04342  0.200677  20 

 2.94524  0.281683  20 
 2.94484  0.245437  20 
 2.94524  0.245047  20 
 2.99433  0.220506  20 
 2.99683  0.245437  20 
 2.99433  0.247758  20 
 2.94524  0.281683  20 

 2.89616  0.315201  20 
 2.89321  0.294524  20 
 2.89616  0.291661  20 
 2.94305  0.294524  20 
 2.89616  0.315201  20 

 2.84707  0.360637  20 
 2.84245  0.343612  20 
 2.84707  0.339133  20 
 2.87328  0.343612  20 
 2.84707  0.360637  20 

 2.79798  0.406108  20 
 2.79253  0.392699  20 
 2.79798  0.38744  20 
 2.81665  0.392699  20 
 2.79798  0.406108  20 

 2.74889  0.451308  20 
 2.74357  0.441786  20 
 2.74889  0.436683  20 
 2.7616  0.441786  20 
 2.74889  0.451308  20 

 2.69981  0.4961  20 
 2.6959  0.490874  20 
 2.69981  0.487164  20 
 2.70664  0.490874  20 
 2.69981  0.4961  20 

 2.65072  0.540341  20 
 2.65034  0.539961  20 
 2.65072  0.539603  20 
 2.65121  0.539961  20 
 2.65072  0.540341  20 

 5.79231  1.47624  20 
 5.79019  1.47262  20 
 5.74322  1.44307  20 
 5.72922  1.42353  20 
 5.69414  1.39409  20 
 5.67906  1.37445  20 
 5.64505  1.34282  20 
 5.63108  1.32536  20 
 5.59596  1.29102  20 
 5.58378  1.27627  20 
 5.54687  1.2392  20 
 5.53668  1.22718  20 
 5.49779  1.18751  20 
 5.48959  1.1781  20 
 5.4487  1.13605  20 
 5.44243  1.12901  20 
 5.39961  1.08484  20 
 5.39514  1.07992  20 
 5.35052  1.03391  20 
 5.34768  1.03084  20 
 5.30144  0.983247  20 
 5.30003  0.981748  20 
 5.25235  0.932859  20 
 5.25216  0.93266  20 
 5.20543  0.883573  20 
 5.20326  0.88151  20 
 5.15814  0.834486  20 
 5.15418  0.830647  20 
 5.11032  0.785398  20 
 5.10509  0.780261  20 
 5.06228  0.736311  20 
 5.056  0.730061  20 
 5.0143  0.687223  20 
 5.00691  0.679746  20 
 4.96673  0.638136  20 
 4.95783  0.62896  20 
 4.91991  0.589049  20 
 4.90874  0.577278  20 
 4.87421  0.539961  20 
 4.85965  0.524218  20 
 4.82992  0.490874  20 
 4.81056  0.469305  20 
 4.78713  0.441786  20 
 4.76148  0.412177  20 
 4.74572  0.392699  20 
 4.71239  0.352622  20 
 4.70547  0.343612  20 
 4.71239  0.331384  20 
 4.72675  0.343612  20 
 4.76148  0.369874  20 
 4.78745  0.392699  20 
 4.81056  0.411875  20 
 4.84406  0.441786  20 
 4.85965  0.455472  20 
 4.89883  0.490874  20 
 4.90874  0.499916  20 
 4.95252  0.539961  20 
 4.95783  0.544955  20 
 5.00531  0.589049  20 
 5.00691  0.590592  20 
 5.056  0.637406  20 
 5.05677  0.638136  20 
 5.10509  0.685421  20 
 5.10696  0.687223  20 
 5.15418  0.734183  20 
 5.15636  0.736311  20 
 5.20326  0.783794  20 
 5.20488  0.785398  20 
 5.25235  0.834358  20 
 5.25248  0.834486  20 
 5.29818  0.883573  20 
 5.30144  0.887048  20 
 5.34286  0.93266  20 
 5.35052  0.940956  20 
 5.38681  0.981748  20 
 5.39961  0.995784  20 
 5.43026  1.03084  20 
 5.4487  1.05134  20 
 5.47335  1.07992  20 
 5.49779  1.10751  20 
 5.51613  1.12901  20 
 5.54687  1.16429  20 
 5.55855  1.1781  20 
 5.59596  1.22179  20 
 5.60049  1.22718  20 
 5.6359  1.27627  20 
 5.64505  1.28602  20 
 5.6709  1.32536  20 
 5.69414  1.35129  20 
 5.71051  1.37445  20 
 5.74322  1.41222  20 
 5.75156  1.42353  20 
 5.79231  1.47195  20 
 5.79282  1.47262  20 
 5.79231  1.47624  20 

 3.04342  3.85497  20 
 3.01042  3.82882  20 
 2.99433  3.78044  20 
 2.9943  3.77973  20 
 2.99433  3.77843  20 
 2.99669  3.73064  20 
 3.00249  3.68155  20 
 3.00851  3.63247  20 
 3.0143  3.58338  20 
 3.02004  3.53429  20 
 3.02606  3.4852  20 
 3.0328  3.43612  20 
 3.04076  3.38703  20 
 3.04342  3.37308  20 
 3.05065  3.33794  20 
 3.05896  3.28885  20 
 3.06631  3.23977  20 
 3.07361  3.19068  20 
 3.08151  3.14159  20 
 3.09069  3.09251  20 
 3.09251  3.08374  20 
 3.10082  3.04342  20 
 3.10922  2.99433  20 
 3.11701  2.94524  20 
 3.12502  2.89616  20 
 3.13398  2.84707  20 
 3.14159  2.81037  20 
 3.14469  2.79798  20 
 3.1549  2.74889  20 
 3.16412  2.69981  20 
 3.17353  2.65072  20 
 3.18387  2.60163  20 
 3.19068  2.57094  20 
 3.19778  2.55254  20 
 3.21388  2.50346  20 
 3.23039  2.45437  20 
 3.23977  2.42821  20 
 3.27277  2.45437  20 
 3.28885  2.50274  20 
 3.28889  2.50346  20 
 3.28885  2.50476  20 
 3.28649  2.55254  20 
 3.2807  2.60163  20 
 3.27468  2.65072  20 
 3.26888  2.69981  20 
 3.26315  2.74889  20 
 3.25712  2.79798  20 
 3.25039  2.84707  20 
 3.24242  2.89616  20 
 3.23977  2.91011  20 
 3.23253  2.94524  20 
 3.22423  2.99433  20 
 3.21687  3.04342  20 
 3.20957  3.09251  20 
 3.20168  3.14159  20 
 3.19249  3.19068  20 
 3.19068  3.19945  20 
 3.18237  3.23977  20 
 3.17397  3.28885  20 
 3.16618  3.33794  20 
 3.15816  3.38703  20 
 3.14921  3.43612  20 
 3.14159  3.47281  20 
 3.1385  3.4852  20 
 3.12828  3.53429  20 
 3.11906  3.58338  20 
 3.10965  3.63247  20 
 3.09932  3.68155  20 
 3.09251  3.71225  20 
 3.0854  3.73064  20 
 3.0693  3.77973  20 
 3.0528  3.82882  20 
 3.04342  3.85497  20 

 3.63247  5.74358  20 
 3.63197  5.74322  20 
 3.63247  5.74284  20 
 3.63285  5.74322  20 
 3.63247  5.74358  20 

 3.58338  5.79602  20 
 3.57654  5.79231  20 
 3.58338  5.78709  20 
 3.58728  5.79231  20 
 3.58338  5.79602  20 

 3.53429  5.8465  20 
 3.52159  5.8414  20 
 3.53429  5.83188  20 
 3.53962  5.8414  20 
 3.53429  5.8465  20 

 3.4852  5.89575  20 
 3.46654  5.89049  20 
 3.4852  5.87708  20 
 3.49065  5.89049  20 
 3.4852  5.89575  20 

 3.43612  5.94405  20 
 3.4099  5.93957  20 
 3.43612  5.92255  20 
 3.44074  5.93957  20 
 3.43612  5.94405  20 

 1.5708  5.9518  20 
 1.55644  5.93957  20 
 1.52171  5.91331  20 
 1.49574  5.89049  20 
 1.47262  5.87131  20 
 1.43912  5.8414  20 
 1.42353  5.82771  20 
 1.38435  5.79231  20 
 1.37445  5.78327  20 
 1.33067  5.74322  20 
 1.32536  5.73823  20 
 1.27787  5.69414  20 
 1.27627  5.69259  20 
 1.22718  5.64578  20 
 1.22642  5.64505  20 
 1.1781  5.59776  20 
 1.17622  5.59596  20 
 1.12901  5.549  20 
 1.12683  5.54687  20 
 1.07992  5.49939  20 
 1.0783  5.49779  20 
 1.03084  5.44883  20 
 1.03071  5.4487  20 
 0.985002  5.39961  20 
 0.981748  5.39614  20 
 0.940329  5.35052  20 
 0.93266  5.34223  20 
 0.896377  5.30144  20 
 0.883573  5.2874  20 
 0.852927  5.25235  20 
 0.834486  5.23185  20 
 0.809837  5.20326  20 
 0.785398  5.17568  20 
 0.767059  5.15418  20 
 0.736311  5.1189  20 
 0.724635  5.10509  20 
 0.687223  5.0614  20 
 0.682691  5.056  20 
 0.647288  5.00691  20 
 0.638136  4.99717  20 
 0.612283  4.95783  20 
 0.589049  4.9319  20 
 0.572678  4.90874  20 
 0.539961  4.87096  20 
 0.53163  4.85965  20 
 0.490874  4.81124  20 
 0.490363  4.81056  20 
 0.490874  4.80694  20 
 0.492992  4.81056  20 
 0.539961  4.84012  20 
 0.553968  4.85965  20 
 0.589049  4.88909  20 
 0.604122  4.90874  20 
 0.638136  4.94037  20 
 0.652101  4.95783  20 
 0.687223  4.99216  20 
 0.699407  5.00691  20 
 0.736311  5.04399  20 
 0.746507  5.056  20 
 0.785398  5.09567  20 
 0.79359  5.10509  20 
 0.834486  5.14714  20 
 0.840751  5.15418  20 
 0.883573  5.19834  20 
 0.888044  5.20326  20 
 0.93266  5.24928  20 
 0.935505  5.25235  20 
 0.981748  5.29994  20 
 0.983159  5.30144  20 
 1.03084  5.35033  20 
 1.03103  5.35052  20 
 1.07775  5.39961  20 
 1.07992  5.40168  20 
 1.12504  5.4487  20 
 1.12901  5.45254  20 
 1.17286  5.49779  20 
 1.1781  5.50292  20 
 1.22091  5.54687  20 
 1.22718  5.55312  20 
 1.26888  5.59596  20 
 1.27627  5.60344  20 
 1.31646  5.64505  20 
 1.32536  5.65422  20 
 1.36327  5.69414  20 
 1.37445  5.70591  20 
 1.40897  5.74322  20 
 1.42353  5.75897  20 
 1.45327  5.79231  20 
 1.47262  5.81388  20 
 1.49605  5.8414  20 
 1.52171  5.87101  20 
 1.53746  5.89049  20 
 1.5708  5.93056  20 
 1.57772  5.93957  20 
 1.5708  5.9518  20 

 3.38703  5.99152  20 
 3.34014  5.98866  20 
 3.38703  5.96798  20 
 3.38997  5.98866  20 
 3.38703  5.99152  20 

 3.28885  6.06268  20 
 3.28636  6.03775  20 
 3.28885  6.03543  20 
 3.33794  6.0015  20 
 3.33834  6.03775  20 
 3.33794  6.03814  20 
 3.28885  6.06268  20 

 3.23977  6.10845  20 
 3.23508  6.08684  20 
 3.23977  6.08251  20 
 3.27169  6.08684  20 
 3.23977  6.10845  20 

 3.19068  6.15467  20 
 3.18417  6.13592  20 
 3.19068  6.12997  20 
 3.21556  6.13592  20 
 3.19068  6.15467  20 

 3.33794  6.18846  20 
 3.33537  6.18501  20 
 3.33794  6.18283  20 
 3.34216  6.18501  20 
 3.33794  6.18846  20 

 3.14159  6.20093  20 
 3.13364  6.18501  20 
 3.14159  6.17782  20 
 3.16169  6.18501  20 
 3.14159  6.20093  20 

 3.22795  0  20 
 3.23977  0.00804766  20 
 3.24896  0  20 

 3.03422  0  20 
 3.04342  0.00981165  20 
 3.05524  0  20 

 3.28139  6.2341  20 
 3.28885  6.22783  20 
 3.29703  6.2341  20 

 3.08358  6.2341  20 
 3.09251  6.22614  20 
 3.10843  6.2341  20 


# Contour 2, label:       10
 2.60163  0.49317  10 
 2.591  0.490874  10 
 2.60163  0.486318  10 
 2.60404  0.490874  10 
 2.60163  0.49317  10 

 1.66897  0.502579  10 
 1.66173  0.490874  10 
 1.66897  0.479248  10 
 1.68519  0.441786  10 
 1.71806  0.400968  10 
 1.72303  0.392699  10 
 1.76715  0.343966  10 
 1.7674  0.343612  10 
 1.81538  0.294524  10 
 1.81623  0.293751  10 
 1.86532  0.245607  10 
 1.86548  0.245437  10 
 1.91441  0.197025  10 
 1.91509  0.19635  10 
 1.95914  0.147262  10 
 1.9635  0.140556  10 
 1.99881  0.0981748  10 
 2.01258  0.0718356  10 
 2.06167  0.054867  10 
 2.11076  0.0758436  10 
 2.13124  0.0981748  10 
 2.14285  0.147262  10 
 2.13483  0.19635  10 
 2.11086  0.245437  10 
 2.11076  0.245572  10 
 2.07749  0.294524  10 
 2.06167  0.311376  10 
 2.03073  0.343612  10 
 2.01258  0.360056  10 
 1.9724  0.392699  10 
 1.9635  0.399679  10 
 1.91441  0.433343  10 
 1.89944  0.441786  10 
 1.86532  0.462543  10 
 1.81623  0.485479  10 
 1.80116  0.490874  10 
 1.76715  0.504221  10 
 1.71806  0.514139  10 
 1.66897  0.502579  10 

 1.76715  0.941508  10 
 1.73848  0.93266  10 
 1.76715  0.921811  10 
 1.814  0.93266  10 
 1.76715  0.941508  10 

 3.34505  2.45437  10 
 3.33794  2.49434  10 
 3.33665  2.50346  10 
 3.32911  2.55254  10 
 3.32199  2.60163  10 
 3.31479  2.65072  10 
 3.30686  2.69981  10 
 3.29731  2.74889  10 
 3.28885  2.78021  10 
 3.28588  2.79798  10 
 3.27831  2.84707  10 
 3.27103  2.89616  10 
 3.26334  2.94524  10 
 3.2548  2.99433  10 
 3.24499  3.04342  10 
 3.23977  3.0609  10 
 3.235  3.09251  10 
 3.22835  3.14159  10 
 3.22198  3.19068  10 
 3.21553  3.23977  10 
 3.2083  3.28885  10 
 3.19868  3.33794  10 
 3.19068  3.37009  10 
 3.1885  3.38703  10 
 3.18319  3.43612  10 
 3.17816  3.4852  10 
 3.17298  3.53429  10 
 3.16736  3.58338  10 
 3.16138  3.63247  10 
 3.15541  3.68155  10 
 3.14988  3.73064  10 
 3.14496  3.77973  10 
 3.14159  3.81828  10 
 3.1408  3.82882  10 
 3.13749  3.8779  10 
 3.13443  3.92699  10 
 3.13179  3.97608  10 
 3.12973  4.02517  10 
 3.12833  4.07425  10 
 3.12766  4.12334  10 
 3.12776  4.17243  10 
 3.12866  4.22152  10 
 3.13038  4.2706  10 
 3.1329  4.31969  10 
 3.13622  4.36878  10 
 3.14033  4.41786  10 
 3.14159  4.43261  10 
 3.14383  4.46695  10 
 3.14668  4.51604  10 
 3.14898  4.56513  10 
 3.15024  4.61421  10 
 3.14964  4.6633  10 
 3.14558  4.71239  10 
 3.14159  4.73386  10 
 3.09251  4.73072  10 

 3.09251  4.73072  10 
 3.08481  4.71239  10 
 3.06188  4.6633  10 
 3.04342  4.63143  10 
 3.03865  4.61421  10 
 3.02518  4.56513  10 
 3.0117  4.51604  10 
 2.99789  4.46695  10 
 2.99433  4.45464  10 
 2.98782  4.41786  10 
 2.97979  4.36878  10 
 2.97231  4.31969  10 
 2.96509  4.2706  10 
 2.95766  4.22152  10 
 2.94946  4.17243  10 
 2.94524  4.1505  10 
 2.94117  4.12334  10 
 2.93426  4.07425  10 
 2.92951  4.02517  10 
 2.92774  3.97608  10 
 2.92883  3.92699  10 
 2.93234  3.8779  10 
 2.93813  3.82882  10 
 2.94524  3.78885  10 
 2.94653  3.77973  10 
 2.95408  3.73064  10 
 2.9612  3.68155  10 
 2.9684  3.63247  10 
 2.97633  3.58338  10 
 2.98588  3.53429  10 
 2.99433  3.50298  10 
 2.99731  3.4852  10 
 3.00488  3.43612  10 
 3.01215  3.38703  10 
 3.01985  3.33794  10 
 3.02839  3.28885  10 
 3.03819  3.23977  10 
 3.04342  3.22229  10 
 3.04818  3.19068  10 
 3.05483  3.14159  10 
 3.06121  3.09251  10 
 3.06765  3.04342  10 
 3.07488  2.99433  10 
 3.08451  2.94524  10 
 3.09251  2.9131  10 
 3.09469  2.89616  10 
 3.09999  2.84707  10 
 3.10502  2.79798  10 
 3.11021  2.74889  10 
 3.11582  2.69981  10 
 3.12181  2.65072  10 
 3.12777  2.60163  10 
 3.1333  2.55254  10 
 3.13822  2.50346  10 
 3.14159  2.46491  10 
 3.14239  2.45437  10 
 3.14569  2.40528  10 
 3.14876  2.35619  10 
 3.15139  2.30711  10 
 3.15346  2.25802  10 
 3.15485  2.20893  10 
 3.15553  2.15984  10 
 3.15543  2.11076  10 
 3.15452  2.06167  10 
 3.15281  2.01258  10 
 3.15028  1.9635  10 
 3.14696  1.91441  10 
 3.14286  1.86532  10 
 3.14159  1.85058  10 
 3.13935  1.81623  10 
 3.1365  1.76715  10 
 3.13421  1.71806  10 
 3.13295  1.66897  10 
 3.13354  1.61988  10 
 3.1376  1.5708  10 
 3.14159  1.54932  10 
 3.19068  1.55247  10 
 3.19838  1.5708  10 
 3.22131  1.61988  10 
 3.23977  1.65175  10 
 3.24454  1.66897  10 
 3.258  1.71806  10 
 3.27149  1.76715  10 
 3.2853  1.81623  10 
 3.28885  1.82855  10 
 3.29536  1.86532  10 
 3.3034  1.91441  10 
 3.31087  1.9635  10 
 3.3181  2.01258  10 
 3.32553  2.06167  10 
 3.33373  2.11076  10 
 3.33794  2.13268  10 
 3.34201  2.15984  10 
 3.34893  2.20893  10 
 3.35368  2.25802  10 
 3.35545  2.30711  10 
 3.35435  2.35619  10 
 3.35084  2.40528  10 
 3.34505  2.45437  10 

 4.51604  5.36137  10 
 4.46918  5.35052  10 
 4.51604  5.34168  10 
 4.5447  5.35052  10 
 4.51604  5.36137  10 

 3.68155  5.79687  10 
 3.67915  5.79231  10 
 3.68155  5.79002  10 
 3.69218  5.79231  10 
 3.68155  5.79687  10 

 4.17243  6.20734  10 
 4.15195  6.18501  10 
 4.14033  6.13592  10 
 4.14835  6.08684  10 
 4.17233  6.03775  10 
 4.17243  6.03761  10 
 4.20569  5.98866  10 
 4.22152  5.97181  10 
 4.25246  5.93957  10 
 4.2706  5.92313  10 
 4.31078  5.89049  10 
 4.31969  5.88351  10 
 4.36878  5.84984  10 
 4.38375  5.8414  10 
 4.41786  5.82064  10 
 4.46695  5.79771  10 
 4.48202  5.79231  10 
 4.51604  5.77896  10 
 4.56513  5.76905  10 
 4.61421  5.78061  10 
 4.62145  5.79231  10 
 4.61421  5.80394  10 
 4.59799  5.8414  10 
 4.56513  5.88222  10 
 4.56015  5.89049  10 
 4.51604  5.93922  10 
 4.51578  5.93957  10 
 4.46781  5.98866  10 
 4.46695  5.98943  10 
 4.41786  6.03758  10 
 4.4177  6.03775  10 
 4.36878  6.08616  10 
 4.3681  6.08684  10 
 4.32404  6.13592  10 
 4.31969  6.14263  10 
 4.28438  6.18501  10 
 4.2706  6.21135  10 
 4.22152  6.22832  10 
 4.17243  6.20734  10 

 2.25802  0.928318  10 
 2.30711  0.899223  10 
 2.32822  0.883573  10 
 2.35619  0.865352  10 
 2.39726  0.834486  10 
 2.40528  0.82889  10 
 2.45437  0.794167  10 
 2.46469  0.785398  10 
 2.50346  0.757711  10 
 2.52805  0.736311  10 
 2.55254  0.717716  10 
 2.58692  0.687223  10 
 2.60163  0.675491  10 
 2.64308  0.638136  10 
 2.65072  0.631795  10 
 2.69754  0.589049  10 
 2.69981  0.587104  10 
 2.74889  0.543288  10 
 2.75219  0.539961  10 
 2.79798  0.499473  10 
 2.80647  0.490874  10 
 2.84707  0.454329  10 
 2.85946  0.441786  10 
 2.89616  0.408347  10 
 2.91166  0.392699  10 
 2.94524  0.361857  10 
 2.96341  0.343612  10 
 2.99433  0.315081  10 
 3.01493  0.294524  10 
 3.04342  0.26817  10 
 3.06637  0.245437  10 
 3.09251  0.221226  10 
 3.11783  0.19635  10 
 3.14159  0.174318  10 
 3.16938  0.147262  10 
 3.19068  0.127498  10 
 3.22107  0.0981748  10 
 3.23977  0.0808146  10 
 3.27298  0.0490874  10 
 3.28885  0.0343199  10 
 3.32517  0  10 

 2.95802  0  10 
 2.94524  0.011914  10 
 2.90544  0.0490874  10 
 2.89616  0.0577802  10 
 2.85231  0.0981748  10 
 2.84707  0.103111  10 
 2.79836  0.147262  10 
 2.79798  0.147627  10 
 2.74889  0.191115  10 
 2.74331  0.19635  10 
 2.69981  0.234698  10 
 2.68811  0.245437  10 
 2.65072  0.278299  10 
 2.63258  0.294524  10 
 2.60163  0.321742  10 
 2.57642  0.343612  10 
 2.55254  0.364737  10 
 2.51908  0.392699  10 
 2.50346  0.406741  10 
 2.45948  0.441786  10 
 2.45437  0.446544  10 
 2.40528  0.484432  10 
 2.39718  0.490874  10 
 2.35619  0.523552  10 
 2.33431  0.539961  10 
 2.30711  0.562425  10 
 2.26885  0.589049  10 
 2.25802  0.598735  10 
 2.20893  0.631294  10 
 2.19886  0.638136  10 
 2.15984  0.667481  10 
 2.12793  0.687223  10 
 2.11076  0.702003  10 
 2.06167  0.730257  10 
 2.05152  0.736311  10 
 2.01258  0.765175  10 
 1.97406  0.785398  10 
 1.9635  0.796179  10 
 1.91441  0.823957  10 
 1.8936  0.834486  10 
 1.86532  0.860201  10 
 1.81623  0.880906  10 
 1.81074  0.883573  10 
 1.81623  0.927902  10 
 1.86532  0.902138  10 
 1.91441  0.888031  10 
 1.92366  0.883573  10 
 1.9635  0.858662  10 
 2.01258  0.840304  10 
 2.02308  0.834486  10 
 2.06167  0.810405  10 
 2.11076  0.788162  10 
 2.11503  0.785398  10 
 2.15984  0.757948  10 
 2.19744  0.736311  10 
 2.20893  0.72814  10 
 2.25802  0.701379  10 
 2.27824  0.687223  10 
 2.30711  0.667959  10 
 2.35244  0.638136  10 
 2.35619  0.635332  10 
 2.40528  0.607174  10 
 2.42867  0.589049  10 
 2.45437  0.57193  10 
 2.49647  0.539961  10 
 2.50346  0.534817  10 
 2.55254  0.520765  10 
 2.55757  0.539961  10 
 2.55254  0.544779  10 
 2.50899  0.589049  10 
 2.50346  0.594402  10 
 2.45843  0.638136  10 
 2.45437  0.64213  10 
 2.40563  0.687223  10 
 2.40528  0.687573  10 
 2.35619  0.729328  10 
 2.34942  0.736311  10 
 2.30711  0.772595  10 
 2.29309  0.785398  10 
 2.25802  0.816307  10 
 2.23591  0.834486  10 
 2.20893  0.859622  10 
 2.17675  0.883573  10 
 2.15984  0.901279  10 
 2.11319  0.93266  10 
 2.11076  0.936176  10 
 2.06167  0.975219  10 
 2.05121  0.981748  10 
 2.01258  1.02075  10 
 1.9936  1.03084  10 
 2.01258  1.04588  10 
 2.06167  1.03551  10 
 2.07098  1.03084  10 
 2.11076  1.00826  10 
 2.15984  0.987108  10 
 2.16843  0.981748  10 
 2.20893  0.958172  10 
 2.25109  0.93266  10 
 2.25802  0.928318  10 

 5.056  0.568289  10 
 5.07857  0.589049  10 
 5.10509  0.613527  10 
 5.13163  0.638136  10 
 5.15418  0.659376  10 
 5.18386  0.687223  10 
 5.20326  0.705918  10 
 5.23519  0.736311  10 
 5.25235  0.75325  10 
 5.28556  0.785398  10 
 5.30144  0.801479  10 
 5.33492  0.834486  10 
 5.35052  0.850723  10 
 5.38322  0.883573  10 
 5.39961  0.901113  10 
 5.4304  0.93266  10 
 5.4487  0.952808  10 
 5.47638  0.981748  10 
 5.49779  1.006  10 
 5.52108  1.03084  10 
 5.54687  1.06094  10 
 5.56433  1.07992  10 
 5.59596  1.11795  10 
 5.60594  1.12901  10 
 5.64505  1.17745  10 
 5.64563  1.1781  10 
 5.68818  1.22718  10 
 5.69414  1.23468  10 
 5.72996  1.27627  10 
 5.74322  1.29337  10 
 5.77047  1.32536  10 
 5.79231  1.3542  10 
 5.80937  1.37445  10 
 5.8414  1.41775  10 
 5.84622  1.42353  10 
 5.88498  1.47262  10 
 5.89049  1.4799  10 
 5.92497  1.52171  10 
 5.93957  1.5414  10 
 5.96377  1.5708  10 
 5.98866  1.60506  10 
 6.00083  1.61988  10 
 6.03638  1.66897  10 
 6.03775  1.67078  10 
 6.07576  1.71806  10 
 6.08684  1.73301  10 
 6.11443  1.76715  10 
 6.13592  1.79669  10 
 6.15177  1.81623  10 
 6.18501  1.86276  10 
 6.18709  1.86532  10 
 6.22437  1.91441  10 
 6.2341  1.9277  10 

 6.2341  2.11651  10 
 6.22939  2.11076  10 
 6.1899  2.06167  10 
 6.18501  2.05669  10 
 6.15047  2.01258  10 
 6.13592  1.99702  10 
 6.10922  1.9635  10 
 6.08684  1.93856  10 
 6.06695  1.91441  10 
 6.03775  1.8806  10 
 6.02417  1.86532  10 
 5.98866  1.82205  10 
 5.98261  1.81623  10 
 5.94496  1.76715  10 
 5.93957  1.76132  10 
 5.90449  1.71806  10 
 5.89049  1.70238  10 
 5.86234  1.66897  10 
 5.8414  1.64476  10 
 5.81877  1.61988  10 
 5.79231  1.58795  10 
 5.77444  1.5708  10 
 5.74322  1.5298  10 
 5.73277  1.52171  10 
 5.69836  1.47262  10 
 5.69414  1.46801  10 
 5.65635  1.42353  10 
 5.64505  1.41099  10 
 5.61255  1.37445  10 
 5.59596  1.35574  10 
 5.56717  1.32536  10 
 5.54687  1.30204  10 
 5.52046  1.27627  10 
 5.49779  1.24941  10 
 5.47297  1.22718  10 
 5.4487  1.19686  10 
 5.42544  1.1781  10 
 5.39961  1.14195  10 
 5.37969  1.12901  10 
 5.35166  1.07992  10 
 5.35052  1.07875  10 
 5.30614  1.03084  10 
 5.30144  1.02599  10 
 5.25978  0.981748  10 
 5.25235  0.974131  10 
 5.21276  0.93266  10 
 5.20326  0.922966  10 
 5.16523  0.883573  10 
 5.15418  0.87233  10 
 5.11733  0.834486  10 
 5.10509  0.822078  10 
 5.06916  0.785398  10 
 5.056  0.772083  10 
 5.02082  0.736311  10 
 5.00691  0.722228  10 
 4.97241  0.687223  10 
 4.95783  0.672401  10 
 4.92401  0.638136  10 
 4.90874  0.622488  10 
 4.8757  0.589049  10 
 4.85965  0.572367  10 
 4.82756  0.539961  10 
 4.81056  0.521909  10 
 4.77962  0.490874  10 
 4.76148  0.470949  10 
 4.73191  0.441786  10 
 4.71239  0.419165  10 
 4.68459  0.392699  10 
 4.6633  0.365456  10 
 4.63866  0.343612  10 
 4.61421  0.303703  10 
 4.60163  0.294524  10 
 4.57528  0.245437  10 
 4.56513  0.230691  10 
 4.54002  0.19635  10 
 4.51604  0.156654  10 
 4.50821  0.147262  10 
 4.5024  0.0981748  10 
 4.51604  0.0845029  10 
 4.5324  0.0981748  10 
 4.56513  0.117194  10 
 4.59629  0.147262  10 
 4.61421  0.161053  10 
 4.65027  0.19635  10 
 4.6633  0.207535  10 
 4.70255  0.245437  10 
 4.71239  0.254286  10 
 4.75469  0.294524  10 
 4.76148  0.300747  10 
 4.80705  0.343612  10 
 4.81056  0.346861  10 
 4.85965  0.392686  10 
 4.90874  0.435769  10 
 4.91524  0.441786  10 
 4.95783  0.479418  10 
 4.97029  0.490874  10 
 5.00691  0.523596  10 
 5.02476  0.539961  10 
 5.056  0.568289  10 

 0  2.17499  10 
 0.0304407  2.20893  10 
 0.0490874  2.23398  10 
 0.0716659  2.25802  10 
 0.0981748  2.29464  10 
 0.110742  2.30711  10 
 0.146039  2.35619  10 
 0.147262  2.35791  10 
 0.187852  2.40528  10 
 0.19635  2.41776  10 
 0.229583  2.45437  10 
 0.245437  2.4787  10 
 0.270443  2.50346  10 
 0.294524  2.5426  10 
 0.307816  2.55254  10 
 0.340634  2.60163  10 
 0.343612  2.6065  10 
 0.386019  2.65072  10 
 0.392699  2.66233  10 
 0.405886  2.65072  10 
 0.394801  2.60163  10 
 0.392699  2.59773  10 
 0.361614  2.55254  10 
 0.343612  2.51297  10 
 0.336683  2.50346  10 
 0.307565  2.45437  10 
 0.294524  2.43189  10 
 0.276249  2.40528  10 
 0.249331  2.35619  10 
 0.245437  2.35033  10 
 0.216209  2.30711  10 
 0.19635  2.27597  10 
 0.184093  2.25802  10 
 0.153305  2.20893  10 
 0.147262  2.20062  10 
 0.119198  2.15984  10 
 0.0981748  2.13054  10 
 0.084322  2.11076  10 
 0.0498547  2.06167  10 
 0.0490874  2.06069  10 
 0.0152486  2.01258  10 
 0  1.9931  10 

 6.21757  2.25802  10 
 6.2341  2.2805  10 

 4.65973  0.638136  10 
 4.62654  0.589049  10 
 4.61421  0.571117  10 
 4.59332  0.539961  10 
 4.56513  0.496501  10 
 4.56143  0.490874  10 
 4.52782  0.441786  10 
 4.51604  0.42385  10 
 4.49472  0.392699  10 
 4.46695  0.347079  10 
 4.46461  0.343612  10 
 4.43379  0.294524  10 
 4.41786  0.26522  10 
 4.40548  0.245437  10 
 4.38517  0.19635  10 
 4.36878  0.151337  10 
 4.36712  0.147262  10 
 4.36878  0.143042  10 
 4.37804  0.147262  10 
 4.41786  0.155279  10 
 4.45868  0.19635  10 
 4.46695  0.201252  10 
 4.50531  0.245437  10 
 4.51604  0.254019  10 
 4.5508  0.294524  10 
 4.56513  0.307584  10 
 4.59693  0.343612  10 
 4.61421  0.360424  10 
 4.64388  0.392699  10 
 4.6633  0.412233  10 
 4.69155  0.441786  10 
 4.71239  0.463105  10 
 4.73975  0.490874  10 
 4.76148  0.513297  10 
 4.78824  0.539961  10 
 4.81056  0.563087  10 
 4.83688  0.589049  10 
 4.85965  0.612695  10 
 4.88555  0.638136  10 
 4.90874  0.662257  10 
 4.93423  0.687223  10 
 4.95783  0.711854  10 
 4.98289  0.736311  10 
 5.00691  0.761542  10 
 5.03151  0.785398  10 
 5.056  0.811383  10 
 5.08008  0.834486  10 
 5.10509  0.861468  10 
 5.12856  0.883573  10 
 5.15418  0.911983  10 
 5.17687  0.93266  10 
 5.20326  0.963394  10 
 5.22477  0.981748  10 
 5.25235  1.01739  10 
 5.27102  1.03084  10 
 5.30032  1.07992  10 
 5.30144  1.08112  10 
 5.34325  1.12901  10 
 5.35052  1.13691  10 
 5.38647  1.1781  10 
 5.39961  1.19263  10 
 5.43007  1.22718  10 
 5.4487  1.24826  10 
 5.47414  1.27627  10 
 5.49779  1.30394  10 
 5.51856  1.32536  10 
 5.54687  1.36056  10 
 5.56214  1.37445  10 
 5.59596  1.42308  10 
 5.59663  1.42353  10 
 5.63374  1.47262  10 
 5.64505  1.48589  10 
 5.67335  1.52171  10 
 5.69414  1.54684  10 
 5.71427  1.5708  10 
 5.74322  1.60745  10 
 5.75508  1.61988  10 
 5.78994  1.66897  10 
 5.79231  1.67183  10 
 5.82548  1.71806  10 
 5.8414  1.7377  10 
 5.86357  1.76715  10 
 5.89049  1.80135  10 
 5.90263  1.81623  10 
 5.93928  1.86532  10 
 5.93957  1.86568  10 
 5.97276  1.91441  10 
 5.98866  1.93459  10 
 6.00931  1.9635  10 
 6.03775  2.00048  10 
 6.04697  2.01258  10 
 6.08174  2.06167  10 
 6.08684  2.06824  10 
 6.1149  2.11076  10 
 6.13592  2.13848  10 
 6.1507  2.15984  10 
 6.18501  2.20634  10 
 6.18693  2.20893  10 
 6.21757  2.25802  10 

 6.2341  3.85347  10 
 6.21931  3.82882  10 
 6.18638  3.77973  10 
 6.18501  3.77774  10 
 6.15963  3.73064  10 
 6.13592  3.69505  10 
 6.12822  3.68155  10 
 6.10096  3.63247  10 
 6.08684  3.61067  10 
 6.07258  3.58338  10 
 6.0437  3.53429  10 
 6.03775  3.52485  10 
 6.01859  3.4852  10 
 5.98866  3.43642  10 
 5.98851  3.43612  10 
 5.96624  3.38703  10 
 5.93957  3.34241  10 
 5.93739  3.33794  10 
 5.91552  3.28885  10 
 5.89049  3.24587  10 
 5.88763  3.23977  10 
 5.86633  3.19068  10 
 5.8414  3.14678  10 
 5.83906  3.14159  10 
 5.81851  3.09251  10 
 5.79231  3.04524  10 
 5.79151  3.04342  10 
 5.77185  2.99433  10 
 5.74612  2.94524  10 
 5.74322  2.93984  10 
 5.72612  2.89616  10 
 5.70241  2.84707  10 
 5.69414  2.83126  10 
 5.68116  2.79798  10 
 5.65937  2.74889  10 
 5.64505  2.72089  10 
 5.63684  2.69981  10 
 5.6168  2.65072  10 
 5.59596  2.60904  10 
 5.59308  2.60163  10 
 5.57459  2.55254  10 
 5.55172  2.50346  10 
 5.54687  2.49339  10 
 5.53269  2.45437  10 
 5.51228  2.40528  10 
 5.49779  2.37447  10 
 5.49109  2.35619  10 
 5.47272  2.30711  10 
 5.45048  2.25802  10 
 5.4487  2.25409  10 
 5.4331  2.20893  10 
 5.41359  2.15984  10 
 5.39961  2.12833  10 
 5.39347  2.11076  10 
 5.37607  2.06167  10 
 5.35556  2.01258  10 
 5.35052  2.00086  10 
 5.33802  1.9635  10 
 5.31992  1.91441  10 
 5.30144  1.87123  10 
 5.29941  1.86532  10 
 5.28293  1.81623  10 
 5.26371  1.76715  10 
 5.25235  1.74078  10 
 5.24455  1.71806  10 
 5.22657  1.66897  10 
 5.20512  1.61988  10 
 5.20326  1.61584  10 
 5.18678  1.5708  10 
 5.16565  1.52171  10 
 5.15418  1.49807  10 
 5.14407  1.47262  10 
 5.12212  1.42353  10 
 5.10509  1.39052  10 
 5.09814  1.37445  10 
 5.07456  1.32536  10 
 5.056  1.29165  10 
 5.04876  1.27627  10 
 5.02314  1.22718  10 
 5.00691  1.19961  10 
 4.99593  1.1781  10 
 4.96819  1.12901  10 
 4.95783  1.11251  10 
 4.93986  1.07992  10 
 4.91018  1.03084  10 
 4.90874  1.02869  10 
 4.88088  0.981748  10 
 4.85965  0.948729  10 
 4.85028  0.93266  10 
 4.81951  0.883573  10 
 4.81056  0.870489  10 
 4.78816  0.834486  10 
 4.76148  0.793697  10 
 4.7564  0.785398  10 
 4.72439  0.736311  10 
 4.71239  0.718935  10 
 4.69187  0.687223  10 
 4.6633  0.643766  10 
 4.65973  0.638136  10 

 0.0981748  2.50545  10 
 0.0968093  2.50346  10 
 0.0638766  2.45437  10 
 0.0490874  2.42971  10 
 0.0319232  2.40528  10 
 0.0028894  2.35619  10 
 0  2.35192  10 

 1.68987  5.74322  10 
 1.66897  5.71207  10 
 1.65664  5.69414  10 
 1.62346  5.64505  10 
 1.61988  5.63942  10 
 1.59132  5.59596  10 
 1.5708  5.56425  10 
 1.5588  5.54687  10 
 1.52678  5.49779  10 
 1.52171  5.48949  10 
 1.49503  5.4487  10 
 1.47262  5.4127  10 
 1.46368  5.39961  10 
 1.43291  5.35052  10 
 1.42353  5.33446  10 
 1.4023  5.30144  10 
 1.37445  5.25449  10 
 1.37301  5.25235  10 
 1.34333  5.20326  10 
 1.32536  5.17068  10 
 1.31499  5.15418  10 
 1.28726  5.10509  10 
 1.27627  5.08358  10 
 1.26004  5.056  10 
 1.23442  5.00691  10 
 1.22718  4.99153  10 
 1.20862  4.95783  10 
 1.18505  4.90874  10 
 1.1781  4.89266  10 
 1.16107  4.85965  10 
 1.13912  4.81056  10 
 1.12901  4.78512  10 
 1.11754  4.76148  10 
 1.09641  4.71239  10 
 1.07992  4.66734  10 
 1.07807  4.6633  10 
 1.05662  4.61421  10 
 1.03864  4.56513  10 
 1.03084  4.54241  10 
 1.01947  4.51604  10 
 1.00025  4.46695  10 
 0.983777  4.41786  10 
 0.981748  4.41196  10 
 0.963268  4.36878  10 
 0.94517  4.31969  10 
 0.93266  4.28233  10 
 0.927628  4.2706  10 
 0.907111  4.22152  10 
 0.88972  4.17243  10 
 0.883573  4.15485  10 
 0.869597  4.12334  10 
 0.850084  4.07425  10 
 0.834486  4.0291  10 
 0.83271  4.02517  10 
 0.810463  3.97608  10 
 0.79209  3.92699  10 
 0.785398  3.90871  10 
 0.770901  3.8779  10 
 0.750497  3.82882  10 
 0.736311  3.7898  10 
 0.731466  3.77973  10 
 0.708596  3.73064  10 
 0.69011  3.68155  10 
 0.687223  3.67414  10 
 0.666384  3.63247  10 
 0.646344  3.58338  10 
 0.638136  3.5623  10 
 0.623814  3.53429  10 
 0.602022  3.4852  10 
 0.589049  3.45192  10 
 0.580777  3.43612  10 
 0.557063  3.38703  10 
 0.539961  3.34335  10 
 0.537065  3.33794  10 
 0.511338  3.28885  10 
 0.491676  3.23977  10 
 0.490874  3.23794  10 
 0.464672  3.19068  10 
 0.444127  3.14159  10 
 0.441786  3.13641  10 
 0.416851  3.09251  10 
 0.395554  3.04342  10 
 0.392699  3.03731  10 
 0.367665  2.99433  10 
 0.345798  2.94524  10 
 0.343612  2.94078  10 
 0.316942  2.89616  10 
 0.29468  2.84707  10 
 0.294524  2.84677  10 
 0.264593  2.79798  10 
 0.245437  2.75834  10 
 0.239488  2.74889  10 
 0.210605  2.69981  10 
 0.19635  2.67251  10 
 0.182221  2.65072  10 
 0.154964  2.60163  10 
 0.147262  2.58813  10 
 0.12356  2.55254  10 
 0.0981748  2.50545  10 

 0  3.93127  10 
 0.0320172  3.97608  10 
 0.0490874  4.00269  10 
 0.065612  4.02517  10 
 0.0962598  4.07425  10 
 0.0981748  4.07685  10 
 0.132482  4.12334  10 
 0.147262  4.14471  10 
 0.16829  4.17243  10 
 0.19635  4.21495  10 
 0.201443  4.22152  10 
 0.236218  4.2706  10 
 0.245437  4.2827  10 
 0.273872  4.31969  10 
 0.294524  4.34859  10 
 0.31043  4.36878  10 
 0.343612  4.4175  10 
 0.343903  4.41786  10 
 0.380555  4.46695  10 
 0.392699  4.48183  10 
 0.419616  4.51604  10 
 0.441786  4.54548  10 
 0.457709  4.56513  10 
 0.490874  4.61136  10 
 0.493248  4.61421  10 
 0.528103  4.6633  10 
 0.539961  4.67574  10 
 0.568913  4.71239  10 
 0.589049  4.73634  10 
 0.609834  4.76148  10 
 0.638136  4.7973  10 
 0.649443  4.81056  10 
 0.686556  4.85965  10 
 0.687223  4.8601  10 
 0.721044  4.90874  10 
 0.736311  4.92262  10 
 0.764622  4.95783  10 
 0.785398  4.97924  10 
 0.809043  5.00691  10 
 0.834486  5.03493  10 
 0.853117  5.056  10 
 0.883573  5.09056  10 
 0.896719  5.10509  10 
 0.93266  5.14628  10 
 0.93993  5.15418  10 
 0.981748  5.20206  10 
 0.982868  5.20326  10 
 1.01216  5.25235  10 
 1.03084  5.26579  10 
 1.05842  5.30144  10 
 1.07992  5.31979  10 
 1.10632  5.35052  10 
 1.12901  5.3712  10 
 1.15463  5.39961  10 
 1.1781  5.42172  10 
 1.20311  5.4487  10 
 1.22718  5.4718  10 
 1.25168  5.49779  10 
 1.27627  5.52164  10 
 1.3003  5.54687  10 
 1.32536  5.57133  10 
 1.34896  5.59596  10 
 1.37445  5.62093  10 
 1.39763  5.64505  10 
 1.42353  5.67049  10 
 1.44631  5.69414  10 
 1.47262  5.7201  10 
 1.49494  5.74322  10 
 1.52171  5.76989  10 
 1.54344  5.79231  10 
 1.5708  5.82008  10 
 1.59164  5.8414  10 
 1.61988  5.87095  10 
 1.63931  5.89049  10 
 1.66897  5.92276  10 
 1.68625  5.93957  10 
 1.71806  5.9756  10 
 1.73238  5.98866  10 
 1.76715  6.02917  10 
 1.77788  6.03775  10 
 1.81623  6.08193  10 
 1.82451  6.08684  10 
 1.86532  6.12791  10 
 1.90515  6.13592  10 
 1.91441  6.14014  10 
 1.91607  6.13592  10 
 1.91441  6.13185  10 
 1.89802  6.08684  10 
 1.87771  6.03775  10 
 1.86532  6.01797  10 
 1.8494  5.98866  10 
 1.81857  5.93957  10 
 1.81623  5.93611  10 
 1.78846  5.89049  10 
 1.76715  5.85934  10 
 1.75537  5.8414  10 
 1.72176  5.79231  10 
 1.71806  5.78668  10 
 1.68987  5.74322  10 

 6.2341  4.22249  10 
 6.23333  4.22152  10 
 6.19886  4.17243  10 
 6.18501  4.15265  10 
 6.16399  4.12334  10 
 6.13592  4.08257  10 
 6.12988  4.07425  10 
 6.09909  4.02517  10 
 6.08684  4.00722  10 
 6.06698  3.97608  10 
 6.03775  3.93286  10 
 6.03385  3.92699  10 
 6.00694  3.8779  10 
 5.98866  3.8513  10 
 5.97562  3.82882  10 
 5.9465  3.77973  10 
 5.93957  3.77022  10 
 5.92157  3.73064  10 
 5.89049  3.68545  10 
 5.88838  3.68155  10 
 5.8773  3.63247  10 
 5.89049  3.62086  10 
 5.89717  3.63247  10 
 5.93957  3.67669  10 
 5.94255  3.68155  10 
 5.97537  3.73064  10 
 5.98866  3.74058  10 
 6.01274  3.77973  10 
 6.03775  3.80449  10 
 6.0536  3.82882  10 
 6.08684  3.86542  10 
 6.09533  3.8779  10 
 6.13592  3.92528  10 
 6.13715  3.92699  10 
 6.17244  3.97608  10 
 6.18501  3.98855  10 
 6.21152  4.02517  10 
 6.2341  4.0492  10 

 1.27627  5.56096  10 
 1.26236  5.54687  10 
 1.22718  5.5111  10 
 1.21403  5.49779  10 
 1.1781  5.46111  10 
 1.16586  5.4487  10 
 1.12901  5.41086  10 
 1.11795  5.39961  10 
 1.07992  5.36022  10 
 1.07043  5.35052  10 
 1.03084  5.30905  10 
 1.02341  5.30144  10 
 0.981748  5.25719  10 
 0.977041  5.25235  10 
 0.93266  5.20443  10 
 0.931525  5.20326  10 
 0.903494  5.15418  10 
 0.883573  5.14123  10 
 0.857747  5.10509  10 
 0.834486  5.08632  10 
 0.810216  5.056  10 
 0.785398  5.03377  10 
 0.762727  5.00691  10 
 0.736311  4.98115  10 
 0.71602  4.95783  10 
 0.687223  4.92744  10 
 0.670632  4.90874  10 
 0.638136  4.8722  10 
 0.626831  4.85965  10 
 0.589049  4.81518  10 
 0.584821  4.81056  10 
 0.550412  4.76148  10 
 0.539961  4.75338  10 
 0.508745  4.71239  10 
 0.490874  4.69523  10 
 0.464411  4.6633  10 
 0.441786  4.63843  10 
 0.420845  4.61421  10 
 0.392699  4.58081  10 
 0.378691  4.56513  10 
 0.343612  4.52187  10 
 0.338227  4.51604  10 
 0.300573  4.46695  10 
 0.294524  4.46114  10 
 0.259011  4.41786  10 
 0.245437  4.40258  10 
 0.216236  4.36878  10 
 0.19635  4.34463  10 
 0.173963  4.31969  10 
 0.147262  4.28616  10 
 0.132719  4.2706  10 
 0.0981748  4.22649  10 
 0.0932817  4.22152  10 
 0.0537931  4.17243  10 
 0.0490874  4.16667  10 
 0.011666  4.12334  10 
 0  4.1082  10 

 0  4.29009  10 
 0.0212492  4.31969  10 
 0.0490874  4.35549  10 
 0.0588104  4.36878  10 
 0.0960974  4.41786  10 
 0.0981748  4.42042  10 
 0.131412  4.46695  10 
 0.147262  4.48649  10 
 0.168756  4.51604  10 
 0.19635  4.55017  10 
 0.207428  4.56513  10 
 0.245437  4.61241  10 
 0.246801  4.61421  10 
 0.282355  4.6633  10 
 0.294524  4.67813  10 
 0.319419  4.71239  10 
 0.343612  4.74178  10 
 0.358212  4.76148  10 
 0.392699  4.80329  10 
 0.398206  4.81056  10 
 0.436968  4.85965  10 
 0.441786  4.86543  10 
 0.473815  4.90874  10 
 0.490874  4.92899  10 
 0.512717  4.95783  10 
 0.539961  4.98982  10 
 0.553225  5.00691  10 
 0.589049  5.04851  10 
 0.595006  5.056  10 
 0.63756  5.10509  10 
 0.638136  5.10574  10 
 0.677245  5.15418  10 
 0.687223  5.16524  10 
 0.718855  5.20326  10 
 0.736311  5.22225  10 
 0.762109  5.25235  10 
 0.785398  5.27718  10 
 0.806803  5.30144  10 
 0.834486  5.33038  10 
 0.85279  5.35052  10 
 0.883573  5.38207  10 
 0.899968  5.39961  10 
 0.93266  5.43246  10 
 0.948265  5.4487  10 
 0.981748  5.48171  10 
 0.997624  5.49779  10 
 1.03084  5.52993  10 
 1.04799  5.54687  10 
 1.07992  5.57727  10 
 1.09933  5.59596  10 
 1.12901  5.62381  10 
 1.15156  5.64505  10 
 1.1781  5.66966  10 
 1.20462  5.69414  10 
 1.22718  5.7149  10 
 1.25843  5.74322  10 
 1.27627  5.75959  10 
 1.3129  5.79231  10 
 1.32536  5.80377  10 
 1.36795  5.8414  10 
 1.37445  5.84742  10 
 1.42352  5.89049  10 
 1.47262  5.93632  10 
 1.47613  5.93957  10 
 1.52171  5.98244  10 
 1.52849  5.98866  10 
 1.5708  6.0289  10 
 1.58064  6.03775  10 
 1.61988  6.07565  10 
 1.63291  6.08684  10 
 1.66897  6.12213  10 
 1.68689  6.13592  10 
 1.71806  6.16599  10 
 1.75079  6.18501  10 
 1.76715  6.19868  10 
 1.78078  6.18501  10 
 1.77498  6.13592  10 
 1.76715  6.12653  10 
 1.74317  6.08684  10 
 1.71806  6.05249  10 
 1.7079  6.03775  10 
 1.68156  5.98866  10 
 1.66897  5.97948  10 
 1.64453  5.93957  10 
 1.61988  5.91773  10 
 1.5986  5.89049  10 
 1.5708  5.86402  10 
 1.55127  5.8414  10 
 1.52171  5.81224  10 
 1.50356  5.79231  10 
 1.47262  5.76128  10 
 1.45562  5.74322  10 
 1.42353  5.71082  10 
 1.40748  5.69414  10 
 1.37445  5.6607  10 
 1.35918  5.64505  10 
 1.32536  5.61078  10 
 1.31078  5.59596  10 
 1.27627  5.56096  10 

 4.36878  5.45923  10 
 4.31969  5.48701  10 
 4.30912  5.49779  10 
 4.2706  5.51801  10 
 4.23167  5.54687  10 
 4.22152  5.55293  10 
 4.17243  5.58118  10 
 4.15525  5.59596  10 
 4.12334  5.6157  10 
 4.08433  5.64505  10 
 4.07425  5.65189  10 
 4.02517  5.68445  10 
 4.01434  5.69414  10 
 3.97608  5.72076  10 
 3.94887  5.74322  10 
 3.92699  5.75963  10 
 3.886  5.79231  10 
 3.8779  5.79875  10 
 3.82882  5.83664  10 
 3.82371  5.8414  10 
 3.77973  5.87644  10 
 3.76411  5.89049  10 
 3.73064  5.91845  10 
 3.70676  5.93957  10 
 3.68155  5.96144  10 
 3.6506  5.98866  10 
 3.63247  6.00489  10 
 3.59508  6.03775  10 
 3.58338  6.04849  10 
 3.53987  6.08684  10 
 3.53429  6.09207  10 
 3.4852  6.13556  10 
 3.48482  6.13592  10 
 3.43612  6.18007  10 
 3.43088  6.18501  10 
 3.38703  6.22541  10 
 3.37774  6.2341  10 

 3.01021  6.2341  10 
 3.04342  6.20237  10 
 3.06211  6.18501  10 
 3.09251  6.15569  10 
 3.11381  6.13592  10 
 3.14159  6.10887  10 
 3.16536  6.08684  10 
 3.19068  6.06196  10 
 3.21682  6.03775  10 
 3.23977  6.01502  10 
 3.26826  5.98866  10 
 3.28885  5.9681  10 
 3.31978  5.93957  10 
 3.33794  5.92133  10 
 3.37153  5.89049  10 
 3.38703  5.87484  10 
 3.42373  5.8414  10 
 3.43612  5.82886  10 
 3.47671  5.79231  10 
 3.4852  5.78371  10 
 3.531  5.74322  10 
 3.53429  5.7399  10 
 3.58338  5.69608  10 
 3.58565  5.69414  10 
 3.63247  5.65139  10 
 3.64011  5.64505  10 
 3.68155  5.60769  10 
 3.69627  5.59596  10 
 3.73064  5.56547  10 
 3.75513  5.54687  10 
 3.77973  5.52547  10 
 3.81849  5.49779  10 
 3.82882  5.48902  10 
 3.8779  5.4543  10 
 3.88592  5.4487  10 
 3.92699  5.41783  10 
 3.95497  5.39961  10 
 3.97608  5.38396  10 
 4.02517  5.35487  10 
 4.03209  5.35052  10 
 4.07425  5.32501  10 
 4.11476  5.30144  10 
 4.12334  5.29608  10 
 4.17243  5.27493  10 
 4.2122  5.25235  10 
 4.22152  5.24768  10 
 4.2706  5.2373  10 
 4.28959  5.25235  10 
 4.2706  5.26243  10 
 4.23197  5.30144  10 
 4.22152  5.30797  10 
 4.17243  5.34701  10 
 4.17  5.35052  10 
 4.12334  5.38191  10 
 4.10643  5.39961  10 
 4.07425  5.42356  10 
 4.04728  5.4487  10 
 4.02517  5.46688  10 
 3.9901  5.49779  10 
 3.97608  5.51059  10 
 3.93376  5.54687  10 
 3.92699  5.55386  10 
 3.8779  5.59561  10 
 3.87756  5.59596  10 
 3.82882  5.64106  10 
 3.82475  5.64505  10 
 3.77973  5.68878  10 
 3.77419  5.69414  10 
 3.73064  5.73841  10 
 3.72562  5.74322  10 
 3.73064  5.76242  10 
 3.77973  5.74837  10 
 3.78672  5.74322  10 
 3.82882  5.71126  10 
 3.85452  5.69414  10 
 3.8779  5.67601  10 
 3.92699  5.64785  10 
 3.93075  5.64505  10 
 3.97608  5.61523  10 
 4.00494  5.59596  10 
 4.02517  5.58181  10 
 4.07425  5.55504  10 
 4.08574  5.54687  10 
 4.12334  5.52524  10 
 4.16816  5.49779  10 
 4.17243  5.49502  10 
 4.22152  5.47278  10 
 4.26011  5.4487  10 
 4.2706  5.44288  10 
 4.31969  5.42452  10 
 4.35953  5.39961  10 
 4.36878  5.39515  10 
 4.41786  5.38105  10 
 4.46695  5.35528  10 
 4.47244  5.39961  10 
 4.46695  5.40228  10 
 4.41786  5.42298  10 
 4.38958  5.4487  10 
 4.36878  5.45923  10 



==> figs/tmp/j3d_re1000_z0_t1.0_c1.dat <==

# Surface 0 of 1 surfaces

# Curve title: "'/Users/alessandroderosis/Documents/RR-MHD-paper/paper/tools/../figs/tmp/j3d_re1000_z0_t1.0_c1.bin' binary array=(128,128) dx=2*pi/128 dy=2*pi/128 origin=(0,0,0) format='%float'"

# Contour 0, label:       30
 3.09251  3.50644  30 
 3.08548  3.4852  30 
 3.08252  3.43612  30 
 3.07948  3.38703  30 
 3.08166  3.33794  30 
 3.08958  3.28885  30 
 3.09251  3.26805  30 
 3.11058  3.23977  30 
 3.11029  3.19068  30 
 3.11526  3.14159  30 
 3.12511  3.09251  30 
 3.13375  3.04342  30 
 3.13887  2.99433  30 
 3.14159  2.97546  30 
 3.15641  2.94524  30 
 3.17084  2.89616  30 
 3.18068  2.84707  30 
 3.18671  2.79798  30 
 3.19068  2.77674  30 
 3.19771  2.79798  30 
 3.20067  2.84707  30 
 3.20371  2.89616  30 
 3.20152  2.94524  30 
 3.1936  2.99433  30 
 3.19068  3.01513  30 
 3.17261  3.04342  30 
 3.17289  3.09251  30 
 3.16792  3.14159  30 
 3.15807  3.19068  30 
 3.14944  3.23977  30 
 3.14432  3.28885  30 
 3.14159  3.30773  30 
 3.12678  3.33794  30 
 3.11235  3.38703  30 
 3.10251  3.43612  30 
 3.09647  3.4852  30 
 3.09251  3.50644  30 


# Contour 1, label:       20
 3.19068  0.0519872  20 
 3.18142  0.0490874  20 
 3.19068  0.0422165  20 
 3.19385  0.0490874  20 
 3.19068  0.0519872  20 

 2.99433  0.0501748  20 
 2.99336  0.0490874  20 
 2.99433  0.0482428  20 
 2.99564  0.0490874  20 
 2.99433  0.0501748  20 

 3.14159  0.101608  20 
 3.12653  0.0981748  20 
 3.14159  0.0863925  20 
 3.14545  0.0981748  20 
 3.14159  0.101608  20 

 3.09251  0.148499  20 
 3.07756  0.147262  20 
 3.09251  0.140467  20 
 3.09381  0.147262  20 
 3.09251  0.148499  20 

 3.04342  0.19712  20 
 3.02604  0.19635  20 
 3.04342  0.184915  20 
 3.04428  0.19635  20 
 3.04342  0.19712  20 

 2.94524  0.262602  20 
 2.94135  0.245437  20 
 2.94524  0.241632  20 
 2.97294  0.245437  20 
 2.94524  0.262602  20 

 2.89616  0.307826  20 
 2.89181  0.294524  20 
 2.89616  0.290402  20 
 2.91402  0.294524  20 
 2.89616  0.307826  20 

 2.84707  0.356591  20 
 2.84022  0.343612  20 
 2.84707  0.336798  20 
 2.86578  0.343612  20 
 2.84707  0.356591  20 

 2.79798  0.403372  20 
 2.79059  0.392699  20 
 2.79798  0.38582  20 
 2.81101  0.392699  20 
 2.79798  0.403372  20 

 2.74889  0.44775  20 
 2.74337  0.441786  20 
 2.74889  0.43649  20 
 2.75671  0.441786  20 
 2.74889  0.44775  20 

 2.69981  0.49368  20 
 2.69632  0.490874  20 
 2.69981  0.487585  20 
 2.70337  0.490874  20 
 2.69981  0.49368  20 

 5.79231  1.50529  20 
 5.77284  1.47262  20 
 5.74322  1.4527  20 
 5.72238  1.42353  20 
 5.69414  1.39929  20 
 5.67516  1.37445  20 
 5.64505  1.34613  20 
 5.62844  1.32536  20 
 5.59596  1.29312  20 
 5.582  1.27627  20 
 5.54687  1.2407  20 
 5.53537  1.22718  20 
 5.49779  1.18849  20 
 5.48871  1.1781  20 
 5.4487  1.13659  20 
 5.44191  1.12901  20 
 5.39961  1.08511  20 
 5.39488  1.07992  20 
 5.35052  1.03388  20 
 5.34769  1.03084  20 
 5.30144  0.982888  20 
 5.30036  0.981748  20 
 5.25302  0.93266  20 
 5.25235  0.932036  20 
 5.20681  0.883573  20 
 5.20326  0.880191  20 
 5.15932  0.834486  20 
 5.15418  0.829484  20 
 5.11146  0.785398  20 
 5.10509  0.779196  20 
 5.06345  0.736311  20 
 5.056  0.728906  20 
 5.01519  0.687223  20 
 5.00691  0.678958  20 
 4.96759  0.638136  20 
 4.95783  0.628161  20 
 4.92032  0.589049  20 
 4.90874  0.577075  20 
 4.87418  0.539961  20 
 4.85965  0.524484  20 
 4.82927  0.490874  20 
 4.81056  0.470558  20 
 4.78551  0.441786  20 
 4.76148  0.414543  20 
 4.74341  0.392699  20 
 4.71239  0.356379  20 
 4.70219  0.343612  20 
 4.6633  0.295318  20 
 4.66269  0.294524  20 
 4.6633  0.292568  20 
 4.66585  0.294524  20 
 4.71239  0.320717  20 
 4.73882  0.343612  20 
 4.76148  0.360353  20 
 4.7977  0.392699  20 
 4.81056  0.403227  20 
 4.85315  0.441786  20 
 4.85965  0.447556  20 
 4.90703  0.490874  20 
 4.90874  0.492439  20 
 4.95783  0.538455  20 
 4.95943  0.539961  20 
 5.00691  0.585677  20 
 5.01049  0.589049  20 
 5.056  0.63302  20 
 5.06138  0.638136  20 
 5.10509  0.681323  20 
 5.11124  0.687223  20 
 5.15418  0.730007  20 
 5.16062  0.736311  20 
 5.20326  0.77966  20 
 5.20907  0.785398  20 
 5.25235  0.830301  20 
 5.2565  0.834486  20 
 5.30144  0.88168  20 
 5.30328  0.883573  20 
 5.34797  0.93266  20 
 5.35052  0.935401  20 
 5.39174  0.981748  20 
 5.39961  0.990436  20 
 5.43473  1.03084  20 
 5.4487  1.04615  20 
 5.47777  1.07992  20 
 5.49779  1.10257  20 
 5.52034  1.12901  20 
 5.54687  1.15929  20 
 5.56281  1.1781  20 
 5.59596  1.2166  20 
 5.60486  1.22718  20 
 5.64505  1.27509  20 
 5.64605  1.27627  20 
 5.67879  1.32536  20 
 5.69414  1.34234  20 
 5.71656  1.37445  20 
 5.74322  1.40502  20 
 5.75686  1.42353  20 
 5.79231  1.46538  20 
 5.79774  1.47262  20 
 5.79231  1.50529  20 

 5.8414  1.5711  20 
 5.84117  1.5708  20 
 5.8414  1.56685  20 
 5.84247  1.5708  20 
 5.8414  1.5711  20 

 3.04342  3.87046  20 
 3.01553  3.82882  20 
 3.00269  3.77973  20 
 3.00089  3.73064  20 
 3.00694  3.68155  20 
 3.01103  3.63247  20 
 3.01388  3.58338  20 
 3.02053  3.53429  20 
 3.029  3.4852  20 
 3.03467  3.43612  20 
 3.0389  3.38703  20 
 3.04342  3.3636  20 
 3.04902  3.33794  20 
 3.06018  3.28885  20 
 3.06773  3.23977  20 
 3.07303  3.19068  20 
 3.08003  3.14159  20 
 3.08976  3.09251  20 
 3.09251  3.07832  20 
 3.09993  3.04342  20 
 3.10851  2.99433  20 
 3.11651  2.94524  20 
 3.12414  2.89616  20 
 3.13168  2.84707  20 
 3.14155  2.79798  20 
 3.14159  2.79781  20 
 3.15371  2.74889  20 
 3.16307  2.69981  20 
 3.17139  2.65072  20 
 3.18115  2.60163  20 
 3.19068  2.5595  20 
 3.19382  2.55254  20 
 3.21079  2.50346  20 
 3.22601  2.45437  20 
 3.23977  2.41273  20 
 3.26766  2.45437  20 
 3.28049  2.50346  20 
 3.2823  2.55254  20 
 3.27624  2.60163  20 
 3.27216  2.65072  20 
 3.26931  2.69981  20 
 3.26266  2.74889  20 
 3.25418  2.79798  20 
 3.24852  2.84707  20 
 3.24428  2.89616  20 
 3.23977  2.91959  20 
 3.23416  2.94524  20 
 3.223  2.99433  20 
 3.21546  3.04342  20 
 3.21015  3.09251  20 
 3.20316  3.14159  20 
 3.19342  3.19068  20 
 3.19068  3.20486  20 
 3.18325  3.23977  20 
 3.17467  3.28885  20 
 3.16667  3.33794  20 
 3.15904  3.38703  20 
 3.1515  3.43612  20 
 3.14163  3.4852  20 
 3.14159  3.48538  20 
 3.12947  3.53429  20 
 3.12011  3.58338  20 
 3.11179  3.63247  20 
 3.10203  3.68155  20 
 3.09251  3.72368  20 
 3.08936  3.73064  20 
 3.0724  3.77973  20 
 3.05718  3.82882  20 
 3.04342  3.87046  20 

 0.441786  4.71634  20 
 0.440713  4.71239  20 
 0.441786  4.71209  20 
 0.44202  4.71239  20 
 0.441786  4.71634  20 

 3.58338  5.7956  20 
 3.57981  5.79231  20 
 3.58338  5.78951  20 
 3.58687  5.79231  20 
 3.58338  5.7956  20 

 3.53429  5.8467  20 
 3.52647  5.8414  20 
 3.53429  5.83543  20 
 3.53982  5.8414  20 
 3.53429  5.8467  20 

 3.4852  5.89736  20 
 3.47217  5.89049  20 
 3.4852  5.87981  20 
 3.4926  5.89049  20 
 3.4852  5.89736  20 

 3.43612  5.94639  20 
 3.4174  5.93957  20 
 3.43612  5.92659  20 
 3.44296  5.93957  20 
 3.43612  5.94639  20 

 3.38703  5.99278  20 
 3.36916  5.98866  20 
 3.38703  5.97536  20 
 3.39138  5.98866  20 
 3.38703  5.99278  20 

 1.61988  5.99062  20 
 1.61733  5.98866  20 
 1.5708  5.96247  20 
 1.54437  5.93957  20 
 1.52171  5.92283  20 
 1.48548  5.89049  20 
 1.47262  5.87996  20 
 1.43004  5.8414  20 
 1.42353  5.83563  20 
 1.37616  5.79231  20 
 1.37445  5.79075  20 
 1.32536  5.74473  20 
 1.32375  5.74322  20 
 1.27627  5.69751  20 
 1.27269  5.69414  20 
 1.22718  5.65017  20 
 1.22181  5.64505  20 
 1.1781  5.60186  20 
 1.17195  5.59596  20 
 1.12901  5.55318  20 
 1.12257  5.54687  20 
 1.07992  5.50352  20 
 1.07411  5.49779  20 
 1.03084  5.45288  20 
 1.02669  5.4487  20 
 0.981748  5.4015  20 
 0.979904  5.39961  20 
 0.935217  5.35052  20 
 0.93266  5.34778  20 
 0.891441  5.30144  20 
 0.883573  5.29275  20 
 0.848454  5.25235  20 
 0.834486  5.23704  20 
 0.80542  5.20326  20 
 0.785398  5.18061  20 
 0.762841  5.15418  20 
 0.736311  5.1239  20 
 0.720373  5.10509  20 
 0.687223  5.06658  20 
 0.678327  5.056  20 
 0.638136  5.0081  20 
 0.637138  5.00691  20 
 0.604391  4.95783  20 
 0.589049  4.94085  20 
 0.566629  4.90874  20 
 0.539961  4.87817  20 
 0.526321  4.85965  20 
 0.490874  4.8178  20 
 0.485449  4.81056  20 
 0.490874  4.7779  20 
 0.51035  4.81056  20 
 0.539961  4.83049  20 
 0.560807  4.85965  20 
 0.589049  4.8839  20 
 0.608029  4.90874  20 
 0.638136  4.93706  20 
 0.654742  4.95783  20 
 0.687223  4.99006  20 
 0.701187  5.00691  20 
 0.736311  5.04248  20 
 0.747818  5.056  20 
 0.785398  5.09469  20 
 0.794476  5.10509  20 
 0.834486  5.1466  20 
 0.841279  5.15418  20 
 0.883573  5.19808  20 
 0.888304  5.20326  20 
 0.93266  5.24931  20 
 0.935499  5.25235  20 
 0.981748  5.3003  20 
 0.982827  5.30144  20 
 1.03017  5.35052  20 
 1.03084  5.35115  20 
 1.07638  5.39961  20 
 1.07992  5.40299  20 
 1.12387  5.4487  20 
 1.12901  5.4537  20 
 1.17172  5.49779  20 
 1.1781  5.50399  20 
 1.21974  5.54687  20 
 1.22718  5.55428  20 
 1.268  5.59596  20 
 1.27627  5.60423  20 
 1.31559  5.64505  20 
 1.32536  5.65502  20 
 1.36287  5.69414  20 
 1.37445  5.70611  20 
 1.40901  5.74322  20 
 1.42353  5.7587  20 
 1.45391  5.79231  20 
 1.47262  5.81263  20 
 1.49767  5.8414  20 
 1.52171  5.86864  20 
 1.53977  5.89049  20 
 1.5708  5.92681  20 
 1.58099  5.93957  20 
 1.61988  5.98787  20 
 1.62049  5.98866  20 
 1.61988  5.99062  20 

 3.33794  6.04155  20 
 3.31025  6.03775  20 
 3.33794  6.02058  20 
 3.34184  6.03775  20 
 3.33794  6.04155  20 

 3.23977  6.09827  20 
 3.2389  6.08684  20 
 3.23977  6.08607  20 
 3.25715  6.08684  20 
 3.23977  6.09827  20 

 3.19068  6.14272  20 
 3.18938  6.13592  20 
 3.19068  6.13469  20 
 3.20563  6.13592  20 
 3.19068  6.14272  20 

 3.14159  6.19679  20 
 3.13774  6.18501  20 
 3.14159  6.18158  20 
 3.15665  6.18501  20 
 3.14159  6.19679  20 

 3.23238  0  20 
 3.23977  0.00343393  20 
 3.24367  0  20 

 3.03952  0  20 
 3.04342  0.00584277  20 
 3.0508  0  20 

 3.28755  6.2341  20 
 3.28885  6.23301  20 
 3.28983  6.2341  20 

 3.08933  6.2341  20 
 3.09251  6.2312  20 
 3.10177  6.2341  20 


# Contour 2, label:       10
 1.66897  0.499321  10 
 1.66306  0.490874  10 
 1.66897  0.479036  10 
 1.68111  0.441786  10 
 1.71806  0.394825  10 
 1.71926  0.392699  10 
 1.76386  0.343612  10 
 1.76715  0.34061  10 
 1.81231  0.294524  10 
 1.81623  0.290852  10 
 1.86124  0.245437  10 
 1.86532  0.241547  10 
 1.91035  0.19635  10 
 1.91441  0.191902  10 
 1.95589  0.147262  10 
 1.9635  0.136256  10 
 2.00283  0.0981748  10 
 2.01258  0.0849308  10 
 2.06167  0.064414  10 
 2.11076  0.0728783  10 
 2.13101  0.0981748  10 
 2.14332  0.147262  10 
 2.13599  0.19635  10 
 2.11076  0.24282  10 
 2.1095  0.245437  10 
 2.07467  0.294524  10 
 2.06167  0.309834  10 
 2.02921  0.343612  10 
 2.01258  0.358771  10 
 1.97215  0.392699  10 
 1.9635  0.399375  10 
 1.91441  0.43214  10 
 1.89729  0.441786  10 
 1.86532  0.460996  10 
 1.81623  0.483125  10 
 1.79488  0.490874  10 
 1.76715  0.501965  10 
 1.71806  0.511303  10 
 1.66897  0.499321  10 

 2.50346  0.54741  10 
 2.50105  0.539961  10 
 2.50346  0.538297  10 
 2.51158  0.539961  10 
 2.50346  0.54741  10 

 2.45437  0.614791  10 
 2.42984  0.589049  10 
 2.45437  0.574689  10 
 2.4833  0.589049  10 
 2.45437  0.614791  10 

 1.91441  0.860383  10 
 1.8993  0.834486  10 
 1.91441  0.827308  10 
 1.9635  0.804235  10 
 1.99858  0.834486  10 
 1.9635  0.847846  10 
 1.91441  0.860383  10 

 1.86532  0.891308  10 
 1.81871  0.883573  10 
 1.86532  0.869489  10 
 1.88999  0.883573  10 
 1.86532  0.891308  10 

 1.9635  1.03095  10 
 1.96338  1.03084  10 
 1.9635  1.03078  10 
 1.96585  1.03084  10 
 1.9635  1.03095  10 

 0.0490874  3.24101  10 
 0.0483889  3.23977  10 
 0.0490874  3.23864  10 
 0.0501853  3.23977  10 
 0.0490874  3.24101  10 

 3.34345  2.45437  10 
 3.33794  2.50058  10 
 3.33767  2.50346  10 
 3.32809  2.55254  10 
 3.32054  2.60163  10 
 3.31538  2.65072  10 
 3.30813  2.69981  10 
 3.29698  2.74889  10 
 3.28885  2.77736  10 
 3.2846  2.79798  10 
 3.27883  2.84707  10 
 3.27306  2.89616  10 
 3.26506  2.94524  10 
 3.25644  2.99433  10 
 3.24749  3.04342  10 
 3.23977  3.0705  10 
 3.23652  3.09251  10 
 3.22976  3.14159  10 
 3.22417  3.19068  10 
 3.21843  3.23977  10 
 3.21126  3.28885  10 
 3.20113  3.33794  10 
 3.19075  3.38703  10 
 3.19068  3.38733  10 
 3.18563  3.43612  10 
 3.17978  3.4852  10 
 3.17435  3.53429  10 
 3.16908  3.58338  10 
 3.16298  3.63247  10 
 3.15616  3.68155  10 
 3.15021  3.73064  10 
 3.14441  3.77973  10 
 3.14159  3.80391  10 
 3.13929  3.82882  10 
 3.136  3.8779  10 
 3.13302  3.92699  10 
 3.12985  3.97608  10 
 3.12776  4.02517  10 
 3.12673  4.07425  10 
 3.12555  4.12334  10 
 3.12549  4.17243  10 
 3.12674  4.22152  10 
 3.12784  4.2706  10 
 3.13019  4.31969  10 
 3.13352  4.36878  10 
 3.13676  4.41786  10 
 3.1415  4.46695  10 
 3.14159  4.46817  10 
 3.14415  4.51604  10 
 3.14634  4.56513  10 
 3.14824  4.61421  10 
 3.14701  4.6633  10 
 3.14271  4.71239  10 
 3.14159  4.72025  10 
 3.09251  4.73291  10 

 3.09251  4.73291  10 
 3.08261  4.71239  10 
 3.05783  4.6633  10 
 3.04342  4.6408  10 
 3.0355  4.61421  10 
 3.02205  4.56513  10 
 3.00834  4.51604  10 
 2.99433  4.475  10 
 2.99267  4.46695  10 
 2.98486  4.41786  10 
 2.97636  4.36878  10 
 2.96914  4.31969  10 
 2.96211  4.2706  10 
 2.95408  4.22152  10 
 2.94902  4.17243  10 
 2.94524  4.15023  10 
 2.94145  4.12334  10 
 2.93531  4.07425  10 
 2.9332  4.02517  10 
 2.93013  3.97608  10 
 2.93048  3.92699  10 
 2.93543  3.8779  10 
 2.93973  3.82882  10 
 2.94524  3.78261  10 
 2.94552  3.77973  10 
 2.95509  3.73064  10 
 2.96264  3.68155  10 
 2.9678  3.63247  10 
 2.97506  3.58338  10 
 2.98621  3.53429  10 
 2.99433  3.50582  10 
 2.99858  3.4852  10 
 3.00436  3.43612  10 
 3.01013  3.38703  10 
 3.01812  3.33794  10 
 3.02674  3.28885  10 
 3.0357  3.23977  10 
 3.04342  3.21268  10 
 3.04666  3.19068  10 
 3.05342  3.14159  10 
 3.05902  3.09251  10 
 3.06476  3.04342  10 
 3.07193  2.99433  10 
 3.08205  2.94524  10 
 3.09244  2.89616  10 
 3.09251  2.89585  10 
 3.09756  2.84707  10 
 3.1034  2.79798  10 
 3.10883  2.74889  10 
 3.1141  2.69981  10 
 3.12021  2.65072  10 
 3.12703  2.60163  10 
 3.13298  2.55254  10 
 3.13878  2.50346  10 
 3.14159  2.47927  10 
 3.14389  2.45437  10 
 3.14719  2.40528  10 
 3.15016  2.35619  10 
 3.15334  2.30711  10 
 3.15542  2.25802  10 
 3.15646  2.20893  10 
 3.15764  2.15984  10 
 3.15769  2.11076  10 
 3.15645  2.06167  10 
 3.15534  2.01258  10 
 3.15299  1.9635  10 
 3.14967  1.91441  10 
 3.14642  1.86532  10 
 3.14168  1.81623  10 
 3.14159  1.81501  10 
 3.13904  1.76715  10 
 3.13685  1.71806  10 
 3.13494  1.66897  10 
 3.13618  1.61988  10 
 3.14048  1.5708  10 
 3.14159  1.56294  10 
 3.19068  1.55028  10 
 3.20057  1.5708  10 
 3.22535  1.61988  10 
 3.23977  1.64238  10 
 3.24769  1.66897  10 
 3.26113  1.71806  10 
 3.27485  1.76715  10 
 3.28885  1.80818  10 
 3.29052  1.81623  10 
 3.29833  1.86532  10 
 3.30683  1.91441  10 
 3.31404  1.9635  10 
 3.32108  2.01258  10 
 3.3291  2.06167  10 
 3.33416  2.11076  10 
 3.33794  2.13296  10 
 3.34173  2.15984  10 
 3.34787  2.20893  10 
 3.34998  2.25802  10 
 3.35305  2.30711  10 
 3.35271  2.35619  10 
 3.34775  2.40528  10 
 3.34345  2.45437  10 

 4.31969  5.25241  10 
 4.31733  5.25235  10 
 4.31969  5.25224  10 
 4.3198  5.25235  10 
 4.31969  5.25241  10 

 4.41786  5.4137  10 
 4.39319  5.39961  10 
 4.41786  5.39188  10 
 4.46448  5.39961  10 
 4.41786  5.4137  10 

 4.31969  5.47895  10 
 4.28461  5.4487  10 
 4.31969  5.43534  10 
 4.36878  5.4228  10 
 4.38389  5.4487  10 
 4.36878  5.45588  10 
 4.31969  5.47895  10 

 3.82882  5.7085  10 
 3.79988  5.69414  10 
 3.82882  5.66839  10 
 3.85335  5.69414  10 
 3.82882  5.7085  10 

 3.77973  5.74489  10 
 3.7716  5.74322  10 
 3.77973  5.73577  10 
 3.78213  5.74322  10 
 3.77973  5.74489  10 

 4.17243  6.21031  10 
 4.15218  6.18501  10 
 4.13986  6.13592  10 
 4.14719  6.08684  10 
 4.17243  6.04037  10 
 4.17368  6.03775  10 
 4.20851  5.98866  10 
 4.22152  5.97335  10 
 4.25397  5.93957  10 
 4.2706  5.92441  10 
 4.31103  5.89049  10 
 4.31969  5.88381  10 
 4.36878  5.85105  10 
 4.38589  5.8414  10 
 4.41786  5.82219  10 
 4.46695  5.80006  10 
 4.4883  5.79231  10 
 4.51604  5.78122  10 
 4.56513  5.77188  10 
 4.61421  5.78386  10 
 4.62012  5.79231  10 
 4.61421  5.80415  10 
 4.60208  5.8414  10 
 4.56513  5.88836  10 
 4.56392  5.89049  10 
 4.51933  5.93957  10 
 4.51604  5.94258  10 
 4.47087  5.98866  10 
 4.46695  5.99233  10 
 4.42195  6.03775  10 
 4.41786  6.04164  10 
 4.37284  6.08684  10 
 4.36878  6.09128  10 
 4.3273  6.13592  10 
 4.31969  6.14693  10 
 4.28036  6.18501  10 
 4.2706  6.19825  10 
 4.22152  6.21877  10 
 4.17243  6.21031  10 

 2.95985  0.343612  10 
 2.99433  0.313394  10 
 3.01316  0.294524  10 
 3.04342  0.265312  10 
 3.0636  0.245437  10 
 3.09251  0.219882  10 
 3.11579  0.19635  10 
 3.14159  0.171765  10 
 3.16722  0.147262  10 
 3.19068  0.125992  10 
 3.21888  0.0981748  10 
 3.23977  0.0785564  10 
 3.27089  0.0490874  10 
 3.28885  0.0324795  10 
 3.32282  0  10 

 2.96036  0  10 
 2.94524  0.0140975  10 
 2.9077  0.0490874  10 
 2.89616  0.0599725  10 
 2.85493  0.0981748  10 
 2.84707  0.105512  10 
 2.80139  0.147262  10 
 2.79798  0.150539  10 
 2.74889  0.193841  10 
 2.74622  0.19635  10 
 2.69981  0.2377  10 
 2.69134  0.245437  10 
 2.65072  0.280817  10 
 2.63555  0.294524  10 
 2.60163  0.324362  10 
 2.57935  0.343612  10 
 2.55254  0.367408  10 
 2.52241  0.392699  10 
 2.50346  0.409606  10 
 2.4633  0.441786  10 
 2.45437  0.450168  10 
 2.40528  0.487165  10 
 2.40065  0.490874  10 
 2.35619  0.526329  10 
 2.33792  0.539961  10 
 2.30711  0.565412  10 
 2.27296  0.589049  10 
 2.25802  0.60255  10 
 2.20893  0.633843  10 
 2.20261  0.638136  10 
 2.15984  0.670443  10 
 2.13227  0.687223  10 
 2.11076  0.706522  10 
 2.06167  0.732558  10 
 2.0553  0.736311  10 
 2.01258  0.769062  10 
 1.97939  0.785398  10 
 2.01258  0.822958  10 
 2.06167  0.801178  10 
 2.09458  0.785398  10 
 2.11076  0.773592  10 
 2.15984  0.750693  10 
 2.18415  0.736311  10 
 2.20893  0.719697  10 
 2.25802  0.695399  10 
 2.26965  0.687223  10 
 2.30711  0.664374  10 
 2.34706  0.638136  10 
 2.35619  0.631717  10 
 2.40528  0.607847  10 
 2.4367  0.638136  10 
 2.40528  0.665059  10 
 2.38507  0.687223  10 
 2.35619  0.712256  10 
 2.33094  0.736311  10 
 2.30711  0.757801  10 
 2.27462  0.785398  10 
 2.25802  0.801303  10 
 2.21476  0.834486  10 
 2.20893  0.840973  10 
 2.15984  0.877078  10 
 2.15141  0.883573  10 
 2.11076  0.918868  10 
 2.08952  0.93266  10 
 2.06167  0.963511  10 
 2.02635  0.981748  10 
 2.06167  1.00145  10 
 2.11076  0.986494  10 
 2.11968  0.981748  10 
 2.15984  0.96057  10 
 2.20893  0.938162  10 
 2.21772  0.93266  10 
 2.25802  0.911548  10 
 2.30288  0.883573  10 
 2.30711  0.8811  10 
 2.35619  0.854144  10 
 2.38237  0.834486  10 
 2.40528  0.820627  10 
 2.45083  0.785398  10 
 2.45437  0.783009  10 
 2.50346  0.75078  10 
 2.51988  0.736311  10 
 2.55254  0.713241  10 
 2.58212  0.687223  10 
 2.60163  0.672583  10 
 2.63909  0.638136  10 
 2.65072  0.629045  10 
 2.69409  0.589049  10 
 2.69981  0.584244  10 
 2.7482  0.539961  10 
 2.74889  0.539372  10 
 2.79798  0.494378  10 
 2.80144  0.490874  10 
 2.84707  0.45119  10 
 2.85587  0.441786  10 
 2.89616  0.405484  10 
 2.90915  0.392699  10 
 2.94524  0.358856  10 
 2.95985  0.343612  10 

 5.02173  0.539961  10 
 5.056  0.570877  10 
 5.07593  0.589049  10 
 5.10509  0.615881  10 
 5.12918  0.638136  10 
 5.15418  0.661476  10 
 5.18188  0.687223  10 
 5.20326  0.707852  10 
 5.23342  0.736311  10 
 5.25235  0.75486  10 
 5.28403  0.785398  10 
 5.30144  0.803054  10 
 5.33377  0.834486  10 
 5.35052  0.851967  10 
 5.38199  0.883573  10 
 5.39961  0.902344  10 
 5.42955  0.93266  10 
 5.4487  0.954089  10 
 5.47526  0.981748  10 
 5.49779  1.0072  10 
 5.51999  1.03084  10 
 5.54687  1.06274  10 
 5.56277  1.07992  10 
 5.59596  1.12037  10 
 5.60373  1.12901  10 
 5.64392  1.1781  10 
 5.64505  1.1795  10 
 5.68675  1.22718  10 
 5.69414  1.2365  10 
 5.72874  1.27627  10 
 5.74322  1.2952  10 
 5.76905  1.32536  10 
 5.79231  1.35648  10 
 5.80761  1.37445  10 
 5.8414  1.42058  10 
 5.84383  1.42353  10 
 5.88357  1.47262  10 
 5.89049  1.48161  10 
 5.92386  1.52171  10 
 5.93957  1.54365  10 
 5.96244  1.5708  10 
 5.98866  1.606  10 
 5.9998  1.61988  10 
 6.03502  1.66897  10 
 6.03775  1.67254  10 
 6.07489  1.71806  10 
 6.08684  1.73452  10 
 6.11345  1.76715  10 
 6.13592  1.79811  10 
 6.1505  1.81623  10 
 6.18501  1.86425  10 
 6.1859  1.86532  10 
 6.22309  1.91441  10 
 6.2341  1.92951  10 

 6.2341  2.11995  10 
 6.22635  2.11076  10 
 6.18715  2.06167  10 
 6.18501  2.05951  10 
 6.14855  2.01258  10 
 6.13592  1.9989  10 
 6.10746  1.9635  10 
 6.08684  1.94022  10 
 6.06529  1.91441  10 
 6.03775  1.88209  10 
 6.02226  1.86532  10 
 5.98866  1.82269  10 
 5.98155  1.81623  10 
 5.94496  1.76715  10 
 5.93957  1.76123  10 
 5.90449  1.71806  10 
 5.89049  1.7022  10 
 5.8619  1.66897  10 
 5.8414  1.64482  10 
 5.81791  1.61988  10 
 5.79231  1.58782  10 
 5.77363  1.5708  10 
 5.74322  1.52803  10 
 5.73411  1.52171  10 
 5.7  1.47262  10 
 5.69414  1.46615  10 
 5.65743  1.42353  10 
 5.64505  1.40959  10 
 5.6131  1.37445  10 
 5.59596  1.35476  10 
 5.56718  1.32536  10 
 5.54687  1.30143  10 
 5.52012  1.27627  10 
 5.49779  1.24866  10 
 5.47274  1.22718  10 
 5.4487  1.19464  10 
 5.42597  1.1781  10 
 5.39961  1.13212  10 
 5.3916  1.12901  10 
 5.35442  1.07992  10 
 5.35052  1.07588  10 
 5.30846  1.03084  10 
 5.30144  1.02356  10 
 5.26185  0.981748  10 
 5.25235  0.971982  10 
 5.21454  0.93266  10 
 5.20326  0.921067  10 
 5.16682  0.883573  10 
 5.15418  0.870681  10 
 5.11873  0.834486  10 
 5.10509  0.820618  10 
 5.07038  0.785398  10 
 5.056  0.77078  10 
 5.02193  0.736311  10 
 5.00691  0.721111  10 
 4.9733  0.687223  10 
 4.95783  0.671398  10 
 4.92477  0.638136  10 
 4.90874  0.621683  10 
 4.87615  0.589049  10 
 4.85965  0.571759  10 
 4.82765  0.539961  10 
 4.81056  0.521589  10 
 4.77924  0.490874  10 
 4.76148  0.47094  10 
 4.73078  0.441786  10 
 4.71239  0.419257  10 
 4.68299  0.392699  10 
 4.6633  0.364177  10 
 4.6374  0.343612  10 
 4.61701  0.294524  10 
 4.61421  0.290824  10 
 4.5795  0.245437  10 
 4.56513  0.224336  10 
 4.54247  0.19635  10 
 4.51604  0.149151  10 
 4.51415  0.147262  10 
 4.50361  0.0981748  10 
 4.51604  0.0793486  10 
 4.5401  0.0981748  10 
 4.56513  0.110324  10 
 4.60187  0.147262  10 
 4.61421  0.156432  10 
 4.65358  0.19635  10 
 4.6633  0.204772  10 
 4.70404  0.245437  10 
 4.71239  0.253061  10 
 4.755  0.294524  10 
 4.76148  0.300578  10 
 4.80628  0.343612  10 
 4.81056  0.347635  10 
 4.85822  0.392699  10 
 4.85965  0.394043  10 
 4.90874  0.438875  10 
 4.91189  0.441786  10 
 4.95783  0.482401  10 
 4.96708  0.490874  10 
 5.00691  0.526419  10 
 5.02173  0.539961  10 

 0  2.17887  10 
 0.0265812  2.20893  10 
 0.0490874  2.23899  10 
 0.0670911  2.25802  10 
 0.0981748  2.30189  10 
 0.103475  2.30711  10 
 0.141555  2.35619  10 
 0.147262  2.36412  10 
 0.182278  2.40528  10 
 0.19635  2.42598  10 
 0.222516  2.45437  10 
 0.245437  2.49008  10 
 0.259306  2.50346  10 
 0.291445  2.55254  10 
 0.294524  2.55735  10 
 0.332576  2.60163  10 
 0.343612  2.61998  10 
 0.37503  2.65072  10 
 0.392699  2.68267  10 
 0.417302  2.69981  10 
 0.440674  2.74889  10 
 0.441786  2.75089  10 
 0.448148  2.74889  10 
 0.450076  2.69981  10 
 0.441786  2.68093  10 
 0.419169  2.65072  10 
 0.398208  2.60163  10 
 0.392699  2.59191  10 
 0.366652  2.55254  10 
 0.343612  2.50546  10 
 0.342154  2.50346  10 
 0.310108  2.45437  10 
 0.294524  2.42913  10 
 0.278154  2.40528  10 
 0.250214  2.35619  10 
 0.245437  2.34915  10 
 0.216638  2.30711  10 
 0.19635  2.27639  10 
 0.183944  2.25802  10 
 0.152171  2.20893  10 
 0.147262  2.20227  10 
 0.118475  2.15984  10 
 0.0981748  2.13213  10 
 0.0830113  2.11076  10 
 0.0490874  2.06262  10 
 0.0484231  2.06167  10 
 0.0136679  2.01258  10 
 0  1.995  10 

 6.2341  3.04454  10 
 6.233  3.04342  10 
 6.2341  3.04218  10 

 4.65998  0.638136  10 
 4.62672  0.589049  10 
 4.61421  0.570957  10 
 4.59321  0.539961  10 
 4.56513  0.497581  10 
 4.56065  0.490874  10 
 4.5293  0.441786  10 
 4.51604  0.42081  10 
 4.49774  0.392699  10 
 4.46945  0.343612  10 
 4.46695  0.338841  10 
 4.44148  0.294524  10 
 4.41788  0.245437  10 
 4.4014  0.19635  10 
 4.41786  0.161496  10 
 4.46695  0.194427  10 
 4.46888  0.19635  10 
 4.51574  0.245437  10 
 4.51604  0.245638  10 
 4.55806  0.294524  10 
 4.56513  0.300397  10 
 4.60212  0.343612  10 
 4.61421  0.35504  10 
 4.6476  0.392699  10 
 4.6633  0.40807  10 
 4.69442  0.441786  10 
 4.71239  0.460086  10 
 4.74164  0.490874  10 
 4.76148  0.511138  10 
 4.78966  0.539961  10 
 4.81056  0.561566  10 
 4.83783  0.589049  10 
 4.85965  0.611654  10 
 4.88619  0.638136  10 
 4.90874  0.661484  10 
 4.93471  0.687223  10 
 4.95783  0.711359  10 
 4.9831  0.736311  10 
 5.00691  0.761137  10 
 5.03165  0.785398  10 
 5.056  0.811101  10 
 5.08001  0.834486  10 
 5.10509  0.861261  10 
 5.12834  0.883573  10 
 5.15418  0.911524  10 
 5.17671  0.93266  10 
 5.20326  0.962675  10 
 5.22451  0.981748  10 
 5.25235  1.01454  10 
 5.2723  1.03084  10 
 5.30144  1.07095  10 
 5.31585  1.07992  10 
 5.34671  1.12901  10 
 5.35052  1.13314  10 
 5.38935  1.1781  10 
 5.39961  1.18933  10 
 5.43226  1.22718  10 
 5.4487  1.24552  10 
 5.47598  1.27627  10 
 5.49779  1.30143  10 
 5.52012  1.32536  10 
 5.54687  1.35749  10 
 5.56441  1.37445  10 
 5.59596  1.41624  10 
 5.60533  1.42353  10 
 5.63772  1.47262  10 
 5.64505  1.48116  10 
 5.67665  1.52171  10 
 5.69414  1.5426  10 
 5.71704  1.5708  10 
 5.74322  1.6031  10 
 5.75844  1.61988  10 
 5.79231  1.66533  10 
 5.79637  1.66897  10 
 5.82986  1.71806  10 
 5.8414  1.73211  10 
 5.86726  1.76715  10 
 5.89049  1.79635  10 
 5.90617  1.81623  10 
 5.93957  1.85968  10 
 5.94468  1.86532  10 
 5.97758  1.91441  10 
 5.98866  1.9282  10 
 6.01349  1.9635  10 
 6.03775  1.99502  10 
 6.05083  2.01258  10 
 6.08684  2.06033  10 
 6.08794  2.06167  10 
 6.11968  2.11076  10 
 6.13592  2.13177  10 
 6.15482  2.15984  10 
 6.18501  2.20046  10 
 6.19116  2.20893  10 
 6.22275  2.25802  10 
 6.2341  2.27346  10 

 6.2341  3.86116  10 
 6.21549  3.82882  10 
 6.18501  3.78527  10 
 6.18155  3.77973  10 
 6.15496  3.73064  10 
 6.13592  3.70264  10 
 6.12408  3.68155  10 
 6.09608  3.63247  10 
 6.08684  3.61861  10 
 6.06812  3.58338  10 
 6.03775  3.53467  10 
 6.03755  3.53429  10 
 6.01421  3.4852  10 
 5.98866  3.44142  10 
 5.98597  3.43612  10 
 5.96145  3.38703  10 
 5.93957  3.35116  10 
 5.93352  3.33794  10 
 5.91075  3.28885  10 
 5.89049  3.25192  10 
 5.88506  3.23977  10 
 5.86197  3.19068  10 
 5.8414  3.15631  10 
 5.8351  3.14159  10 
 5.81338  3.09251  10 
 5.79231  3.05345  10 
 5.78827  3.04342  10 
 5.76839  2.99433  10 
 5.74322  2.94891  10 
 5.74166  2.94524  10 
 5.72199  2.89616  10 
 5.69543  2.84707  10 
 5.69414  2.84442  10 
 5.67817  2.79798  10 
 5.65553  2.74889  10 
 5.64505  2.72696  10 
 5.6346  2.69981  10 
 5.61189  2.65072  10 
 5.59596  2.6191  10 
 5.58983  2.60163  10 
 5.57136  2.55254  10 
 5.54826  2.50346  10 
 5.54687  2.50041  10 
 5.53012  2.45437  10 
 5.50793  2.40528  10 
 5.49779  2.38366  10 
 5.48823  2.35619  10 
 5.46961  2.30711  10 
 5.4487  2.26202  10 
 5.44723  2.25802  10 
 5.43028  2.20893  10 
 5.41013  2.15984  10 
 5.39961  2.13657  10 
 5.39072  2.11076  10 
 5.37341  2.06167  10 
 5.35127  2.01258  10 
 5.35052  2.01082  10 
 5.33531  1.9635  10 
 5.3166  1.91441  10 
 5.30144  1.87767  10 
 5.29744  1.86532  10 
 5.28054  1.81623  10 
 5.26043  1.76715  10 
 5.25235  1.74878  10 
 5.24154  1.71806  10 
 5.22293  1.66897  10 
 5.20333  1.61988  10 
 5.20326  1.61975  10 
 5.18418  1.5708  10 
 5.16354  1.52171  10 
 5.15418  1.50157  10 
 5.14234  1.47262  10 
 5.11975  1.42353  10 
 5.10509  1.39502  10 
 5.09613  1.37445  10 
 5.0721  1.32536  10 
 5.056  1.29581  10 
 5.04693  1.27627  10 
 5.02111  1.22718  10 
 5.00691  1.20123  10 
 4.99592  1.1781  10 
 4.96817  1.12901  10 
 4.95783  1.11219  10 
 4.94038  1.07992  10 
 4.91005  1.03084  10 
 4.90874  1.02894  10 
 4.88049  0.981748  10 
 4.85965  0.950414  10 
 4.84882  0.93266  10 
 4.81828  0.883573  10 
 4.81056  0.871936  10 
 4.78772  0.834486  10 
 4.76148  0.793057  10 
 4.75697  0.785398  10 
 4.72483  0.736311  10 
 4.71239  0.718304  10 
 4.69231  0.687223  10 
 4.6633  0.643306  10 
 4.65998  0.638136  10 

 0.00674824  2.35619  10 
 0  2.34584  10 

 1.59087  5.59596  10 
 1.5708  5.56488  10 
 1.55836  5.54687  10 
 1.52622  5.49779  10 
 1.52171  5.49013  10 
 1.49546  5.4487  10 
 1.47262  5.41125  10 
 1.4649  5.39961  10 
 1.43436  5.35052  10 
 1.42353  5.33277  10 
 1.4027  5.30144  10 
 1.37445  5.25424  10 
 1.37313  5.25235  10 
 1.34281  5.20326  10 
 1.32536  5.171  10 
 1.31502  5.15418  10 
 1.28726  5.10509  10 
 1.27627  5.08196  10 
 1.26207  5.056  10 
 1.23625  5.00691  10 
 1.22718  4.98738  10 
 1.21108  4.95783  10 
 1.18705  4.90874  10 
 1.1781  4.88816  10 
 1.16343  4.85965  10 
 1.14085  4.81056  10 
 1.12901  4.78161  10 
 1.11965  4.76148  10 
 1.099  4.71239  10 
 1.07992  4.66344  10 
 1.07986  4.6633  10 
 1.06025  4.61421  10 
 1.04165  4.56513  10 
 1.03084  4.53441  10 
 1.02275  4.51604  10 
 1.00264  4.46695  10 
 0.985742  4.41786  10 
 0.981748  4.40552  10 
 0.966589  4.36878  10 
 0.947871  4.31969  10 
 0.93266  4.27237  10 
 0.93191  4.2706  10 
 0.909776  4.22152  10 
 0.892464  4.17243  10 
 0.883573  4.14662  10 
 0.873059  4.12334  10 
 0.852906  4.07425  10 
 0.835957  4.02517  10 
 0.834486  4.02116  10 
 0.813579  3.97608  10 
 0.794954  3.92699  10 
 0.785398  3.89953  10 
 0.775257  3.8779  10 
 0.75307  3.82882  10 
 0.736311  3.78278  10 
 0.734928  3.77973  10 
 0.711821  3.73064  10 
 0.693355  3.68155  10 
 0.687223  3.66408  10 
 0.671298  3.63247  10 
 0.648581  3.58338  10 
 0.638136  3.55623  10 
 0.627659  3.53429  10 
 0.605011  3.4852  10 
 0.589049  3.43876  10 
 0.587752  3.43612  10 
 0.561197  3.38703  10 
 0.541523  3.33794  10 
 0.539961  3.33427  10 
 0.514797  3.28885  10 
 0.494919  3.23977  10 
 0.490874  3.22973  10 
 0.46981  3.19068  10 
 0.448084  3.14159  10 
 0.441786  3.12688  10 
 0.421213  3.09251  10 
 0.398121  3.04342  10 
 0.392699  3.03127  10 
 0.372437  2.99433  10 
 0.349665  2.94524  10 
 0.343612  2.93203  10 
 0.321731  2.89616  10 
 0.297216  2.84707  10 
 0.294524  2.84176  10 
 0.268974  2.79798  10 
 0.245639  2.74889  10 
 0.245437  2.74851  10 
 0.215069  2.69981  10 
 0.19635  2.66457  10 
 0.187108  2.65072  10 
 0.159106  2.60163  10 
 0.147262  2.58055  10 
 0.128228  2.55254  10 
 0.101631  2.50346  10 
 0.0981748  2.49792  10 
 0.0676958  2.45437  10 
 0.0490874  2.42202  10 
 0.0374572  2.40528  10 
 0.00674824  2.35619  10 

 0  3.93734  10 
 0.0277605  3.97608  10 
 0.0490874  4.00972  10 
 0.0604361  4.02517  10 
 0.0920273  4.07425  10 
 0.0981748  4.08273  10 
 0.12837  4.12334  10 
 0.147262  4.15141  10 
 0.163501  4.17243  10 
 0.195248  4.22152  10 
 0.19635  4.22286  10 
 0.232356  4.2706  10 
 0.245437  4.28817  10 
 0.269694  4.31969  10 
 0.294524  4.35498  10 
 0.305604  4.36878  10 
 0.338504  4.41786  10 
 0.343612  4.42351  10 
 0.377017  4.46695  10 
 0.392699  4.48683  10 
 0.415922  4.51604  10 
 0.441786  4.55107  10 
 0.453323  4.56513  10 
 0.486811  4.61421  10 
 0.490874  4.61786  10 
 0.524748  4.6633  10 
 0.539961  4.68009  10 
 0.566148  4.71239  10 
 0.589049  4.74058  10 
 0.606535  4.76148  10 
 0.638136  4.80203  10 
 0.645469  4.81056  10 
 0.677854  4.85965  10 
 0.687223  4.86694  10 
 0.718772  4.90874  10 
 0.736311  4.9257  10 
 0.763068  4.95783  10 
 0.785398  4.98176  10 
 0.8072  5.00691  10 
 0.834486  5.03766  10 
 0.850927  5.056  10 
 0.883573  5.09385  10 
 0.893835  5.10509  10 
 0.93266  5.15005  10 
 0.936471  5.15418  10 
 0.967334  5.20326  10 
 0.981748  5.21223  10 
 1.01088  5.25235  10 
 1.03084  5.26864  10 
 1.05868  5.30144  10 
 1.07992  5.32051  10 
 1.10648  5.35052  10 
 1.12901  5.37166  10 
 1.15484  5.39961  10 
 1.1781  5.42192  10 
 1.20317  5.4487  10 
 1.22718  5.47208  10 
 1.25154  5.49779  10 
 1.27627  5.52205  10 
 1.30009  5.54687  10 
 1.32536  5.57183  10 
 1.34847  5.59596  10 
 1.37445  5.6217  10 
 1.397  5.64505  10 
 1.42353  5.67153  10 
 1.44536  5.69414  10 
 1.47262  5.72162  10 
 1.49352  5.74322  10 
 1.52171  5.77205  10 
 1.54155  5.79231  10 
 1.5708  5.8231  10 
 1.58877  5.8414  10 
 1.61988  5.87511  10 
 1.63558  5.89049  10 
 1.66897  5.92814  10 
 1.68106  5.93957  10 
 1.71806  5.98279  10 
 1.72513  5.98866  10 
 1.76715  6.03755  10 
 1.76745  6.03775  10 
 1.81431  6.08684  10 
 1.81623  6.08876  10 
 1.86532  6.12169  10 
 1.88178  6.08684  10 
 1.86532  6.03778  10 
 1.8417  5.98866  10 
 1.81623  5.94434  10 
 1.81373  5.93957  10 
 1.78544  5.89049  10 
 1.76715  5.86238  10 
 1.75388  5.8414  10 
 1.72253  5.79231  10 
 1.71806  5.7856  10 
 1.68997  5.74322  10 
 1.66897  5.71223  10 
 1.65647  5.69414  10 
 1.62321  5.64505  10 
 1.61988  5.63988  10 
 1.59087  5.59596  10 

 6.2341  4.22057  10 
 6.20017  4.17243  10 
 6.18501  4.15105  10 
 6.16471  4.12334  10 
 6.13592  4.08091  10 
 6.13101  4.07425  10 
 6.09924  4.02517  10 
 6.08684  4.00679  10 
 6.06655  3.97608  10 
 6.03775  3.93404  10 
 6.03297  3.92699  10 
 6.00503  3.8779  10 
 5.98866  3.85405  10 
 5.97308  3.82882  10 
 5.94103  3.77973  10 
 5.93957  3.77772  10 
 5.91653  3.73064  10 
 5.89049  3.69127  10 
 5.88498  3.68155  10 
 5.86402  3.63247  10 
 5.8414  3.60225  10 
 5.83311  3.58338  10 
 5.83504  3.53429  10 
 5.8414  3.5323  10 
 5.84251  3.53429  10 
 5.86588  3.58338  10 
 5.89049  3.60052  10 
 5.90816  3.63247  10 
 5.93957  3.66321  10 
 5.95061  3.68155  10 
 5.98866  3.72583  10 
 5.99174  3.73064  10 
 6.02388  3.77973  10 
 6.03775  3.7931  10 
 6.06067  3.82882  10 
 6.08684  3.8572  10 
 6.10091  3.8779  10 
 6.13592  3.91907  10 
 6.14163  3.92699  10 
 6.17971  3.97608  10 
 6.18501  3.9813  10 
 6.21609  4.02517  10 
 6.2341  4.04419  10 

 1.30988  5.59596  10 
 1.27627  5.56207  10 
 1.26125  5.54687  10 
 1.22718  5.5124  10 
 1.2128  5.49779  10 
 1.1781  5.46257  10 
 1.16446  5.4487  10 
 1.12901  5.4125  10 
 1.11636  5.39961  10 
 1.07992  5.36212  10 
 1.06865  5.35052  10 
 1.03084  5.3112  10 
 1.02134  5.30144  10 
 0.981748  5.25963  10 
 0.974728  5.25235  10 
 0.93266  5.20731  10 
 0.928765  5.20326  10 
 0.891584  5.15418  10 
 0.883573  5.15106  10 
 0.857211  5.10509  10 
 0.834486  5.08855  10 
 0.810445  5.056  10 
 0.785398  5.03453  10 
 0.763067  5.00691  10 
 0.736311  4.98176  10 
 0.716007  4.95783  10 
 0.687223  4.92843  10 
 0.670084  4.90874  10 
 0.638136  4.8736  10 
 0.625755  4.85965  10 
 0.589049  4.81703  10 
 0.583187  4.81056  10 
 0.549076  4.76148  10 
 0.539961  4.75516  10 
 0.509554  4.71239  10 
 0.490874  4.69537  10 
 0.465274  4.6633  10 
 0.441786  4.63836  10 
 0.421284  4.61421  10 
 0.392699  4.58099  10 
 0.378699  4.56513  10 
 0.343612  4.52195  10 
 0.338225  4.51604  10 
 0.301637  4.46695  10 
 0.294524  4.46049  10 
 0.26092  4.41786  10 
 0.245437  4.40109  10 
 0.217892  4.36878  10 
 0.19635  4.34296  10 
 0.175728  4.31969  10 
 0.147262  4.28428  10 
 0.134637  4.2706  10 
 0.0981748  4.22368  10 
 0.0960332  4.22152  10 
 0.0568341  4.17243  10 
 0.0490874  4.16323  10 
 0.0148479  4.12334  10 
 0  4.10432  10 

 0  4.28819  10 
 0.022157  4.31969  10 
 0.0490874  4.35367  10 
 0.0600956  4.36878  10 
 0.0972821  4.41786  10 
 0.0981748  4.41894  10 
 0.132681  4.46695  10 
 0.147262  4.48508  10 
 0.169733  4.51604  10 
 0.19635  4.54866  10 
 0.208294  4.56513  10 
 0.245437  4.61065  10 
 0.248165  4.61421  10 
 0.283386  4.6633  10 
 0.294524  4.67718  10 
 0.320741  4.71239  10 
 0.343612  4.73954  10 
 0.359321  4.76148  10 
 0.392699  4.80158  10 
 0.399612  4.81056  10 
 0.439359  4.85965  10 
 0.441786  4.8626  10 
 0.475573  4.90874  10 
 0.490874  4.9267  10 
 0.514138  4.95783  10 
 0.539961  4.98799  10 
 0.554444  5.00691  10 
 0.589049  5.04669  10 
 0.596431  5.056  10 
 0.638136  5.10369  10 
 0.639265  5.10509  10 
 0.679451  5.15418  10 
 0.687223  5.16282  10 
 0.720417  5.20326  10 
 0.736311  5.22045  10 
 0.763191  5.25235  10 
 0.785398  5.27599  10 
 0.807924  5.30144  10 
 0.834486  5.3291  10 
 0.85364  5.35052  10 
 0.883573  5.38084  10 
 0.901194  5.39961  10 
 0.93266  5.43122  10 
 0.94941  5.4487  10 
 0.981748  5.48013  10 
 0.999153  5.49779  10 
 1.03084  5.52833  10 
 1.04977  5.54687  10 
 1.07992  5.57533  10 
 1.1013  5.59596  10 
 1.12901  5.62171  10 
 1.154  5.64505  10 
 1.1781  5.6673  10 
 1.20725  5.69414  10 
 1.22718  5.71231  10 
 1.26145  5.74322  10 
 1.27627  5.75677  10 
 1.3161  5.79231  10 
 1.32536  5.80078  10 
 1.3713  5.8414  10 
 1.37445  5.84431  10 
 1.42353  5.88914  10 
 1.42496  5.89049  10 
 1.47262  5.93555  10 
 1.4769  5.93957  10 
 1.52171  5.98261  10 
 1.52818  5.98866  10 
 1.5708  6.03012  10 
 1.57914  6.03775  10 
 1.61988  6.07841  10 
 1.6296  6.08684  10 
 1.66897  6.12675  10 
 1.68132  6.13592  10 
 1.71806  6.17286  10 
 1.74308  6.18501  10 
 1.76715  6.20384  10 
 1.77958  6.18501  10 
 1.76903  6.13592  10 
 1.76715  6.13403  10 
 1.74072  6.08684  10 
 1.71806  6.05885  10 
 1.70369  6.03775  10 
 1.66897  5.99236  10 
 1.66618  5.98866  10 
 1.64578  5.93957  10 
 1.61988  5.91901  10 
 1.6002  5.89049  10 
 1.5708  5.86393  10 
 1.5524  5.8414  10 
 1.52171  5.81225  10 
 1.50395  5.79231  10 
 1.47262  5.7616  10 
 1.45553  5.74322  10 
 1.42353  5.71143  10 
 1.40703  5.69414  10 
 1.37445  5.6615  10 
 1.35841  5.64505  10 
 1.32536  5.61179  10 
 1.30988  5.59596  10 

 3.63247  6.00237  10 
 3.59185  6.03775  10 
 3.58338  6.04548  10 
 3.53696  6.08684  10 
 3.53429  6.08934  10 
 3.4852  6.13265  10 
 3.48179  6.13592  10 
 3.43612  6.17767  10 
 3.42826  6.18501  10 
 3.38703  6.22321  10 
 3.37548  6.2341  10 

 3.01229  6.2341  10 
 3.04342  6.20463  10 
 3.06431  6.18501  10 
 3.09251  6.15719  10 
 3.11596  6.13592  10 
 3.14159  6.11142  10 
 3.1674  6.08684  10 
 3.19068  6.0633  10 
 3.21959  6.03775  10 
 3.23977  6.01787  10 
 3.27002  5.98866  10 
 3.28885  5.96979  10 
 3.32334  5.93957  10 
 3.33794  5.92433  10 
 3.37403  5.89049  10 
 3.38703  5.8777  10 
 3.42731  5.8414  10 
 3.43612  5.832  10 
 3.48174  5.79231  10 
 3.4852  5.78881  10 
 3.53429  5.74381  10 
 3.53498  5.74322  10 
 3.58338  5.69894  10 
 3.5891  5.69414  10 
 3.63247  5.65414  10 
 3.6441  5.64505  10 
 3.68155  5.6106  10 
 3.70106  5.59596  10 
 3.73064  5.56994  10 
 3.76331  5.54687  10 
 3.77973  5.53241  10 
 3.82882  5.50018  10 
 3.83235  5.49779  10 
 3.8779  5.46256  10 
 3.90082  5.4487  10 
 3.92699  5.42904  10 
 3.97608  5.40208  10 
 3.9803  5.39961  10 
 4.02517  5.37164  10 
 4.06547  5.35052  10 
 4.07425  5.34502  10 
 4.12334  5.32262  10 
 4.1635  5.30144  10 
 4.17243  5.29669  10 
 4.22152  5.28174  10 
 4.25683  5.30144  10 
 4.22152  5.31967  10 
 4.19367  5.35052  10 
 4.17243  5.36432  10 
 4.13178  5.39961  10 
 4.12334  5.40611  10 
 4.07425  5.44221  10 
 4.06843  5.4487  10 
 4.02517  5.48188  10 
 4.00857  5.49779  10 
 3.97608  5.52538  10 
 3.95225  5.54687  10 
 3.92699  5.57093  10 
 3.89811  5.59596  10 
 3.8779  5.61813  10 
 3.84648  5.64505  10 
 3.8779  5.67534  10 
 3.92699  5.65147  10 
 3.93613  5.64505  10 
 3.97608  5.61881  10 
 4.01353  5.59596  10 
 4.02517  5.58779  10 
 4.07425  5.56349  10 
 4.09904  5.54687  10 
 4.12334  5.53249  10 
 4.17243  5.50959  10 
 4.18861  5.49779  10 
 4.22152  5.48201  10 
 4.2706  5.46023  10 
 4.3038  5.49779  10 
 4.2706  5.51412  10 
 4.22789  5.54687  10 
 4.22152  5.55063  10 
 4.17243  5.57666  10 
 4.15092  5.59596  10 
 4.12334  5.61274  10 
 4.08058  5.64505  10 
 4.07425  5.64934  10 
 4.02517  5.68064  10 
 4.01022  5.69414  10 
 3.97608  5.71777  10 
 3.94527  5.74322  10 
 3.92699  5.75686  10 
 3.88254  5.79231  10 
 3.8779  5.79602  10 
 3.82882  5.83302  10 
 3.81989  5.8414  10 
 3.77973  5.87358  10 
 3.76077  5.89049  10 
 3.73064  5.91578  10 
 3.70383  5.93957  10 
 3.68155  5.95882  10 
 3.64764  5.98866  10 
 3.63247  6.00237  10 


